Reinforcement Learning for Credit Index Option Hedging

In this paper, we focus on finding the optimal hedging strategy of a credit index option using reinforcement learning. We take a practical approach, where the focus is on realism i.e. discrete time, transaction costs; even testing our policy on real market data. We apply a state of the art algorithm, the Trust Region Volatility Optimization (TRVO) algorithm and show that the derived hedging strategy outperforms the practitioner's Black & Scholes delta hedge.

==> figures/fig_1_data.csv <==
index,timestamp,mid,bidask
1,2020-07-01 08:30,79.7979,1.91516666666666
2,2020-07-01 09:00,78.1241,1.67637499999999
3,2020-07-01 09:30,78.0086,1.50147058823528
4,2020-07-01 10:00,77.896,1.37703308823529
5,2020-07-01 10:30,77.8462,1.43252614379085
6,2020-07-01 11:00,77.7147,1.37486666666666
7,2020-07-01 11:30,77.2286,1.35117279411763
8,2020-07-01 12:00,77.998,1.3954705882353
9,2020-07-01 12:30,78.1897,1.38197916666665
10,2020-07-01 13:00,78.9666,1.35573529411765
11,2020-07-01 13:30,78.6921,1.39723529411765
12,2020-07-01 14:00,78.9406,1.30499632352941
13,2020-07-01 14:30,78.7683,1.34371323529413
14,2020-07-01 15:00,78.0647,1.38786928104575
15,2020-07-01 15:30,77.7034,1.36528472222221
16,2020-07-01 16:00,77.8974,1.3384117647059
17,2020-07-01 16:30,77.5102,1.30988970588236
18,2020-07-01 17:00,77.9619,1.34029411764708
19,2020-07-01 17:30,77.9003,1.39341176470587
20,2020-07-02 09:30,76.1285,1.34330514705881
21,2020-07-02 10:00,75.0886,1.37547058823529
22,2020-07-02 10:30,74.9206,1.42547058823529
23,2020-07-02 11:00,75.0727,1.40194117647059
24,2020-07-02 11:30,75.3179,1.35762867647058
25,2020-07-02 12:00,75.5056,1.39605882352942
26,2020-07-02 12:30,75.945,1.36664705882355
27,2020-07-02 13:00,75.7241,1.38135294117646
28,2020-07-02 13:30,75.3946,1.36227941176472
29,2020-07-02 14:00,75.4179,1.44829084967321
30,2020-07-02 14:30,75.0671,1.61554901960784
31,2020-07-02 15:00,74.3883,1.57958823529411
32,2020-07-02 15:30,74.1995,1.61734313725491
33,2020-07-02 16:00,73.8253,1.61415686274511
34,2020-07-02 16:30,74.5897,1.35135294117646
35,2020-07-02 17:00,75.115,1.33047058823531
36,2020-07-02 17:30,75.3371,1.36805882352942
37,2020-07-03 09:30,74.6151,1.55970588235296
38,2020-07-03 10:00,75.0891,1.62119281045753
39,2020-07-03 10:30,75.2715,1.53323529411763
40,2020-07-03 11:00,74.4576,1.50741544117646
41,2020-07-03 11:30,75.0152,1.54180882352941
42,2020-07-03 12:00,75.5924,1.45438602941176
43,2020-07-03 12:30,75.783,1.47676470588233
44,2020-07-03 13:00,75.4954,1.4640955882353
45,2020-07-03 13:30,75.6094,1.47635833333332
46,2020-07-03 14:00,75.9873,1.46852573529414
47,2020-07-03 14:30,75.6765,1.47069485294119
48,2020-07-03 15:00,76.055,1.57017647058824
49,2020-07-03 15:30,75.6418,1.50055555555558
50,2020-07-03 16:00,75.8894,1.51429411764707
51,2020-07-03 16:30,75.9403,1.49723529411764
52,2020-07-03 17:00,75.9133,1.52958823529411
53,2020-07-03 17:30,75.5653,1.679875
54,2020-07-06 09:30,72.5071,1.57988235294118
55,2020-07-06 10:00,72.5881,1.56749346405228
56,2020-07-06 10:30,72.4133,1.41250000000001
57,2020-07-06 11:00,72.6124,1.46135294117647
58,2020-07-06 11:30,72.4446,1.38782352941176
59,2020-07-06 12:00,72.156,1.38781985294119
60,2020-07-06 12:30,72.1233,1.39210294117649
61,2020-07-06 13:00,72.422,1.3364375
62,2020-07-06 13:30,72.4936,1.34767279411767
63,2020-07-06 14:00,72.4477,1.3026875
64,2020-07-06 14:30,72.1749,1.33441911764703
65,2020-07-06 15:00,72.1375,1.34730514705883
66,2020-07-06 15:30,72.1464,1.39329779411764
67,2020-07-06 16:00,71.8158,1.37235294117646
68,2020-07-06 16:30,71.884,1.39000000000001
69,2020-07-06 17:00,71.5422,1.40835294117647
70,2020-07-06 17:30,71.4399,1.46205882352943
71,2020-07-07 09:30,73.5271,1.51223529411764
72,2020-07-07 10:00,73.055,1.38311764705882
73,2020-07-07 10:30,73.3694,1.37082352941177
74,2020-07-07 11:00,73.2152,1.26108088235294
75,2020-07-07 11:30,73.3994,1.29841176470588
76,2020-07-07 12:00,73.2177,1.2925294117647
77,2020-07-07 12:30,73.0471,1.27782352941178
78,2020-07-07 13:00,73.0185,1.2639375
79,2020-07-07 13:30,72.7069,1.25514705882351
80,2020-07-07 14:00,72.5345,1.26282352941176
81,2020-07-07 14:30,72.7532,1.32064052287579
82,2020-07-07 15:00,72.5397,1.20500000000003
83,2020-07-07 15:30,72.3351,1.18484191176471
84,2020-07-07 16:00,72.1363,1.18780147058825
85,2020-07-07 16:30,71.9169,1.15405514705883
86,2020-07-07 17:00,72.2628,1.24562500000002
87,2020-07-07 17:30,71.9505,1.16845588235296
88,2020-07-08 09:30,73.1106,1.28088235294118
89,2020-07-08 10:00,73.2553,1.25147058823528
90,2020-07-08 10:30,73.7527,1.22735294117648
91,2020-07-08 11:00,73.7513,1.17507352941176
92,2020-07-08 11:30,74.0817,1.17533333333333
93,2020-07-08 12:00,74.283,1.18406249999998
94,2020-07-08 12:30,74.2268,1.22470588235294
95,2020-07-08 13:00,73.9418,1.20129411764707
96,2020-07-08 13:30,74.176,1.23106250000001
97,2020-07-08 14:00,73.9259,1.20129411764708
98,2020-07-08 14:30,74.166,1.23931372549022
99,2020-07-08 15:00,73.8918,1.20129411764709
100,2020-07-08 15:30,73.6656,1.1676580882353
101,2020-07-08 16:00,72.9194,1.17541176470587
102,2020-07-08 16:30,72.9728,1.22338235294117
103,2020-07-08 17:00,72.3126,1.19305882352941
104,2020-07-08 17:30,72.7627,1.20498897058823
105,2020-07-09 09:30,71.9874,1.2534705882353
106,2020-07-09 10:00,71.933,1.25347058823529
107,2020-07-09 10:30,71.7274,1.26141176470585
108,2020-07-09 11:00,71.8344,1.22150000000001
109,2020-07-09 11:30,72.0159,1.21729411764707
110,2020-07-09 12:00,72.0015,1.21729411764706
111,2020-07-09 12:30,72.2638,1.12837500000002
112,2020-07-09 13:00,72.4891,1.22464705882351
113,2020-07-09 13:30,72.2528,1.2677843137255
114,2020-07-09 14:00,71.8383,1.22582352941174
115,2020-07-09 14:30,71.9504,1.19385294117647
116,2020-07-09 15:00,72.0197,1.21994117647061
117,2020-07-09 15:30,71.9177,1.2199411764706
118,2020-07-09 16:00,72.2483,1.19935294117649
119,2020-07-09 16:30,72.9491,1.28735294117645
120,2020-07-09 17:00,74.538,1.28676470588233
121,2020-07-09 17:30,75.1517,1.43729738562094
122,2020-07-10 09:30,77.035,1.329125
123,2020-07-10 10:00,77.0288,1.34388235294116
124,2020-07-10 10:30,76.6597,1.33505882352941
125,2020-07-10 11:00,77.4316,1.26529411764706
126,2020-07-10 11:30,77.4374,1.26029411764704
127,2020-07-10 12:00,77.6468,1.30829044117645
128,2020-07-10 12:30,77.7095,1.29906250000002
129,2020-07-10 13:00,77.5058,1.30580882352939
130,2020-07-10 13:30,77.3674,1.26352941176471
131,2020-07-10 14:00,77.6742,1.32540441176472
132,2020-07-10 14:30,77.6069,1.24382352941177
133,2020-07-10 15:00,77.2059,1.255
134,2020-07-10 15:30,76.8669,1.25435661764705
135,2020-07-10 16:00,77.3702,1.34601307189541
136,2020-07-10 16:30,77.1725,1.24439338235294
137,2020-07-10 17:00,77.1718,1.30058823529413
138,2020-07-10 17:30,76.8303,1.30058823529414
139,2020-07-13 09:30,73.9765,1.39811764705883
140,2020-07-13 10:00,73.7712,1.35576470588234
141,2020-07-13 10:30,73.9497,1.35576470588235
142,2020-07-13 11:00,74.0218,1.32047058823528
143,2020-07-13 11:30,74.0362,1.32047058823528
144,2020-07-13 12:00,73.9941,1.28352941176469
145,2020-07-13 12:30,73.9529,1.28352941176473
146,2020-07-13 13:00,73.9179,1.2835294117647
147,2020-07-13 13:30,73.7388,1.28352941176469
148,2020-07-13 14:00,73.8038,1.31962499999999
149,2020-07-13 14:30,73.9168,1.31552941176473
150,2020-07-13 15:00,73.9009,1.3155294117647
151,2020-07-13 15:30,73.4663,1.34173202614382
152,2020-07-13 16:00,73.5256,1.31552941176469
153,2020-07-13 16:30,73.4862,1.30082352941177
154,2020-07-13 17:00,73.4688,1.30082352941174
155,2020-07-13 17:30,73.0959,1.31976470588233
156,2020-07-14 09:30,74.6497,1.3158823529412
157,2020-07-14 10:00,74.6388,1.27823529411764
158,2020-07-14 10:30,74.2051,1.23849264705882
159,2020-07-14 11:00,74.1738,1.29294117647059
160,2020-07-14 11:30,73.9397,1.27823529411765
161,2020-07-14 12:00,73.9885,1.27823529411764
162,2020-07-14 12:30,73.9265,1.32009191176471
163,2020-07-14 13:00,73.9095,1.3190625
164,2020-07-14 13:30,73.6526,1.31070588235293
165,2020-07-14 14:00,73.0076,1.27823529411764
166,2020-07-14 14:30,73.0921,1.26647058823531
167,2020-07-14 15:00,73.9466,1.30151960784316
168,2020-07-14 15:30,73.8085,1.27529411764706
169,2020-07-14 16:00,73.9725,1.29442810457516
170,2020-07-14 16:30,74.1338,1.25470588235297
171,2020-07-14 17:00,74.1524,1.29042483660129
172,2020-07-14 17:30,74.0329,1.37117647058827
173,2020-07-15 09:30,71.3519,1.2445992647059
174,2020-07-15 10:00,71.7571,1.31663398692812
175,2020-07-15 10:30,71.7092,1.28532679738561
176,2020-07-15 11:00,71.7167,1.28861111111109
177,2020-07-15 11:30,71.5859,1.25199999999998
178,2020-07-15 12:00,71.6694,1.26775000000002
179,2020-07-15 12:30,71.2503,1.24376470588236
180,2020-07-15 13:00,70.7814,1.14743014705883
181,2020-07-15 13:30,70.8168,1.1434117647059
182,2020-07-15 14:00,70.585,1.16105882352942
183,2020-07-15 14:30,70.7247,1.17282352941176
184,2020-07-15 15:00,70.6392,1.22383986928102
185,2020-07-15 15:30,70.8306,1.18458823529413
186,2020-07-15 16:00,70.8249,1.2500138888889
187,2020-07-15 16:30,70.3496,1.25
188,2020-07-15 17:00,70.3601,1.20200326797386
189,2020-07-15 17:30,71.4324,1.33216666666668
190,2020-07-16 09:30,72.138,1.39447222222223
191,2020-07-16 10:00,72.2309,1.19866176470589
192,2020-07-16 10:30,72.44,1.211
193,2020-07-16 11:00,72.5109,1.22864705882353
194,2020-07-16 11:30,72.5521,1.21394117647058
195,2020-07-16 12:00,72.1309,1.20370588235292
196,2020-07-16 12:30,71.8909,1.20370588235292
197,2020-07-16 13:00,71.7624,1.20370588235296
198,2020-07-16 13:30,71.4821,1.20076470588234
199,2020-07-16 14:00,71.4785,1.21905882352942
200,2020-07-16 14:30,71.5054,1.20712867647057
201,2020-07-16 15:00,71.4524,1.25252941176471
202,2020-07-16 15:30,71.0899,1.2910359477124
203,2020-07-16 16:00,70.8251,1.20714705882352
204,2020-07-16 16:30,71.0383,1.23135294117645
205,2020-07-16 17:00,71.0811,1.28751838235294
206,2020-07-16 17:30,71.1303,1.29958823529412
207,2020-07-17 09:30,71.0848,1.34394117647059
208,2020-07-17 10:00,71.4724,1.24664705882353
209,2020-07-17 10:30,71.4312,1.24664705882354
210,2020-07-17 11:00,71.3165,1.24664705882351
211,2020-07-17 11:30,71.189,1.1448455882353
212,2020-07-17 12:00,71.2733,1.23699999999999
213,2020-07-17 12:30,71.1769,1.23618749999999
214,2020-07-17 13:00,71.2327,1.23700000000002
215,2020-07-17 13:30,71.377,1.27154248366014
216,2020-07-17 14:00,71.1967,1.26718300653593
217,2020-07-17 14:30,70.8513,1.25301307189542
218,2020-07-17 15:00,70.7847,1.23111764705882
219,2020-07-17 15:30,70.7167,1.26337867647059
220,2020-07-17 16:00,70.7656,1.22582352941178
221,2020-07-17 16:30,71.2376,1.24623529411765
222,2020-07-17 17:00,70.9797,1.35592483660129
223,2020-07-17 17:30,71.0818,1.39405882352941
224,2020-07-20 09:30,70.6881,1.387
225,2020-07-20 10:00,70.1171,1.31387142857143
226,2020-07-20 10:30,69.9975,1.39402916666668
227,2020-07-20 11:00,69.496,1.32599999999999
228,2020-07-20 11:30,69.2512,1.37764705882354
229,2020-07-20 12:00,69.3235,1.3550625
230,2020-07-20 12:30,69.4467,1.35333333333332
231,2020-07-20 13:00,69.4803,1.41866666666667
232,2020-07-20 13:30,68.9807,1.35479166666667
233,2020-07-20 14:00,68.8887,1.29199999999999
234,2020-07-20 14:30,69.0033,1.25866666666666
235,2020-07-20 15:00,68.6695,1.21030952380951
236,2020-07-20 15:30,68.6916,1.26749999999998
237,2020-07-20 16:00,68.8514,1.30476102941176
238,2020-07-20 16:30,68.6638,1.268125
239,2020-07-20 17:00,68.4947,1.2013125
240,2020-07-20 17:30,68.3627,1.26281250000001
241,2020-07-21 09:30,66.1879,1.39635294117647
242,2020-07-21 10:00,65.6288,1.30116544117647
243,2020-07-21 10:30,65.2044,1.271125
244,2020-07-21 11:00,64.822,1.30193333333334
245,2020-07-21 11:30,64.8354,1.2867375
246,2020-07-21 12:00,64.7847,1.43282083333335
247,2020-07-21 12:30,64.8888,1.29092279411763
248,2020-07-21 13:00,64.7345,1.31239338235295
249,2020-07-21 13:30,64.7437,1.30577573529412
250,2020-07-21 14:00,64.7741,1.32515416666668
251,2020-07-21 14:30,64.8092,1.27743750000002
252,2020-07-21 15:00,64.8085,1.29033455882355
253,2020-07-21 15:30,65.0922,1.254
254,2020-07-21 16:00,65.0293,1.29452573529412
255,2020-07-21 16:30,65.3261,1.32431249999999
256,2020-07-21 17:00,65.5556,1.30270588235295
257,2020-07-21 17:30,65.3952,1.25243750000001
258,2020-07-22 09:30,65.2515,1.28790416666666
259,2020-07-22 10:00,66.4553,1.31025
260,2020-07-22 10:30,66.76,1.278375
261,2020-07-22 11:00,67.0003,1.278375
262,2020-07-22 11:30,67.3863,1.2736
263,2020-07-22 12:00,66.6119,1.25337500000001
264,2020-07-22 12:30,66.6439,1.27866176470587
265,2020-07-22 13:00,66.4617,1.22681250000001
266,2020-07-22 13:30,66.691,1.14093333333334
267,2020-07-22 14:00,66.661,1.23026666666667
268,2020-07-22 14:30,66.8294,1.22525
269,2020-07-22 15:00,66.6281,1.21275
270,2020-07-22 15:30,66.9525,1.22212499999999
271,2020-07-22 16:00,66.7076,1.23905514705881
272,2020-07-22 16:30,66.6228,1.23510294117648
273,2020-07-22 17:00,66.63,1.19387500000001
274,2020-07-22 17:30,66.6066,1.200125
275,2020-07-23 09:30,65.6486,1.27656250000001
276,2020-07-23 10:00,65.4363,1.203125
277,2020-07-23 10:30,65.1399,1.24909926470589
278,2020-07-23 11:00,65.3419,1.24746323529412
279,2020-07-23 11:30,65.5884,1.26323529411765
280,2020-07-23 12:00,65.6606,1.140625
281,2020-07-23 12:30,65.5721,1.092125
282,2020-07-23 13:00,65.6618,1.08565073529412
283,2020-07-23 13:30,65.8118,1.05964285714285
284,2020-07-23 14:00,66.0583,1.08656250000001
285,2020-07-23 14:30,66.3088,1.109375
286,2020-07-23 15:00,66.8316,1.14375
287,2020-07-23 15:30,66.8976,1.18210416666668
288,2020-07-23 16:00,66.5279,1.10825000000001
289,2020-07-23 16:30,66.4328,1.159375
290,2020-07-23 17:00,66.4666,1.140625
291,2020-07-23 17:30,66.2702,1.24422794117646
292,2020-07-24 09:30,68.6042,1.36216862745098
293,2020-07-24 10:00,68.7822,1.19674999999999
294,2020-07-24 10:30,68.7933,1.27018750000001
295,2020-07-24 11:00,68.6363,1.18224725274725
296,2020-07-24 11:30,68.4865,1.17114835164836
297,2020-07-24 12:00,68.1369,1.20525000000001
298,2020-07-24 12:30,67.883,1.19945220588237
299,2020-07-24 13:00,67.7035,1.19669485294118
300,2020-07-24 13:30,67.5833,1.16159999999999
301,2020-07-24 14:00,67.801,1.21594117647059
302,2020-07-24 14:30,67.4616,1.10712500000001
303,2020-07-24 15:00,67.3298,1.17176838235295
304,2020-07-24 15:30,67.3047,1.21722794117647
305,2020-07-24 16:00,67.2495,1.18545416666667
306,2020-07-24 16:30,67.1396,1.30814705882354
307,2020-07-24 17:00,66.6947,1.31631985294119
308,2020-07-24 17:30,66.5288,1.25399999999999
309,2020-07-27 09:30,67.6668,1.31864705882352
310,2020-07-27 10:00,67.8277,1.32288235294118
311,2020-07-27 10:30,67.7121,1.25270588235294
312,2020-07-27 11:00,67.6018,1.28211764705883
313,2020-07-27 11:30,67.2109,1.28211764705883
314,2020-07-27 12:00,67.0644,1.26188235294117
315,2020-07-27 12:30,67.2313,1.27950000000001
316,2020-07-27 13:00,67.2629,1.26894117647061
317,2020-07-27 13:30,67.4771,1.26894117647059
318,2020-07-27 14:00,67.2851,1.25864705882354
319,2020-07-27 14:30,67.5649,1.24099999999999
320,2020-07-27 15:00,67.6559,1.23658823529412
321,2020-07-27 15:30,67.6176,1.23952941176471
322,2020-07-27 16:00,67.6071,1.24541176470586
323,2020-07-27 16:30,67.7276,1.23070588235295
324,2020-07-27 17:00,67.6471,1.23952941176471
325,2020-07-27 17:30,68.4391,1.28658823529412
326,2020-07-28 09:30,68.5994,1.26117647058824
327,2020-07-28 10:00,68.9188,1.22152941176471
328,2020-07-28 10:30,68.8709,1.21623529411764
329,2020-07-28 11:00,68.7971,1.21623529411764
330,2020-07-28 11:30,69.0269,1.19270588235294
331,2020-07-28 12:00,70.0941,1.15575367647058
332,2020-07-28 12:30,70.3772,1.20082352941176
333,2020-07-28 13:00,70.4438,1.20082352941176
334,2020-07-28 13:30,70.6845,1.17729411764709
335,2020-07-28 14:00,70.8662,1.17729411764705
336,2020-07-28 14:30,70.4856,1.17729411764705
337,2020-07-28 15:00,70.3574,1.17729411764708
338,2020-07-28 15:30,70.3735,1.17729411764704
339,2020-07-28 16:00,70.8426,1.20829411764709
340,2020-07-28 16:30,70.3162,1.19947058823529
341,2020-07-28 17:00,70.204,1.19947058823529
342,2020-07-28 17:30,70.2068,1.21670588235293
343,2020-07-29 09:30,70.4883,1.28464705882352
344,2020-07-29 10:00,69.8924,1.31870588235294
345,2020-07-29 10:30,69.8051,1.20405882352944
346,2020-07-29 11:00,69.9106,1.18964705882354
347,2020-07-29 11:30,70.1724,1.14258823529413
348,2020-07-29 12:00,70.265,1.1749375
349,2020-07-29 12:30,70.5318,1.16170588235295
350,2020-07-29 13:00,70.5356,1.15141176470588
351,2020-07-29 13:30,70.4542,1.15141176470587
352,2020-07-29 14:00,70.4799,1.09146323529411
353,2020-07-29 14:30,70.2865,1.12970588235294
354,2020-07-29 15:00,70.3215,1.16852941176472
355,2020-07-29 15:30,69.9905,1.11033088235295
356,2020-07-29 16:00,70.0609,1.15176470588236
357,2020-07-29 16:30,69.9768,1.15835294117646
358,2020-07-29 17:00,69.5638,1.19799999999999
359,2020-07-29 17:30,69.4534,1.25725000000001
360,2020-07-30 09:30,70.2518,1.33576470588235
361,2020-07-30 10:00,70.6306,1.33576470588233
362,2020-07-30 10:30,70.9033,1.32988235294118
363,2020-07-30 11:00,71.8856,1.29076470588235
364,2020-07-30 11:30,71.8679,1.2410588235294
365,2020-07-30 12:00,72.1011,1.27995098039216
366,2020-07-30 12:30,72.2247,1.24105882352941
367,2020-07-30 13:00,72.9181,1.3094934640523
368,2020-07-30 13:30,72.5447,1.26458823529414
369,2020-07-30 14:00,72.01,1.26458823529413
370,2020-07-30 14:30,71.9074,1.28505882352941
371,2020-07-30 15:00,72.6412,1.29464705882353
372,2020-07-30 15:30,72.67,1.27741176470587
373,2020-07-30 16:00,73.5801,1.30582352941177
374,2020-07-30 16:30,73.7874,1.30235294117649
375,2020-07-30 17:00,73.8988,1.30235294117647
376,2020-07-30 17:30,73.4576,1.32588235294118
377,2020-07-31 09:30,72.2497,1.30576470588235
378,2020-07-31 10:00,72.0282,1.31166666666668
379,2020-07-31 10:30,72.3838,1.21304411764706
380,2020-07-31 11:00,72.5709,1.24188235294118
381,2020-07-31 11:30,72.6879,1.24188235294116
382,2020-07-31 12:00,73.2426,1.21247058823526
383,2020-07-31 12:30,72.8895,1.2110588235294
384,2020-07-31 13:00,73.0412,1.24188235294119
385,2020-07-31 13:30,72.8565,1.24188235294119
386,2020-07-31 14:00,72.8453,1.24188235294119
387,2020-07-31 14:30,72.9165,1.25658823529413
388,2020-07-31 15:00,72.6389,1.302908496732
389,2020-07-31 15:30,72.7197,1.27325
390,2020-07-31 16:00,72.9006,1.28011764705883
391,2020-07-31 16:30,73.1965,1.28011764705883
392,2020-07-31 17:00,73.3072,1.26392647058822
393,2020-07-31 17:30,73.2618,1.3214669117647
394,2020-08-03 09:30,73.9868,1.29247058823528
395,2020-08-03 10:00,74.0885,1.32188235294117
396,2020-08-03 10:30,74.118,1.3175882352941
397,2020-08-03 11:00,74.273,1.31758823529412
398,2020-08-03 11:30,74.1941,1.31758823529412
399,2020-08-03 12:00,74.09,1.29170588235293
400,2020-08-03 12:30,73.8324,1.29170588235294
401,2020-08-03 13:00,73.8997,1.29562916666667
402,2020-08-03 13:30,74.0369,1.26388235294118
403,2020-08-03 14:00,73.5626,1.32210416666666
404,2020-08-03 14:30,73.4958,1.29189542483662
405,2020-08-03 15:00,73.3935,1.38608823529412
406,2020-08-03 15:30,72.7343,1.37883986928104
407,2020-08-03 16:00,72.4665,1.25023529411766
408,2020-08-03 16:30,71.6059,1.27082352941176
409,2020-08-03 17:00,71.3406,1.27376470588237
410,2020-08-03 17:30,71.1306,1.32670588235294
411,2020-08-04 09:30,70.2939,1.41399305555555
412,2020-08-04 10:00,70.4058,1.28471691176472
413,2020-08-04 10:30,70.3665,1.22082352941176
414,2020-08-04 11:00,70.4891,1.17726470588235
415,2020-08-04 11:30,70.3142,1.18180514705882
416,2020-08-04 12:00,70.3186,1.2502857142857
417,2020-08-04 12:30,70.1087,1.2336
418,2020-08-04 13:00,69.5403,1.21881666666667
419,2020-08-04 13:30,69.3744,1.26075
420,2020-08-04 14:00,69.05,1.26075
421,2020-08-04 14:30,68.6908,1.28750000000001
422,2020-08-04 15:00,68.9944,1.26075000000002
423,2020-08-04 15:30,68.7974,1.24541176470588
424,2020-08-04 16:00,68.609,1.26217647058824
425,2020-08-04 16:30,68.5979,1.26900000000001
426,2020-08-04 17:00,68.1956,1.28223529411763
427,2020-08-04 17:30,68.095,1.2924705882353
428,2020-08-05 09:30,65.5039,1.54217647058825
429,2020-08-05 10:00,65.7556,1.48591830065361
430,2020-08-05 10:30,66.4539,1.34405882352941
431,2020-08-05 11:00,66.4578,1.38431249999999
432,2020-08-05 11:30,66.4776,1.32388235294117
433,2020-08-05 12:00,66.3806,1.26056985294116
434,2020-08-05 12:30,66.351,1.32800000000002
435,2020-08-05 13:00,66.4406,1.29823529411765
436,2020-08-05 13:30,66.445,1.33206249999999
437,2020-08-05 14:00,65.8997,1.22238235294117
438,2020-08-05 14:30,66.1039,1.27405882352943
439,2020-08-05 15:00,66.2035,1.27618749999999
440,2020-08-05 15:30,66.1744,1.26582352941176
441,2020-08-05 16:00,65.9888,1.31940441176474
442,2020-08-05 16:30,65.9362,1.27011764705884
443,2020-08-05 17:00,65.6841,1.25894117647059
444,2020-08-05 17:30,65.4729,1.36010784313723
445,2020-08-06 09:30,64.3477,1.49252941176471
446,2020-08-06 10:00,64.7365,1.36617647058823
447,2020-08-06 10:30,64.5539,1.37205882352941
448,2020-08-06 11:00,64.3297,1.3815330882353
449,2020-08-06 11:30,64.6325,1.28450000000002
450,2020-08-06 12:00,64.7153,1.2595
451,2020-08-06 12:30,64.9801,1.21276470588236
452,2020-08-06 13:00,66.4659,1.26388235294118
453,2020-08-06 13:30,66.1259,1.30212867647059
454,2020-08-06 14:00,66.7984,1.31300653594772
455,2020-08-06 14:30,67.1696,1.30607843137255
456,2020-08-06 15:00,66.6858,1.31372549019609
457,2020-08-06 15:30,66.8797,1.27858823529412
458,2020-08-06 16:00,66.7561,1.31542483660131
459,2020-08-06 16:30,66.0829,1.25152941176471
460,2020-08-06 17:00,66.1356,1.29876470588236
461,2020-08-06 17:30,66.0003,1.28623529411766
462,2020-08-07 09:30,66.1782,1.38164705882355
463,2020-08-07 10:00,65.9863,1.363375
464,2020-08-07 10:30,65.9591,1.363375
465,2020-08-07 11:00,66.05,1.3279375
466,2020-08-07 11:30,66.4141,1.3279375
467,2020-08-07 12:00,66.3197,1.3279375
468,2020-08-07 12:30,66.3588,1.30068750000002
469,2020-08-07 13:00,66.1772,1.3006875
470,2020-08-07 13:30,65.9738,1.30068750000001
471,2020-08-07 14:00,65.9322,1.3063125
472,2020-08-07 14:30,65.8609,1.36537500000001
473,2020-08-07 15:00,65.4905,1.28694117647059
474,2020-08-07 15:30,66.0236,1.28694117647059
475,2020-08-07 16:00,65.6509,1.31799346405228
476,2020-08-07 16:30,65.4651,1.29494117647059
477,2020-08-07 17:00,64.815,1.36125816993464
478,2020-08-07 17:30,64.9303,1.33058823529413
479,2020-08-10 09:30,64.8862,1.23141176470588
480,2020-08-10 10:00,64.7082,1.23141176470587
481,2020-08-10 10:30,64.7547,1.23141176470588
482,2020-08-10 11:00,64.7297,1.20788235294118
483,2020-08-10 11:30,64.5959,1.22087500000001
484,2020-08-10 12:00,64.5167,1.1808
485,2020-08-10 12:30,64.51,1.22707692307694
486,2020-08-10 13:00,64.4124,1.21220000000002
487,2020-08-10 13:30,64.4788,1.19350000000001
488,2020-08-10 14:00,64.5803,1.18973333333335
489,2020-08-10 14:30,64.523,1.18973333333336
490,2020-08-10 15:00,64.4535,1.18211764705883
491,2020-08-10 15:30,64.4097,1.17623529411767
492,2020-08-10 16:00,64.3179,1.1821176470588
493,2020-08-10 16:30,64.2376,1.17917647058824
494,2020-08-10 17:00,64.4488,1.1674117647059
495,2020-08-10 17:30,64.2844,1.16152941176473
496,2020-08-11 09:30,63.6702,1.17930392156863
497,2020-08-11 10:00,63.2095,1.13729411764707
498,2020-08-11 10:30,63.1236,1.10576470588236
499,2020-08-11 11:00,62.7415,1.10576470588236
500,2020-08-11 11:30,62.485,1.13664705882355
501,2020-08-11 12:00,62.5818,1.13664705882354
502,2020-08-11 12:30,62.4927,1.12488235294118
503,2020-08-11 13:00,62.419,1.10886666666668
504,2020-08-11 13:30,62.3513,1.13053333333334
505,2020-08-11 14:00,62.3472,1.10929411764707
506,2020-08-11 14:30,62.0737,1.06468382352941
507,2020-08-11 15:00,62.2246,1.05099632352943
508,2020-08-11 15:30,62.1207,1.07873333333334
509,2020-08-11 16:00,62.155,1.09005882352943
510,2020-08-11 16:30,62.2297,1.0854
511,2020-08-11 17:00,62.1219,1.05570220588236
512,2020-08-11 17:30,62.0253,1.0713161764706
513,2020-08-12 09:30,62.2097,1.20135294117648
514,2020-08-12 10:00,62.085,1.19605882352941
515,2020-08-12 10:30,61.855,1.18582352941177
516,2020-08-12 11:00,61.5608,1.10956250000001
517,2020-08-12 11:30,61.3421,1.13747058823529
518,2020-08-12 12:00,61.3229,1.16692857142856
519,2020-08-12 12:30,60.7668,1.15070588235294
520,2020-08-12 13:00,60.713,1.17246666666667
521,2020-08-12 13:30,60.866,1.1560625
522,2020-08-12 14:00,60.9975,1.1560625
523,2020-08-12 14:30,60.9515,1.11762380952381
524,2020-08-12 15:00,60.7862,1.12217647058824
525,2020-08-12 15:30,60.8465,1.1274705882353
526,2020-08-12 16:00,60.9776,1.11364705882353
527,2020-08-12 16:30,60.9995,1.09287867647058
528,2020-08-12 17:00,61.0436,1.15232026143791
529,2020-08-12 17:30,61.0377,1.16400000000002
530,2020-08-13 09:30,61.544,1.18120955882352
531,2020-08-13 10:00,61.5197,1.17795751633988
532,2020-08-13 10:30,61.5838,1.17429738562093
533,2020-08-13 11:00,61.6797,1.20026102941178
534,2020-08-13 11:30,61.8605,1.21119583333334
535,2020-08-13 12:00,62.0227,1.21555514705884
536,2020-08-13 12:30,62.0457,1.3199696969697
537,2020-08-13 13:00,62.1157,1.18226666666666
538,2020-08-13 13:30,62.2453,1.16482352941179
539,2020-08-13 14:00,62.2896,1.20014285714286
540,2020-08-13 14:30,62.3144,1.16525000000001
541,2020-08-13 15:00,62.3888,1.1689411764706
542,2020-08-13 15:30,62.7982,1.21429738562092
543,2020-08-13 16:00,62.8106,1.17070588235296
544,2020-08-13 16:30,62.7612,1.17464705882353
545,2020-08-13 17:00,63.0706,1.16935294117646
546,2020-08-13 17:30,62.9915,1.16423529411765
547,2020-08-14 09:30,63.7533,1.27169934640526
548,2020-08-14 10:00,64.0886,1.24205882352942
549,2020-08-14 10:30,64.5771,1.19305882352942
550,2020-08-14 11:00,64.6806,1.18423529411766
551,2020-08-14 11:30,64.711,1.14880000000001
552,2020-08-14 12:00,64.6225,1.19451470588236
553,2020-08-14 12:30,64.8247,1.13552941176471
554,2020-08-14 13:00,64.7138,1.13282352941178
555,2020-08-14 13:30,64.688,1.11720000000001
556,2020-08-14 14:00,64.7543,1.11720000000003
557,2020-08-14 14:30,64.7233,1.11720000000001
558,2020-08-14 15:00,64.6768,1.13282352941177
559,2020-08-14 15:30,64.8261,1.10570588235295
560,2020-08-14 16:00,64.974,1.12679044117645
561,2020-08-14 16:30,65.041,1.14272426470589
562,2020-08-14 17:00,64.9121,1.19141176470589
563,2020-08-14 17:30,64.5304,1.14474999999999
564,2020-08-17 09:30,65.0371,1.32635294117648
565,2020-08-17 10:00,65.2574,1.26382352941177
566,2020-08-17 10:30,65.5074,1.13599999999998
567,2020-08-17 11:00,65.5138,1.11737500000001
568,2020-08-17 11:30,65.3976,1.1104705882353
569,2020-08-17 12:00,65.3639,1.11628571428572
570,2020-08-17 12:30,65.2752,1.06298095238095
571,2020-08-17 13:00,65.2586,1.0664175824176
572,2020-08-17 13:30,65.2442,1.06083809523811
573,2020-08-17 14:00,65.146,1.05380833333335
574,2020-08-17 14:30,65.2231,1.10487500000001
575,2020-08-17 15:00,64.8053,1.09870588235295
576,2020-08-17 15:30,64.8784,1.10487500000001
577,2020-08-17 16:00,65.0943,1.06559558823531
578,2020-08-17 16:30,65.2806,1.09447058823532
579,2020-08-17 17:00,64.3747,1.10904779411765
580,2020-08-17 17:30,64.1182,1.04852916666668
581,2020-08-18 09:30,65.1726,1.08200000000001
582,2020-08-18 10:00,65.2552,1.12055514705884
583,2020-08-18 10:30,64.8711,1.05243014705883
584,2020-08-18 11:00,64.7454,1.18063970588237
585,2020-08-18 11:30,64.5239,1.1500625
586,2020-08-18 12:00,64.582,1.1843875
587,2020-08-18 12:30,64.5278,1.13912500000001
588,2020-08-18 13:00,64.2154,1.10112500000002
589,2020-08-18 13:30,64.5156,1.02020588235297
590,2020-08-18 14:00,64.5547,1.00280882352942
591,2020-08-18 14:30,64.5362,1.08517032967033
592,2020-08-18 15:00,64.4611,1.06817647058825
593,2020-08-18 15:30,64.5936,1.0563125
594,2020-08-18 16:00,64.6573,1.00505147058823
595,2020-08-18 16:30,65.2392,1.08601307189544
596,2020-08-18 17:00,65.0565,1.05788235294118
597,2020-08-18 17:30,65.1327,1.05906666666667
598,2020-08-19 09:30,65.4381,0.988235294117658
599,2020-08-19 10:00,65.0116,0.993187500000005
600,2020-08-19 10:30,65.294,0.965937500000024
601,2020-08-19 11:00,65.2358,0.961625000000012
602,2020-08-19 11:30,65.0636,0.942868055555564
603,2020-08-19 12:00,65.0294,0.948882352941197
604,2020-08-19 12:30,65.1556,0.920647058823548
605,2020-08-19 13:00,65.0878,0.913294117647069
606,2020-08-19 13:30,65.1446,0.942158088235317
607,2020-08-19 14:00,65.0353,0.900687499999989
608,2020-08-19 14:30,65.1269,0.93563235294117
609,2020-08-19 15:00,65.0729,0.941366013071899
610,2020-08-19 15:30,64.5985,0.929544117647069
611,2020-08-19 16:00,64.529,0.925058823529426
612,2020-08-19 16:30,64.5238,0.94799019607845
613,2020-08-19 17:00,64.5909,0.942395424836619
614,2020-08-19 17:30,65.0259,0.916823529411772
615,2020-08-20 09:30,66.1342,0.928676470588243
616,2020-08-20 10:00,66.2555,0.917764705882377
617,2020-08-20 10:30,66.5985,0.871294117647068
618,2020-08-20 11:00,66.2923,0.886948529411782
619,2020-08-20 11:30,66.2606,0.833352941176472
620,2020-08-20 12:00,65.9244,0.827823529411774
621,2020-08-20 12:30,65.6301,0.833307189542495
622,2020-08-20 13:00,65.6663,0.820382352941166
623,2020-08-20 13:30,65.7324,0.850888888888875
624,2020-08-20 14:00,65.8245,0.842369281045762
625,2020-08-20 14:30,65.7594,0.836761029411747
626,2020-08-20 15:00,65.8118,0.822680147058833
627,2020-08-20 15:30,65.9303,0.840941176470594
628,2020-08-20 16:00,65.5065,0.810352941176461
629,2020-08-20 16:30,65.5123,0.84135620915032
630,2020-08-20 17:00,65.4984,0.840929166666683
631,2020-08-20 17:30,65.7664,0.828709150326787
632,2020-08-21 09:30,64.9974,1.02164705882355
633,2020-08-21 10:00,64.5206,0.984176470588253
634,2020-08-21 10:30,64.2709,0.918882352941161
635,2020-08-21 11:00,64.2482,0.858812500000013
636,2020-08-21 11:30,63.9172,0.875643790849693
637,2020-08-21 12:00,64.2536,0.853000000000016
638,2020-08-21 12:30,64.4703,0.853000000000037
639,2020-08-21 13:00,64.6903,0.853000000000023
640,2020-08-21 13:30,64.6153,0.853000000000009
641,2020-08-21 14:00,64.7824,0.866366013071925
642,2020-08-21 14:30,64.784,0.855026143790852
643,2020-08-21 15:00,64.5906,0.837588235294106
644,2020-08-21 15:30,64.4706,0.83758823529412
645,2020-08-21 16:00,64.158,0.83758823529412
646,2020-08-21 16:30,64.2568,0.837588235294135
647,2020-08-21 17:00,63.6888,0.855303921568648
648,2020-08-21 17:30,63.5699,0.969934640522887
649,2020-08-24 09:30,61.9471,0.850058823529409
650,2020-08-24 10:00,61.9247,0.839823529411767
651,2020-08-24 10:30,61.925,0.839823529411781
652,2020-08-24 11:00,61.6939,0.852179738562114
653,2020-08-24 11:30,61.8168,0.824529411764722
654,2020-08-24 12:00,61.7918,0.818647058823522
655,2020-08-24 12:30,61.8809,0.818647058823551
656,2020-08-24 13:00,61.9827,0.818647058823537
657,2020-08-24 13:30,62.0186,0.818647058823537
658,2020-08-24 14:00,61.8482,0.807312500000002
659,2020-08-24 14:30,62.0714,0.810705882352963
660,2020-08-24 15:00,62.053,0.809235294117649
661,2020-08-24 15:30,62.2521,0.802000000000007
662,2020-08-24 16:00,62.0794,0.807312499999995
663,2020-08-24 16:30,61.9865,0.818647058823537
664,2020-08-24 17:00,62.2078,0.788437500000008
665,2020-08-24 17:30,62.1578,0.805102941176479
666,2020-08-25 09:30,61.3761,0.89342156862746
667,2020-08-25 10:00,61.6737,0.893073529411765
668,2020-08-25 10:30,61.7398,0.898699346405216
669,2020-08-25 11:00,61.7773,0.874271241830066
670,2020-08-25 11:30,61.7003,0.878666666666689
671,2020-08-25 12:00,61.6762,0.872775735294134
672,2020-08-25 12:30,61.7452,0.876101307189558
673,2020-08-25 13:00,61.6197,0.839187500000016
674,2020-08-25 13:30,61.8962,0.869235294117665
675,2020-08-25 14:00,61.8349,0.90150952380953
676,2020-08-25 14:30,61.824,0.88248529411765
677,2020-08-25 15:00,61.7713,0.886687500000015
678,2020-08-25 15:30,61.8759,0.85417647058825
679,2020-08-25 16:00,62.2189,0.854176470588243
680,2020-08-25 16:30,62.9163,0.829014705882365
681,2020-08-25 17:00,63.1072,0.892474264705889
682,2020-08-25 17:30,62.8797,0.870294117647077
683,2020-08-26 09:30,62.7639,0.832052287581696
684,2020-08-26 10:00,62.5534,0.835944444444443
685,2020-08-26 10:30,62.6028,0.832611111111135
686,2020-08-26 11:00,62.4567,0.829833333333355
687,2020-08-26 11:30,62.2534,0.818944444444462
688,2020-08-26 12:00,62.4861,0.812833333333344
689,2020-08-26 12:30,62.4765,0.810647058823548
690,2020-08-26 13:00,62.2902,0.852238562091514
691,2020-08-26 13:30,62.5114,0.82394444444445
692,2020-08-26 14:00,62.6511,0.869277777777789
693,2020-08-26 14:30,62.39,0.869277777777775
694,2020-08-26 15:00,62.3053,0.870411764705885
695,2020-08-26 15:30,62.1661,0.823944444444436
696,2020-08-26 16:00,62.3137,0.803846405228775
697,2020-08-26 16:30,62.1173,0.795127450980402
698,2020-08-26 17:00,61.8391,0.829941176470584
699,2020-08-26 17:30,61.2359,0.821777777777783
700,2020-08-27 09:30,62.4689,0.922611111111117
701,2020-08-27 10:00,62.2628,0.924447712418299
702,2020-08-27 10:30,62.4106,0.879722222222235
703,2020-08-27 11:00,62.4014,0.85327777777777
704,2020-08-27 11:30,62.5592,0.850500000000004
705,2020-08-27 12:00,62.2361,0.856611111111121
706,2020-08-27 12:30,61.97,0.856611111111128
707,2020-08-27 13:00,61.7644,0.87476470588237
708,2020-08-27 13:30,61.8403,0.856611111111107
709,2020-08-27 14:00,61.4059,0.867736842105252
710,2020-08-27 14:30,61.2767,0.836611111111111
711,2020-08-27 15:00,61.3195,0.84772222222221
712,2020-08-27 15:30,60.8783,0.89233333333334
713,2020-08-27 16:00,60.8064,0.880499999999998
714,2020-08-27 16:30,60.6341,0.973888888888901
715,2020-08-27 17:00,60.4071,0.931591503267974
716,2020-08-27 17:30,60.5877,0.950286549707599
717,2020-08-28 09:30,60.4969,0.970871345029259
718,2020-08-28 10:00,60.228,0.926611111111107
719,2020-08-28 10:30,59.8855,0.935500000000012
720,2020-08-28 11:00,59.9044,0.971061403508784
721,2020-08-28 11:30,59.8831,0.908555555555559
722,2020-08-28 12:00,59.7447,0.89744444444446
723,2020-08-28 12:30,59.8978,0.911333333333332
724,2020-08-28 13:00,59.9501,0.923994152046788
725,2020-08-28 13:30,59.8645,0.911333333333346
726,2020-08-28 14:00,60.0306,0.907444444444451
727,2020-08-28 14:30,59.9262,0.929666666666677
728,2020-08-28 15:00,59.8631,0.915517543859643
729,2020-08-28 15:30,59.9351,0.923375816993477
730,2020-08-28 16:00,59.8183,0.917888888888882
731,2020-08-28 16:30,59.7603,0.929637426900605
732,2020-08-28 17:00,60.013,0.968701754385961
733,2020-08-28 17:30,60.3517,1.0381432748538
734,2020-09-01 09:30,59.9838,0.926169117647063
735,2020-09-01 10:00,59.9422,0.891139705882367
736,2020-09-01 10:30,59.9787,0.894805147058825
737,2020-09-01 11:00,60.102,0.890606617647059
738,2020-09-01 11:30,59.8537,0.877533088235289
739,2020-09-01 12:00,59.9877,0.884212499999997
740,2020-09-01 12:30,59.7409,0.878720588235296
741,2020-09-01 13:00,59.6238,0.871625000000002
742,2020-09-01 13:30,59.551,0.851124999999996
743,2020-09-01 14:00,59.4368,0.883621323529404
744,2020-09-01 14:30,59.7788,0.855400000000003
745,2020-09-01 15:00,59.7806,0.882569852941167
746,2020-09-01 15:30,59.9557,0.936650735294116
747,2020-09-01 16:00,59.7024,0.958176470588242
748,2020-09-01 16:30,59.26,0.924937499999992
749,2020-09-01 17:00,59.1769,0.96464705882353
750,2020-09-01 17:30,58.9101,0.958764705882359
751,2020-09-02 09:30,57.3047,1.02588235294117
752,2020-09-02 10:00,57.2375,0.926812500000011
753,2020-09-02 10:30,57.0324,0.944643382352929
754,2020-09-02 11:00,56.9294,0.926812500000004
755,2020-09-02 11:30,56.2541,0.972437500000005
756,2020-09-02 12:00,56.2552,0.94931985294118
757,2020-09-02 12:30,56.2991,0.917437499999998
758,2020-09-02 13:00,56.4527,0.91375
759,2020-09-02 13:30,56.5964,0.952604166666674
760,2020-09-02 14:00,56.4207,0.926812500000004
761,2020-09-02 14:30,56.4805,0.920625000000001
762,2020-09-02 15:00,56.5904,0.944158088235298
763,2020-09-02 15:30,56.3731,0.94787500000001
764,2020-09-02 16:00,56.7006,0.916874999999976
765,2020-09-02 16:30,56.7064,0.921977941176486
766,2020-09-02 17:00,56.6283,0.976415032679739
767,2020-09-02 17:30,56.6216,0.998888888888899
768,2020-09-03 09:30,56.0281,0.975892156862741
769,2020-09-03 10:00,56.0843,0.974111111111114
770,2020-09-03 10:30,56.2124,0.933000000000021
771,2020-09-03 11:00,56.4603,0.957280701754392
772,2020-09-03 11:30,56.5468,0.957608187134504
773,2020-09-03 12:00,56.7398,0.962755417956664
774,2020-09-03 12:30,56.7648,0.943467836257327
775,2020-09-03 13:00,56.8194,0.945923976608178
776,2020-09-03 13:30,57.2668,0.924611111111112
777,2020-09-03 14:00,57.228,0.938701754385988
778,2020-09-03 14:30,57.5021,0.988482456140368
779,2020-09-03 15:00,57.5935,0.975163742690057
780,2020-09-03 15:30,57.6657,0.989333333333335
781,2020-09-03 16:00,57.5756,0.972722222222238
782,2020-09-03 16:30,58.0264,0.975500000000011
783,2020-09-03 17:00,58.4441,1.03666666666668
784,2020-09-03 17:30,59.6013,1.05169607843139
785,2020-09-04 09:30,58.987,1.07916666666668
786,2020-09-04 10:00,58.671,0.913029411764711
787,2020-09-04 10:30,58.7192,0.91231250000002
788,2020-09-04 11:00,59.064,0.861000000000026
789,2020-09-04 11:30,59.1224,0.909000000000006
790,2020-09-04 12:00,58.52,0.863213235294126
791,2020-09-04 12:30,58.7445,0.864088235294112
792,2020-09-04 13:00,58.821,0.866708333333342
793,2020-09-04 13:30,59.058,0.863941176470604
794,2020-09-04 14:00,59.3391,0.871341911764709
795,2020-09-04 14:30,59.1234,0.954333333333338
796,2020-09-04 15:00,58.4217,0.994772058823543
797,2020-09-04 15:30,58.4387,0.993529411764705
798,2020-09-04 16:00,58.8979,0.983463235294124
799,2020-09-04 16:30,59.3281,1.10476470588235
800,2020-09-04 17:00,59.627,1.17045751633988
801,2020-09-04 17:30,60.5891,1.20035294117648
802,2020-09-07 09:30,60.0429,1.1
803,2020-09-07 10:00,60.5028,1.10222222222223
804,2020-09-07 10:30,60.5257,1.09794117647059
805,2020-09-07 11:00,60.6763,0.974999999999994
806,2020-09-07 11:30,60.5886,1.02311111111111
807,2020-09-07 12:00,60.7184,0.983722222222227
808,2020-09-07 12:30,60.9979,0.909753676470594
809,2020-09-07 13:00,60.9627,0.932895424836595
810,2020-09-07 13:30,60.9003,1.01252012383902
811,2020-09-07 14:00,60.6106,0.927062091503267
812,2020-09-07 14:30,60.769,0.954222222222228
813,2020-09-07 15:00,60.7366,0.934264705882356
814,2020-09-07 15:30,60.6241,0.926488970588252
815,2020-09-07 16:00,60.3966,0.958499999999994
816,2020-09-07 16:30,60.3614,0.909588235294109
817,2020-09-07 17:00,60.4109,0.958500000000015
818,2020-09-07 17:30,60.375,0.917538461538477
819,2020-09-08 09:30,59.515,0.959461988304099
820,2020-09-08 10:00,59.3545,0.920783625730998
821,2020-09-08 10:30,60.2622,0.910204678362597
822,2020-09-08 11:00,60.4267,0.880888888888897
823,2020-09-08 11:30,60.4242,0.880877192982446
824,2020-09-08 12:00,60.7501,0.882219298245609
825,2020-09-08 12:30,61.1786,0.9162777777778
826,2020-09-08 13:00,61.1836,0.890944444444443
827,2020-09-08 13:30,61.3715,0.934029239766076
828,2020-09-08 14:00,62.2264,0.930236842105295
829,2020-09-08 14:30,62.6726,0.924888888888901
830,2020-09-08 15:00,62.7709,0.916277777777786
831,2020-09-08 15:30,63.049,0.906812865497095
832,2020-09-08 16:00,62.8506,0.907611111111123
833,2020-09-08 16:30,62.6839,0.938421052631583
834,2020-09-08 17:00,62.9523,0.896230994152042
835,2020-09-08 17:30,63.1215,0.89170175438597
836,2020-09-09 09:30,64.4008,0.869277777777768
837,2020-09-09 10:00,64.1623,0.868444444444464
838,2020-09-09 10:30,63.9945,0.871555555555567
839,2020-09-09 11:00,64.1039,0.872388888888885
840,2020-09-09 11:30,63.9261,0.889938596491234
841,2020-09-09 12:00,63.8567,0.899099415204695
842,2020-09-09 12:30,64.0363,0.877777777777787
843,2020-09-09 13:00,64.1425,0.940403508771922
844,2020-09-09 13:30,64.0536,0.956176470588233
845,2020-09-09 14:00,63.3925,0.912666666666674
846,2020-09-09 14:30,63.2348,0.885944444444455
847,2020-09-09 15:00,62.9822,0.919739766081889
848,2020-09-09 15:30,62.5681,0.899055555555556
849,2020-09-09 16:00,62.372,0.899055555555563
850,2020-09-09 16:30,61.7105,0.918570175438603
851,2020-09-09 17:00,61.7535,0.91240643274854
852,2020-09-09 17:30,61.659,0.936485380116956
853,2020-09-10 09:30,61.573,0.886485380116945
854,2020-09-10 10:00,61.7402,0.885824561403517
855,2020-09-10 10:30,61.96,0.88475730994152
856,2020-09-10 11:00,61.9241,0.860611111111112
857,2020-09-10 11:30,61.749,0.881567251461988
858,2020-09-10 12:00,61.5811,0.877897660818718
859,2020-09-10 12:30,61.5751,0.900000000000034
860,2020-09-10 13:00,61.7092,0.879418128654976
861,2020-09-10 13:30,61.656,0.908970760233949
862,2020-09-10 14:00,61.2169,0.932979532163735
863,2020-09-10 14:30,60.8412,0.879333333333342
864,2020-09-10 15:00,61.1204,0.899915204678365
865,2020-09-10 15:30,60.9841,0.876555555555569
866,2020-09-10 16:00,61.0437,0.879888888888892
867,2020-09-10 16:30,61.5328,0.8933596491228
868,2020-09-10 17:00,62.572,0.890055555555556
869,2020-09-10 17:30,63.1416,0.948944444444457
870,2020-09-11 09:30,63.2737,0.951631578947378
871,2020-09-11 10:00,64.3299,0.970000000000006
872,2020-09-11 10:30,63.9123,0.884631578947364
873,2020-09-11 11:00,64.4239,0.892388888888888
874,2020-09-11 11:30,63.9346,0.827944444444441
875,2020-09-11 12:00,64.1172,0.84979532163743
876,2020-09-11 12:30,64.244,0.850333333333332
877,2020-09-11 13:00,64.3408,0.914578947368433
878,2020-09-11 13:30,65.2008,0.985071895424824
879,2020-09-11 14:00,64.6578,0.932000000000002
880,2020-09-11 14:30,64.5781,0.88211764705882
881,2020-09-11 15:00,64.9396,0.933243055555579
882,2020-09-11 15:30,65.6243,0.92294444444444
883,2020-09-11 16:00,65.701,0.841369281045758
884,2020-09-11 16:30,64.6429,0.910912280701766
885,2020-09-11 17:00,64.7763,0.936959064327496
886,2020-09-11 17:30,65.0957,0.937411764705885
887,2020-09-14 09:30,64.0906,0.904210526315801
888,2020-09-14 10:00,64.8284,0.860444444444454
889,2020-09-14 10:30,65.0537,0.801222222222194
890,2020-09-14 11:00,65.5454,0.854020467836264
891,2020-09-14 11:30,65.4829,0.8065
892,2020-09-14 12:00,65.7638,0.792444444444442
893,2020-09-14 12:30,65.9095,0.825222222222251
894,2020-09-14 13:00,65.7961,0.848654970760236
895,2020-09-14 13:30,65.7809,0.831722222222226
896,2020-09-14 14:00,65.7833,0.844883040935684
897,2020-09-14 14:30,65.5589,0.870666666666679
898,2020-09-14 15:00,64.3372,0.846764705882364
899,2020-09-14 15:30,64.6725,0.87868421052633
900,2020-09-14 16:00,64.4118,0.84095751633987
901,2020-09-14 16:30,64.2537,0.803470588235292
902,2020-09-14 17:00,64.739,0.865598039215669
903,2020-09-14 17:30,64.5068,0.84964705882355
904,2020-09-15 09:30,64.6939,0.887035087719312
905,2020-09-15 10:00,64.8942,0.870853801169588
906,2020-09-15 10:30,64.7665,0.836295321637436
907,2020-09-15 11:00,64.2172,0.803000000000004
908,2020-09-15 11:30,63.7781,0.823833333333326
909,2020-09-15 12:00,63.6589,0.858807017543846
910,2020-09-15 12:30,63.8214,0.841055555555549
911,2020-09-15 13:00,63.1985,0.791845588235283
912,2020-09-15 13:30,63.1695,0.820666666666661
913,2020-09-15 14:00,62.9269,0.798297794117637
914,2020-09-15 14:30,62.5031,0.840666666666671
915,2020-09-15 15:00,62.0387,0.837333333333341
916,2020-09-15 15:30,62.2706,0.847003267973861
917,2020-09-15 16:00,62.3317,0.817888888888888
918,2020-09-15 16:30,62.5651,0.853356725146199
919,2020-09-15 17:00,62.6399,0.889833333333335
920,2020-09-15 17:30,62.4924,0.953633986928104
921,2020-09-16 09:30,61.7936,0.90973529411766
922,2020-09-16 10:00,61.7263,0.874277777777777
923,2020-09-16 10:30,61.1832,0.896961988304092
924,2020-09-16 11:00,61.1037,0.895581871345044
925,2020-09-16 11:30,60.2591,0.892176470588247
926,2020-09-16 12:00,60.0411,0.941820261437918
927,2020-09-16 12:30,60.4586,0.852294117647055
928,2020-09-16 13:00,60.252,0.922538011695899
929,2020-09-16 13:30,60.4016,0.921852941176482
930,2020-09-16 14:00,60.4582,0.922614379084962
931,2020-09-16 14:30,60.5441,0.856176470588238
932,2020-09-16 15:00,61.0692,0.844388888888894
933,2020-09-16 15:30,61.4939,0.829944444444436
934,2020-09-16 16:00,61.386,0.781029411764699
935,2020-09-16 16:30,61.5501,0.799647058823538
936,2020-09-16 17:00,61.4604,0.768882352941183
937,2020-09-16 17:30,61.265,0.812294117647063
938,2020-09-17 09:30,62.3581,0.82822222222223
939,2020-09-17 10:00,62.3774,0.812176470588263
940,2020-09-17 10:30,61.9897,0.807823529411763
941,2020-09-17 11:00,61.9961,0.828599415204671
942,2020-09-17 11:30,61.9219,0.810888888888904
943,2020-09-17 12:00,61.8718,0.83519883040934
944,2020-09-17 12:30,61.681,0.789431372549025
945,2020-09-17 13:00,61.9799,0.812944444444433
946,2020-09-17 13:30,61.9199,0.815176470588241
947,2020-09-17 14:00,62.0811,0.814823529411775
948,2020-09-17 14:30,62.0484,0.832456140350885
949,2020-09-17 15:00,62.2975,0.787611111111104
950,2020-09-17 15:30,62.2156,0.80844444444444
951,2020-09-17 16:00,62.282,0.813444444444443
952,2020-09-17 16:30,62.207,0.797277777777786
953,2020-09-17 17:00,61.9809,0.799660130718962
954,2020-09-17 17:30,62.2841,0.795823529411763
955,2020-09-18 09:30,61.6875,0.871216374268997
956,2020-09-18 10:00,61.8267,0.832470760233925
957,2020-09-18 10:30,61.5518,0.80338888888889
958,2020-09-18 11:00,61.6159,0.831885964912274
959,2020-09-18 11:30,60.9339,0.799944444444449
960,2020-09-18 12:00,61.0422,0.834119883040927
961,2020-09-18 12:30,60.9754,0.851735294117653
962,2020-09-18 13:00,60.9466,0.820730650154793
963,2020-09-18 13:30,61.1821,0.849301169590653
964,2020-09-18 14:00,61.6764,0.821277777777773
965,2020-09-18 14:30,61.7113,0.861690058479546
966,2020-09-18 15:00,61.6684,0.831722222222247
967,2020-09-18 15:30,61.7103,0.855499999999985
968,2020-09-18 16:00,61.731,0.851486928104563
969,2020-09-18 16:30,61.593,0.857511695906418
970,2020-09-18 17:00,61.8456,0.901666666666657
971,2020-09-18 17:30,61.6734,0.908588235294111
972,2020-09-21 09:30,74.4887,1.39399999999999
973,2020-09-21 10:00,75.2144,1.08143750000002
974,2020-09-21 10:30,75.6603,1.06018750000001
975,2020-09-21 11:00,77.0185,1.12606249999997
976,2020-09-21 11:30,76.6524,1.10597794117648
977,2020-09-21 12:00,77.2741,1.04981249999999
978,2020-09-21 12:30,77.5053,1.0491875
979,2020-09-21 13:00,77.2482,1.01293750000001
980,2020-09-21 13:30,77.2903,0.963812499999989
981,2020-09-21 14:00,76.9441,0.991823529411775
982,2020-09-21 14:30,77.0924,1.0035882352941
983,2020-09-21 15:00,77.3612,1.0065294117647
984,2020-09-21 15:30,77.5068,0.980058823529404
985,2020-09-21 16:00,77.4222,1.02812418300654
986,2020-09-21 16:30,78.0598,1.0305919117647
987,2020-09-21 17:00,77.8171,1.00464705882354
988,2020-09-21 17:30,77.7534,1.03911111111111
989,2020-09-22 09:30,78.7745,1.07638888888889
990,2020-09-22 10:00,79.1877,0.948058823529422
991,2020-09-22 10:30,79.0347,0.936882352941169
992,2020-09-22 11:00,79.2641,0.92123529411765
993,2020-09-22 11:30,78.4355,0.960870833333345
994,2020-09-22 12:00,78.6187,0.924599999999984
995,2020-09-22 12:30,78.4687,0.946945833333345
996,2020-09-22 13:00,78.1112,0.897933333333341
997,2020-09-22 13:30,77.6007,0.937316176470588
998,2020-09-22 14:00,77.5806,0.911235294117617
999,2020-09-22 14:30,77.1281,0.903947712418272
1000,2020-09-22 15:00,76.7856,0.865308823529404
1001,2020-09-22 15:30,76.3186,0.866823529411761
1002,2020-09-22 16:00,76.8985,0.925055555555531
1003,2020-09-22 16:30,77.0892,0.935388888888866
1004,2020-09-22 17:00,77.9209,0.885999999999996
1005,2020-09-22 17:30,78.0124,0.89247058823527
1006,2020-09-23 09:30,77.0311,1.0253888888889
1007,2020-09-23 10:00,76.7553,0.91198366013073
1008,2020-09-23 10:30,76.2211,0.90345714285715
1009,2020-09-23 11:00,75.5015,0.876058823529419
1010,2020-09-23 11:30,74.9877,0.884294117647059
1011,2020-09-23 12:00,74.8747,0.888411764705879
1012,2020-09-23 12:30,75.0465,0.863966911764706
1013,2020-09-23 13:00,74.515,0.87700000000001
1014,2020-09-23 13:30,74.7294,0.881588235294103
1015,2020-09-23 14:00,74.6997,0.884189542483682
1016,2020-09-23 14:30,74.7109,0.889941176470572
1017,2020-09-23 15:00,74.6859,0.860764705882332
1018,2020-09-23 15:30,74.5718,0.863117647058814
1019,2020-09-23 16:00,74.8595,0.899470588235289
1020,2020-09-23 16:30,75.1803,0.924294117647065
1021,2020-09-23 17:00,75.6684,0.847308823529403
1022,2020-09-23 17:30,76.4148,0.900294117647064
1023,2020-09-24 09:30,80.7115,0.876084967320281
1024,2020-09-24 10:00,80.184,0.860911764705861
1025,2020-09-24 10:30,80.38,0.836701754385956
1026,2020-09-24 11:00,80.5721,0.771663398692837
1027,2020-09-24 11:30,80.6441,0.771777777777785
1028,2020-09-24 12:00,80.8173,0.780333333333317
1029,2020-09-24 12:30,80.5747,0.768212418300649
1030,2020-09-24 13:00,80.4069,0.824912280701753
1031,2020-09-24 13:30,80.5709,0.79594444444443
1032,2020-09-24 14:00,80.7912,0.812647058823529
1033,2020-09-24 14:30,81.4686,0.818529411764729
1034,2020-09-24 15:00,81.7953,0.922307017543829
1035,2020-09-24 15:30,81.4344,0.960833333333312
1036,2020-09-24 16:00,81.1323,0.983055555555552
1037,2020-09-24 16:30,80.7983,0.890705882352933
1038,2020-09-24 17:00,80.3377,0.879941176470595
1039,2020-09-24 17:30,79.9204,0.924078431372564
1040,2020-09-25 09:30,80.2469,0.934176470588241
1041,2020-09-25 10:00,80.4006,0.888750000000002
1042,2020-09-25 10:30,81.0267,0.845812499999994
1043,2020-09-25 11:00,81.3077,0.8113125
1044,2020-09-25 11:30,81.971,0.811088235294122
1045,2020-09-25 12:00,82.4241,0.909562499999979
1046,2020-09-25 12:30,83.8141,1.0865625
1047,2020-09-25 13:00,83.0608,1.01186764705882
1048,2020-09-25 13:30,82.4551,0.999749999999977
1049,2020-09-25 14:00,81.8437,0.995011029411771
1050,2020-09-25 14:30,82.3628,0.960132352941159
1051,2020-09-25 15:00,82.0645,0.95227205882351
1052,2020-09-25 15:30,82.6993,1.03468749999998
1053,2020-09-25 16:00,83.0916,1.04151764705882
1054,2020-09-25 16:30,82.8216,1.00049999999999
1055,2020-09-25 17:00,82.2637,0.982687499999997
1056,2020-09-25 17:30,81.9003,0.984795833333351
1057,2020-09-28 09:30,80.4381,0.975222222222186
1058,2020-09-28 10:00,80.2606,0.875352941176473
1059,2020-09-28 10:30,80.4891,0.883823529411757
1060,2020-09-28 11:00,81.2718,0.882705882352937
1061,2020-09-28 11:30,81.0949,0.914918300653596
1062,2020-09-28 12:00,80.8462,0.894999999999996
1063,2020-09-28 12:30,80.3197,0.956176470588261
1064,2020-09-28 13:00,80.3771,0.888411764705879
1065,2020-09-28 13:30,80.56,0.874882352941185
1066,2020-09-28 14:00,80.5124,0.885492647058811
1067,2020-09-28 14:30,80.3647,0.900772058823534
1068,2020-09-28 15:00,80.538,0.874882352941185
1069,2020-09-28 15:30,80.7621,0.874882352941185
1070,2020-09-28 16:00,81.0164,0.891803921568624
1071,2020-09-28 16:30,80.2853,0.890816993464057
1072,2020-09-28 17:00,80.4524,0.87082352941178
1073,2020-09-28 17:30,79.4397,0.898496732026132
1074,2020-09-29 09:30,79.7591,0.905375000000006
1075,2020-09-29 10:00,81.0453,0.906588235294109
1076,2020-09-29 10:30,81.2428,0.882713235294119
1077,2020-09-29 11:00,81.3437,0.897696078431366
1078,2020-09-29 11:30,81.2708,0.905555555555537
1079,2020-09-29 12:00,81.0025,0.905555555555551
1080,2020-09-29 12:30,80.4747,0.891666666666652
1081,2020-09-29 13:00,80.4958,0.891666666666652
1082,2020-09-29 13:30,80.1066,0.891535087719305
1083,2020-09-29 14:00,80.0494,0.87777777777778
1084,2020-09-29 14:30,79.8617,0.875000000000014
1085,2020-09-29 15:00,79.4176,0.903114035087711
1086,2020-09-29 15:30,79.5642,0.879999999999995
1087,2020-09-29 16:00,79.5439,0.879999999999995
1088,2020-09-29 16:30,78.7122,0.916666666666671
1089,2020-09-29 17:00,79.2361,0.869722222222222
1090,2020-09-29 17:30,79.723,0.921830065359501
1091,2020-09-30 09:30,81.4014,0.982500000000016
1092,2020-09-30 10:00,81.3348,0.946584967320248
1093,2020-09-30 10:30,81.4406,0.901666666666657
1094,2020-09-30 11:00,81.3406,0.899500000000003
1095,2020-09-30 11:30,81.6747,0.894999999999968
1096,2020-09-30 12:00,81.8602,0.967631578947376
1097,2020-09-30 12:30,81.4478,0.967444444444439
1098,2020-09-30 13:00,80.984,0.947166666666675
1099,2020-09-30 13:30,80.9474,0.955555555555563
1100,2020-09-30 14:00,81.0366,0.955555555555591
1101,2020-09-30 14:30,80.4773,0.990944444444452
1102,2020-09-30 15:00,79.9386,0.936111111111117
1103,2020-09-30 15:30,79.2383,0.937810457516349
1104,2020-09-30 16:00,78.0659,0.958833333333345
1105,2020-09-30 16:30,77.856,1.00722222222223
1106,2020-09-30 17:00,77.8808,0.996617647058841
1107,2020-09-30 17:30,78.0452,0.939687500000005
1108,2020-10-01 09:30,76.0241,1.04011764705882
1109,2020-10-01 10:00,77.2579,1.02000735294118
1110,2020-10-01 10:30,77.8109,0.957250000000002
1111,2020-10-01 11:00,79.1725,0.889750000000006
1112,2020-10-01 11:30,78.209,0.937623529411752
1113,2020-10-01 12:00,78.2914,0.916800000000009
1114,2020-10-01 12:30,78.2741,0.947750000000013
1115,2020-10-01 13:00,78.2275,0.898375000000016
1116,2020-10-01 13:30,76.9801,0.968008333333344
1117,2020-10-01 14:00,76.1504,0.926216666666662
1118,2020-10-01 14:30,76.6138,0.909102941176499
1119,2020-10-01 15:00,77.0613,0.941500000000005
1120,2020-10-01 15:30,77.2109,0.908506535947708
1121,2020-10-01 16:00,77.6442,0.851444444444454
1122,2020-10-01 16:30,77.8272,0.885898692810471
1123,2020-10-01 17:00,77.5907,0.879526143790855
1124,2020-10-01 17:30,77.4246,0.939509803921581
1125,2020-10-02 09:30,77.9278,0.912944444444463
1126,2020-10-02 10:00,77.5284,0.833349673202605
1127,2020-10-02 10:30,77.4503,0.869888888888894
1128,2020-10-02 11:00,77.1945,0.843970760233915
1129,2020-10-02 11:30,77.0556,0.832205882352923
1130,2020-10-02 12:00,77.4088,0.855811145510813
1131,2020-10-02 12:30,77.7653,0.848956140350865
1132,2020-10-02 13:00,77.6881,0.804735294117648
1133,2020-10-02 13:30,77.9559,0.889176470588225
1134,2020-10-02 14:00,77.7274,0.835908496732017
1135,2020-10-02 14:30,77.2698,1.04606432748537
1136,2020-10-02 15:00,77.5684,0.865679738562093
1137,2020-10-02 15:30,77.8453,0.860944444444456
1138,2020-10-02 16:00,77.2731,0.824777777777783
1139,2020-10-02 16:30,76.2696,0.830777777777755
1140,2020-10-02 17:00,76.307,0.876513071895431
1141,2020-10-02 17:30,76.1761,0.918695906432745
1142,2020-10-05 09:30,75.3847,0.878555555555536
1143,2020-10-05 10:00,75.2235,0.811411764705866
1144,2020-10-05 10:30,75.1953,0.856999999999971
1145,2020-10-05 11:00,74.8416,0.813777777777759
1146,2020-10-05 11:30,74.7909,0.824509803921558
1147,2020-10-05 12:00,74.9214,0.842666666666659
1148,2020-10-05 12:30,75.0594,0.83042483660131
1149,2020-10-05 13:00,74.9104,0.870659442724445
1150,2020-10-05 13:30,74.8763,0.856833333333327
1151,2020-10-05 14:00,74.8828,0.817111111111103
1152,2020-10-05 14:30,74.9572,0.817111111111132
1153,2020-10-05 15:00,74.9864,0.817111111111103
1154,2020-10-05 15:30,74.9274,0.828400584795304
1155,2020-10-05 16:00,74.9507,0.847333333333324
1156,2020-10-05 16:30,74.6236,0.858444444444444
1157,2020-10-05 17:00,74.2396,0.855666666666664
1158,2020-10-05 17:30,74.1902,0.855408668730632
1159,2020-10-06 09:30,73.7654,0.817555555555543
1160,2020-10-06 10:00,73.8964,0.827666666666673
1161,2020-10-06 10:30,74.2564,0.863222222222234
1162,2020-10-06 11:00,74.0338,0.804634674922582
1163,2020-10-06 11:30,73.9718,0.796175438596507
1164,2020-10-06 12:00,73.8896,0.811426900584792
1165,2020-10-06 12:30,73.5235,0.864258169934615
1166,2020-10-06 13:00,73.8989,0.873611111111103
1167,2020-10-06 13:30,73.5754,0.849999999999994
1168,2020-10-06 14:00,73.1749,0.837666666666664
1169,2020-10-06 14:30,73.1902,0.841233918128665
1170,2020-10-06 15:00,72.7256,0.861767801857582
1171,2020-10-06 15:30,72.0993,0.865798761609895
1172,2020-10-06 16:00,72.2512,0.858705882352922
1173,2020-10-06 16:30,70.9519,0.855928792569642
1174,2020-10-06 17:00,71.0484,0.900166666666678
1175,2020-10-06 17:30,70.9036,0.869519607843145
1176,2020-10-07 09:30,71.5586,0.893611111111113
1177,2020-10-07 10:00,71.4708,0.886473684210515
1178,2020-10-07 10:30,71.7002,0.847827485380108
1179,2020-10-07 11:00,71.517,0.871388888888902
1180,2020-10-07 11:30,71.4981,0.862460784313697
1181,2020-10-07 12:00,71.4442,0.852526143790854
1182,2020-10-07 12:30,71.4446,0.876349845201204
1183,2020-10-07 13:00,71.188,0.874166666666653
1184,2020-10-07 13:30,71.3981,0.871388888888887
1185,2020-10-07 14:00,71.313,0.841730994152044
1186,2020-10-07 14:30,70.9267,0.854722222222222
1187,2020-10-07 15:00,70.5768,0.848777777777769
1188,2020-10-07 15:30,71.1272,0.828657894736835
1189,2020-10-07 16:00,70.7773,0.81861111111111
1190,2020-10-07 16:30,70.8999,0.804333333333332
1191,2020-10-07 17:00,70.7556,0.81749415204682
1192,2020-10-07 17:30,70.6837,0.816437908496724
1193,2020-10-08 09:30,69.2481,0.813111111111112
1194,2020-10-08 10:00,69.1975,0.80711145510837
1195,2020-10-08 10:30,69.3402,0.779186274509797
1196,2020-10-08 11:00,69.032,0.764888888888862
1197,2020-10-08 11:30,68.9946,0.797157894736841
1198,2020-10-08 12:00,68.9781,0.764888888888876
1199,2020-10-08 12:30,69.0626,0.824993464052312
1200,2020-10-08 13:00,69.0288,0.784283625731007
1201,2020-10-08 13:30,69.1816,0.79140522875818
1202,2020-10-08 14:00,69.3833,0.777000000000015
1203,2020-10-08 14:30,69.2544,0.782823529411772
1204,2020-10-08 15:00,69.0899,0.770807189542467
1205,2020-10-08 15:30,69.0977,0.795500000000004
1206,2020-10-08 16:00,69.8445,0.801568627450976
1207,2020-10-08 16:30,69.8931,0.77544444444446
1208,2020-10-08 17:00,70.1328,0.804365497075992
1209,2020-10-08 17:30,70.6849,0.837666666666664
1210,2020-10-09 09:30,70.1845,0.829108187134523
1211,2020-10-09 10:00,70.3292,0.81461111111112
1212,2020-10-09 10:30,70.3367,0.830307017543845
1213,2020-10-09 11:00,70.3515,0.824316993464052
1214,2020-10-09 11:30,70.0237,0.834666666666664
1215,2020-10-09 12:00,69.6388,0.832555555555544
1216,2020-10-09 12:30,69.0285,0.829944444444436
1217,2020-10-09 13:00,69.3199,0.802371345029243
1218,2020-10-09 13:30,69.1389,0.796915204678371
1219,2020-10-09 14:00,68.7781,0.799035087719304
1220,2020-10-09 14:30,68.5417,0.828000000000003
1221,2020-10-09 15:00,68.124,0.826996904024767
1222,2020-10-09 15:30,68.2173,0.822444444444429
1223,2020-10-09 16:00,68.1064,0.807454248366
1224,2020-10-09 16:30,68.3085,0.831166666666633
1225,2020-10-09 17:00,68.0126,0.844222222222214
1226,2020-10-09 17:30,68.2912,0.864111111111114
1227,2020-10-12 09:30,67.6724,0.895333333333312
1228,2020-10-12 10:00,67.8289,0.875888888888895
1229,2020-10-12 10:30,67.2735,0.875888888888895
1230,2020-10-12 11:00,67.4566,0.855055555555552
1231,2020-10-12 11:30,67.3011,0.855055555555538
1232,2020-10-12 12:00,67.4355,0.80741176470589
1233,2020-10-12 12:30,67.4151,0.817555555555543
1234,2020-10-12 13:00,67.3721,0.82427777777778
1235,2020-10-12 13:30,67.3467,0.807833333333335
1236,2020-10-12 14:00,66.9274,0.804222222222222
1237,2020-10-12 14:30,66.96,0.7956111111111
1238,2020-10-12 15:00,66.9761,0.802277777777803
1239,2020-10-12 15:30,66.9895,0.813944444444445
1240,2020-10-12 16:00,67.0638,0.798111111111098
1241,2020-10-12 16:30,66.8371,0.803833333333358
1242,2020-10-12 17:00,66.8147,0.785388888888889
1243,2020-10-12 17:30,66.5781,0.870111111111129
1244,2020-10-13 09:30,67.9478,0.885999999999996
1245,2020-10-13 10:00,67.5653,0.87488888888889
1246,2020-10-13 10:30,67.8553,0.834388888888896
1247,2020-10-13 11:00,67.4867,0.808277777777803
1248,2020-10-13 11:30,67.5082,0.818423976608187
1249,2020-10-13 12:00,67.7244,0.788111111111135
1250,2020-10-13 12:30,67.6345,0.781444444444446
1251,2020-10-13 13:00,67.726,0.805403508771946
1252,2020-10-13 13:30,67.5569,0.783111111111097
1253,2020-10-13 14:00,67.5214,0.774777777777771
1254,2020-10-13 14:30,67.6508,0.800888888888878
1255,2020-10-13 15:00,67.8534,0.809222222222232
1256,2020-10-13 15:30,68.0267,0.803666666666672
1257,2020-10-13 16:00,68.4587,0.814777777777778
1258,2020-10-13 16:30,68.5511,0.823111111111118
1259,2020-10-13 17:00,68.7288,0.823111111111103
1260,2020-10-13 17:30,68.6469,0.823111111111118
1261,2020-10-14 09:30,70.7123,0.788666666666686
1262,2020-10-14 10:00,70.3817,0.773666666666685
1263,2020-10-14 10:30,70.2545,0.777555555555537
1264,2020-10-14 11:00,70.1198,0.780333333333346
1265,2020-10-14 11:30,69.9898,0.787555555555571
1266,2020-10-14 12:00,70.0701,0.787555555555556
1267,2020-10-14 12:30,70.3073,0.787555555555556
1268,2020-10-14 13:00,70.8195,0.818598039215686
1269,2020-10-14 13:30,71.0086,0.790333333333336
1270,2020-10-14 14:00,71.0573,0.790333333333351
1271,2020-10-14 14:30,70.8692,0.784777777777791
1272,2020-10-14 15:00,70.5701,0.77222222222224
1273,2020-10-14 15:30,70.435,0.772277777777788
1274,2020-10-14 16:00,70.1612,0.775055555555539
1275,2020-10-14 16:30,70.3296,0.775055555555554
1276,2020-10-14 17:00,70.1691,0.775055555555554
1277,2020-10-14 17:30,70.3991,0.790055555555554
1278,2020-10-15 09:30,74.735,0.91794444444443
1279,2020-10-15 10:00,74.4608,0.889611111111122
1280,2020-10-15 10:30,74.5827,0.866411764705873
1281,2020-10-15 11:00,75.1656,0.872294117647044
1282,2020-10-15 11:30,74.6984,0.836388888888862
1283,2020-10-15 12:00,74.792,0.828055555555551
1284,2020-10-15 12:30,75.1456,0.849352941176448
1285,2020-10-15 13:00,75.0821,0.849352941176448
1286,2020-10-15 13:30,74.9859,0.849352941176491
1287,2020-10-15 14:00,75.1559,0.842722222222207
1288,2020-10-15 14:30,75.508,0.849352941176477
1289,2020-10-15 15:00,75.4502,0.849352941176477
1290,2020-10-15 15:30,75.3668,0.849352941176477
1291,2020-10-15 16:00,75.0262,0.840411764705877
1292,2020-10-15 16:30,75.2979,0.870058823529405
1293,2020-10-15 17:00,75.3336,0.867705882352951
1294,2020-10-15 17:30,74.8787,0.85888235294118
1295,2020-10-16 09:30,73.3174,0.984222222222201
1296,2020-10-16 10:00,73.2308,0.971444444444444
1297,2020-10-16 10:30,73.5051,0.971444444444415
1298,2020-10-16 11:00,73.4853,0.852277777777758
1299,2020-10-16 11:30,73.7526,0.862411764705882
1300,2020-10-16 12:00,73.909,0.862411764705911
1301,2020-10-16 12:30,73.5551,0.862411764705882
1302,2020-10-16 13:00,73.8713,0.955055555555546
1303,2020-10-16 13:30,74.1093,0.868777777777751
1304,2020-10-16 14:00,74.3473,0.995999999999981
1305,2020-10-16 14:30,74.4179,0.86877777777778
1306,2020-10-16 15:00,73.6383,0.893790849673181
1307,2020-10-16 15:30,73.3067,0.887666666666703
1308,2020-10-16 16:00,73.0822,0.870999999999981
1309,2020-10-16 16:30,71.7378,0.887666666666647
1310,2020-10-16 17:00,71.8367,0.902055555555549
1311,2020-10-16 17:30,71.5974,0.926251633986936
1312,2020-10-19 09:30,70.8656,0.938055555555579
1313,2020-10-19 10:00,70.9688,0.883166666666668
1314,2020-10-19 10:30,70.9456,0.866499999999988
1315,2020-10-19 11:00,70.6876,0.887333333333316
1316,2020-10-19 11:30,70.5681,0.844166666666638
1317,2020-10-19 12:00,70.8291,0.855277777777772
1318,2020-10-19 12:30,70.7948,0.855277777777758
1319,2020-10-19 13:00,70.632,0.855277777777786
1320,2020-10-19 13:30,70.7486,0.846764705882336
1321,2020-10-19 14:00,70.8394,0.841388888888901
1322,2020-10-19 14:30,70.9473,0.830277777777752
1323,2020-10-19 15:00,71.085,0.830277777777781
1324,2020-10-19 15:30,71.1042,0.830277777777795
1325,2020-10-19 16:00,71.1117,0.830277777777781
1326,2020-10-19 16:30,71.3741,0.830222222222218
1327,2020-10-19 17:00,71.5634,0.830333333333328
1328,2020-10-19 17:30,72.0283,0.855117647058819
1329,2020-10-20 09:30,73.6149,0.840222222222224
1330,2020-10-20 10:00,73.1657,0.788312500000018
1331,2020-10-20 10:30,72.694,0.787388888888898
1332,2020-10-20 11:00,72.7312,0.776277777777793
1333,2020-10-20 11:30,72.661,0.776277777777779
1334,2020-10-20 12:00,72.7456,0.786235294117645
1335,2020-10-20 12:30,72.5909,0.823111111111103
1336,2020-10-20 13:00,72.4402,0.811999999999998
1337,2020-10-20 13:30,72.363,0.774529411764718
1338,2020-10-20 14:00,72.3927,0.782186274509797
1339,2020-10-20 14:30,72.9701,0.76144444444445
1340,2020-10-20 15:00,72.8269,0.77255555555557
1341,2020-10-20 15:30,72.6288,0.772555555555556
1342,2020-10-20 16:00,72.4948,0.772555555555556
1343,2020-10-20 16:30,72.464,0.772555555555542
1344,2020-10-20 17:00,72.3233,0.772555555555556
1345,2020-10-20 17:30,72.4451,0.766111111111115
1346,2020-10-21 09:30,71.9799,0.729993464052299
1347,2020-10-21 10:00,71.9723,0.725777777777793
1348,2020-10-21 10:30,71.835,0.710944444444422
1349,2020-10-21 11:00,72.7045,0.73168300653596
1350,2020-10-21 11:30,72.4741,0.739444444444445
1351,2020-10-21 12:00,72.5532,0.744330065359449
1352,2020-10-21 12:30,72.5511,0.712492647058852
1353,2020-10-21 13:00,72.4247,0.77062500000001
1354,2020-10-21 13:30,72.5905,0.762647058823532
1355,2020-10-21 14:00,72.3406,0.77856140350876
1356,2020-10-21 14:30,72.3239,0.760833333333323
1357,2020-10-21 15:00,72.0484,0.760833333333352
1358,2020-10-21 15:30,72.0297,0.761444444444436
1359,2020-10-21 16:00,71.4574,0.766023391812894
1360,2020-10-21 16:30,71.5581,0.747941176470576
1361,2020-10-21 17:00,71.3885,0.784944444444449
1362,2020-10-21 17:30,71.7231,0.763222222222225
1363,2020-10-22 09:30,73.0456,0.815222222222246
1364,2020-10-22 10:00,72.5033,0.808470588235295
1365,2020-10-22 10:30,72.1256,0.808470588235295
1366,2020-10-22 11:00,72.1306,0.786823529411777
1367,2020-10-22 11:30,72.382,0.792705882352948
1368,2020-10-22 12:00,72.0667,0.789222222222222
1369,2020-10-22 12:30,71.9326,0.81133660130719
1370,2020-10-22 13:00,71.9856,0.789222222222236
1371,2020-10-22 13:30,72.0651,0.786444444444413
1372,2020-10-22 14:00,72.1696,0.786444444444456
1373,2020-10-22 14:30,72.2656,0.786444444444442
1374,2020-10-22 15:00,72.7529,0.786444444444456
1375,2020-10-22 15:30,72.6021,0.786444444444427
1376,2020-10-22 16:00,72.7444,0.778166666666635
1377,2020-10-22 16:30,73.7277,0.778111111111116
1378,2020-10-22 17:00,73.6343,0.800382352941185
1379,2020-10-22 17:30,73.771,0.793486928104585
1380,2020-10-23 09:30,72.9066,0.841611111111121
1381,2020-10-23 10:00,72.1751,0.775888888888915
1382,2020-10-23 10:30,72.3334,0.777388888888879
1383,2020-10-23 11:00,72.2434,0.777388888888879
1384,2020-10-23 11:30,72.1816,0.78081250000001
1385,2020-10-23 12:00,71.9567,0.791333333333327
1386,2020-10-23 12:30,71.7909,0.791277777777779
1387,2020-10-23 13:00,71.7056,0.791333333333327
1388,2020-10-23 13:30,72.0064,0.77494771241831
1389,2020-10-23 14:00,71.6392,0.802388888888899
1390,2020-10-23 14:30,71.4606,0.831882352941179
1391,2020-10-23 15:00,70.7872,0.830888888888879
1392,2020-10-23 15:30,71.1072,0.830888888888879
1393,2020-10-23 16:00,71.7125,0.830944444444427
1394,2020-10-23 16:30,72.0536,0.825388888888924
1395,2020-10-23 17:00,72.1578,0.808833333333354
1396,2020-10-23 17:30,72.6253,0.881666666666689
1397,2020-10-26 09:30,74.6265,0.841859477124174
1398,2020-10-26 10:00,74.1483,0.787470588235337
1399,2020-10-26 10:30,74.3205,0.789875000000009
1400,2020-10-26 11:00,74.4789,0.78747058823528
1401,2020-10-26 11:30,74.2131,0.78433333333335
1402,2020-10-26 12:00,74.3577,0.787470588235337
1403,2020-10-26 12:30,74.3591,0.787470588235294
1404,2020-10-26 13:00,74.6373,0.809055555555574
1405,2020-10-26 13:30,74.7385,0.774187499999968
1406,2020-10-26 14:00,74.9763,0.774187500000011
1407,2020-10-26 14:30,74.7222,0.808846405228763
1408,2020-10-26 15:00,74.72,0.78747058823528
1409,2020-10-26 15:30,74.995,0.811636029411744
1410,2020-10-26 16:00,75.443,0.78747058823528
1411,2020-10-26 16:30,75.6072,0.784333333333336
1412,2020-10-26 17:00,75.5162,0.78427777777776
1413,2020-10-26 17:30,75.6339,0.804430147058852
1414,2020-10-27 09:30,75.5367,0.790444444444447
1415,2020-10-27 10:00,75.1438,0.777888888888882
1416,2020-10-27 10:30,75.472,0.765666666666647
1417,2020-10-27 11:00,75.4828,0.765666666666661
1418,2020-10-27 11:30,75.0755,0.788084967320273
1419,2020-10-27 12:00,74.8996,0.767764705882342
1420,2020-10-27 12:30,74.9821,0.767764705882342
1421,2020-10-27 13:00,74.9437,0.759133333333352
1422,2020-10-27 13:30,75.0809,0.756500000000003
1423,2020-10-27 14:00,75.4059,0.770388888888888
1424,2020-10-27 14:30,75.5639,0.749999999999986
1425,2020-10-27 15:00,75.5706,0.752333333333326
1426,2020-10-27 15:30,76.0177,0.747764705882375
1427,2020-10-27 16:00,75.977,0.747388888888892
1428,2020-10-27 16:30,76.3003,0.741833333333361
1429,2020-10-27 17:00,75.9794,0.742529411764721
1430,2020-10-27 17:30,75.8829,0.780882352941163
1431,2020-10-28 09:30,80.6597,0.89617647058823
1432,2020-10-28 10:00,80.0627,0.924016339869297
1433,2020-10-28 10:30,80.8312,0.862666666666655
1434,2020-10-28 11:00,80.6924,0.84282352941176
1435,2020-10-28 11:30,80.7809,0.836555555555549
1436,2020-10-28 12:00,81.068,0.842823529411774
1437,2020-10-28 12:30,81.2495,0.836058823529413
1438,2020-10-28 13:00,81.2335,0.810125000000014
1439,2020-10-28 13:30,81.1144,0.782176470588212
1440,2020-10-28 14:00,81.6509,0.822738562091502
1441,2020-10-28 14:30,81.3741,0.796882352941182
1442,2020-10-28 15:00,81.5438,0.798000000000002
1443,2020-10-28 15:30,82.0542,0.780470588235275
1444,2020-10-28 16:00,82.6414,0.86066666666666
1445,2020-10-28 16:30,83.3932,0.866058823529414
1446,2020-10-28 17:00,82.9285,1.05664705882353
1447,2020-10-28 17:30,83.1982,1.03311764705883
1448,2020-10-29 09:30,82.9256,0.830833333333345
1449,2020-10-29 10:00,83.5101,0.822120915032684
1450,2020-10-29 10:30,83.0533,0.796294117647065
1451,2020-10-29 11:00,83.1099,0.78427777777776
1452,2020-10-29 11:30,83.403,0.775705882352938
1453,2020-10-29 12:00,83.3212,0.770764705882343
1454,2020-10-29 12:30,84.155,0.764882352941186
1455,2020-10-29 13:00,84.7078,0.797333333333341
1456,2020-10-29 13:30,85.2345,0.836777777777783
1457,2020-10-29 14:00,85.0967,0.857470588235273
1458,2020-10-29 14:30,85.4405,0.889588235294127
1459,2020-10-29 15:00,85.6914,1.0765
1460,2020-10-29 15:30,84.3348,0.987500000000011
1461,2020-10-29 16:00,83.3994,1.03044444444443
1462,2020-10-29 16:30,82.7225,0.986666666666636
1463,2020-10-29 17:00,84.5375,0.936111111111117
1464,2020-10-29 17:30,83.7871,1.03088235294119
1465,2020-10-30 09:30,85.7709,1.06577777777781
1466,2020-10-30 10:00,86.2459,0.972882352941184
1467,2020-10-30 10:30,85.0747,1.00976470588233
1468,2020-10-30 11:00,85.4375,1.02194117647061
1469,2020-10-30 11:30,85.1612,1.00288235294116
1470,2020-10-30 12:00,84.7136,1.00288235294119
1471,2020-10-30 12:30,84.5653,1.00135294117649
1472,2020-10-30 13:00,84.786,0.962555555555554
1473,2020-10-30 13:30,85.0178,0.950611111111115
1474,2020-10-30 14:00,84.5795,0.942611111111106
1475,2020-10-30 14:30,84.6791,0.955117647058827
1476,2020-10-30 15:00,84.4106,0.943352941176471
1477,2020-10-30 15:30,84.9499,0.958964052287612
1478,2020-10-30 16:00,85.2824,0.946529411764729
1479,2020-10-30 16:30,84.785,0.946529411764715
1480,2020-10-30 17:00,84.6505,0.952029411764713
1481,2020-10-30 17:30,84.3056,1.08972058823529
1482,2020-11-02 09:30,85.7832,1.14738194444442
1483,2020-11-02 10:00,85.3809,0.89311764705883
1484,2020-11-02 10:30,84.8441,0.885000000000005
1485,2020-11-02 11:00,84.5798,0.860352941176458
1486,2020-11-02 11:30,84.1456,0.851470588235316
1487,2020-11-02 12:00,83.3936,0.851470588235301
1488,2020-11-02 12:30,83.2653,0.851470588235301
1489,2020-11-02 13:00,83.4967,0.851470588235273
1490,2020-11-02 13:30,83.4519,0.901764705882329
1491,2020-11-02 14:00,83.4886,0.895176470588254
1492,2020-11-02 14:30,82.9706,0.868705882352955
1493,2020-11-02 15:00,83.0969,0.914003676470614
1494,2020-11-02 15:30,83.0356,0.874588235294141
1495,2020-11-02 16:00,82.3051,0.86655555555555
1496,2020-11-02 16:30,82.1825,0.840166666666661
1497,2020-11-02 17:00,82.643,0.840166666666633
1498,2020-11-02 17:30,82.497,0.879666666666665
1499,2020-11-03 09:30,80.8758,0.86877777777778
1500,2020-11-03 10:00,80.8238,0.822000000000003
1501,2020-11-03 10:30,80.8467,0.841388888888872
1502,2020-11-03 11:00,80.341,0.885442724458187
1503,2020-11-03 11:30,79.4007,0.834111111111099
1504,2020-11-03 12:00,79.8264,0.745777777777789
1505,2020-11-03 12:30,79.9466,0.745777777777747
1506,2020-11-03 13:00,79.5141,0.758000000000024
1507,2020-11-03 13:30,79.4745,0.73728758169932
1508,2020-11-03 14:00,79.466,0.74183625730997
1509,2020-11-03 14:30,79.5475,0.756499999999988
1510,2020-11-03 15:00,79.4712,0.733823529411765
1511,2020-11-03 15:30,79.6373,0.755555555555546
1512,2020-11-03 16:00,79.0534,0.783647058823547
1513,2020-11-03 16:30,78.8223,0.816777777777773
1514,2020-11-03 17:00,79.1622,0.927777777777791
1515,2020-11-03 17:30,79.7692,0.993722222222246
1516,2020-11-04 09:30,82.0094,1.15355555555554
1517,2020-11-04 10:00,80.8878,1.06817647058823
1518,2020-11-04 10:30,79.7639,1.0268823529412
1519,2020-11-04 11:00,79.9494,1.03441176470588
1520,2020-11-04 11:30,80.7618,1.01235294117646
1521,2020-11-04 12:00,80.2026,0.980338235294127
1522,2020-11-04 12:30,80.3003,1.01235294117647
1523,2020-11-04 13:00,79.7138,1.05294117647057
1524,2020-11-04 13:30,79.4714,0.979392156862758
1525,2020-11-04 14:00,78.2842,1.05111111111111
1526,2020-11-04 14:30,77.2464,1.00166666666668
1527,2020-11-04 15:00,77.7308,1.17995614035088
1528,2020-11-04 15:30,78.0375,1.16711111111111
1529,2020-11-04 16:00,77.2575,1.08374183006536
1530,2020-11-04 16:30,76.2332,1.1985
1531,2020-11-04 17:00,75.5681,1.11766666666668
1532,2020-11-04 17:30,76.2536,1.20738888888891
1533,2020-11-05 09:30,72.9686,1.05077777777775
1534,2020-11-05 10:00,72.0548,0.950647058823549
1535,2020-11-05 10:30,71.7676,0.95596732026145
1536,2020-11-05 11:00,70.6659,0.929833333333335
1537,2020-11-05 11:30,70.2125,0.911324561403518
1538,2020-11-05 12:00,70.3562,0.86622222222222
1539,2020-11-05 12:30,70.3132,0.885833333333323
1540,2020-11-05 13:00,70.5221,0.897264705882321
1541,2020-11-05 13:30,70.9027,0.883866013071895
1542,2020-11-05 14:00,70.5359,0.853611111111093
1543,2020-11-05 14:30,70.7395,0.831388888888881
1544,2020-11-05 15:00,70.6885,0.831388888888895
1545,2020-11-05 15:30,71.351,0.782859477124177
1546,2020-11-05 16:00,71.2187,0.848189542483681
1547,2020-11-05 16:30,70.5161,0.840222222222224
1548,2020-11-05 17:00,70.0173,0.83264705882354
1549,2020-11-05 17:30,69.6353,0.867374999999981
1550,2020-11-06 09:30,68.7099,0.84972222222224
1551,2020-11-06 10:00,69.4966,0.835049019607851
1552,2020-11-06 10:30,70.3168,0.885233918128662
1553,2020-11-06 11:00,71.7869,0.876888888888885
1554,2020-11-06 11:30,70.8379,0.870588235294122
1555,2020-11-06 12:00,70.7634,0.866722222222208
1556,2020-11-06 12:30,70.272,0.891350877192977
1557,2020-11-06 13:00,70.4875,0.863888888888866
1558,2020-11-06 13:30,70.7958,0.863888888888908
1559,2020-11-06 14:00,70.9396,0.869666666666674
1560,2020-11-06 14:30,70.3742,0.958222222222233
1561,2020-11-06 15:00,69.3675,0.918783625730981
1562,2020-11-06 15:30,68.6419,0.975236842105247
1563,2020-11-06 16:00,69.3198,1.03314619883042
1564,2020-11-06 16:30,68.6824,0.970058823529413
1565,2020-11-06 17:00,68.7554,1.23349999999999
1566,2020-11-06 17:30,68.62,1.26531250000002
1567,2020-11-09 09:30,66.54,1.00944444444443
1568,2020-11-09 10:00,65.8538,0.816433823529394
1569,2020-11-09 10:30,66.1712,0.832959558823532
1570,2020-11-09 11:00,66.5319,0.833124999999981
1571,2020-11-09 11:30,66.5253,0.828235294117633
1572,2020-11-09 12:00,66.398,0.828235294117633
1573,2020-11-09 12:30,66.6038,0.839999999999989
1574,2020-11-09 13:00,63.9849,1.94898888888888
1575,2020-11-09 13:30,61.8317,1.47826666666667
1576,2020-11-09 14:00,62.8477,1.43159999999998
1577,2020-11-09 14:30,63.26,1.25526666666667
1578,2020-11-09 15:00,63.4014,1.21468749999999
1579,2020-11-09 15:30,63.2419,1.19750000000001
1580,2020-11-09 16:00,64.4566,1.1784375
1581,2020-11-09 16:30,63.9825,1.16843750000001
1582,2020-11-09 17:00,64.1353,1.1684375
1583,2020-11-09 17:30,64.5882,1.12281250000001
1584,2020-11-10 09:30,63.7256,0.861000000000004
1585,2020-11-10 10:00,63.7833,0.840333333333319
1586,2020-11-10 10:30,63.01,0.837187134502919
1587,2020-11-10 11:00,62.7229,0.82549019607842
1588,2020-11-10 11:30,62.9717,0.873218954248365
1589,2020-11-10 12:00,63.1688,0.834985380116947
1590,2020-11-10 12:30,62.7749,0.834652046783631
1591,2020-11-10 13:00,62.8153,0.83144444444445
1592,2020-11-10 13:30,62.9163,0.845388888888891
1593,2020-11-10 14:00,62.724,0.844865497076007
1594,2020-11-10 14:30,63.3787,0.808000000000007
1595,2020-11-10 15:00,63.4071,0.8489269005848
1596,2020-11-10 15:30,63.2813,0.842611111111118
1597,2020-11-10 16:00,63.149,0.832745098039211
1598,2020-11-10 16:30,63.4011,0.870666666666665
1599,2020-11-10 17:00,63.6161,0.823888888888874
1600,2020-11-10 17:30,63.5256,0.812777777777775
1601,2020-11-11 09:30,63.0939,0.955055555555553
1602,2020-11-11 10:00,62.6892,0.898111111111092
1603,2020-11-11 10:30,62.5242,0.880333333333347
1604,2020-11-11 11:00,62.4545,0.886026315789472
1605,2020-11-11 11:30,62.468,0.887999999999998
1606,2020-11-11 12:00,62.4608,0.904526315789482
1607,2020-11-11 12:30,62.4315,0.871055555555543
1608,2020-11-11 13:00,62.4584,0.89136842105264
1609,2020-11-11 13:30,62.6731,0.883666666666649
1610,2020-11-11 14:00,62.9344,0.871666666666684
1611,2020-11-11 14:30,62.856,0.883891812865514
1612,2020-11-11 15:00,62.9712,0.866111111111117
1613,2020-11-11 15:30,63.2031,0.892107843137261
1614,2020-11-11 16:00,63.6867,0.89250000000002
1615,2020-11-11 16:30,63.7775,0.892499999999991
1616,2020-11-11 17:00,63.9486,0.950897660818697
1617,2020-11-11 17:30,63.7645,0.955499999999972
1618,2020-11-12 09:30,64.7448,0.839111111111123
1619,2020-11-12 10:00,64.8692,0.820222222222228
1620,2020-11-12 10:30,64.5758,0.816222222222223
1621,2020-11-12 11:00,64.396,0.824754385964908
1622,2020-11-12 11:30,64.4725,0.790500000000009
1623,2020-11-12 12:00,64.4633,0.782166666666669
1624,2020-11-12 12:30,64.5125,0.784944444444449
1625,2020-11-12 13:00,64.5731,0.804976608187133
1626,2020-11-12 13:30,64.7343,0.80198366013073
1627,2020-11-12 14:00,65.2425,0.829668730650141
1628,2020-11-12 14:30,65.5633,0.800323529411784
1629,2020-11-12 15:00,66.2264,0.790409356725121
1630,2020-11-12 15:30,66.9161,0.825000000000017
1631,2020-11-12 16:00,66.7451,0.819444444444443
1632,2020-11-12 16:30,67.1719,0.824999999999974
1633,2020-11-12 17:00,67.0419,0.825000000000003
1634,2020-11-12 17:30,67.4383,0.841064327485384
1635,2020-11-13 09:30,67.2844,0.841000000000022
1636,2020-11-13 10:00,67.0547,0.790222222222212
1637,2020-11-13 10:30,66.4397,0.781666666666652
1638,2020-11-13 11:00,66.1582,0.788947368421063
1639,2020-11-13 11:30,66.2934,0.788947368421077
1640,2020-11-13 12:00,66.1936,0.77602339181287
1641,2020-11-13 12:30,66.5253,0.796178362573102
1642,2020-11-13 13:00,66.3184,0.808555555555557
1643,2020-11-13 13:30,66.2378,0.868218954248348
1644,2020-11-13 14:00,66.6117,0.856447368421072
1645,2020-11-13 14:30,66.6196,0.859526315789481
1646,2020-11-13 15:00,66.3988,0.839502923976596
1647,2020-11-13 15:30,66.7561,0.854263157894735
1648,2020-11-13 16:00,66.4029,0.81627485380119
1649,2020-11-13 16:30,66.4805,0.84099999999998
1650,2020-11-13 17:00,66.4732,0.824929824561423
1651,2020-11-13 17:30,66.3163,0.896935672514601
1652,2020-11-16 09:30,64.1779,0.859409356725152
1653,2020-11-16 10:00,64.0842,0.815201754385939
1654,2020-11-16 10:30,63.7727,0.801064327485399
1655,2020-11-16 11:00,63.5381,0.792222222222222
1656,2020-11-16 11:30,63.6093,0.82083333333334
1657,2020-11-16 12:00,63.8191,0.802760233918143
1658,2020-11-16 12:30,63.7156,0.812669590643267
1659,2020-11-16 13:00,62.839,1.0095
1660,2020-11-16 13:30,62.8589,0.939424836601297
1661,2020-11-16 14:00,62.6421,0.875500000000002
1662,2020-11-16 14:30,62.3526,0.874023391812877
1663,2020-11-16 15:00,62.4674,0.858628654970765
1664,2020-11-16 15:30,62.4706,0.888999999999982
1665,2020-11-16 16:00,63.2626,0.872400584795315
1666,2020-11-16 16:30,63.1545,0.824555555555555
1667,2020-11-16 17:00,63.2224,0.881105263157892
1668,2020-11-16 17:30,63.1159,0.961266253869979
1669,2020-11-17 09:30,63.3729,0.90599707602339
1670,2020-11-17 10:00,63.9951,0.862888888888882
1671,2020-11-17 10:30,63.8263,0.851333333333336
1672,2020-11-17 11:00,63.9313,0.830611111111132
1673,2020-11-17 11:30,63.6361,0.829032163742696
1674,2020-11-17 12:00,63.5404,0.860611111111098
1675,2020-11-17 12:30,63.5754,0.834614035087711
1676,2020-11-17 13:00,63.5853,0.851210526315782
1677,2020-11-17 13:30,63.4934,0.851157894736843
1678,2020-11-17 14:00,63.5593,0.851210526315789
1679,2020-11-17 14:30,63.5996,0.812611111111117
1680,2020-11-17 15:00,63.5917,0.859388888888894
1681,2020-11-17 15:30,63.5909,0.87316666666667
1682,2020-11-17 16:00,64.1357,0.83057894736843
1683,2020-11-17 16:30,64.0648,0.80566666666666
1684,2020-11-17 17:00,63.8513,0.791388888888903
1685,2020-11-17 17:30,63.7505,0.806350877192976
1686,2020-11-18 09:30,63.9726,0.859269349845178
1687,2020-11-18 10:00,63.9116,0.828157894736847
1688,2020-11-18 10:30,63.4534,0.802345029239795
1689,2020-11-18 11:00,63.2362,0.815684210526328
1690,2020-11-18 11:30,62.6714,0.814611111111113
1691,2020-11-18 12:00,62.8581,0.812055555555581
1692,2020-11-18 12:30,62.7787,0.814555555555557
1693,2020-11-18 13:00,62.8324,0.864780701754377
1694,2020-11-18 13:30,62.777,0.833941176470603
1695,2020-11-18 14:00,62.4261,0.805631578947363
1696,2020-11-18 14:30,62.5233,0.786558479532147
1697,2020-11-18 15:00,62.5638,0.816982456140359
1698,2020-11-18 15:30,62.7528,0.825833333333328
1699,2020-11-18 16:00,63.0514,0.781710526315798
1700,2020-11-18 16:30,62.9673,0.80244444444444
1701,2020-11-18 17:00,63.1,0.790485380116969
1702,2020-11-18 17:30,62.8756,0.822953216374273
1703,2020-11-19 09:30,64.5628,0.867999999999995
1704,2020-11-19 10:00,64.7959,0.884438596491236
1705,2020-11-19 10:30,64.8364,0.877859649122826
1706,2020-11-19 11:00,64.8054,0.859964912280702
1707,2020-11-19 11:30,64.7565,0.854619883040939
1708,2020-11-19 12:00,64.5875,0.810944444444431
1709,2020-11-19 12:30,64.4465,0.811000000000007
1710,2020-11-19 13:00,64.2603,0.805388888888878
1711,2020-11-19 13:30,64.209,0.852540935672522
1712,2020-11-19 14:00,64.0246,0.802611111111112
1713,2020-11-19 14:30,64.0158,0.817988304093582
1714,2020-11-19 15:00,64.0414,0.82030116959065
1715,2020-11-19 15:30,64.0276,0.804277777777791
1716,2020-11-19 16:00,64.0955,0.832777089783278
1717,2020-11-19 16:30,64.2301,0.81572222222222
1718,2020-11-19 17:00,64.0718,0.813470760233926
1719,2020-11-19 17:30,64.1115,0.925445820433431
1720,2020-11-20 09:30,64.1135,0.85646198830409
1721,2020-11-20 10:00,63.7822,0.793647058823538
1722,2020-11-20 10:30,63.8123,0.846611111111102
1723,2020-11-20 11:00,63.7478,0.826637254901961
1724,2020-11-20 11:30,63.4451,0.879400584795313
1725,2020-11-20 12:00,63.3637,0.846555555555561
1726,2020-11-20 12:30,63.3479,0.833522058823526
1727,2020-11-20 13:00,63.1983,0.835055555555549
1728,2020-11-20 13:30,63.2364,0.818681286549712
1729,2020-11-20 14:00,63.3174,0.820786549707599
1730,2020-11-20 14:30,63.7843,0.835631578947392
1731,2020-11-20 15:00,64.2347,0.81344444444445
1732,2020-11-20 15:30,64.057,0.806611111111117
1733,2020-11-20 16:00,64.3142,0.853421052631575
1734,2020-11-20 16:30,64.4879,0.851561403508782
1735,2020-11-20 17:00,64.3286,0.839912280701739
1736,2020-11-20 17:30,64.3223,0.878342105263144
1737,2020-11-23 09:30,63.4706,0.894722222222207
1738,2020-11-23 10:00,63.208,0.841242690058486
1739,2020-11-23 10:30,63.1502,0.837621323529426
1740,2020-11-23 11:00,63.1843,0.862156862745103
1741,2020-11-23 11:30,62.9914,0.854678018575846
1742,2020-11-23 12:00,62.9942,0.869944444444435
1743,2020-11-23 12:30,63.1193,0.848555555555556
1744,2020-11-23 13:00,63.0574,0.876489164086699
1745,2020-11-23 13:30,62.9427,0.847748538011722
1746,2020-11-23 14:00,62.5344,0.846944444444453
1747,2020-11-23 14:30,62.6339,0.836157894736864
1748,2020-11-23 15:00,62.7701,0.840058479532175
1749,2020-11-23 15:30,62.7978,0.855339181286553
1750,2020-11-23 16:00,62.3428,0.873421052631599
1751,2020-11-23 16:30,62.4903,0.850307017543855
1752,2020-11-23 17:00,62.382,0.815029411764719
1753,2020-11-23 17:30,62.7572,0.819342105263161
1754,2020-11-24 09:30,60.4068,0.836666666666659
1755,2020-11-24 10:00,60.3919,0.847105263157907
1756,2020-11-24 10:30,59.9773,0.772991228070183
1757,2020-11-24 11:00,59.7482,0.787315789473688
1758,2020-11-24 11:30,59.4342,0.776982456140338
1759,2020-11-24 12:00,59.3356,0.79942105263158
1760,2020-11-24 12:30,59.2389,0.806061403508771
1761,2020-11-24 13:00,59.3267,0.800499999999992
1762,2020-11-24 13:30,59.7994,0.823868421052637
1763,2020-11-24 14:00,58.8842,0.811827485380121
1764,2020-11-24 14:30,58.8912,0.838111111111118
1765,2020-11-24 15:00,59.2286,0.779055555555551
1766,2020-11-24 15:30,59.2145,0.790062500000005
1767,2020-11-24 16:00,59.4454,0.802166666666658
1768,2020-11-24 16:30,59.3468,0.795339181286543
1769,2020-11-24 17:00,59.3584,0.782611111111123
1770,2020-11-24 17:30,59.336,0.808999999999997
1771,2020-11-25 09:30,59.1917,0.871944444444445
1772,2020-11-25 10:00,59.1326,0.850412280701775
1773,2020-11-25 10:30,59.2142,0.81722222222222
1774,2020-11-25 11:00,59.2207,0.813924836601316
1775,2020-11-25 11:30,59.218,0.81428758169934
1776,2020-11-25 12:00,59.6559,0.820643274853794
1777,2020-11-25 12:30,59.8463,0.791985380116962
1778,2020-11-25 13:00,59.739,0.803354166666665
1779,2020-11-25 13:30,59.6497,0.822631578947366
1780,2020-11-25 14:00,59.8652,0.784777777777784
1781,2020-11-25 14:30,59.9462,0.807235294117653
1782,2020-11-25 15:00,60.1093,0.821421052631578
1783,2020-11-25 15:30,60.1305,0.804055555555557
1784,2020-11-25 16:00,60.3235,0.822187134502919
1785,2020-11-25 16:30,60.1965,0.812157894736842
1786,2020-11-25 17:00,60.1126,0.812157894736821
1787,2020-11-25 17:30,60.1214,0.806078431372569
1788,2020-11-26 09:30,59.7307,0.925748538011682
1789,2020-11-26 10:00,60.0034,0.902347953216378
1790,2020-11-26 10:30,59.989,0.906166666666678
1791,2020-11-26 11:00,60.0638,0.896000000000001
1792,2020-11-26 11:30,60.0837,0.89155555555557
1793,2020-11-26 12:00,60.1248,0.911764705882362
1794,2020-11-26 12:30,60.0885,0.905058823529409
1795,2020-11-26 13:00,60.0827,0.906333333333336
1796,2020-11-26 13:30,60.2089,0.941200000000009
1797,2020-11-26 14:00,60.2436,0.932277777777784
1798,2020-11-26 14:30,60.2316,0.899187500000004
1799,2020-11-26 15:00,60.2144,0.899187499999996
1800,2020-11-26 15:30,60.2528,0.902312499999987
1801,2020-11-26 16:00,60.2236,0.926857142857138
1802,2020-11-26 16:30,60.2338,0.910666666666678
1803,2020-11-26 17:00,60.4606,0.99789047619047
1804,2020-11-26 17:30,60.7378,1.15993750000001
1805,2020-11-27 09:30,60.6226,0.868222222222215
1806,2020-11-27 10:00,59.9829,0.87972222222222
1807,2020-11-27 10:30,59.7641,0.832964912280701
1808,2020-11-27 11:00,60.1227,0.830447368421055
1809,2020-11-27 11:30,60.2581,0.862590643274871
1810,2020-11-27 12:00,60.1757,0.830362573099407
1811,2020-11-27 12:30,60.0418,0.834874269005859
1812,2020-11-27 13:00,60.2282,0.835684210526317
1813,2020-11-27 13:30,60.1291,0.848346749226003
1814,2020-11-27 14:00,60.0776,0.882842105263165
1815,2020-11-27 14:30,60.0494,0.864084795321652
1816,2020-11-27 15:00,59.9217,0.882894736842097
1817,2020-11-27 15:30,59.6209,0.865573099415201
1818,2020-11-27 16:00,59.6875,0.894052631578958
1819,2020-11-27 16:30,59.6012,0.87242105263158
1820,2020-11-27 17:00,59.7778,0.885526315789477
1821,2020-11-27 17:30,59.8856,0.967151702786381
1822,2020-11-30 09:30,60.5296,0.862684210526318
1823,2020-11-30 10:00,60.4153,0.831790849673197
1824,2020-11-30 10:30,60.4034,0.810111111111105
1825,2020-11-30 11:00,60.3966,0.777055555555556
1826,2020-11-30 11:30,60.2764,0.770722222222211
1827,2020-11-30 12:00,60.3009,0.770722222222226
1828,2020-11-30 12:30,60.3813,0.765388888888886
1829,2020-11-30 13:00,60.5068,0.765333333333338
1830,2020-11-30 13:30,60.2838,0.744000000000021
1831,2020-11-30 14:00,60.4272,0.743999999999986
1832,2020-11-30 14:30,60.5233,0.756999999999998
1833,2020-11-30 15:00,60.2924,0.734604575163409
1834,2020-11-30 15:30,59.9844,0.764888888888891
1835,2020-11-30 16:00,60.0136,0.764888888888891
1836,2020-11-30 16:30,60.2357,0.764888888888891
1837,2020-11-30 17:00,60.2749,0.827117647058841
1838,2020-11-30 17:30,60.5064,0.871179738562077
1839,2020-12-01 09:30,58.7117,0.906166666666664
1840,2020-12-01 10:00,58.5487,0.827117647058834
1841,2020-12-01 10:30,58.4439,0.816117647058825
1842,2020-12-01 11:00,58.4944,0.816176470588232
1843,2020-12-01 11:30,58.4834,0.80912499999998
1844,2020-12-01 12:00,58.5568,0.802588235294131
1845,2020-12-01 12:30,58.5368,0.802647058823545
1846,2020-12-01 13:00,58.5751,0.802588235294117
1847,2020-12-01 13:30,58.5924,0.786117647058823
1848,2020-12-01 14:00,58.5073,0.806411764705899
1849,2020-12-01 14:30,58.5334,0.790235294117679
1850,2020-12-01 15:00,58.4641,0.790176470588236
1851,2020-12-01 15:30,58.5308,0.790176470588243
1852,2020-12-01 16:00,58.4189,0.790176470588243
1853,2020-12-01 16:30,58.2224,0.790176470588229
1854,2020-12-01 17:00,58.21,0.790176470588236
1855,2020-12-01 17:30,57.1721,0.941196078431361
1856,2020-12-02 09:30,58.1107,0.900764705882345
1857,2020-12-02 10:00,58.1352,0.863647058823524
1858,2020-12-02 10:30,57.8196,0.799888888888887
1859,2020-12-02 11:00,57.7215,0.851166666666664
1860,2020-12-02 11:30,57.4664,0.797222222222246
1861,2020-12-02 12:00,57.5166,0.851277777777774
1862,2020-12-02 12:30,57.4691,0.795777777777779
1863,2020-12-02 13:00,57.3697,0.851222222222233
1864,2020-12-02 13:30,58.1544,0.843176470588226
1865,2020-12-02 14:00,58.314,0.811611111111091
1866,2020-12-02 14:30,58.7614,0.828333333333326
1867,2020-12-02 15:00,58.7312,0.811611111111119
1868,2020-12-02 15:30,58.9075,0.833721362229106
1869,2020-12-02 16:00,58.8754,0.760490196078422
1870,2020-12-02 16:30,58.7024,0.862616959064319
1871,2020-12-02 17:00,58.7394,0.785777777777788
1872,2020-12-02 17:30,58.5428,0.841111111111104
1873,2020-12-03 09:30,58.3546,0.85546405228758
1874,2020-12-03 10:00,58.5166,0.856150326797383
1875,2020-12-03 10:30,58.571,0.834055555555551
1876,2020-12-03 11:00,57.9864,0.841222222222214
1877,2020-12-03 11:30,57.6999,0.816333333333333
1878,2020-12-03 12:00,57.7733,0.804555555555552
1879,2020-12-03 12:30,57.7146,0.804500000000004
1880,2020-12-03 13:00,57.7176,0.784749999999995
1881,2020-12-03 13:30,57.9166,0.794999999999995
1882,2020-12-03 14:00,57.9412,0.788388888888868
1883,2020-12-03 14:30,57.9376,0.814555555555557
1884,2020-12-03 15:00,57.9523,0.789388888888901
1885,2020-12-03 15:30,57.8265,0.789499999999997
1886,2020-12-03 16:00,57.5091,0.786666666666662
1887,2020-12-03 16:30,57.2841,0.786555555555552
1888,2020-12-03 17:00,57.0931,0.805444444444433
1889,2020-12-03 17:30,56.7873,1.00616666666667
1890,2020-12-04 09:30,56.951,0.855258169934643
1891,2020-12-04 10:00,56.9462,0.848960784313732
1892,2020-12-04 10:30,56.7962,0.858000000000011
1893,2020-12-04 11:00,55.6525,1.07805555555554
1894,2020-12-04 11:30,55.3158,0.898444444444465
1895,2020-12-04 12:00,54.8975,0.887944444444457
1896,2020-12-04 12:30,55.1089,0.86772222222222
1897,2020-12-04 13:00,55.0509,0.867722222222213
1898,2020-12-04 13:30,55.0023,0.877722222222232
1899,2020-12-04 14:00,54.865,0.871277777777792
1900,2020-12-04 14:30,55.0064,0.912944444444456
1901,2020-12-04 15:00,54.9857,0.894999999999996
1902,2020-12-04 15:30,55.1294,0.881166666666665
1903,2020-12-04 16:00,54.8923,0.872055555555562
1904,2020-12-04 16:30,54.9611,0.894882352941174
1905,2020-12-04 17:00,54.9599,0.920111111111119
1906,2020-12-04 17:30,54.7686,1.15716666666668
1907,2020-12-07 09:30,56.7325,0.93255555555556
1908,2020-12-07 10:00,57.2753,0.952722222222235
1909,2020-12-07 10:30,57.2708,0.978666666666676
1910,2020-12-07 11:00,57.0275,0.968222222222231
1911,2020-12-07 11:30,57.0964,0.968222222222224
1912,2020-12-07 12:00,57.2767,0.973388888888906
1913,2020-12-07 12:30,57.7478,0.980833333333344
1914,2020-12-07 13:00,57.772,0.980833333333344
1915,2020-12-07 13:30,58.1432,0.999937499999994
1916,2020-12-07 14:00,58.2753,0.981888888888903
1917,2020-12-07 14:30,58.1841,0.953687500000001
1918,2020-12-07 15:00,58.4406,0.972722222222224
1919,2020-12-07 15:30,58.4461,0.97272222222221
1920,2020-12-07 16:00,58.7009,0.947388888888881
1921,2020-12-07 16:30,58.6909,0.947388888888895
1922,2020-12-07 17:00,58.6953,0.969611111111114
1923,2020-12-07 17:30,58.6011,1.14275146198832
1924,2020-12-08 09:30,58.7944,0.978444444444449
1925,2020-12-08 10:00,57.9634,0.956944444444453
1926,2020-12-08 10:30,57.7253,0.923611111111114
1927,2020-12-08 11:00,57.9917,0.923611111111107
1928,2020-12-08 11:30,58.0703,0.919176470588233
1929,2020-12-08 12:00,57.9391,0.919117647058826
1930,2020-12-08 12:30,58.08,0.923666666666655
1931,2020-12-08 13:00,58.3731,0.923611111111114
1932,2020-12-08 13:30,58.3698,0.923611111111114
1933,2020-12-08 14:00,58.2465,0.927058823529421
1934,2020-12-08 14:30,56.5548,1.05772222222222
1935,2020-12-08 15:00,57.1156,0.995888888888864
1936,2020-12-08 15:30,57.0973,0.956277777777792
1937,2020-12-08 16:00,56.9106,0.942388888888885
1938,2020-12-08 16:30,57.2881,0.923611111111114
1939,2020-12-08 17:00,57.385,1.05083333333335
1940,2020-12-08 17:30,57.3272,1.10111111111112
1941,2020-12-09 09:30,56.9714,1.00333333333334
1942,2020-12-09 10:00,57.0667,0.959888888888898
1943,2020-12-09 10:30,57.2218,0.938611111111115
1944,2020-12-09 11:00,57.0344,0.927111111111131
1945,2020-12-09 11:30,56.88,0.917666666666676
1946,2020-12-09 12:00,57.1195,0.907166666666676
1947,2020-12-09 12:30,57.1938,0.870562499999998
1948,2020-12-09 13:00,57.2518,0.815283088235304
1949,2020-12-09 13:30,57.2407,0.843312499999996
1950,2020-12-09 14:00,57.2856,0.86077777777777
1951,2020-12-09 14:30,57.0098,0.890166666666666
1952,2020-12-09 15:00,56.9594,0.875533333333337
1953,2020-12-09 15:30,56.9357,0.874058823529403
1954,2020-12-09 16:00,56.5712,0.901294117647069
1955,2020-12-09 16:30,56.465,0.932722222222225
1956,2020-12-09 17:00,56.5378,0.908687500000006
1957,2020-12-09 17:30,56.9901,1.09233333333334
1958,2020-12-10 09:30,57.6703,1.0556111111111
1959,2020-12-10 10:00,57.6097,0.986647058823536
1960,2020-12-10 10:30,57.97,0.983705882352943
1961,2020-12-10 11:00,58.5553,0.971941176470587
1962,2020-12-10 11:30,59.4188,1.08944485294118
1963,2020-12-10 12:00,59.1429,1.00585714285714
1964,2020-12-10 12:30,59.5247,1.03279999999999
1965,2020-12-10 13:00,59.0001,1.0328
1966,2020-12-10 13:30,59.2081,1.03280000000002
1967,2020-12-10 14:00,59.9694,1.117
1968,2020-12-10 14:30,59.6061,1.19013333333334
1969,2020-12-10 15:00,60.6154,1.13107692307693
1970,2020-12-10 15:30,60.0069,1.14746153846153
1971,2020-12-10 16:00,59.375,1.1504
1972,2020-12-10 16:30,59.4124,1.15438461538461
1973,2020-12-10 17:00,59.2467,1.15033333333333
1974,2020-12-10 17:30,59.1057,1.15033333333334
1975,2020-12-11 09:30,61.1381,1.35252499999999
1976,2020-12-11 10:00,61.9,1.03913333333334
1977,2020-12-11 10:30,61.9224,1.0194
1978,2020-12-11 11:00,61.7922,1.0025625
1979,2020-12-11 11:30,61.7878,0.977124999999987
1980,2020-12-11 12:00,62.7281,0.999000000000009
1981,2020-12-11 12:30,63.0016,0.999000000000009
1982,2020-12-11 13:00,62.5091,0.999000000000002
1983,2020-12-11 13:30,62.5117,0.998933333333341
1984,2020-12-11 14:00,62.8484,1.0066
1985,2020-12-11 14:30,63.3477,1.0194
1986,2020-12-11 15:00,62.8454,1.0194
1987,2020-12-11 15:30,62.5374,1.0194
1988,2020-12-11 16:00,62.356,1.0194
1989,2020-12-11 16:30,62.3283,1.14607142857145
1990,2020-12-11 17:00,62.6857,1.1092
1991,2020-12-11 17:30,63.6143,1.2876
1992,2020-12-14 09:30,59.3685,0.942187499999996
1993,2020-12-14 10:00,59.6907,0.903187500000008
1994,2020-12-14 10:30,60.3572,0.922687499999995
1995,2020-12-14 11:00,60.1729,0.907000000000011
1996,2020-12-14 11:30,60.0576,0.918500000000009
1997,2020-12-14 12:00,59.8838,0.898437499999993
1998,2020-12-14 12:30,59.9504,0.90826666666667
1999,2020-12-14 13:00,59.9789,0.922230769230751
2000,2020-12-14 13:30,60.0323,0.906750000000002
2001,2020-12-14 14:00,60.1788,0.906749999999995
2002,2020-12-14 14:30,60.3248,0.918500000000016
2003,2020-12-14 15:00,60.2776,0.918499999999987
2004,2020-12-14 15:30,60.27,0.9185625
2005,2020-12-14 16:00,60.3711,0.929733333333331
2006,2020-12-14 16:30,60.4342,0.944762500000003
2007,2020-12-14 17:00,61.2188,0.948687500000005
2008,2020-12-14 17:30,61.4578,1.02425000000001
2009,2020-12-15 09:30,60.6998,1.05625000000001
2010,2020-12-15 10:00,60.5435,0.983312500000004
2011,2020-12-15 10:30,60.4619,0.954062499999985
2012,2020-12-15 11:00,60.4163,0.938437499999992
2013,2020-12-15 11:30,60.6241,0.948312499999993
2014,2020-12-15 12:00,60.6216,0.889153846153832
2015,2020-12-15 12:30,60.6376,0.896999999999998
2016,2020-12-15 13:00,60.6257,0.89425
2017,2020-12-15 13:30,60.4826,0.94212499999999
2018,2020-12-15 14:00,60.5108,0.930357142857147
2019,2020-12-15 14:30,60.4372,0.923437499999991
2020,2020-12-15 15:00,60.2622,0.923437500000006
2021,2020-12-15 15:30,60.0241,0.923437499999999
2022,2020-12-15 16:00,60.2297,0.881937500000006
2023,2020-12-15 16:30,60.2793,0.876785714285724
2024,2020-12-15 17:00,60.2579,0.876714285714293
2025,2020-12-15 17:30,58.0266,1.51031249999999
2026,2020-12-16 09:30,56.9922,1.0488125
2027,2020-12-16 10:00,57.2485,0.948437500000004
2028,2020-12-16 10:30,57.1672,0.900562500000014
2029,2020-12-16 11:00,57.1398,0.891125000000002
2030,2020-12-16 11:30,57.1697,0.885133333333336
2031,2020-12-16 12:00,57.2068,0.860071428571423
2032,2020-12-16 12:30,57.3085,0.86193750000001
2033,2020-12-16 13:00,57.1853,0.861937499999996
2034,2020-12-16 13:30,57.2228,0.867687499999988
2035,2020-12-16 14:00,57.0266,0.880625000000009
2036,2020-12-16 14:30,56.7243,0.899000000000001
2037,2020-12-16 15:00,56.7842,0.946771428571438
2038,2020-12-16 15:30,56.8633,0.966914285714296
2039,2020-12-16 16:00,57.177,0.990466666666677
2040,2020-12-16 16:30,57.2811,0.942666666666661
2041,2020-12-16 17:00,57.1137,0.942666666666661
2042,2020-12-16 17:30,57.1701,1.19095512820512
2043,2020-12-17 09:30,56.0773,0.91202083333333
2044,2020-12-17 10:00,55.6597,0.870437500000001
2045,2020-12-17 10:30,55.6629,0.896499999999989
2046,2020-12-17 11:00,55.8128,0.893812500000003
2047,2020-12-17 11:30,55.5382,0.893812499999996
2048,2020-12-17 12:00,55.3825,0.893812499999981
2049,2020-12-17 12:30,55.1781,0.867487499999996
2050,2020-12-17 13:00,55.2785,0.862562499999996
2051,2020-12-17 13:30,55.348,0.829756410256415
2052,2020-12-17 14:00,55.2944,0.863533333333336
2053,2020-12-17 14:30,55.2277,0.860230769230775
2054,2020-12-17 15:00,55.5401,0.892649999999996
2055,2020-12-17 15:30,55.5487,0.932799999999993
2056,2020-12-17 16:00,55.8769,0.944562499999996
2057,2020-12-17 16:30,55.9429,0.910383333333336
2058,2020-12-17 17:00,56.1598,0.91260476190476
2059,2020-12-17 17:30,56.0063,1.04318750000002
2060,2020-12-18 09:30,56.9654,1.16135714285716
2061,2020-12-18 10:00,56.5171,1.03533333333333
2062,2020-12-18 10:30,56.2458,1.00533333333333
2063,2020-12-18 11:00,56.4908,1.20063333333334
2064,2020-12-18 11:30,56.5953,1.32133333333332
2065,2020-12-18 12:00,56.8406,1.27778333333334
2066,2020-12-18 12:30,56.517,1.2159375
2067,2020-12-18 13:00,56.3173,1.28708095238095
2068,2020-12-18 13:30,56.5548,1.23356250000001
2069,2020-12-18 14:00,56.7534,1.19114285714285
2070,2020-12-18 14:30,57.1468,1.26115
2071,2020-12-18 15:00,57.2945,1.27397083333334
2072,2020-12-18 15:30,57.6777,1.3688
2073,2020-12-18 16:00,58.086,1.23670833333333
2074,2020-12-18 16:30,57.9344,1.28087499999999
2075,2020-12-18 17:00,57.9244,1.34886666666666
2076,2020-12-18 17:30,58.009,1.30278571428572
2077,2020-12-21 09:30,64.1229,1.85828571428572
2078,2020-12-21 10:00,63.7653,1.79301428571429
2079,2020-12-21 10:30,63.8972,1.58892857142857
2080,2020-12-21 11:00,64.3861,1.55807142857142
2081,2020-12-21 11:30,65.4717,1.688175
2082,2020-12-21 12:00,65.4355,1.64571250000002
2083,2020-12-21 12:30,64.9044,1.57080000000001
2084,2020-12-21 13:00,64.6459,1.59987916666667
2085,2020-12-21 13:30,64.6679,1.5425875
2086,2020-12-21 14:00,63.8174,1.53300833333334
2087,2020-12-21 14:30,63.7713,1.6016875
2088,2020-12-21 15:00,63.6855,1.57665238095237
2089,2020-12-21 15:30,63.1325,1.54810000000002
2090,2020-12-21 16:00,63.0689,1.54568333333333
2091,2020-12-21 16:30,63.8978,1.60168750000001
2092,2020-12-21 17:00,63.8911,1.62800000000001
2093,2020-12-21 17:30,63.4126,1.59849999999999
2094,2020-12-22 09:30,62.0487,1.33226666666668
2095,2020-12-22 10:00,62.46,1.37779047619048
2096,2020-12-22 10:30,62.2443,1.33226666666668
2097,2020-12-22 11:00,63.3982,1.39511428571429
2098,2020-12-22 11:30,64.4479,1.37520000000001
2099,2020-12-22 12:00,64.3607,1.37519999999999
2100,2020-12-22 12:30,63.153,1.42365714285714
2101,2020-12-22 13:00,63.315,1.37599999999998
2102,2020-12-22 13:30,63.3707,1.47485714285714
2103,2020-12-22 14:00,63.4554,1.40814285714285
2104,2020-12-22 14:30,63.0781,1.40814285714286
2105,2020-12-22 15:00,62.3376,1.46182916666668
2106,2020-12-22 15:30,62.8817,1.42759166666666
2107,2020-12-22 16:00,63.4813,1.38426666666668
2108,2020-12-22 16:30,63.6294,1.41333333333334
2109,2020-12-22 17:00,63.9647,1.54
2110,2020-12-22 17:30,64.0664,1.54
2111,2020-12-23 09:30,62.4969,1.62628571428571
2112,2020-12-23 10:00,62.29,1.62614285714285
2113,2020-12-23 10:30,62.6413,1.61773333333333
2114,2020-12-23 11:00,62.5404,1.61773333333333
2115,2020-12-23 11:30,62.3125,1.59050000000001
2116,2020-12-23 12:00,62.4334,1.60113333333334
2117,2020-12-23 12:30,62.2087,1.55113333333334
2118,2020-12-23 13:00,62.424,1.57264285714286
2119,2020-12-23 13:30,62.63,1.66053846153846
2120,2020-12-23 14:00,62.7194,1.45072727272727
2121,2020-12-23 14:30,62.369,1.58666666666667
2122,2020-12-23 15:00,61.3527,1.61773333333332
2123,2020-12-23 15:30,60.4747,1.69292857142856
2124,2020-12-23 16:00,59.3072,1.85778571428572
2125,2020-12-23 16:30,59.495,2.00064285714286
2126,2020-12-23 17:00,59.7935,2.00064285714286
2127,2020-12-23 17:30,58.9678,2.06978571428571
2128,2020-12-24 09:30,58.3406,2.40314285714285
2129,2020-12-24 10:00,58.5454,2.24728571428571
2130,2020-12-24 10:30,58.3468,2.22592857142859
2131,2020-12-24 11:00,58.1912,2.26638461538462
2132,2020-12-24 11:30,58.181,2.26638461538462
2133,2020-12-24 12:00,58.2428,2.17753333333333
2134,2020-12-24 12:30,58.506,2.17753333333333
2135,2020-12-24 13:00,58.2554,2.217
2136,2020-12-24 13:30,58.2863,2.34483333333333
2137,2020-12-24 14:00,58.2786,2.59485714285714
2138,2020-12-24 14:30,58.2833,2
2145,2020-12-29 09:30,57.9904,1.88242857142856
2146,2020-12-29 10:00,57.8758,1.82430769230769
2147,2020-12-29 10:30,57.8905,1.65080000000004
2148,2020-12-29 11:00,57.1379,1.65299999999999
2149,2020-12-29 11:30,56.4187,1.58746666666666
2150,2020-12-29 12:00,56.1149,1.5602857142857
2151,2020-12-29 12:30,56.0435,1.53564285714285
2152,2020-12-29 13:00,55.9986,1.53564285714285
2153,2020-12-29 13:30,56.0155,1.51778571428571
2154,2020-12-29 14:00,57.1331,1.44476923076924
2155,2020-12-29 14:30,57.2782,1.48442857142857
2156,2020-12-29 15:00,57.2573,1.44469230769231
2157,2020-12-29 15:30,57.1875,1.5605
2158,2020-12-29 16:00,57.6711,1.48085714285713
2159,2020-12-29 16:30,57.9496,1.48085714285717
2160,2020-12-29 17:00,57.9986,1.42728571428572
2161,2020-12-29 17:30,58.2294,1.62142857142857
2162,2020-12-30 09:30,58.2847,1.90464285714287
2163,2020-12-30 10:00,58.395,1.90107142857143
2164,2020-12-30 10:30,58.2301,1.86771428571429
2165,2020-12-30 11:00,57.9814,1.80153333333335
2166,2020-12-30 11:30,57.8766,1.86123076923077
2167,2020-12-30 12:00,58.0273,1.8677142857143
2168,2020-12-30 12:30,58.03,2.10315384615387
2169,2020-12-30 13:00,58.0951,1.565375
2170,2020-12-30 13:30,58.1018,1.492
2171,2020-12-30 14:00,58.2345,1.49200000000001
2172,2020-12-30 14:30,58.2929,2.05228571428571
2173,2020-12-30 15:00,58.7219,2.06657142857141
2174,2020-12-30 15:30,58.6422,1.495
2175,2020-12-30 16:00,58.5069,2.05728571428572
2176,2020-12-30 16:30,58.4397,1.9988
2177,2020-12-30 17:00,58.454,2.0522142857143
2178,2020-12-30 17:30,58.0171,2.04630769230771
2179,2020-12-31 09:30,59.613,1.82391666666666
2180,2020-12-31 10:00,59.458,1.77958333333333
2181,2020-12-31 10:30,59.4018,2.3105
2182,2020-12-31 11:00,59.1705,2.25692857142858
2183,2020-12-31 11:30,59.1078,1.75875000000001
2184,2020-12-31 12:00,58.9797,2.27313333333334
2185,2020-12-31 12:30,58.9154,2.25692857142857
2186,2020-12-31 13:00,59.18,2.39992857142857
2187,2020-12-31 13:30,59.0796,2.3423
2188,2020-12-31 14:00,59.0072,1.44014285714287
2189,2020-12-31 14:30,59.05,2.135
2196,2021-01-04 09:30,57.8041,1.03537908496732
2197,2021-01-04 10:00,57.555,0.920588235294119
2198,2021-01-04 10:30,57.4109,0.923588235294119
2199,2021-01-04 11:00,57.22,0.923529411764704
2200,2021-01-04 11:30,56.8048,0.857687500000004
2201,2021-01-04 12:00,56.5561,0.913158088235292
2202,2021-01-04 12:30,56.3454,0.891312499999984
2203,2021-01-04 13:00,56.3493,0.889729166666669
2204,2021-01-04 13:30,56.4229,0.882371345029249
2205,2021-01-04 14:00,56.5933,0.889690058479545
2206,2021-01-04 14:30,56.6208,0.856696594427241
2207,2021-01-04 15:00,56.5209,0.820804093567247
2208,2021-01-04 15:30,56.528,0.859187134502925
2209,2021-01-04 16:00,56.5735,0.835499999999996
2210,2021-01-04 16:30,56.9521,0.871897660818732
2211,2021-01-04 17:00,57.3982,0.866660818713463
2212,2021-01-04 17:30,57.638,0.911526315789466
2213,2021-01-05 09:30,58.6703,0.963666666666661
2214,2021-01-05 10:00,58.4766,0.876625000000018
2215,2021-01-05 10:30,58.8355,0.944514619883044
2216,2021-01-05 11:00,58.6972,0.937421052631585
2217,2021-01-05 11:30,59.1962,0.915038011695906
2218,2021-01-05 12:00,59.4838,0.928145510835918
2219,2021-01-05 12:30,59.3415,0.933271929824556
2220,2021-01-05 13:00,59.5025,0.915944444444449
2221,2021-01-05 13:30,60.0021,0.907111111111092
2222,2021-01-05 14:00,60.515,0.880284313725497
2223,2021-01-05 14:30,60.4877,0.927336257309932
2224,2021-01-05 15:00,60.739,0.884704678362581
2225,2021-01-05 15:30,59.9561,0.836444444444446
2226,2021-01-05 16:00,59.8703,0.846761437908505
2227,2021-01-05 16:30,59.4949,0.798166666666674
2228,2021-01-05 17:00,59.2874,0.826111111111132
2229,2021-01-05 17:30,59.5215,0.849593567251453
2230,2021-01-06 09:30,58.4575,0.921114379084948
2231,2021-01-06 10:00,58.6976,0.898301169590653
2232,2021-01-06 10:30,58.9303,0.862333333333346
2233,2021-01-06 11:00,58.5601,0.879833333333345
2234,2021-01-06 11:30,58.7278,0.819771929824554
2235,2021-01-06 12:00,58.6488,0.824833333333345
2236,2021-01-06 12:30,59.3684,0.85482352941176
2237,2021-01-06 13:00,59.3169,0.87833333333333
2238,2021-01-06 13:30,59.152,0.858333333333334
2239,2021-01-06 14:00,59.3298,0.849017543859652
2240,2021-01-06 14:30,59.2415,0.835271929824572
2241,2021-01-06 15:00,59.2173,0.838418128654986
2242,2021-01-06 15:30,59.1296,0.833318713450275
2243,2021-01-06 16:00,58.4971,0.837722222222212
2244,2021-01-06 16:30,58.154,0.873000000000005
2245,2021-01-06 17:00,57.6259,0.909631578947376
2246,2021-01-06 17:30,57.5665,0.982554179566556
2247,2021-01-07 09:30,58.1412,0.905666666666662
2248,2021-01-07 10:00,58.0448,0.825839869281054
2249,2021-01-07 10:30,58.5951,0.816611111111101
2250,2021-01-07 11:00,58.7491,0.801994152046788
2251,2021-01-07 11:30,58.9555,0.808026315789469
2252,2021-01-07 12:00,59.5679,0.826315789473689
2253,2021-01-07 12:30,60.0698,0.847418128654979
2254,2021-01-07 13:00,59.5766,0.828848297213611
2255,2021-01-07 13:30,59.1873,0.821999999999996
2256,2021-01-07 14:00,59.1358,0.787555555555556
2257,2021-01-07 14:30,59.0436,0.826944444444457
2258,2021-01-07 15:00,59.0978,0.806008771929839
2259,2021-01-07 15:30,58.7392,0.803774853801151
2260,2021-01-07 16:00,58.6731,0.839222222222233
2261,2021-01-07 16:30,58.6322,0.778960784313711
2262,2021-01-07 17:00,58.5588,0.75961111111112
2263,2021-01-07 17:30,58.7416,0.818388888888897
2264,2021-01-08 09:30,58.6123,0.796898692810444
2265,2021-01-08 10:00,58.8385,0.776826797385645
2266,2021-01-08 10:30,58.9855,0.739999999999995
2267,2021-01-08 11:00,58.5389,0.762102339181283
2268,2021-01-08 11:30,58.5308,0.761663742690054
2269,2021-01-08 12:00,58.5326,0.741290849673192
2270,2021-01-08 12:30,58.5646,0.76061111111111
2271,2021-01-08 13:00,58.6548,0.760052631578951
2272,2021-01-08 13:30,58.434,0.787933333333349
2273,2021-01-08 14:00,58.4569,0.818437499999995
2274,2021-01-08 14:30,58.2639,0.92422222222222
2275,2021-01-08 15:00,58.2422,0.816111111111127
2276,2021-01-08 15:30,58.1057,0.823
2277,2021-01-08 16:00,58.0722,0.836034055727559
2278,2021-01-08 16:30,58.2367,0.813008771929844
2279,2021-01-08 17:00,58.1716,0.78251754385964
2280,2021-01-08 17:30,58.2326,0.843647058823535
2281,2021-01-11 09:30,59.3961,0.798842105263162
2282,2021-01-11 10:00,59.7339,0.814210526315804
2283,2021-01-11 10:30,59.5786,0.797111111111128
2284,2021-01-11 11:00,59.7598,0.79064035087719
2285,2021-01-11 11:30,59.7281,0.815994152046798
2286,2021-01-11 12:00,59.6705,0.807111111111098
2287,2021-01-11 12:30,59.6593,0.793315789473688
2288,2021-01-11 13:00,59.7547,0.832666666666661
2289,2021-01-11 13:30,59.7341,0.790430147058828
2290,2021-01-11 14:00,59.7788,0.797189542483665
2291,2021-01-11 14:30,60.1627,0.799172514619897
2292,2021-01-11 15:00,60.4795,0.819736842105264
2293,2021-01-11 15:30,60.2955,0.787649122807032
2294,2021-01-11 16:00,59.8379,0.809817337461304
2295,2021-01-11 16:30,59.7591,0.799625386996908
2296,2021-01-11 17:00,59.7991,0.774274853801174
2297,2021-01-11 17:30,59.8652,0.794499999999999
2298,2021-01-12 09:30,60.3455,0.818166666666656
2299,2021-01-12 10:00,60.3992,0.814473684210519
2300,2021-01-12 10:30,60.2312,0.819722222222211
2301,2021-01-12 11:00,60.1433,0.801722222222224
2302,2021-01-12 11:30,59.9187,0.750201754385969
2303,2021-01-12 12:00,60.0158,0.752798245614045
2304,2021-01-12 12:30,60.2186,0.753611111111113
2305,2021-01-12 13:00,60.4141,0.766926900584807
2306,2021-01-12 13:30,60.3524,0.760941520467831
2307,2021-01-12 14:00,60.7044,0.740499999999997
2308,2021-01-12 14:30,60.9032,0.755792397660841
2309,2021-01-12 15:00,61.0375,0.810736842105278
2310,2021-01-12 15:30,60.5148,0.813742690058483
2311,2021-01-12 16:00,60.9278,0.847872549019627
2312,2021-01-12 16:30,60.7381,0.855500000000006
2313,2021-01-12 17:00,60.9828,0.822777777777787
2314,2021-01-12 17:30,61.0174,0.837999999999994
2315,2021-01-13 09:30,60.4445,0.825444444444443
2316,2021-01-13 10:00,60.3921,0.806166666666662
2317,2021-01-13 10:30,60.1938,0.842277777777767
2318,2021-01-13 11:00,60.3258,0.833944444444448
2319,2021-01-13 11:30,60.3859,0.810666666666656
2320,2021-01-13 12:00,60.5919,0.841333333333331
2321,2021-01-13 12:30,60.8145,0.844777777777786
2322,2021-01-13 13:00,61.0972,0.818777777777782
2323,2021-01-13 13:30,61.2734,0.773941176470586
2324,2021-01-13 14:00,61.1136,0.836573099415197
2325,2021-01-13 14:30,60.7333,0.790880116959073
2326,2021-01-13 15:00,60.5123,0.789368421052629
2327,2021-01-13 15:30,60.1558,0.784117647058814
2328,2021-01-13 16:00,60.1756,0.772500000000015
2329,2021-01-13 16:30,59.7633,0.755166666666675
2330,2021-01-13 17:00,59.7783,0.740847953216374
2331,2021-01-13 17:30,59.5983,0.746388888888873
2332,2021-01-14 09:30,59.46,0.852683006535955
2333,2021-01-14 10:00,59.5694,0.83248039215686
2334,2021-01-14 10:30,59.7428,0.855842105263157
2335,2021-01-14 11:00,59.8158,0.832423421052624
2336,2021-01-14 11:30,59.9648,0.896138947368428
2337,2021-01-14 12:00,60.3132,0.826153508771931
2338,2021-01-14 12:30,60.7959,0.857188216374261
2339,2021-01-14 13:00,60.7727,0.798547777777785
2340,2021-01-14 13:30,60.8535,0.787524444444443
2341,2021-01-14 14:00,60.8727,0.795857777777783
2342,2021-01-14 14:30,61.1534,0.831600555555568
2343,2021-01-14 15:00,61.1987,0.820269444444435
2344,2021-01-14 15:30,61.234,0.822785882352946
2345,2021-01-14 16:00,61.2328,0.835769999999997
2346,2021-01-14 16:30,61.032,0.793590555555546
2347,2021-01-14 17:00,60.8878,0.790813333333325
2348,2021-01-14 17:30,60.707,0.817923333333333
2349,2021-01-15 09:30,61.3858,0.903105490196076
2350,2021-01-15 10:00,61.6546,0.880362953216377
2351,2021-01-15 10:30,61.5281,0.829918333333332
2352,2021-01-15 11:00,61.5456,0.806086111111107
2353,2021-01-15 11:30,61.7084,0.790698333333324
2354,2021-01-15 12:00,61.7709,0.783846520467833
2355,2021-01-15 12:30,61.9993,0.773735000000002
2356,2021-01-15 13:00,61.9454,0.773679444444447
2357,2021-01-15 13:30,61.9413,0.786751725146203
2358,2021-01-15 14:00,61.9295,0.779283830409355
2359,2021-01-15 14:30,61.6871,0.774005058479531
2360,2021-01-15 15:00,61.7492,0.822290000000002
2361,2021-01-15 15:30,61.8923,0.773996666666676
2362,2021-01-15 16:00,61.9116,0.776458888888897
2363,2021-01-15 16:30,62.6742,0.905401405228744
2364,2021-01-15 17:00,62.5948,0.921852222222228
2365,2021-01-15 17:30,62.3286,0.945461666666652
2366,2021-01-18 09:30,63.3887,0.840782647058823
2367,2021-01-18 10:00,63.7544,0.812078333333339
2368,2021-01-18 10:30,63.5669,0.826593333333335
2369,2021-01-18 11:00,63.6537,0.84323336601306
2370,2021-01-18 11:30,63.4573,0.799412777777789
2371,2021-01-18 12:00,63.2862,0.805459999999989
2372,2021-01-18 12:30,63.374,0.804691666666649
2373,2021-01-18 13:00,63.4758,0.842985065359457
2374,2021-01-18 13:30,63.3753,0.838477251461995
2375,2021-01-18 14:00,63.6087,0.845859333333316
2376,2021-01-18 14:30,63.4686,0.829049411764679
2377,2021-01-18 15:00,63.3979,0.825582941176478
2378,2021-01-18 15:30,63.596,0.845204150326801
2379,2021-01-18 16:00,63.4334,0.821878333333331
2380,2021-01-18 16:30,63.5003,0.863068538011689
2381,2021-01-18 17:00,63.5168,0.840146111111103
2382,2021-01-18 17:30,63.5765,0.935944148606801
2383,2021-01-19 09:30,61.7867,0.828135087719296
2384,2021-01-19 10:00,61.892,0.809036666666657
2385,2021-01-19 10:30,61.7896,0.766177222222218
2386,2021-01-19 11:00,61.5597,0.77754040935671
2387,2021-01-19 11:30,61.7239,0.801944489164107
2388,2021-01-19 12:00,61.2769,0.754488562091495
2389,2021-01-19 12:30,60.8578,0.761977426900586
2390,2021-01-19 13:00,61.0198,0.74630248538012
2391,2021-01-19 13:30,61.0277,0.782511052631577
2392,2021-01-19 14:00,61.1384,0.780594210526317
2393,2021-01-19 14:30,61.2595,0.773460457516343
2394,2021-01-19 15:00,61.2755,0.784571929824558
2395,2021-01-19 15:30,61.1111,0.785859473684205
2396,2021-01-19 16:00,61.5784,0.78383494152046
2397,2021-01-19 16:30,61.5067,0.78890944444445
2398,2021-01-19 17:00,61.3203,0.78482842105263
2399,2021-01-19 17:30,61.5222,0.814206666666678
2400,2021-01-20 09:30,61.0534,0.783564444444451
2401,2021-01-20 10:00,60.9031,0.81215444444446
2402,2021-01-20 10:30,60.3031,0.79950400584795
2403,2021-01-20 11:00,60.1137,0.744293450292389
2404,2021-01-20 11:30,60.0328,0.779922105263147
2405,2021-01-20 12:00,60.0461,0.743664298245605
2406,2021-01-20 12:30,60.3189,0.762996842105245
2407,2021-01-20 13:00,60.4745,0.737342163742689
2408,2021-01-20 13:30,60.5301,0.736023918128652
2409,2021-01-20 14:00,60.5572,0.702942022058828
2410,2021-01-20 14:30,60.5415,0.719855294117636
2411,2021-01-20 15:00,60.5372,0.702940735294113
2412,2021-01-20 15:30,60.0174,0.733854705882344
2413,2021-01-20 16:00,60.0171,0.758031176470602
2414,2021-01-20 16:30,60.1653,0.741421764705876
2415,2021-01-20 17:00,60.0772,0.740915555555539
2416,2021-01-20 17:30,59.9757,0.737344520123813
2417,2021-01-21 09:30,59.0522,0.766668070175434
2418,2021-01-21 10:00,59.2148,0.758558450292391
2419,2021-01-21 10:30,59.1659,0.752888567251453
2420,2021-01-21 11:00,59.1065,0.756971608187129
2421,2021-01-21 11:30,59.1633,0.713969411764687
2422,2021-01-21 12:00,59.1685,0.717965624999984
2423,2021-01-21 12:30,59.07,0.720940760233923
2424,2021-01-21 13:00,59.2495,0.74857210526315
2425,2021-01-21 13:30,59.7135,0.739830588235286
2426,2021-01-21 14:00,59.8641,0.755515727554169
2427,2021-01-21 14:30,59.9901,0.742225818713457
2428,2021-01-21 15:00,60.2607,0.734262426900578
2429,2021-01-21 15:30,59.8567,0.732897777777779
2430,2021-01-21 16:00,60.1033,0.717492953216357
2431,2021-01-21 16:30,59.8258,0.692585233918123
2432,2021-01-21 17:00,59.7871,0.70420444444445
2433,2021-01-21 17:30,60.1072,0.696925555555545
2434,2021-01-22 09:30,62.1758,0.764557017543865
2435,2021-01-22 10:00,62.1423,0.741202105263156
2436,2021-01-22 10:30,62.1584,0.747793684210542
2437,2021-01-22 11:00,62.1116,0.711302091503264
2438,2021-01-22 11:30,61.8034,0.715861578947361
2439,2021-01-22 12:00,61.8276,0.732125263157897
2440,2021-01-22 12:30,62.1356,0.721652105263153
2441,2021-01-22 13:00,62.154,0.755513684210506
2442,2021-01-22 13:30,62.0016,0.76824631578949
2443,2021-01-22 14:00,61.7218,0.768295789473669
2444,2021-01-22 14:30,61.7903,0.736371578947384
2445,2021-01-22 15:00,61.6754,0.679233654970751
2446,2021-01-22 15:30,61.5259,0.688015
2447,2021-01-22 16:00,61.4233,0.676916461988299
2448,2021-01-22 16:30,61.3897,0.67491412280701
2449,2021-01-22 17:00,60.841,0.671743157894724
2450,2021-01-22 17:30,60.7692,0.691472941176471
2451,2021-01-25 09:30,60.6496,0.828455263157878
2452,2021-01-25 10:00,60.7927,0.840076315789474
2453,2021-01-25 10:30,60.8121,0.828307485380115
2454,2021-01-25 11:00,61.258,0.75911
2455,2021-01-25 11:30,61.4159,0.76842739766083
2456,2021-01-25 12:00,61.3966,0.817004210526314
2457,2021-01-25 12:30,61.4113,0.800255526315787
2458,2021-01-25 13:00,61.7066,0.839105000000004
2459,2021-01-25 13:30,61.8858,0.822715116959074
2460,2021-01-25 14:00,62.0276,0.858337807017527
2461,2021-01-25 14:30,61.8914,0.788258888888876
2462,2021-01-25 15:00,61.5365,0.824606842105275
2463,2021-01-25 15:30,61.2082,0.772943888888889
2464,2021-01-25 16:00,61.1038,0.782352134502922
2465,2021-01-25 16:30,60.7153,0.79483315789475
2466,2021-01-25 17:00,61.3526,0.829831393188833
2467,2021-01-25 17:30,61.6387,1.05067315789475
2468,2021-01-26 09:30,61.2719,0.73735429824562
2469,2021-01-26 10:00,61.2934,0.696997777777774
2470,2021-01-26 10:30,60.9463,0.712434736842084
2471,2021-01-26 11:00,61.1223,0.66990055555555
2472,2021-01-26 11:30,60.9944,0.686438137254889
2473,2021-01-26 12:00,61.077,0.675456111111124
2474,2021-01-26 12:30,61.0649,0.659584485294111
2475,2021-01-26 13:00,60.8999,0.6890855263158
2476,2021-01-26 13:30,60.9753,0.69043061403508
2477,2021-01-26 14:00,60.8577,0.738646315789467
2478,2021-01-26 14:30,60.904,0.731654736842096
2479,2021-01-26 15:00,60.8558,0.700688333333318
2480,2021-01-26 15:30,60.6681,0.69404722222221
2481,2021-01-26 16:00,60.7669,0.724938421052656
2482,2021-01-26 16:30,60.735,0.733239738562077
2483,2021-01-26 17:00,60.5406,0.702985935672537
2484,2021-01-26 17:30,60.7573,0.724184941520448
2485,2021-01-27 09:30,61.2164,0.707324269005852
2486,2021-01-27 10:00,61.1803,0.713727368421047
2487,2021-01-27 10:30,60.9908,0.658616895424835
2488,2021-01-27 11:00,60.9573,0.668434248365998
2489,2021-01-27 11:30,61.0519,0.688810526315777
2490,2021-01-27 12:00,61.2369,0.635910588235291
2491,2021-01-27 12:30,61.391,0.693295634674918
2492,2021-01-27 13:00,61.6156,0.688288947368413
2493,2021-01-27 13:30,61.8213,0.712362573099405
2494,2021-01-27 14:00,62.0993,0.692158333333346
2495,2021-01-27 14:30,62.122,0.626356111111129
2496,2021-01-27 15:00,62.7125,0.726544674922593
2497,2021-01-27 15:30,62.6906,0.707467953216366
2498,2021-01-27 16:00,62.9823,0.73577055555554
2499,2021-01-27 16:30,62.6434,0.691880000000033
2500,2021-01-27 17:00,62.289,0.707043157894752
2501,2021-01-27 17:30,62.4823,0.706879444444453
2502,2021-01-28 09:30,63.8532,0.82399491228071
2503,2021-01-28 10:00,64.3782,0.754863362573118
2504,2021-01-28 10:30,64.9995,0.763981111111136
2505,2021-01-28 11:00,64.9388,0.708112222222212
2506,2021-01-28 11:30,64.8525,0.683356666666668
2507,2021-01-28 12:00,65.0628,0.732607631578944
2508,2021-01-28 12:30,64.8853,0.762023333333346
2509,2021-01-28 13:00,64.6288,0.767419327485371
2510,2021-01-28 13:30,64.0095,0.755192222222213
2511,2021-01-28 14:00,64.1931,0.735081666666666
2512,2021-01-28 14:30,64.0371,0.788073529411761
2513,2021-01-28 15:00,62.9994,0.760892777777777
2514,2021-01-28 15:30,63.2938,0.751514999999991
2515,2021-01-28 16:00,63.0528,0.72766
2516,2021-01-28 16:30,63.0446,0.784493888888882
2517,2021-01-28 17:00,63.0039,0.756044356725155
2518,2021-01-28 17:30,62.7184,0.722622245614033
2519,2021-01-29 09:30,63.5269,0.829048888888885
2520,2021-01-29 10:00,63.0775,0.671966874999981
2521,2021-01-29 10:30,63.0756,0.70745647058822
2522,2021-01-29 11:00,63.0332,0.659238308823518
2523,2021-01-29 11:30,63.4417,0.744453954248364
2524,2021-01-29 12:00,63.1646,0.689130915032678
2525,2021-01-29 12:30,62.5593,0.716454444444459
2526,2021-01-29 13:00,62.6248,0.709512222222216
2527,2021-01-29 13:30,62.7206,0.695146470588242
2528,2021-01-29 14:00,62.857,0.67788791666667
2529,2021-01-29 14:30,63.0443,0.792137287581689
2530,2021-01-29 15:00,62.5783,0.741139771241805
2531,2021-01-29 15:30,62.7466,0.774892287581679
2532,2021-01-29 16:00,62.6537,0.789249411764708
2533,2021-01-29 16:30,62.645,0.749517058823535
2534,2021-01-29 17:00,62.8868,0.756812091503249
2535,2021-01-29 17:30,63.1364,0.942774395604388
2536,2021-02-01 09:30,62.7681,0.692679052287566
2537,2021-02-01 10:00,62.4445,0.682284117647065
2538,2021-02-01 10:30,62.2547,0.710700588235298
2539,2021-02-01 11:00,62.4505,0.652647320261458
2540,2021-02-01 11:30,62.2036,0.653522941176483
2541,2021-02-01 12:00,62.3434,0.657932352941181
2542,2021-02-01 12:30,61.8766,0.670690183823531
2543,2021-02-01 13:00,61.8656,0.705755294117644
2544,2021-02-01 13:30,61.9739,0.632696470588222
2545,2021-02-01 14:00,62.0433,0.659170588235305
2546,2021-02-01 14:30,62.0647,0.630935294117641
2547,2021-02-01 15:00,62.1224,0.638580588235314
2548,2021-02-01 15:30,62.0378,0.638282352941182
2549,2021-02-01 16:00,62.3285,0.638637647058829
2550,2021-02-01 16:30,62.5823,0.648485882352929
2551,2021-02-01 17:00,62.7755,0.662364117647051
2552,2021-02-01 17:30,62.5902,0.680215882352925
2553,2021-02-02 09:30,61.4065,0.71092098039216
2554,2021-02-02 10:00,61.4607,0.686625816993462
2555,2021-02-02 10:30,61.3883,0.676983594771265
2556,2021-02-02 11:00,61.1754,0.654740588235292
2557,2021-02-02 11:30,61.2297,0.660336176470594
2558,2021-02-02 12:00,61.1713,0.664814346405223
2559,2021-02-02 12:30,61.2603,0.679506470588237
2560,2021-02-02 13:00,61.3364,0.660922610294122
2561,2021-02-02 13:30,61.3149,0.657594640522881
2562,2021-02-02 14:00,61.4166,0.637447058823511
2563,2021-02-02 14:30,61.3461,0.633036470588223
2564,2021-02-02 15:00,61.3786,0.659097254901958
2565,2021-02-02 15:30,61.3739,0.616931764705896
2566,2021-02-02 16:00,61.2271,0.615097058823537
2567,2021-02-02 16:30,61.1989,0.642814117647049
2568,2021-02-02 17:00,61.0736,0.633400588235297
2569,2021-02-02 17:30,61.0846,0.658009771241815
2570,2021-02-03 09:30,59.2673,0.633227058823536
2571,2021-02-03 10:00,59.5889,0.632470555555571
2572,2021-02-03 10:30,59.5562,0.599086111111099
2573,2021-02-03 11:00,59.318,0.637596959064325
2574,2021-02-03 11:30,59.2081,0.691421111111126
2575,2021-02-03 12:00,59.0864,0.625077222222217
2576,2021-02-03 12:30,59.1097,0.649426583333337
2577,2021-02-03 13:00,59.2503,0.639855789473678
2578,2021-02-03 13:30,59.3033,0.62267286549708
2579,2021-02-03 14:00,59.3834,0.622766140350876
2580,2021-02-03 14:30,59.4728,0.626351578947364
2581,2021-02-03 15:00,59.5341,0.626915175438583
2582,2021-02-03 15:30,59.5705,0.624147192982441
2583,2021-02-03 16:00,59.5103,0.632011666666671
2584,2021-02-03 16:30,59.5917,0.6125661111111
2585,2021-02-03 17:00,59.1768,0.677535350877186
2586,2021-02-03 17:30,59.2438,0.655703660130719
2587,2021-02-04 09:30,58.9194,0.710132163742671
2588,2021-02-04 10:00,58.7716,0.696217368421046
2589,2021-02-04 10:30,58.8011,0.694340000000004
2590,2021-02-04 11:00,58.8743,0.718211333333329
2591,2021-02-04 11:30,58.8038,0.756731250000009
2592,2021-02-04 12:00,58.7405,0.681984736842111
2593,2021-02-04 12:30,58.7188,0.636754558823533
2594,2021-02-04 13:00,58.7998,0.670553947368433
2595,2021-02-04 13:30,58.8033,0.643656812865494
2596,2021-02-04 14:00,58.7779,0.628391666666651
2597,2021-02-04 14:30,58.4201,0.683739269005841
2598,2021-02-04 15:00,58.4107,0.64829953216374
2599,2021-02-04 15:30,58.3092,0.64038186274508
2600,2021-02-04 16:00,57.9964,0.630164613003096
2601,2021-02-04 16:30,57.8861,0.693201578947374
2602,2021-02-04 17:00,57.7123,0.629765000000006
2603,2021-02-04 17:30,57.8624,0.690988421052644
2604,2021-02-05 09:30,57.0244,0.654403918128651
2605,2021-02-05 10:00,56.9646,0.633397894736831
2606,2021-02-05 10:30,56.9559,0.619389411764701
2607,2021-02-05 11:00,56.9187,0.617886140350862
2608,2021-02-05 11:30,56.9129,0.610442156862753
2609,2021-02-05 12:00,56.9728,0.619979444444432
2610,2021-02-05 12:30,57.0329,0.586306637426894
2611,2021-02-05 13:00,56.874,0.620765789473673
2612,2021-02-05 13:30,56.9212,0.64436540935673
2613,2021-02-05 14:00,57.0727,0.615507894736837
2614,2021-02-05 14:30,57.2103,0.667646111111097
2615,2021-02-05 15:00,57.2303,0.660716228070171
2616,2021-02-05 15:30,57.2295,0.63854093567253
2617,2021-02-05 16:00,57.6477,0.634370116959069
2618,2021-02-05 16:30,57.9938,0.634361111111104
2619,2021-02-05 17:00,57.6899,0.640110555555559
2620,2021-02-05 17:30,57.7088,0.691472017543859
2621,2021-02-08 09:30,57.382,0.675195555555547
2622,2021-02-08 10:00,57.5266,0.655403235294123
2623,2021-02-08 10:30,57.4701,0.650691993464058
2624,2021-02-08 11:00,57.3406,0.687949215686281
2625,2021-02-08 11:30,57.3831,0.65964000000001
2626,2021-02-08 12:00,57.3737,0.650440208333336
2627,2021-02-08 12:30,57.2668,0.681620588235297
2628,2021-02-08 13:00,57.3489,0.677777222222225
2629,2021-02-08 13:30,57.3438,0.637126874999993
2630,2021-02-08 14:00,57.26,0.628002222222221
2631,2021-02-08 14:30,57.097,0.628057777777769
2632,2021-02-08 15:00,57.242,0.646340555555547
2633,2021-02-08 15:30,57.1615,0.647515555555557
2634,2021-02-08 16:00,57.1048,0.631471176470583
2635,2021-02-08 16:30,57.2337,0.640925789473677
2636,2021-02-08 17:00,57.1434,0.611379473684202
2637,2021-02-08 17:30,57.3367,0.668953333333349
2638,2021-02-09 09:30,57.5831,0.619623654970766
2639,2021-02-09 10:00,57.751,0.636468529411751
2640,2021-02-09 10:30,57.8601,0.599406470588235
2641,2021-02-09 11:00,57.9178,0.640682777777783
2642,2021-02-09 11:30,57.9106,0.617344444444448
2643,2021-02-09 12:00,58.3907,0.604739934640527
2644,2021-02-09 12:30,58.5314,0.597069444444429
2645,2021-02-09 13:00,58.4117,0.617347222222214
2646,2021-02-09 13:30,58.323,0.576873333333339
2647,2021-02-09 14:00,58.4053,0.645237426900572
2648,2021-02-09 14:30,58.2942,0.589346111111098
2649,2021-02-09 15:00,58.2408,0.567661458333326
2650,2021-02-09 15:30,58.2453,0.591862690058484
2651,2021-02-09 16:00,58.105,0.576154444444427
2652,2021-02-09 16:30,58.0578,0.593258986928106
2653,2021-02-09 17:00,58.1132,0.608328421052633
2654,2021-02-09 17:30,58.2501,0.573084444444433
2655,2021-02-10 09:30,57.5534,0.645202222222224
2656,2021-02-10 10:00,57.4528,0.650701111111111
2657,2021-02-10 10:30,57.4745,0.650702222222208
2658,2021-02-10 11:00,57.5645,0.616754736842118
2659,2021-02-10 11:30,57.5914,0.618332631578966
2660,2021-02-10 12:00,57.7258,0.606018421052624
2661,2021-02-10 12:30,57.5753,0.606540526315769
2662,2021-02-10 13:00,57.5714,0.578855208333337
2663,2021-02-10 13:30,57.4539,0.623837777777766
2664,2021-02-10 14:00,57.4901,0.623338888888874
2665,2021-02-10 14:30,57.3869,0.574625249999997
2666,2021-02-10 15:00,57.2584,0.61613222222222
2667,2021-02-10 15:30,57.1389,0.616133888888875
2668,2021-02-10 16:00,56.956,0.634550526315799
2669,2021-02-10 16:30,57.2617,0.657136111111086
2670,2021-02-10 17:00,57.4719,0.724490835913294
2671,2021-02-10 17:30,57.6359,0.695867865497071
2672,2021-02-11 09:30,57.2639,0.592462923976605
2673,2021-02-11 10:00,56.8499,0.618665555555552
2674,2021-02-11 10:30,56.9558,0.629282631578967
2675,2021-02-11 11:00,56.9264,0.572878801169587
2676,2021-02-11 11:30,57.1509,0.58062157894738
2677,2021-02-11 12:00,56.9106,0.600885263157878
2678,2021-02-11 12:30,56.6417,0.593571374269011
2679,2021-02-11 13:00,56.576,0.645559152046765
2680,2021-02-11 13:30,56.7695,0.61812263157892
2681,2021-02-11 14:00,56.5204,0.611144303405567
2682,2021-02-11 14:30,56.332,0.565097777777773
2683,2021-02-11 15:00,56.5476,0.577519999999978
2684,2021-02-11 15:30,56.5284,0.577465789473678
2685,2021-02-11 16:00,56.5316,0.576465263157893
2686,2021-02-11 16:30,56.5129,0.569433602941182
2687,2021-02-11 17:00,56.3854,0.59682500000001
2688,2021-02-11 17:30,56.4917,0.57324532163743
2689,2021-02-12 09:30,56.7151,0.671600555555571
2690,2021-02-12 10:00,56.7749,0.561283128654971
2691,2021-02-12 10:30,56.7559,0.568937368421039
2692,2021-02-12 11:00,56.6592,0.552249967320272
2693,2021-02-12 11:30,56.6963,0.557086432748541
2694,2021-02-12 12:00,56.5025,0.572767777777784
2695,2021-02-12 12:30,56.6113,0.565778947368422
2696,2021-02-12 13:00,56.7154,0.497474999999994
2697,2021-02-12 13:30,56.6053,0.571630835913304
2698,2021-02-12 14:00,56.6772,0.55104142857143
2699,2021-02-12 14:30,56.627,0.53551111111112
2700,2021-02-12 15:00,56.7849,0.541293391812857
2701,2021-02-12 15:30,56.7487,0.518079374999999
2702,2021-02-12 16:00,56.5497,0.508504666666667
2703,2021-02-12 16:30,56.4481,0.537766111111118
2704,2021-02-12 17:00,56.4542,0.549491491228075
2705,2021-02-12 17:30,56.5714,0.571047761904758
2706,2021-02-15 09:30,56.1972,0.598494346405211
2707,2021-02-15 10:00,56.0835,0.561292352941187
2708,2021-02-15 10:30,56.0785,0.539628308823524
2709,2021-02-15 11:00,56.1764,0.56028263736264
2710,2021-02-15 11:30,55.949,0.558063538011702
2711,2021-02-15 12:00,55.9549,0.560475359477117
2712,2021-02-15 12:30,55.806,0.546658567251455
2713,2021-02-15 13:00,55.7888,0.595090625000012
2714,2021-02-15 13:30,55.924,0.524956111111109
2715,2021-02-15 14:00,55.8489,0.549371666666666
2716,2021-02-15 14:30,55.848,0.52675285714286
2717,2021-02-15 15:00,55.8729,0.544231818181814
2718,2021-02-15 15:30,55.8599,0.514235441176467
2719,2021-02-15 16:00,55.7958,0.55088111111111
2720,2021-02-15 16:30,55.8003,0.546637368421038
2721,2021-02-15 17:00,55.7165,0.559275204678357
2722,2021-02-15 17:30,55.5881,0.554363888888894
2723,2021-02-16 09:30,55.7343,0.530758596491239
2724,2021-02-16 10:00,55.8161,0.51230966666666
2725,2021-02-16 10:30,55.8297,0.508449999999989
2726,2021-02-16 11:00,55.8364,0.506083758169943
2727,2021-02-16 11:30,55.8181,0.511403235294118
2728,2021-02-16 12:00,55.8294,0.487703749999994
2729,2021-02-16 12:30,55.8849,0.493268790849683
2730,2021-02-16 13:00,55.8803,0.498488267973862
2731,2021-02-16 13:30,55.8409,0.489064705882363
2732,2021-02-16 14:00,56.115,0.497770000000003
2733,2021-02-16 14:30,56.0859,0.506755653594794
2734,2021-02-16 15:00,56.2888,0.496968235294126
2735,2021-02-16 15:30,56.2594,0.509652352941181
2736,2021-02-16 16:00,56.5894,0.502555130718953
2737,2021-02-16 16:30,56.6268,0.502052091503273
2738,2021-02-16 17:00,56.8304,0.495390588235296
2739,2021-02-16 17:30,57.2026,0.594763124999986
2740,2021-02-17 09:30,57.949,0.572093684210529
2741,2021-02-17 10:00,57.83,0.561044912280707
2742,2021-02-17 10:30,57.7014,0.55357915204678
2743,2021-02-17 11:00,57.6642,0.553073274853809
2744,2021-02-17 11:30,57.6643,0.568433888888862
2745,2021-02-17 12:00,57.726,0.538963479532164
2746,2021-02-17 12:30,57.6595,0.551804736842115
2747,2021-02-17 13:00,57.6174,0.585073333333334
2748,2021-02-17 13:30,57.6769,0.538982222222209
2749,2021-02-17 14:00,57.5734,0.530862163742668
2750,2021-02-17 14:30,57.7508,0.54587555555554
2751,2021-02-17 15:00,57.7429,0.577212777777788
2752,2021-02-17 15:30,57.7088,0.546278529411772
2753,2021-02-17 16:00,57.8163,0.572975204678357
2754,2021-02-17 16:30,57.9897,0.516842894736854
2755,2021-02-17 17:00,57.8032,0.52391692982458
2756,2021-02-17 17:30,57.882,0.53666777777778
2757,2021-02-18 09:30,57.7397,0.555476198830391
2758,2021-02-18 10:00,57.4654,0.527331666666647
2759,2021-02-18 10:30,57.5369,0.531194444444459
2760,2021-02-18 11:00,57.2982,0.540745614035075
2761,2021-02-18 11:30,57.3626,0.566778039215691
2762,2021-02-18 12:00,57.5728,0.532137973856202
2763,2021-02-18 12:30,57.5713,0.533746783625716
2764,2021-02-18 13:00,57.4562,0.515657666666634
2765,2021-02-18 13:30,57.3892,0.572312352941175
2766,2021-02-18 14:00,57.3517,0.502662777777772
2767,2021-02-18 14:30,57.42,0.533576315789489
2768,2021-02-18 15:00,57.5956,0.501910000000002
2769,2021-02-18 15:30,57.7761,0.514209005847952
2770,2021-02-18 16:00,57.7391,0.528805555555564
2771,2021-02-18 16:30,58.1953,0.532953594771236
2772,2021-02-18 17:00,58.591,0.514898333333356
2773,2021-02-18 17:30,58.8456,0.504426764705876
2774,2021-02-19 09:30,58.7152,0.542191578947367
2775,2021-02-19 10:00,58.698,0.480064705882363
2776,2021-02-19 10:30,58.7282,0.501170000000016
2777,2021-02-19 11:00,58.7787,0.494501666666665
2778,2021-02-19 11:30,58.6477,0.549296783625728
2779,2021-02-19 12:00,58.5739,0.505328333333331
2780,2021-02-19 12:30,58.5829,0.491631999999989
2781,2021-02-19 13:00,58.6784,0.509376006191957
2782,2021-02-19 13:30,58.4945,0.50618578947369
2783,2021-02-19 14:00,58.3596,0.494189502923959
2784,2021-02-19 14:30,58.4507,0.50176029239767
2785,2021-02-19 15:00,58.4187,0.50781538011698
2786,2021-02-19 15:30,58.5747,0.495170292397646
2787,2021-02-19 16:00,58.4729,0.517153157894747
2788,2021-02-19 16:30,58.5022,0.495492222222218
2789,2021-02-19 17:00,58.5037,0.502137426900589
2790,2021-02-19 17:30,58.5809,0.526710350877188
2791,2021-02-22 09:30,59.9635,0.572510760233897
2792,2021-02-22 10:00,60.0467,0.547172894736825
2793,2021-02-22 10:30,60.0387,0.537204532163756
2794,2021-02-22 11:00,60.0186,0.532329999999988
2795,2021-02-22 11:30,59.9273,0.541795701754396
2796,2021-02-22 12:00,59.9072,0.520431169590637
2797,2021-02-22 12:30,59.8805,0.52599578947369
2798,2021-02-22 13:00,59.8585,0.499589415204674
2799,2021-02-22 13:30,59.943,0.509021725146205
2800,2021-02-22 14:00,60.0181,0.534153684210544
2801,2021-02-22 14:30,60.0192,0.535733684210527
2802,2021-02-22 15:00,59.8502,0.514050526315785
2803,2021-02-22 15:30,59.9536,0.511785789473677
2804,2021-02-22 16:00,59.6885,0.513372043343658
2805,2021-02-22 16:30,59.9337,0.511784736842102
2806,2021-02-22 17:00,59.8953,0.500253157894747
2807,2021-02-22 17:30,59.6833,0.51422222222223
2808,2021-02-23 09:30,59.7252,0.500282426900576
2809,2021-02-23 10:00,60.0503,0.506645760233909
2810,2021-02-23 10:30,60.2578,0.435733888888905
2811,2021-02-23 11:00,60.5145,0.485233888888907
2812,2021-02-23 11:30,60.5905,0.497086637426911
2813,2021-02-23 12:00,60.4253,0.512033333333328
2814,2021-02-23 12:30,60.4339,0.496781286549712
2815,2021-02-23 13:00,60.4914,0.500893333333337
2816,2021-02-23 13:30,60.3699,0.535255555555558
2817,2021-02-23 14:00,60.5568,0.485157660818714
2818,2021-02-23 14:30,60.4806,0.478655087719275
2819,2021-02-23 15:00,60.4602,0.477480350877201
2820,2021-02-23 15:30,60.5729,0.480946666666654
2821,2021-02-23 16:00,60.8585,0.513176862745084
2822,2021-02-23 16:30,60.5491,0.490362894736862
2823,2021-02-23 17:00,60.5482,0.503824766081863
2824,2021-02-23 17:30,60.5795,0.486122222222221
2825,2021-02-24 09:30,60.1784,0.524992836257304
2826,2021-02-24 10:00,60.2526,0.523947368421055
2827,2021-02-24 10:30,60.261,0.517420526315789
2828,2021-02-24 11:00,60.1436,0.504521432748554
2829,2021-02-24 11:30,60.0244,0.487320935672521
2830,2021-02-24 12:00,59.9755,0.47435137426902
2831,2021-02-24 12:30,59.984,0.490666871345049
2832,2021-02-24 13:00,59.9772,0.490273654970757
2833,2021-02-24 13:30,59.871,0.505155555555561
2834,2021-02-24 14:00,59.6805,0.522720935672517
2835,2021-02-24 14:30,59.7721,0.489964093567252
2836,2021-02-24 15:00,60.4613,0.541101981424141
2837,2021-02-24 15:30,60.4082,0.516400146198841
2838,2021-02-24 16:00,60.3685,0.569914210526328
2839,2021-02-24 16:30,60.0677,0.530519444444444
2840,2021-02-24 17:00,60.0789,0.526042631578953
2841,2021-02-24 17:30,59.828,0.590612352941193
2842,2021-02-25 09:30,59.3325,0.482585392156864
2843,2021-02-25 10:00,59.3019,0.48885065359476
2844,2021-02-25 10:30,59.414,0.485360392156863
2845,2021-02-25 11:00,59.4882,0.470755294117637
2846,2021-02-25 11:30,59.6233,0.498518235294114
2847,2021-02-25 12:00,59.6697,0.503874705882353
2848,2021-02-25 12:30,60.0518,0.499751176470575
2849,2021-02-25 13:00,60.1271,0.494452124183006
2850,2021-02-25 13:30,60.0047,0.481517058823528
2851,2021-02-25 14:00,60.1348,0.546323888888892
2852,2021-02-25 14:30,60.2178,0.505378472222233
2853,2021-02-25 15:00,60.1382,0.489370849673186
2854,2021-02-25 15:30,60.2655,0.482361176470583
2855,2021-02-25 16:00,60.2241,0.484812941176457
2856,2021-02-25 16:30,60.6034,0.514855694444435
2857,2021-02-25 17:00,61.2577,0.586872941176459
2858,2021-02-25 17:30,61.2719,0.565108235294097
2859,2021-02-26 09:30,62.5589,0.699111764705883
2860,2021-02-26 10:00,62.4189,0.685464705882339
2861,2021-02-26 10:30,62.2854,0.686548235294126
2862,2021-02-26 11:00,62.2689,0.561518823529397
2863,2021-02-26 11:30,62.4683,0.548034117647056
2864,2021-02-26 12:00,62.5581,0.584932222222228
2865,2021-02-26 12:30,62.6576,0.501108823529435
2866,2021-02-26 13:00,62.6285,0.52014095588234
2867,2021-02-26 13:30,62.6298,0.509126470588228
2868,2021-02-26 14:00,62.9295,0.502989411764702
2869,2021-02-26 14:30,63.0248,0.493462973856218
2870,2021-02-26 15:00,62.8897,0.497169509803925
2871,2021-02-26 15:30,62.6026,0.530873333333332
2872,2021-02-26 16:00,62.4315,0.528720588235302
2873,2021-02-26 16:30,63.0003,0.550546764705878
2874,2021-02-26 17:00,62.4296,0.590577647058822
2875,2021-02-26 17:30,62.4986,0.670386923076933
2876,2021-03-01 09:30,60.9869,0.582494210526313
2877,2021-03-01 10:00,60.9426,0.521570588235299
2878,2021-03-01 10:30,60.9179,0.515458823529407
2879,2021-03-01 11:00,60.5949,0.537198421052608
2880,2021-03-01 11:30,60.4812,0.566078479532173
2881,2021-03-01 12:00,60.5634,0.539210274725271
2882,2021-03-01 12:30,60.5836,0.496831461988315
2883,2021-03-01 13:00,60.6277,0.50349114035086
2884,2021-03-01 13:30,60.5365,0.521451432748528
2885,2021-03-01 14:00,60.4678,0.510406900584805
2886,2021-03-01 14:30,60.3441,0.511129064327484
2887,2021-03-01 15:00,60.1826,0.495398823529413
2888,2021-03-01 15:30,59.9762,0.489578235294125
2889,2021-03-01 16:00,59.8289,0.530158333333333
2890,2021-03-01 16:30,59.4885,0.513737124183002
2891,2021-03-01 17:00,59.411,0.494168823529407
2892,2021-03-01 17:30,59.1224,0.517108823529398
2893,2021-03-02 09:30,59.1511,0.606163888888887
2894,2021-03-02 10:00,59.0252,0.53704172514621
2895,2021-03-02 10:30,58.9388,0.591711578947383
2896,2021-03-02 11:00,58.9355,0.52773631578949
2897,2021-03-02 11:30,58.9253,0.506335000000007
2898,2021-03-02 12:00,58.6817,0.48431014619883
2899,2021-03-02 12:30,58.3259,0.500263157894743
2900,2021-03-02 13:00,58.4503,0.527771081871329
2901,2021-03-02 13:30,58.3378,0.495308128654955
2902,2021-03-02 14:00,58.414,0.50370823529412
2903,2021-03-02 14:30,58.427,0.488977719298248
2904,2021-03-02 15:00,58.4665,0.490177647058822
2905,2021-03-02 15:30,58.2853,0.50100763157895
2906,2021-03-02 16:00,58.2997,0.509051052631584
2907,2021-03-02 16:30,58.4512,0.493387602339169
2908,2021-03-02 17:00,58.5488,0.51585068111455
2909,2021-03-02 17:30,58.6807,0.527036470588243
2910,2021-03-03 09:30,57.8628,0.501497894736815
2911,2021-03-03 10:00,57.8675,0.494665555555557
2912,2021-03-03 10:30,57.8196,0.494722222222222
2913,2021-03-03 11:00,57.8357,0.494039064327495
2914,2021-03-03 11:30,57.865,0.496706257309945
2915,2021-03-03 12:00,57.8561,0.488329298245617
2916,2021-03-03 12:30,57.8064,0.49780365497076
2917,2021-03-03 13:00,57.8322,0.530140309597527
2918,2021-03-03 13:30,57.9633,0.496764736842103
2919,2021-03-03 14:00,57.9656,0.495116023391809
2920,2021-03-03 14:30,58.2385,0.508016448228414
2921,2021-03-03 15:00,58.5113,0.520916873065019
2922,2021-03-03 15:30,58.4839,0.512842631578955
2923,2021-03-03 16:00,58.6626,0.480998040935667
2924,2021-03-03 16:30,58.6634,0.494035204678354
2925,2021-03-03 17:00,58.5767,0.491962573099421
2926,2021-03-03 17:30,58.4695,0.553474444444447
2927,2021-03-04 09:30,59.4218,0.576786842105257
2928,2021-03-04 10:00,59.236,0.543478947368392
2929,2021-03-04 10:30,59.3018,0.526423742690064
2930,2021-03-04 11:00,59.3718,0.517074912280705
2931,2021-03-04 11:30,59.5883,0.49006815789474
2932,2021-03-04 12:00,59.281,0.528513976608181
2933,2021-03-04 12:30,59.4326,0.508722777777791
2934,2021-03-04 13:00,59.2714,0.500681988304095
2935,2021-03-04 13:30,59.3119,0.499571842105247
2936,2021-03-04 14:00,59.2911,0.499542249999998
2937,2021-03-04 14:30,59.1693,0.510623624999994
2938,2021-03-04 15:00,59.1188,0.518765000000002
2939,2021-03-04 15:30,59.1502,0.507987222222241
2940,2021-03-04 16:00,59.0186,0.541580526315798
2941,2021-03-04 16:30,58.9761,0.532207836257307
2942,2021-03-04 17:00,58.8852,0.56133333333333
2943,2021-03-04 17:30,58.8662,0.543638333333327
2944,2021-03-05 09:30,58.5913,1.0249988888889
2945,2021-03-05 10:00,60.0531,0.510379999999984
2946,2021-03-05 10:30,60.1511,0.5343443859649
2947,2021-03-05 11:00,60.1247,0.527332777777794
2948,2021-03-05 11:30,59.959,0.534489035087717
2949,2021-03-05 12:00,59.9083,0.553229005847946
2950,2021-03-05 12:30,59.7542,0.531753888888886
2951,2021-03-05 13:00,59.7248,0.541222222222231
2952,2021-03-05 13:30,59.7085,0.551622631578944
2953,2021-03-05 14:00,59.7671,0.555019210526311
2954,2021-03-05 14:30,59.9018,0.654558888888893
2955,2021-03-05 15:00,59.9002,0.66303111111111
2956,2021-03-05 15:30,59.6503,0.620452105263162
2957,2021-03-05 16:00,59.8492,0.615713684210526
2958,2021-03-05 16:30,59.7557,0.621791578947381
2959,2021-03-05 17:00,59.857,0.595446666666668
2960,2021-03-05 17:30,60.3561,0.723546871345036
2961,2021-03-08 09:30,60.0493,0.877693333333333
2962,2021-03-08 10:00,60.0511,0.524911111111102
2963,2021-03-08 10:30,60.4934,0.501750424836622
2964,2021-03-08 11:00,60.2606,0.461352352941184
2965,2021-03-08 11:30,60.2359,0.459587058823551
2966,2021-03-08 12:00,60.0955,0.472042222222228
2967,2021-03-08 12:30,59.8997,0.474978450292404
2968,2021-03-08 13:00,59.8219,0.459721345029237
2969,2021-03-08 13:30,59.6538,0.447351198830425
2970,2021-03-08 14:00,59.5378,0.497397456140341
2971,2021-03-08 14:30,59.4284,0.458075409356745
2972,2021-03-08 15:00,59.4066,0.456181345029236
2973,2021-03-08 15:30,59.2911,0.454206666666671
2974,2021-03-08 16:00,59.382,0.454807807017538
2975,2021-03-08 16:30,58.9788,0.471893157894748
2976,2021-03-08 17:00,58.8754,0.479221666666675
2977,2021-03-08 17:30,58.989,0.471052222222234
2978,2021-03-09 09:30,59.4233,0.490310935672518
2979,2021-03-09 10:00,59.4138,0.47337375
2980,2021-03-09 10:30,59.2648,0.47441330065358
2981,2021-03-09 11:00,59.0693,0.479871307189541
2982,2021-03-09 11:30,59.0795,0.462084705882347
2983,2021-03-09 12:00,59.1116,0.48400166666665
2984,2021-03-09 12:30,58.9933,0.510775555555561
2985,2021-03-09 13:00,58.9484,0.48705368421053
2986,2021-03-09 13:30,58.9839,0.495165958333338
2987,2021-03-09 14:00,58.9568,0.493690791666673
2988,2021-03-09 14:30,58.859,0.472161257309942
2989,2021-03-09 15:00,58.5882,0.494268666666656
2990,2021-03-09 15:30,58.4458,0.490917222222215
2991,2021-03-09 16:00,58.2783,0.470017660818712
2992,2021-03-09 16:30,58.1745,0.482079707602331
2993,2021-03-09 17:00,58.2875,0.493904666666673
2994,2021-03-09 17:30,58.3388,0.498094340659335
2995,2021-03-10 09:30,58.7366,0.474484824561401
2996,2021-03-10 10:00,58.4928,0.484660672514629
2997,2021-03-10 10:30,58.4045,0.519647397660819
2998,2021-03-10 11:00,58.3882,0.471393128654967
2999,2021-03-10 11:30,58.3761,0.487070714285714
3000,2021-03-10 12:00,58.4766,0.4893405263158
3001,2021-03-10 12:30,58.5218,0.492717777777784
3002,2021-03-10 13:00,58.4412,0.48946999999999
3003,2021-03-10 13:30,58.3737,0.474880146198821
3004,2021-03-10 14:00,58.4439,0.474463713450291
3005,2021-03-10 14:30,58.4769,0.486787368421062
3006,2021-03-10 15:00,58.2871,0.507980000000003
3007,2021-03-10 15:30,58.1715,0.485707105263167
3008,2021-03-10 16:00,57.8702,0.467402514619891
3009,2021-03-10 16:30,58.0405,0.482397894736856
3010,2021-03-10 17:00,57.8888,0.472397076023377
3011,2021-03-10 17:30,57.8462,0.500919999999986
3012,2021-03-11 09:30,57.1363,0.543638333333327
3013,2021-03-11 10:00,57.1383,0.507876549707596
3014,2021-03-11 10:30,57.0497,0.51533388888889
3015,2021-03-11 11:00,56.9729,0.517730321637416
3016,2021-03-11 11:30,56.9174,0.487874327485372
3017,2021-03-11 12:00,56.8598,0.49850166666667
3018,2021-03-11 12:30,56.8561,0.517186169590666
3019,2021-03-11 13:00,56.8913,0.493747543859648
3020,2021-03-11 13:30,56.7538,0.538713216374262
3021,2021-03-11 14:00,56.4354,0.607871176470582
3022,2021-03-11 14:30,56.1566,0.557682777777785
3023,2021-03-11 15:00,56.1091,0.53037888888889
3024,2021-03-11 15:30,55.9759,0.527572777777785
3025,2021-03-11 16:00,56.0567,0.500070058479537
3026,2021-03-11 16:30,55.9281,0.509724269005865
3027,2021-03-11 17:00,55.6914,0.536995087719284
3028,2021-03-11 17:30,55.7097,0.508535882352952
3029,2021-03-12 09:30,56.3967,0.520945555555556
3030,2021-03-12 10:00,56.4962,0.499061764705885
3031,2021-03-12 10:30,56.4589,0.498469411764702
3032,2021-03-12 11:00,56.2215,0.472656209150315
3033,2021-03-12 11:30,56.315,0.47308820261437
3034,2021-03-12 12:00,56.2003,0.486834999999999
3035,2021-03-12 12:30,56.2136,0.470251372549022
3036,2021-03-12 13:00,56.1187,0.500130588235294
3037,2021-03-12 13:30,55.9769,0.481279444444453
3038,2021-03-12 14:00,55.9293,0.466493202614373
3039,2021-03-12 14:30,55.9,0.456736111111113
3040,2021-03-12 15:00,55.9235,0.458256797385616
3041,2021-03-12 15:30,55.9736,0.495234705882339
3042,2021-03-12 16:00,55.8694,0.465500196078416
3043,2021-03-12 16:30,55.9828,0.480106111111112
3044,2021-03-12 17:00,56.0393,0.570854477124179
3045,2021-03-12 17:30,56.1413,0.602688125000014
3046,2021-03-15 09:30,55.6618,0.577951535947726
3047,2021-03-15 10:00,55.615,0.550003333333329
3048,2021-03-15 10:30,55.6654,0.561095416666674
3049,2021-03-15 11:00,55.6365,0.568464615384613
3050,2021-03-15 11:30,55.5789,0.545591176470587
3051,2021-03-15 12:00,55.6234,0.581369575163393
3052,2021-03-15 12:30,55.5905,0.58039411764706
3053,2021-03-15 13:00,55.6621,0.545588235294112
3054,2021-03-15 13:30,55.7425,0.548329444444434
3055,2021-03-15 14:00,55.6601,0.515656601307192
3056,2021-03-15 14:30,55.6,0.534938888888881
3057,2021-03-15 15:00,55.5628,0.534939999999992
3058,2021-03-15 15:30,55.5476,0.529305624999992
3059,2021-03-15 16:00,55.6584,0.549563235294116
3060,2021-03-15 16:30,55.8565,0.589854640522873
3061,2021-03-15 17:00,56.0748,0.58852588235294
3062,2021-03-15 17:30,56.0473,0.556178823529415
3063,2021-03-16 09:30,55.8758,0.472218333333323
3064,2021-03-16 10:00,55.9491,0.450041470588218
3065,2021-03-16 10:30,55.9221,0.450158235294111
3066,2021-03-16 11:00,55.9756,0.46352470588235
3067,2021-03-16 11:30,55.9133,0.463465294117647
3068,2021-03-16 12:00,55.9197,0.448999999999991
3069,2021-03-16 12:30,55.7762,0.425525882352936
3070,2021-03-16 13:00,55.7562,0.445011601307186
3071,2021-03-16 13:30,55.6785,0.443744542483678
3072,2021-03-16 14:00,55.5118,0.473269509803913
3073,2021-03-16 14:30,55.3741,0.454354117647043
3074,2021-03-16 15:00,55.3774,0.436881764705888
3075,2021-03-16 15:30,55.3754,0.433519509803922
3076,2021-03-16 16:00,55.4685,0.424893758169937
3077,2021-03-16 16:30,55.3389,0.420178888888891
3078,2021-03-16 17:00,55.305,0.436896666666662
3079,2021-03-16 17:30,55.4861,0.49121642857142
3080,2021-03-17 09:30,55.6966,0.519809019607841
3081,2021-03-17 10:00,55.6321,0.551738421052619
3082,2021-03-17 10:30,55.6661,0.499056315789474
3083,2021-03-17 11:00,55.6443,0.49905421052631
3084,2021-03-17 11:30,55.6311,0.475647142857134
3085,2021-03-17 12:00,55.6058,0.507847222222232
3086,2021-03-17 12:30,55.9087,0.475266842105263
3087,2021-03-17 13:00,56.0383,0.485741052631575
3088,2021-03-17 13:30,56.0528,0.488135789473695
3089,2021-03-17 14:00,56.1568,0.493371052631559
3090,2021-03-17 14:30,56.2175,0.492321052631581
3091,2021-03-17 15:00,56.1267,0.484214210526318
3092,2021-03-17 15:30,56.0935,0.482872631578957
3093,2021-03-17 16:00,56.1421,0.485279473684209
3094,2021-03-17 16:30,55.9919,0.498230029239785
3095,2021-03-17 17:00,56.0497,0.509057368421054
3096,2021-03-17 17:30,56.087,0.524532666666673
3097,2021-03-18 09:30,55.736,0.575155438596482
3098,2021-03-18 10:00,55.995,0.577651578947361
3099,2021-03-18 10:30,55.992,0.574226111111109
3100,2021-03-18 11:00,55.9837,0.528545555555553
3101,2021-03-18 11:30,55.924,0.528489444444453
3102,2021-03-18 12:00,55.9248,0.494986875000002
3103,2021-03-18 12:30,56.0025,0.5201969005848
3104,2021-03-18 13:00,56.101,0.517137046783624
3105,2021-03-18 13:30,56.0527,0.479579473684225
3106,2021-03-18 14:00,56.0299,0.479472105263163
3107,2021-03-18 14:30,56.2928,0.480551783625749
3108,2021-03-18 15:00,56.2115,0.496215233918122
3109,2021-03-18 15:30,56.1307,0.509775350877192
3110,2021-03-18 16:00,56.1427,0.484843684210531
3111,2021-03-18 16:30,56.0262,0.472691812865513
3112,2021-03-18 17:00,56.0581,0.484120588235292
3113,2021-03-18 17:30,55.9221,0.473340000000015
3114,2021-03-19 09:30,56.6449,0.489161052631587
3115,2021-03-19 10:00,56.5153,0.489160526315786
3116,2021-03-19 10:30,56.5225,0.518404736842108
3117,2021-03-19 11:00,56.5528,0.517148888888883
3118,2021-03-19 11:30,56.614,0.498325263157888
3119,2021-03-19 12:00,56.6458,0.502651666666651
3120,2021-03-19 12:30,56.8989,0.487396315789489
3121,2021-03-19 13:00,56.856,0.495572426900573
3122,2021-03-19 13:30,56.8291,0.467186315789476
3123,2021-03-19 14:00,56.7847,0.458210916666651
3124,2021-03-19 14:30,57.0563,0.491126374268994
3125,2021-03-19 15:00,57.2072,0.48110333333333
3126,2021-03-19 15:30,57.1672,0.503333653250778
3127,2021-03-19 16:00,57.0792,0.52503455357143
3128,2021-03-19 16:30,57.5278,0.53046780952382
3129,2021-03-19 17:00,57.1741,0.550846458333325
3130,2021-03-19 17:30,57.184,0.571186250000004
3131,2021-03-22 09:30,64.7392,1.41301513071895
3132,2021-03-22 10:00,64.6774,0.865648823529412
3133,2021-03-22 10:30,64.724,0.61943996323528
3134,2021-03-22 11:00,64.8079,0.52736764705881
3135,2021-03-22 11:30,64.5682,0.510646633986909
3136,2021-03-22 12:00,64.4469,0.472486397058802
3137,2021-03-22 12:30,64.163,0.474899999999984
3138,2021-03-22 13:00,64.1174,0.478726470588235
3139,2021-03-22 13:30,64.3342,0.472783529411757
3140,2021-03-22 14:00,64.2833,0.460079411764696
3141,2021-03-22 14:30,64.2609,0.481486666666655
3142,2021-03-22 15:00,64.2179,0.456311764705887
3143,2021-03-22 15:30,64.251,0.458643125000009
3144,2021-03-22 16:00,64.1586,0.433165714285707
3145,2021-03-22 16:30,64.2203,0.478582458333335
3146,2021-03-22 17:00,64.1306,0.445207499999995
3147,2021-03-22 17:30,63.9747,0.440833749999996
3148,2021-03-23 09:30,64.1027,0.461972352941181
3149,2021-03-23 10:00,63.9017,0.429263749999983
3150,2021-03-23 10:30,63.7889,0.506416654411758
3151,2021-03-23 11:00,63.7676,0.451139019607822
3152,2021-03-23 11:30,63.9348,0.461244444444425
3153,2021-03-23 12:00,63.8584,0.448855620915026
3154,2021-03-23 12:30,63.7127,0.44860816993463
3155,2021-03-23 13:00,63.6508,0.446438496732021
3156,2021-03-23 13:30,63.6391,0.444243431372556
3157,2021-03-23 14:00,63.5558,0.439293039215684
3158,2021-03-23 14:30,63.4977,0.444235791666657
3159,2021-03-23 15:00,63.4117,0.452384444444448
3160,2021-03-23 15:30,63.2795,0.441966470588234
3161,2021-03-23 16:00,63.4225,0.469077222222218
3162,2021-03-23 16:30,63.2625,0.472409999999989
3163,2021-03-23 17:00,63.2758,0.459290098039197
3164,2021-03-23 17:30,63.1991,0.463902941176457
3165,2021-03-24 09:30,63.2503,0.451774444444446
3166,2021-03-24 10:00,63.1115,0.450944444444445
3167,2021-03-24 10:30,63.0834,0.451777222222226
3168,2021-03-24 11:00,63.0036,0.434194901960765
3169,2021-03-24 11:30,62.6673,0.449141081871353
3170,2021-03-24 12:00,62.7307,0.416960624999994
3171,2021-03-24 12:30,62.665,0.410133888888893
3172,2021-03-24 13:00,62.7537,0.439598947368424
3173,2021-03-24 13:30,62.7172,0.412353888888894
3174,2021-03-24 14:00,62.7154,0.452023333333322
3175,2021-03-24 14:30,62.6786,0.462703479532152
3176,2021-03-24 15:00,62.6438,0.440244444444424
3177,2021-03-24 15:30,62.4325,0.438857222222232
3178,2021-03-24 16:00,62.3707,0.478133888888884
3179,2021-03-24 16:30,62.2506,0.433355555555565
3180,2021-03-24 17:00,62.2547,0.414291013071875
3181,2021-03-24 17:30,61.9258,0.450355555555547
3182,2021-03-25 09:30,61.8289,0.454007134502902
3183,2021-03-25 10:00,61.7035,0.469832222222216
3184,2021-03-25 10:30,61.7361,0.459721666666645
3185,2021-03-25 11:00,61.7508,0.463607777777774
3186,2021-03-25 11:30,61.7448,0.466606111111133
3187,2021-03-25 12:00,61.7319,0.443992417582422
3188,2021-03-25 12:30,62.0423,0.456905964912288
3189,2021-03-25 13:00,62.2368,0.461528479532156
3190,2021-03-25 13:30,62.1543,0.460037543859642
3191,2021-03-25 14:00,62.1735,0.431001838235282
3192,2021-03-25 14:30,62.2083,0.434953860294129
3193,2021-03-25 15:00,62.2162,0.45885543859648
3194,2021-03-25 15:30,62.3827,0.460663830409345
3195,2021-03-25 16:00,62.5186,0.470278333333326
3196,2021-03-25 16:30,62.4909,0.463331111111117
3197,2021-03-25 17:00,62.4389,0.486665555555554
3198,2021-03-25 17:30,62.4083,0.485076833333331
3199,2021-03-26 09:30,61.5696,0.521669502923992
3200,2021-03-26 10:00,61.6094,0.483753187134525
3201,2021-03-26 10:30,61.5504,0.503706718266272
3202,2021-03-26 11:00,61.5491,0.4687924264706
3203,2021-03-26 11:30,61.5699,0.481560526315796
3204,2021-03-26 12:00,61.6368,0.493526842105254
3205,2021-03-26 12:30,61.6527,0.481591041666654
3206,2021-03-26 13:00,61.6185,0.493483508771931
3207,2021-03-26 13:30,61.6632,0.472188125000017
3208,2021-03-26 14:00,61.4739,0.480332777777782
3209,2021-03-26 14:30,61.2233,0.502373304093581
3210,2021-03-26 15:00,61.2113,0.498053300653588
3211,2021-03-26 15:30,61.1803,0.507258958333338
3212,2021-03-26 16:00,61.1815,0.535720000000012
3213,2021-03-26 16:30,61.1327,0.495201666666681
3214,2021-03-26 17:00,61.006,0.501148713450284
3215,2021-03-26 17:30,60.7891,0.582398888888889
3216,2021-03-29 09:30,61.0736,0.575987777777776
3217,2021-03-29 10:00,61.2788,0.49240277777777
3218,2021-03-29 10:30,61.7376,0.474155653594785
3219,2021-03-29 11:00,61.9764,0.477507777777781
3220,2021-03-29 11:30,61.9121,0.470532105263175
3221,2021-03-29 12:00,61.5459,0.452673888888881
3222,2021-03-29 12:30,61.5762,0.440641783625736
3223,2021-03-29 13:00,61.5727,0.440586491228068
3224,2021-03-29 13:30,61.5763,0.443941875
3225,2021-03-29 14:00,61.5407,0.418630882352929
3226,2021-03-29 14:30,61.6818,0.427474148606784
3227,2021-03-29 15:00,61.7967,0.425451111111101
3228,2021-03-29 15:30,61.9419,0.456743157894735
3229,2021-03-29 16:00,61.9061,0.447794619883041
3230,2021-03-29 16:30,61.8431,0.461003888888904
3231,2021-03-29 17:00,61.9439,0.449839210526299
3232,2021-03-29 17:30,61.9851,0.479469181286554
3233,2021-03-30 09:30,61.5466,0.506478421052634
3234,2021-03-30 10:00,61.7062,0.495095058479542
3235,2021-03-30 10:30,61.7671,0.50549678018578
3236,2021-03-30 11:00,61.5722,0.493258859649124
3237,2021-03-30 11:30,61.5166,0.506477368421045
3238,2021-03-30 12:00,61.878,0.484364999999997
3239,2021-03-30 12:30,61.9239,0.498361198830402
3240,2021-03-30 13:00,62.2697,0.549796432748529
3241,2021-03-30 13:30,62.5054,0.491912514619898
3242,2021-03-30 14:00,62.7332,0.501037647058816
3243,2021-03-30 14:30,62.7459,0.490145526315807
3244,2021-03-30 15:00,62.7106,0.462472156862752
3245,2021-03-30 15:30,62.6614,0.448543333333319
3246,2021-03-30 16:00,62.5589,0.491044444444434
3247,2021-03-30 16:30,62.4659,0.476322777777781
3248,2021-03-30 17:00,62.1694,0.487848040935674
3249,2021-03-30 17:30,61.951,0.508766666666645
3250,2021-03-31 09:30,61.3253,0.568518790849659
3251,2021-03-31 10:00,61.3538,0.507372499999974
3252,2021-03-31 10:30,61.3531,0.575788888888894
3253,2021-03-31 11:00,61.2601,0.598198888888888
3254,2021-03-31 11:30,61.0662,0.514402000000011
3255,2021-03-31 12:00,61.0106,0.61347611111109
3256,2021-03-31 12:30,60.9095,0.550055555555559
3257,2021-03-31 13:00,60.8585,0.600960116959058
3258,2021-03-31 13:30,60.9615,0.550056111111097
3259,2021-03-31 14:00,60.8393,0.55005666666667
3260,2021-03-31 14:30,60.8722,0.541141428571436
3261,2021-03-31 15:00,60.8782,0.548496874999998
3262,2021-03-31 15:30,60.8534,0.560142485380105
3263,2021-03-31 16:00,60.6359,0.553944999999992
3264,2021-03-31 16:30,60.4901,0.552999411764702
3265,2021-03-31 17:00,60.3364,0.561924385964893
3266,2021-03-31 17:30,60.168,0.587152280701766
3267,2021-04-01 09:30,59.1024,0.555952222222203
3268,2021-04-01 10:00,58.9649,0.581938333333326
3269,2021-04-01 10:30,58.923,0.563022777777768
3270,2021-04-01 11:00,58.8606,0.530001249999984
3271,2021-04-01 11:30,58.7099,0.510909583333323
3272,2021-04-01 12:00,58.513,0.513966499999995
3273,2021-04-01 12:30,58.4837,0.592261111111107
3274,2021-04-01 13:00,58.4722,0.607205555555566
3275,2021-04-01 13:30,58.2776,0.607120555555547
3276,2021-04-01 14:00,58.0096,0.607152777777792
3277,2021-04-01 14:30,57.4932,0.536888083333345
3278,2021-04-01 15:00,57.3474,0.534230416666666
3279,2021-04-01 15:30,57.3807,0.566044749999989
3280,2021-04-01 16:00,57.4623,0.544862916666659
3281,2021-04-01 16:30,57.5283,0.538925125000013
3282,2021-04-01 17:00,57.845,0.597320083333322
3283,2021-04-01 17:30,57.7517,0.63466866666667
3284,2021-04-06 09:30,57.2726,0.586448888888881
3285,2021-04-06 10:00,57.4159,0.5493960233918
3286,2021-04-06 10:30,57.5291,0.53473507739939
3287,2021-04-06 11:00,57.5609,0.52248535087719
3288,2021-04-06 11:30,57.5896,0.559254000000003
3289,2021-04-06 12:00,57.6224,0.518051764705888
3290,2021-04-06 12:30,57.6842,0.510846257309943
3291,2021-04-06 13:00,57.6475,0.510130730994149
3292,2021-04-06 13:30,57.6855,0.506878823529426
3293,2021-04-06 14:00,57.7768,0.50793187499999
3294,2021-04-06 14:30,57.743,0.514328000000006
3295,2021-04-06 15:00,57.8395,0.525829444444447
3296,2021-04-06 15:30,58.0266,0.524997368421069
3297,2021-04-06 16:00,57.8856,0.510758742690058
3298,2021-04-06 16:30,57.9188,0.533711111111096
3299,2021-04-06 17:00,58.1063,0.507631783625747
3300,2021-04-06 17:30,58.1695,0.513541176470575
3301,2021-04-07 09:30,58.6062,0.495694117647055
3302,2021-04-07 10:00,58.6913,0.502764736842103
3303,2021-04-07 10:30,58.79,0.481167105263154
3304,2021-04-07 11:00,58.7532,0.492660000000015
3305,2021-04-07 11:30,58.7821,0.490025263157911
3306,2021-04-07 12:00,58.9113,0.477254619883041
3307,2021-04-07 12:30,58.8848,0.464078416666652
3308,2021-04-07 13:00,58.9656,0.473640555555562
3309,2021-04-07 13:30,58.9015,0.472090588235282
3310,2021-04-07 14:00,58.8014,0.465898362573093
3311,2021-04-07 14:30,58.7653,0.454239771241809
3312,2021-04-07 15:00,58.7679,0.454147647058818
3313,2021-04-07 15:30,58.6556,0.449295882352935
3314,2021-04-07 16:00,58.6172,0.398835882352934
3315,2021-04-07 16:30,58.5803,0.393748823529414
3316,2021-04-07 17:00,58.6045,0.465467333333329
3317,2021-04-07 17:30,58.5524,0.484325065359464
3318,2021-04-08 09:30,58.4124,0.474467894736854
3319,2021-04-08 10:00,58.1327,0.467331257309951
3320,2021-04-08 10:30,58.1089,0.479284736842096
3321,2021-04-08 11:00,58.1099,0.459804999999996
3322,2021-04-08 11:30,58.1532,0.468586470588235
3323,2021-04-08 12:00,58.1554,0.474761764705868
3324,2021-04-08 12:30,58.1466,0.485892105263147
3325,2021-04-08 13:00,58.1445,0.508835175438605
3326,2021-04-08 13:30,58.1622,0.514222095238068
3327,2021-04-08 14:00,58.0154,0.480202631578955
3328,2021-04-08 14:30,57.9584,0.468030760233937
3329,2021-04-08 15:00,57.9604,0.472200000000001
3330,2021-04-08 15:30,57.8567,0.499256461988303
3331,2021-04-08 16:00,57.9672,0.484051666666659
3332,2021-04-08 16:30,57.9987,0.469955620915037
3333,2021-04-08 17:00,57.9459,0.474438771929826
3334,2021-04-08 17:30,57.7622,0.515052222222195
3335,2021-04-09 09:30,57.7084,0.626183888888889
3336,2021-04-09 10:00,57.6934,0.597631111111099
3337,2021-04-09 10:30,57.8097,0.64090333333332
3338,2021-04-09 11:00,57.7071,0.603241666666662
3339,2021-04-09 11:30,57.7281,0.554180714285714
3340,2021-04-09 12:00,57.5597,0.569028888888901
3341,2021-04-09 12:30,57.4773,0.568975555555561
3342,2021-04-09 13:00,57.4923,0.560723333333307
3343,2021-04-09 13:30,57.5047,0.585499333333345
3344,2021-04-09 14:00,57.4417,0.522529411764708
3345,2021-04-09 14:30,57.5665,0.615231601731615
3346,2021-04-09 15:00,57.8263,0.549648627450978
3347,2021-04-09 15:30,57.7492,0.531415686274514
3348,2021-04-09 16:00,57.7463,0.548562352941168
3349,2021-04-09 16:30,57.8785,0.515477647058816
3350,2021-04-09 17:00,57.8443,0.515327647058818
3351,2021-04-09 17:30,57.7454,0.548538235294117
3352,2021-04-12 09:30,58.2183,0.528724705882347
3353,2021-04-12 10:00,58.2573,0.534552999999995
3354,2021-04-12 10:30,58.2526,0.515345294117651
3355,2021-04-12 11:00,58.2086,0.501378823529414
3356,2021-04-12 11:30,58.2242,0.485705882352946
3357,2021-04-12 12:00,58.3406,0.453184632352965
3358,2021-04-12 12:30,58.3461,0.45890937499999
3359,2021-04-12 13:00,58.5974,0.452355294117652
3360,2021-04-12 13:30,58.4933,0.456726666666654
3361,2021-04-12 14:00,58.561,0.45011705882353
3362,2021-04-12 14:30,58.5398,0.453467857142869
3363,2021-04-12 15:00,58.5175,0.453662142857134
3364,2021-04-12 15:30,58.5548,0.452753736263737
3365,2021-04-12 16:00,58.6127,0.464896601307196
3366,2021-04-12 16:30,58.6749,0.443914705882342
3367,2021-04-12 17:00,58.7692,0.45309058823527
3368,2021-04-12 17:30,58.8082,0.492616470588239
3369,2021-04-13 09:30,59.1267,0.554983333333325
3370,2021-04-13 10:00,59.204,0.504917777777777
3371,2021-04-13 10:30,59.2931,0.504918333333322
3372,2021-04-13 11:00,59.4174,0.491804052287584
3373,2021-04-13 11:30,59.5854,0.500860555555555
3374,2021-04-13 12:00,59.5421,0.513031666666663
3375,2021-04-13 12:30,59.581,0.504582499999998
3376,2021-04-13 13:00,59.641,0.536527647058826
3377,2021-04-13 13:30,59.7612,0.485330653594772
3378,2021-04-13 14:00,59.7842,0.466300065359462
3379,2021-04-13 14:30,59.6782,0.484150555555544
3380,2021-04-13 15:00,59.3192,0.46261683006535
3381,2021-04-13 15:30,59.3734,0.469536428571431
3382,2021-04-13 16:00,59.4656,0.496732647058806
3383,2021-04-13 16:30,59.2663,0.483860555555552
3384,2021-04-13 17:00,59.2193,0.459028823529408
3385,2021-04-13 17:30,59.1064,0.51461529411764
3386,2021-04-14 09:30,59.1797,0.466359967320265
3387,2021-04-14 10:00,59.2688,0.537130359477125
3388,2021-04-14 10:30,59.3144,0.48585385620914
3389,2021-04-14 11:00,59.272,0.485365816993465
3390,2021-04-14 11:30,59.2904,0.503128000000011
3391,2021-04-14 12:00,59.3767,0.504315294117646
3392,2021-04-14 12:30,59.4347,0.49321786764704
3393,2021-04-14 13:00,59.4002,0.489551433823536
3394,2021-04-14 13:30,59.3719,0.502847058823541
3395,2021-04-14 14:00,59.3061,0.493558104575158
3396,2021-04-14 14:30,59.3283,0.506531541666668
3397,2021-04-14 15:00,59.3095,0.487304444444433
3398,2021-04-14 15:30,59.2323,0.544235329670329
3399,2021-04-14 16:00,58.8862,0.488689673202622
3400,2021-04-14 16:30,58.9175,0.484679934640532
3401,2021-04-14 17:00,58.9058,0.479345882352938
3402,2021-04-14 17:30,58.9272,0.499864640522887
3403,2021-04-15 09:30,59.2875,0.50876895424836
3404,2021-04-15 10:00,59.3626,0.521232549019601
3405,2021-04-15 10:30,59.265,0.491425065359472
3406,2021-04-15 11:00,59.2029,0.484654625000005
3407,2021-04-15 11:30,58.5172,0.514184705882364
3408,2021-04-15 12:00,58.2557,0.508936250000005
3409,2021-04-15 12:30,58.0489,0.493947712418311
3410,2021-04-15 13:00,57.9008,0.563986666666672
3411,2021-04-15 13:30,57.9961,0.493952352941179
3412,2021-04-15 14:00,57.9337,0.501916666666645
3413,2021-04-15 14:30,58.0142,0.490719411764715
3414,2021-04-15 15:00,58.0867,0.491832745098037
3415,2021-04-15 15:30,58.0868,0.493064934640522
3416,2021-04-15 16:00,58.1255,0.491382307692319
3417,2021-04-15 16:30,58.0288,0.479634705882368
3418,2021-04-15 17:00,57.9513,0.514100555555558
3419,2021-04-15 17:30,57.969,0.540733333333321
3420,2021-04-16 09:30,57.877,0.509132352941151
3421,2021-04-16 10:00,58.0361,0.52979179738562
3422,2021-04-16 10:30,58.0388,0.509445041666666
3423,2021-04-16 11:00,58.0949,0.509842874999997
3424,2021-04-16 11:30,58.0136,0.496139333333339
3425,2021-04-16 12:00,57.9064,0.510083333333348
3426,2021-04-16 12:30,57.9483,0.524244052287578
3427,2021-04-16 13:00,57.9512,0.504013653846137
3428,2021-04-16 13:30,57.9633,0.523099150326786
3429,2021-04-16 14:00,57.9177,0.522761339869291
3430,2021-04-16 14:30,57.7752,0.522903006535948
3431,2021-04-16 15:00,57.7591,0.53361708333334
3432,2021-04-16 15:30,57.7026,0.543070000000007
3433,2021-04-16 16:00,57.8127,0.544385902777798
3434,2021-04-16 16:30,57.6625,0.510154803921573
3435,2021-04-16 17:00,57.4729,0.564814673202619
3436,2021-04-16 17:30,57.5419,0.657952941176475
3437,2021-04-19 09:30,57.8041,0.50264065359476
3438,2021-04-19 10:00,57.7656,0.501906111111111
3439,2021-04-19 10:30,57.7761,0.486751601307191
3440,2021-04-19 11:00,57.7506,0.486485065359474
3441,2021-04-19 11:30,57.7193,0.480312500000004
3442,2021-04-19 12:00,57.7446,0.520537142857151
3443,2021-04-19 12:30,57.7279,0.50189277777779
3444,2021-04-19 13:00,57.7691,0.479628124999991
3445,2021-04-19 13:30,57.766,0.485489836601303
3446,2021-04-19 14:00,57.8042,0.485388308823509
3447,2021-04-19 14:30,57.8442,0.539480457516333
3448,2021-04-19 15:00,57.7323,0.48800277777778
3449,2021-04-19 15:30,57.7751,0.507189999999987
3450,2021-04-19 16:00,57.7551,0.496998333333337
3451,2021-04-19 16:30,57.8472,0.489776111111105
3452,2021-04-19 17:00,58.0052,0.48983333333333
3453,2021-04-19 17:30,58.0239,0.481442777777779
3454,2021-04-20 09:30,57.9304,0.521930555555556
3455,2021-04-20 10:00,58.2742,0.535346111111117
3456,2021-04-20 10:30,58.3935,0.497907777777776
3457,2021-04-20 11:00,58.6825,0.493756699346406
3458,2021-04-20 11:30,58.9134,0.491461666666652
3459,2021-04-20 12:00,59.1935,0.469619967320256
3460,2021-04-20 12:30,59.2142,0.465878333333315
3461,2021-04-20 13:00,59.2328,0.471183333333329
3462,2021-04-20 13:30,59.2069,0.458821928104584
3463,2021-04-20 14:00,59.1457,0.471182222222232
3464,2021-04-20 14:30,59.0195,0.483533366013063
3465,2021-04-20 15:00,58.9581,0.471182777777777
3466,2021-04-20 15:30,58.9419,0.483882874999999
3467,2021-04-20 16:00,58.8955,0.478127777777772
3468,2021-04-20 16:30,59.0078,0.477848888888879
3469,2021-04-20 17:00,59.4272,0.46605702205882
3470,2021-04-20 17:30,59.7354,0.515548235294105
3471,2021-04-21 09:30,59.1855,0.559121111111104
3472,2021-04-21 10:00,58.94,0.471150555555553
3473,2021-04-21 10:30,59.0168,0.466888235294114
3474,2021-04-21 11:00,59.0263,0.479169444444437
3475,2021-04-21 11:30,59.0495,0.479118333333325
3476,2021-04-21 12:00,59.3035,0.479170555555577
3477,2021-04-21 12:30,59.4021,0.45949901960784
3478,2021-04-21 13:00,59.2295,0.461129379084944
3479,2021-04-21 13:30,59.2896,0.475828749999998
3480,2021-04-21 14:00,59.2902,0.472851111111133
3481,2021-04-21 14:30,59.4568,0.472962222222236
3482,2021-04-21 15:00,59.4849,0.472959999999979
3483,2021-04-21 15:30,59.5593,0.472959444444442
3484,2021-04-21 16:00,59.589,0.47290222222221
3485,2021-04-21 16:30,59.5198,0.486317189542476
3486,2021-04-21 17:00,59.529,0.46132957516339
3487,2021-04-21 17:30,59.5856,0.473013888888886
3488,2021-04-22 09:30,59.1559,0.469938888888883
3489,2021-04-22 10:00,59.1743,0.501661666666664
3490,2021-04-22 10:30,59.1681,0.460723888888879
3491,2021-04-22 11:00,59.2562,0.446672058823538
3492,2021-04-22 11:30,59.1403,0.467838888888885
3493,2021-04-22 12:00,59.062,0.466463104575162
3494,2021-04-22 12:30,59.2559,0.463595294117646
3495,2021-04-22 13:00,59.2583,0.466782777777794
3496,2021-04-22 13:30,59.1842,0.465007222222219
3497,2021-04-22 14:00,59.2869,0.490618888888875
3498,2021-04-22 14:30,59.1394,0.469503333333343
3499,2021-04-22 15:00,59.1527,0.477787499999998
3500,2021-04-22 15:30,59.0926,0.487003888888886
3501,2021-04-22 16:00,59.135,0.482388333333347
3502,2021-04-22 16:30,59.1667,0.481279444444439
3503,2021-04-22 17:00,59.0974,0.481224444444436
3504,2021-04-22 17:30,59.1912,0.482388888888906
3505,2021-04-23 09:30,59.1609,0.471668333333326
3506,2021-04-23 10:00,59.0965,0.518687500000006
3507,2021-04-23 10:30,59.1446,0.486999374999996
3508,2021-04-23 11:00,58.9931,0.486999375000003
3509,2021-04-23 11:30,58.9607,0.480623125000008
3510,2021-04-23 12:00,58.9373,0.487857142857138
3511,2021-04-23 12:30,58.9813,0.491500000000002
3512,2021-04-23 13:00,58.8839,0.510390916666658
3513,2021-04-23 13:30,59.055,0.528156875000015
3514,2021-04-23 14:00,59.001,0.494684999999997
3515,2021-04-23 14:30,59.0106,0.480718166666662
3516,2021-04-23 15:00,59.1935,0.494624375000015
3517,2021-04-23 15:30,59.1675,0.494689375000007
3518,2021-04-23 16:00,59.0567,0.491852374999993
3519,2021-04-23 16:30,58.8805,0.521191083333314
3520,2021-04-23 17:00,58.8084,0.521643125000004
3521,2021-04-23 17:30,58.6632,0.559461043956027
3522,2021-04-26 09:30,58.5443,0.480116111111116
3523,2021-04-26 10:00,58.5965,0.480006666666654
3524,2021-04-26 10:30,58.6549,0.474505000000008
3525,2021-04-26 11:00,58.6355,0.474339444444446
3526,2021-04-26 11:30,58.6127,0.494177857142851
3527,2021-04-26 12:00,58.6778,0.47572777777777
3528,2021-04-26 12:30,58.6689,0.475171666666697
3529,2021-04-26 13:00,58.6719,0.478943125000001
3530,2021-04-26 13:30,58.6256,0.518783333333317
3531,2021-04-26 14:00,58.4914,0.475366666666659
3532,2021-04-26 14:30,58.468,0.458919281045759
3533,2021-04-26 15:00,58.3768,0.455587647058842
3534,2021-04-26 15:30,58.391,0.462969999999991
3535,2021-04-26 16:00,58.44,0.465837222222227
3536,2021-04-26 16:30,58.3621,0.463998333333322
3537,2021-04-26 17:00,58.5594,0.454606045751632
3538,2021-04-26 17:30,58.6003,0.457643529411762
3539,2021-04-27 09:30,58.9311,0.465661111111118
3540,2021-04-27 10:00,58.9491,0.456059215686281
3541,2021-04-27 10:30,59.0303,0.468437222222207
3542,2021-04-27 11:00,59.0603,0.468437222222185
3543,2021-04-27 11:30,59.0728,0.488875294117634
3544,2021-04-27 12:00,59.2928,0.46843888888889
3545,2021-04-27 12:30,59.2461,0.468436666666662
3546,2021-04-27 13:00,59.1542,0.476882208333322
3547,2021-04-27 13:30,59.1185,0.487172352941172
3548,2021-04-27 14:00,59.1458,0.487141428571448
3549,2021-04-27 14:30,59.0633,0.472029411764701
3550,2021-04-27 15:00,59.2676,0.465584117647055
3551,2021-04-27 15:30,59.1762,0.47879933333332
3552,2021-04-27 16:00,59.2985,0.476707908496735
3553,2021-04-27 16:30,59.3501,0.469827222222207
3554,2021-04-27 17:00,59.271,0.478452450980392
3555,2021-04-27 17:30,59.474,0.457022904411744
3556,2021-04-28 09:30,59.3163,0.511248235294111
3557,2021-04-28 10:00,59.2655,0.463100000000011
3558,2021-04-28 10:30,59.3001,0.452315789473673
3559,2021-04-28 11:00,59.2125,0.452095238095247
3560,2021-04-28 11:30,59.2092,0.466588235294118
3561,2021-04-28 12:00,59.152,0.440292857142872
3562,2021-04-28 12:30,59.1951,0.461809523809535
3563,2021-04-28 13:00,59.1477,0.477227941176466
3564,2021-04-28 13:30,59.1433,0.487210526315792
3565,2021-04-28 14:00,59.1581,0.461894736842105
3566,2021-04-28 14:30,59.0267,0.460761904761902
3567,2021-04-28 15:00,58.8383,0.449619047619045
3568,2021-04-28 15:30,58.8979,0.44104761904763
3569,2021-04-28 16:00,58.873,0.441047619047616
3570,2021-04-28 16:30,58.9404,0.440105263157882
3571,2021-04-28 17:00,58.9899,0.440550000000002
3572,2021-04-28 17:30,59.2333,0.47055238095237
3573,2021-04-29 09:30,58.8515,0.480414285714303
3574,2021-04-29 10:00,58.8659,0.479200000000013
3575,2021-04-29 10:30,58.8796,0.450549999999986
3576,2021-04-29 11:00,58.9327,0.439555555555557
3577,2021-04-29 11:30,58.8343,0.440999999999995
3578,2021-04-29 12:00,58.675,0.441047619047616
3579,2021-04-29 12:30,58.3293,0.44476190476189
3580,2021-04-29 13:00,58.3306,0.444761904761876
3581,2021-04-29 13:30,58.3136,0.44476190476189
3582,2021-04-29 14:00,58.2435,0.466500000000011
3583,2021-04-29 14:30,58.1265,0.452000000000005
3584,2021-04-29 15:00,58.2058,0.44963636363638
3585,2021-04-29 15:30,58.2269,0.449636363636365
3586,2021-04-29 16:00,58.4515,0.449636363636365
3587,2021-04-29 16:30,58.6403,0.451954545454541
3588,2021-04-29 17:00,58.5771,0.451999999999998
3589,2021-04-29 17:30,58.5197,0.455545454545437
3590,2021-04-30 09:30,58.2972,0.520636363636363
3591,2021-04-30 10:00,58.2204,0.520636363636349
3592,2021-04-30 10:30,58.2462,0.520636363636342
3593,2021-04-30 11:00,58.293,0.520636363636363
3594,2021-04-30 11:30,58.2483,0.526545454545456
3595,2021-04-30 12:00,58.3423,0.526500000000006
3596,2021-04-30 12:30,58.4837,0.526545454545456
3597,2021-04-30 13:00,58.475,0.528818181818181
3598,2021-04-30 13:30,58.5154,0.526545454545456
3599,2021-04-30 14:00,58.2895,0.542768398268386
3600,2021-04-30 14:30,58.2585,0.526545454545449
3601,2021-04-30 15:00,58.2793,0.526545454545449
3602,2021-04-30 15:30,58.2594,0.526545454545449
3603,2021-04-30 16:00,58.1864,0.52654545454547
3604,2021-04-30 16:30,58.2521,0.530181818181795
3605,2021-04-30 17:00,58.4005,0.551571428571421
3606,2021-04-30 17:30,58.5085,0.587696969696957
3607,2021-05-04 09:30,58.471,0.51161904761905
3608,2021-05-04 10:00,58.5122,0.512476190476207
3609,2021-05-04 10:30,58.4275,0.487818181818191
3610,2021-05-04 11:00,58.4541,0.487818181818177
3611,2021-05-04 11:30,58.5516,0.48781818181817
3612,2021-05-04 12:00,58.445,0.49004761904763
3613,2021-05-04 12:30,58.4112,0.487238095238105
3614,2021-05-04 13:00,58.4534,0.505274853801176
3615,2021-05-04 13:30,58.6447,0.473562500000007
3616,2021-05-04 14:00,58.6649,0.522844155844162
3617,2021-05-04 14:30,58.8348,0.505227272727261
3618,2021-05-04 15:00,58.8141,0.505272727272704
3619,2021-05-04 15:30,58.7925,0.505227272727254
3620,2021-05-04 16:00,58.9557,0.505272727272725
3621,2021-05-04 16:30,59.172,0.505272727272718
3622,2021-05-04 17:00,59.3907,0.507636363636379
3623,2021-05-04 17:30,59.5451,0.563566666666652
3624,2021-05-05 09:30,59.0904,0.472727272727276
3625,2021-05-05 10:00,58.9978,0.472727272727298
3626,2021-05-05 10:30,58.9553,0.473813397129199
3627,2021-05-05 11:00,58.9909,0.482505789473684
3628,2021-05-05 11:30,58.9922,0.495194117647053
3629,2021-05-05 12:00,58.9881,0.49522000000001
3630,2021-05-05 12:30,58.9853,0.490409473684231
3631,2021-05-05 13:00,58.9812,0.496461538461531
3632,2021-05-05 13:30,59.0257,0.487267222222222
3633,2021-05-05 14:00,59.0452,0.495223529411774
3634,2021-05-05 14:30,59.1271,0.490463157894737
3635,2021-05-05 15:00,59.1869,0.48578105263158
3636,2021-05-05 15:30,59.2124,0.49222125
3637,2021-05-05 16:00,59.2482,0.498143157894738
3638,2021-05-05 16:30,59.4276,0.485437368421039
3639,2021-05-05 17:00,59.3097,0.486252105263155
3640,2021-05-05 17:30,59.2812,0.486184396284834
3641,2021-05-06 09:30,59.3985,0.465620526315817
3642,2021-05-06 10:00,59.5177,0.479252865497074
3643,2021-05-06 10:30,59.5185,0.438432222222225
3644,2021-05-06 11:00,59.6532,0.455080263157882
3645,2021-05-06 11:30,59.8862,0.464255263157902
3646,2021-05-06 12:00,59.8568,0.465618421052604
3647,2021-05-06 12:30,59.8698,0.458621052631564
3648,2021-05-06 13:00,59.9175,0.447423216374268
3649,2021-05-06 13:30,59.9337,0.462463684210519
3650,2021-05-06 14:00,59.9832,0.461356315789473
3651,2021-05-06 14:30,60.1316,0.455044210526296
3652,2021-05-06 15:00,60.0588,0.450030584795321
3653,2021-05-06 15:30,60.0456,0.46404315789475
3654,2021-05-06 16:00,60.0431,0.472509122806997
3655,2021-05-06 16:30,60.1119,0.44776561403507
3656,2021-05-06 17:00,60.0069,0.458778421052642
3657,2021-05-06 17:30,60.1176,0.450216583333336
3658,2021-05-07 09:30,60.0707,0.589163333333317
3659,2021-05-07 10:00,60.0906,0.501304444444436
3660,2021-05-07 10:30,60.0541,0.516462280701745
3661,2021-05-07 11:00,59.9879,0.488079542483653
3662,2021-05-07 11:30,60.0108,0.507362777777779
3663,2021-05-07 12:00,59.9654,0.508868947368427
3664,2021-05-07 12:30,59.8559,0.506499999999996
3665,2021-05-07 13:00,59.9199,0.528395789473691
3666,2021-05-07 13:30,60.0351,0.506500526315797
3667,2021-05-07 14:00,60.1681,0.503501249999992
3668,2021-05-07 14:30,60.2704,0.601669999999999
3669,2021-05-07 15:00,60.0763,0.546362777777787
3670,2021-05-07 15:30,60.0349,0.528194444444438
3671,2021-05-07 16:00,60.0231,0.515972631578947
3672,2021-05-07 16:30,59.8422,0.513309999999983
3673,2021-05-07 17:00,59.7974,0.521289736842114
3674,2021-05-07 17:30,59.7622,0.530106471861465
3675,2021-05-10 09:30,59.7406,0.519714285714279
3676,2021-05-10 10:00,59.7301,0.486100000000022
3677,2021-05-10 10:30,59.6784,0.507188095238092
3678,2021-05-10 11:00,59.7444,0.486100000000015
3679,2021-05-10 11:30,59.7379,0.486099999999986
3680,2021-05-10 12:00,59.7436,0.51524999999998
3681,2021-05-10 12:30,59.7317,0.483066666666666
3682,2021-05-10 13:00,59.6967,0.482100000000017
3683,2021-05-10 13:30,59.6919,0.500219298245618
3684,2021-05-10 14:00,59.6607,0.498528947368413
3685,2021-05-10 14:30,59.4694,0.489197619047623
3686,2021-05-10 15:00,59.5071,0.476849999999992
3687,2021-05-10 15:30,59.5619,0.517333333333326
3688,2021-05-10 16:00,59.496,0.479894736842105
3689,2021-05-10 16:30,59.5934,0.497200000000014
3690,2021-05-10 17:00,59.7416,0.508466666666671
3691,2021-05-10 17:30,59.6618,0.526050000000012
3692,2021-05-11 09:30,60.835,0.529863636363643
3693,2021-05-11 10:00,60.5224,0.523045454545439
3694,2021-05-11 10:30,60.669,0.52309090909089
3695,2021-05-11 11:00,60.7345,0.518499999999975
3696,2021-05-11 11:30,60.7294,0.513954545454546
3697,2021-05-11 12:00,60.7214,0.514000000000003
3698,2021-05-11 12:30,60.7114,0.51400000000001
3699,2021-05-11 13:00,60.8021,0.513772727272695
3700,2021-05-11 13:30,60.7973,0.509272727272716
3701,2021-05-11 14:00,60.854,0.513818181818188
3702,2021-05-11 14:30,61.0531,0.52358441558443
3703,2021-05-11 15:00,61.0168,0.509272727272737
3704,2021-05-11 15:30,60.8159,0.494413419913428
3705,2021-05-11 16:00,60.6616,0.509272727272723
3706,2021-05-11 16:30,60.9195,0.50927272727273
3707,2021-05-11 17:00,60.9293,0.527132034632039
3708,2021-05-11 17:30,60.8604,0.485490476190471
3709,2021-05-12 09:30,60.7272,0.507066252587983
3710,2021-05-12 10:00,60.6671,0.497818181818182
3711,2021-05-12 10:30,60.934,0.497772727272711
3712,2021-05-12 11:00,60.9106,0.479590909090909
3713,2021-05-12 11:30,60.815,0.479590909090902
3714,2021-05-12 12:00,61.1277,0.485545454545452
3715,2021-05-12 12:30,61.0551,0.485499999999995
3716,2021-05-12 13:00,61.147,0.47692857142858
3717,2021-05-12 13:30,61.0745,0.492363636363613
3718,2021-05-12 14:00,60.9899,0.470095238095254
3719,2021-05-12 14:30,60.9006,0.610636363636374
3720,2021-05-12 15:00,60.9481,0.494090476190472
3721,2021-05-12 15:30,61.0559,0.497190476190454
3722,2021-05-12 16:00,61.0181,0.482580952380943
3723,2021-05-12 16:30,61.0688,0.490090909090917
3724,2021-05-12 17:00,61.5586,0.480500000000006
3725,2021-05-12 17:30,61.722,0.512550000000005
3726,2021-05-13 09:30,62.1183,0.560915584415575
3727,2021-05-13 10:00,62.2073,0.542285714285732
3728,2021-05-13 10:30,62.2796,0.522632034632039
3729,2021-05-13 11:00,62.2581,0.508787878787849
3730,2021-05-13 11:30,62.3306,0.522590909090901
3731,2021-05-13 12:00,62.3473,0.504130952380947
3732,2021-05-13 12:30,62.4138,0.50428985507245
3733,2021-05-13 13:00,62.3728,0.49110000000001
3734,2021-05-13 13:30,62.2695,0.496816017316021
3735,2021-05-13 14:00,62.1952,0.478456709956703
3736,2021-05-13 14:30,61.9882,0.522090909090899
3737,2021-05-13 15:00,61.7608,0.528681818181823
3738,2021-05-13 15:30,61.4391,0.490809523809546
3739,2021-05-13 16:00,61.1799,0.492199999999997
3740,2021-05-13 16:30,61.1355,0.496238095238098
3741,2021-05-13 17:00,61.0604,0.453518421052607
3742,2021-05-13 17:30,61.3473,0.535333333333334
3743,2021-05-14 09:30,60.6942,0.557077922077902
3744,2021-05-14 10:00,60.5118,0.573666666666668
3745,2021-05-14 10:30,60.4981,0.483999999999988
3746,2021-05-14 11:00,60.3359,0.563882352941171
3747,2021-05-14 11:30,60.0491,0.561268382352935
3748,2021-05-14 12:00,60.0207,0.557104575163407
3749,2021-05-14 12:30,60.0391,0.558339869281028
3750,2021-05-14 13:00,60.0203,0.559447712418297
3751,2021-05-14 13:30,59.9956,0.536888888888903
3752,2021-05-14 14:00,59.8852,0.541789473684219
3753,2021-05-14 14:30,59.7315,0.543002380952395
3754,2021-05-14 15:00,59.6465,0.527750000000005
3755,2021-05-14 15:30,59.6228,0.494500000000016
3756,2021-05-14 16:00,59.5907,0.544822510822513
3757,2021-05-14 16:30,59.4782,0.517761904761905
3758,2021-05-14 17:00,59.4487,0.501777777777775
3759,2021-05-14 17:30,59.0978,0.550199999999968
3760,2021-05-17 09:30,59.4279,0.540181818181814
3761,2021-05-17 10:00,59.4163,0.513047619047626
3762,2021-05-17 10:30,59.4257,0.515735930735929
3763,2021-05-17 11:00,59.3642,0.514411255411268
3764,2021-05-17 11:30,59.358,0.514699134199134
3765,2021-05-17 12:00,59.5442,0.552782608695644
3766,2021-05-17 12:30,59.6097,0.50061904761904
3767,2021-05-17 13:00,59.6341,0.517234210526318
3768,2021-05-17 13:30,59.668,0.552782608695651
3769,2021-05-17 14:00,59.6907,0.516954545454546
3770,2021-05-17 14:30,59.6603,0.520863636363629
3771,2021-05-17 15:00,59.6387,0.517409090909076
3772,2021-05-17 15:30,59.6394,0.531715415019775
3773,2021-05-17 16:00,59.6379,0.51218181818183
3774,2021-05-17 16:30,59.6081,0.514499999999998
3775,2021-05-17 17:00,59.6414,0.548434782608709
3776,2021-05-17 17:30,59.6555,0.507790043290044
3777,2021-05-18 09:30,59.0182,0.481454545454525
3778,2021-05-18 10:00,59.1569,0.500837944664028
3779,2021-05-18 10:30,59.2162,0.462476190476181
3780,2021-05-18 11:00,59.5351,0.495381422924893
3781,2021-05-18 11:30,59.4344,0.49657792207794
3782,2021-05-18 12:00,59.508,0.485499999999988
3783,2021-05-18 12:30,59.6025,0.462428571428561
3784,2021-05-18 13:00,59.6736,0.462428571428575
3785,2021-05-18 13:30,59.8001,0.499584415584422
3786,2021-05-18 14:00,59.8015,0.462476190476202
3787,2021-05-18 14:30,59.8648,0.48413636363636
3788,2021-05-18 15:00,59.9395,0.494132505175983
3789,2021-05-18 15:30,59.8975,0.470164502164486
3790,2021-05-18 16:00,60.0489,0.473528138528145
3791,2021-05-18 16:30,60.0125,0.462476190476181
3792,2021-05-18 17:00,60.3488,0.466238095238083
3793,2021-05-18 17:30,60.4912,0.466285714285711
3794,2021-05-19 09:30,61.2202,0.534771428571453
3795,2021-05-19 10:00,61.274,0.523735177865596
3796,2021-05-19 10:30,61.2751,0.517470355731213
3797,2021-05-19 11:00,61.3191,0.508545454545455
3798,2021-05-19 11:30,61.2926,0.523891304347842
3799,2021-05-19 12:00,61.3115,0.52295652173914
3800,2021-05-19 12:30,61.3169,0.518750988142322
3801,2021-05-19 13:00,61.3529,0.518573122529624
3802,2021-05-19 13:30,61.6291,0.507045454545455
3803,2021-05-19 14:00,61.7626,0.506409090909102
3804,2021-05-19 14:30,61.5775,0.460997835497828
3805,2021-05-19 15:00,61.8169,0.463904761904772
3806,2021-05-19 15:30,61.7199,0.47227272727271
3807,2021-05-19 16:00,61.7193,0.447428571428567
3808,2021-05-19 16:30,61.8123,0.442666666666668
3809,2021-05-19 17:00,61.5548,0.447428571428567
3810,2021-05-19 17:30,61.4658,0.458688311688313
3811,2021-05-20 09:30,61.2745,0.482867142857131
3812,2021-05-20 10:00,61.6122,0.462462857142853
3813,2021-05-20 10:30,61.9775,0.471659696969681
3814,2021-05-20 11:00,62.2129,0.467074805194812
3815,2021-05-20 11:30,62.4868,0.489484624505927
3816,2021-05-20 12:00,62.2707,0.465234545454543
3817,2021-05-20 12:30,62.1442,0.464626749482392
3818,2021-05-20 13:00,62.0985,0.460009523809525
3819,2021-05-20 13:30,61.859,0.46875331168831
3820,2021-05-20 14:00,61.7155,0.490453809523821
3821,2021-05-20 14:30,61.7626,0.530009523809525
3822,2021-05-20 15:00,61.4561,0.472734545454543
3823,2021-05-20 15:30,61.3287,0.486135346320346
3824,2021-05-20 16:00,61.1355,0.461149307359307
3825,2021-05-20 16:30,60.8986,0.454248095238093
3826,2021-05-20 17:00,60.7865,0.477917727272718
3827,2021-05-20 17:30,60.4911,0.731368947368416
3828,2021-05-21 09:30,60.5489,0.512203636363644
3829,2021-05-21 10:00,60.7266,0.534261897233201
3830,2021-05-21 10:30,60.8328,0.509340909090888
3831,2021-05-21 11:00,60.899,0.515932727272727
3832,2021-05-21 11:30,61.0096,0.507997727272723
3833,2021-05-21 12:00,60.7393,0.523563596837946
3834,2021-05-21 12:30,60.4577,0.479127867494817
3835,2021-05-21 13:00,60.5575,0.464543766233746
3836,2021-05-21 13:30,60.5798,0.467904155844181
3837,2021-05-21 14:00,60.3243,0.467836753246736
3838,2021-05-21 14:30,60.2822,0.476172194616964
3839,2021-05-21 15:00,60.3995,0.470173116883124
3840,2021-05-21 15:30,60.3581,0.456677619047618
3841,2021-05-21 16:00,60.3795,0.476271796536778
3842,2021-05-21 16:30,60.8635,0.522829264069273
3843,2021-05-21 17:00,60.9184,0.494570928571441
3844,2021-05-21 17:30,61.0077,0.620867309523817
3845,2021-05-24 09:30,60.9328,0.474974805194812
3846,2021-05-24 10:00,60.9039,0.475029047619053
3847,2021-05-24 10:30,60.8758,0.473395151515142
3848,2021-05-24 11:00,60.9424,0.463344761904757
3849,2021-05-24 11:30,60.7191,0.489964090909091
3850,2021-05-24 12:00,60.6561,0.490088863636352
3851,2021-05-24 12:30,60.5805,0.471661926406924
3852,2021-05-24 13:00,60.6989,0.463822857142866
3853,2021-05-24 13:30,60.7136,0.470831320346335
3854,2021-05-24 14:00,60.718,0.47210383116883
3855,2021-05-24 14:30,60.7353,0.46946619047619
3856,2021-05-24 15:00,60.6978,0.477326818181815
3857,2021-05-24 15:30,60.7031,0.474112748917747
3858,2021-05-24 16:00,60.5892,0.463820952380978
3859,2021-05-24 16:30,60.5008,0.523145909090893
3860,2021-05-24 17:00,60.3899,0.484054545454555
3861,2021-05-24 17:30,60.2235,0.47426554112554
3862,2021-05-25 09:30,59.8051,0.480153713450285
3863,2021-05-25 10:00,59.7107,0.470123684210542
3864,2021-05-25 10:30,59.7583,0.467499152046777
3865,2021-05-25 11:00,59.6951,0.468805233918133
3866,2021-05-25 11:30,59.4856,0.481419473684213
3867,2021-05-25 12:00,59.4732,0.47285763157894
3868,2021-05-25 12:30,59.4773,0.467930730994141
3869,2021-05-25 13:00,59.4466,0.464078625731005
3870,2021-05-25 13:30,59.4068,0.47884105263158
3871,2021-05-25 14:00,59.4592,0.479888888888915
3872,2021-05-25 14:30,59.5363,0.527316315789484
3873,2021-05-25 15:00,59.6669,0.475603281733733
3874,2021-05-25 15:30,59.6827,0.45920236842106
3875,2021-05-25 16:00,59.7239,0.447667777777788
3876,2021-05-25 16:30,59.6633,0.484106842105263
3877,2021-05-25 17:00,59.6552,0.449613888888891
3878,2021-05-25 17:30,59.6564,0.492180877192979
3879,2021-05-26 09:30,59.5818,0.556416363636366
3880,2021-05-26 10:00,59.5316,0.533232272727275
3881,2021-05-26 10:30,59.5469,0.456765175438591
3882,2021-05-26 11:00,59.5495,0.556864696969697
3883,2021-05-26 11:30,59.4527,0.531867272727276
3884,2021-05-26 12:00,59.5603,0.53177772727274
3885,2021-05-26 12:30,59.5055,0.538639999999994
3886,2021-05-26 13:00,59.4713,0.577138636363621
3887,2021-05-26 13:30,59.4569,0.538006363636363
3888,2021-05-26 14:00,59.5945,0.526961363636381
3889,2021-05-26 14:30,59.483,0.526871363636374
3890,2021-05-26 15:00,59.4732,0.526960454545453
3891,2021-05-26 15:30,59.5244,0.469093181818188
3892,2021-05-26 16:00,59.6418,0.470228636363629
3893,2021-05-26 16:30,59.475,0.445192380952385
3894,2021-05-26 17:00,59.4435,0.444189047619062
3895,2021-05-26 17:30,59.4869,0.426307499999986
3896,2021-05-27 09:30,59.2811,0.457377619047598
3897,2021-05-27 10:00,59.2603,0.441285714285726
3898,2021-05-27 10:30,59.1875,0.431910454545445
3899,2021-05-27 11:00,59.2381,0.431865000000009
3900,2021-05-27 11:30,59.1605,0.428454545454535
3901,2021-05-27 12:00,59.1473,0.449801818181825
3902,2021-05-27 12:30,59.0759,0.457031082251063
3903,2021-05-27 13:00,58.87,0.431318636363649
3904,2021-05-27 13:30,58.7504,0.449705259740249
3905,2021-05-27 14:00,58.7753,0.460428571428565
3906,2021-05-27 14:30,58.7275,0.442999999999998
3907,2021-05-27 15:00,58.705,0.45470274891774
3908,2021-05-27 15:30,58.692,0.430503181818189
3909,2021-05-27 16:00,58.7507,0.431272727272713
3910,2021-05-27 16:30,58.8164,0.462208484848475
3911,2021-05-27 17:00,58.6767,0.527586205533595
3912,2021-05-27 17:30,58.8252,0.502827136363621
3913,2021-05-28 09:30,58.6567,0.438841052631581
3914,2021-05-28 10:00,58.6291,0.458950000000009
3915,2021-05-28 10:30,58.5867,0.463477017543859
3916,2021-05-28 11:00,58.4411,0.436472105263157
3917,2021-05-28 11:30,58.4192,0.429684210526304
3918,2021-05-28 12:00,58.4626,0.426001578947378
3919,2021-05-28 12:30,58.4397,0.432947894736856
3920,2021-05-28 13:00,58.2006,0.469524210526309
3921,2021-05-28 13:30,58.341,0.429948070175449
3922,2021-05-28 14:00,58.5866,0.447496111111093
3923,2021-05-28 14:30,58.6264,0.440941111111108
3924,2021-05-28 15:00,58.5683,0.452166111111126
3925,2021-05-28 15:30,58.4046,0.468056470588252
3926,2021-05-28 16:00,58.4532,0.457219444444455
3927,2021-05-28 16:30,58.6609,0.477779444444458
3928,2021-05-28 17:00,58.4165,0.493595058479528
3929,2021-05-28 17:30,58.412,0.582892222222227
3930,2021-06-01 09:30,58.2605,0.46845099999998
3931,2021-06-01 10:00,57.9727,0.459050000000012
3932,2021-06-01 10:30,57.6594,0.466333333333317
3933,2021-06-01 11:00,57.2027,0.528063593073576
3934,2021-06-01 11:30,57.0274,0.481751904761914
3935,2021-06-01 12:00,56.9903,0.482686969696978
3936,2021-06-01 12:30,56.8352,0.483899499999985
3937,2021-06-01 13:00,56.8164,0.494262450980379
3938,2021-06-01 13:30,56.8319,0.485950000000003
3939,2021-06-01 14:00,56.8505,0.502320333333323
3940,2021-06-01 14:30,56.8993,0.483902500000013
3941,2021-06-01 15:00,57.1491,0.483849499999984
3942,2021-06-01 15:30,57.0751,0.493505047619038
3943,2021-06-01 16:00,57.173,0.497854404761902
3944,2021-06-01 16:30,57.2557,0.470839736842095
3945,2021-06-01 17:00,57.3898,0.476502777777796
3946,2021-06-01 17:30,57.3044,0.482334285714288
3947,2021-06-02 09:30,57.4884,0.711416026315774
3948,2021-06-02 10:00,57.323,0.494739500000001
3949,2021-06-02 10:30,57.338,0.474602943722921
3950,2021-06-02 11:00,57.4315,0.462676255411239
3951,2021-06-02 11:30,57.3735,0.482857619047643
3952,2021-06-02 12:00,57.3502,0.458284761904757
3953,2021-06-02 12:30,57.3079,0.459381904761912
3954,2021-06-02 13:00,57.2751,0.50252571428571
3955,2021-06-02 13:30,57.3842,0.468093809523801
3956,2021-06-02 14:00,57.3285,0.456904761904752
3957,2021-06-02 14:30,57.1674,0.45947666666666
3958,2021-06-02 15:00,57.1185,0.459238095238092
3959,2021-06-02 15:30,57.1451,0.459239047619043
3960,2021-06-02 16:00,57.2535,0.459146190476197
3961,2021-06-02 16:30,57.253,0.474860000000007
3962,2021-06-02 17:00,57.3445,0.473121071428594
3963,2021-06-02 17:30,57.2947,0.478716666666671
3964,2021-06-03 09:30,58.0852,0.468638181818172
3965,2021-06-03 10:00,57.9943,0.461499545454537
3966,2021-06-03 10:30,57.9719,0.459620952380938
3967,2021-06-03 11:00,57.8943,0.471094999999977
3968,2021-06-03 11:30,57.983,0.456135454545432
3969,2021-06-03 12:00,57.8668,0.430949473684194
3970,2021-06-03 12:30,57.9561,0.463362272727288
3971,2021-06-03 13:00,58.1461,0.478057999999983
3972,2021-06-03 13:30,58.0805,0.417910454545449
3973,2021-06-03 14:00,58.1883,0.426547272727291
3974,2021-06-03 14:30,58.1514,0.426546363636362
3975,2021-06-03 15:00,58.2323,0.410035021645022
3976,2021-06-03 15:30,58.2566,0.427729090909089
3977,2021-06-03 16:00,58.3181,0.424545909090924
3978,2021-06-03 16:30,58.4941,0.426592272727255
3979,2021-06-03 17:00,58.3112,0.430181363636351
3980,2021-06-03 17:30,58.2632,0.430226818181815
3981,2021-06-04 09:30,58.3278,0.486633008658004
3982,2021-06-04 10:00,58.3434,0.451839269005845
3983,2021-06-04 10:30,58.3748,0.438894210526328
3984,2021-06-04 11:00,58.393,0.453695238095236
3985,2021-06-04 11:30,58.3531,0.448551428571413
3986,2021-06-04 12:00,58.3166,0.472638499999995
3987,2021-06-04 12:30,58.2722,0.450886666666662
3988,2021-06-04 13:00,58.2829,0.464549004329008
3989,2021-06-04 13:30,58.2348,0.464322792207767
3990,2021-06-04 14:00,58.182,0.465909318181815
3991,2021-06-04 14:30,58.1364,0.623710631578938
3992,2021-06-04 15:00,57.8938,0.492981499999999
3993,2021-06-04 15:30,57.8534,0.473698571428564
3994,2021-06-04 16:00,57.751,0.522264999999997
3995,2021-06-04 16:30,57.631,0.477123809523817
3996,2021-06-04 17:00,57.649,0.466829199134196
3997,2021-06-04 17:30,57.6918,0.475742380952376
3998,2021-06-07 09:30,57.6304,0.45581681818183
3999,2021-06-07 10:00,57.5962,0.449857619047613
4000,2021-06-07 10:30,57.6239,0.449906190476199
4001,2021-06-07 11:00,57.5504,0.44985476190476
4002,2021-06-07 11:30,57.6179,0.444333333333326
4003,2021-06-07 12:00,57.5949,0.44985809523812
4004,2021-06-07 12:30,57.4889,0.46180857142857
4005,2021-06-07 13:00,57.4044,0.438543636363626
4006,2021-06-07 13:30,57.3388,0.438544090909069
4007,2021-06-07 14:00,57.3402,0.438545000000019
4008,2021-06-07 14:30,57.4102,0.438545909090898
4009,2021-06-07 15:00,57.3697,0.43854454545454
4010,2021-06-07 15:30,57.4128,0.435774090909085
4011,2021-06-07 16:00,57.4408,0.43275999999998
4012,2021-06-07 16:30,57.447,0.429628421052612
4013,2021-06-07 17:00,57.5062,0.423499999999997
4014,2021-06-07 17:30,57.4822,0.429503636363634
4015,2021-06-08 09:30,57.0729,0.464684545454553
4016,2021-06-08 10:00,57.0003,0.440002380952379
4017,2021-06-08 10:30,57.1464,0.44153681818181
4018,2021-06-08 11:00,56.9976,0.441262683982686
4019,2021-06-08 11:30,56.8734,0.434055238095219
4020,2021-06-08 12:00,56.9798,0.432992714285717
4021,2021-06-08 12:30,57.4116,0.461556761904767
4022,2021-06-08 13:00,57.1005,0.443761904761914
4023,2021-06-08 13:30,57.0115,0.46283428571428
4024,2021-06-08 14:00,57.0062,0.473503000000008
4025,2021-06-08 14:30,57.0011,0.429652875816991
4026,2021-06-08 15:00,56.9705,0.431912875816984
4027,2021-06-08 15:30,57.0277,0.433812500000009
4028,2021-06-08 16:00,57.1958,0.443150500000009
4029,2021-06-08 16:30,57.1707,0.47664280952381
4030,2021-06-08 17:00,57.1878,0.437947000000008
4031,2021-06-08 17:30,57.2725,0.500379523809507
4032,2021-06-09 09:30,56.9572,0.432180909090896
4033,2021-06-09 10:00,56.9975,0.428547272727272
4034,2021-06-09 10:30,56.9902,0.42872818181818
4035,2021-06-09 11:00,56.932,0.424911818181826
4036,2021-06-09 11:30,57.0757,0.43172954545453
4037,2021-06-09 12:00,57.0498,0.431725
4038,2021-06-09 12:30,56.9992,0.433480502392335
4039,2021-06-09 13:00,56.9788,0.441334761904749
4040,2021-06-09 13:30,56.9755,0.478301385281384
4041,2021-06-09 14:00,56.9316,0.431727272727272
4042,2021-06-09 14:30,56.944,0.424365454545431
4043,2021-06-09 15:00,56.9442,0.424817272727282
4044,2021-06-09 15:30,56.8666,0.425910000000002
4045,2021-06-09 16:00,56.9587,0.424819090909089
4046,2021-06-09 16:30,56.9696,0.424774090909089
4047,2021-06-09 17:00,56.8736,0.418821363636361
4048,2021-06-09 17:30,56.7936,0.437560108225092
4049,2021-06-10 09:30,56.8228,0.43363636363636
4050,2021-06-10 10:00,56.8303,0.46609227272728
4051,2021-06-10 10:30,57.0458,0.429042727272709
4052,2021-06-10 11:00,57.063,0.429046363636353
4053,2021-06-10 11:30,57.1238,0.434001363636355
4054,2021-06-10 12:00,57.0635,0.442909826839816
4055,2021-06-10 12:30,56.894,0.442713809523816
4056,2021-06-10 13:00,56.9413,0.472002727272717
4057,2021-06-10 13:30,57.0443,0.487523333333321
4058,2021-06-10 14:00,56.9769,0.503136818181815
4059,2021-06-10 14:30,56.7718,0.509428571428565
4060,2021-06-10 15:00,56.6284,0.475142857142856
4061,2021-06-10 15:30,56.5598,0.463715714285691
4062,2021-06-10 16:00,56.3464,0.439333333333316
4063,2021-06-10 16:30,56.3895,0.432455454545455
4064,2021-06-10 17:00,56.4928,0.436271818181808
4065,2021-06-10 17:30,56.1544,0.428499545454542
4066,2021-06-11 09:30,55.7023,0.415636363636381
4067,2021-06-11 10:00,55.5431,0.41376116666666
4068,2021-06-11 10:30,55.5107,0.418451499999989
4069,2021-06-11 11:00,55.4241,0.454969904761889
4070,2021-06-11 11:30,55.4835,0.431317272727263
4071,2021-06-11 12:00,55.3969,0.43499904761903
4072,2021-06-11 12:30,55.3671,0.431318636363628
4073,2021-06-11 13:00,55.3055,0.434999220779225
4074,2021-06-11 13:30,55.2708,0.436748999999999
4075,2021-06-11 14:00,55.1553,0.463451000000013
4076,2021-06-11 14:30,55.1943,0.421724904761902
4077,2021-06-11 15:00,55.0708,0.436588636363624
4078,2021-06-11 15:30,55.0227,0.444954999999986
4079,2021-06-11 16:00,55.2007,0.465505303030305
4080,2021-06-11 16:30,55.1358,0.421805151515144
4081,2021-06-11 17:00,54.9843,0.436362272727273
4082,2021-06-11 17:30,54.9324,0.498820649350655
4083,2021-06-14 09:30,54.7405,0.465451818181805
4084,2021-06-14 10:00,54.796,0.461283809523813
4085,2021-06-14 10:30,54.7,0.423199499999988
4086,2021-06-14 11:00,54.6765,0.439273636363637
4087,2021-06-14 11:30,54.523,0.439271363636365
4088,2021-06-14 12:00,54.4283,0.42125466666667
4089,2021-06-14 12:30,54.4477,0.407455454545449
4090,2021-06-14 13:00,54.4929,0.454623111111111
4091,2021-06-14 13:30,54.526,0.429103684210517
4092,2021-06-14 14:00,54.5868,0.468012809523813
4093,2021-06-14 14:30,54.5274,0.476857452380955
4094,2021-06-14 15:00,54.4904,0.452411363636351
4095,2021-06-14 15:30,54.5381,0.432652499999989
4096,2021-06-14 16:00,54.5085,0.429091363636374
4097,2021-06-14 16:30,54.616,0.428999545454538
4098,2021-06-14 17:00,54.682,0.429954545454507
4099,2021-06-14 17:30,54.8515,0.417455909090904
4100,2021-06-15 09:30,54.6315,0.46104363636362
4101,2021-06-15 10:00,54.6402,0.459787894736841
4102,2021-06-15 10:30,54.7019,0.47145780952382
4103,2021-06-15 11:00,54.6877,0.484637727272712
4104,2021-06-15 11:30,54.656,0.436140454545452
4105,2021-06-15 12:00,54.778,0.528465043290041
4106,2021-06-15 12:30,54.8962,0.458925714285691
4107,2021-06-15 13:00,54.8532,0.431949499999995
4108,2021-06-15 13:30,54.7295,0.463971403508772
4109,2021-06-15 14:00,54.7748,0.450706969696974
4110,2021-06-15 14:30,54.7574,0.439916921052628
4111,2021-06-15 15:00,54.862,0.429070064935075
4112,2021-06-15 15:30,54.889,0.422050000000006
4113,2021-06-15 16:00,55.0149,0.45572861471863
4114,2021-06-15 16:30,55.0256,0.488820411255411
4115,2021-06-15 17:00,55.045,0.480666666666679
4116,2021-06-15 17:30,55.1426,0.490332380952367
4117,2021-06-16 09:30,54.9058,0.433594090909082
4118,2021-06-16 10:00,54.8969,0.418204500000002
4119,2021-06-16 10:30,54.8708,0.424523333333326
4120,2021-06-16 11:00,54.7375,0.413789870129897

==> figures/fig_2_data.csv <==
index,delta_hdg,0.01e-5,0.02e-5,0.05e-5,0.075e-5,0.1e-5,0.2e-5,0.5e-5,0.75e-5,1e-5,2e-5,3e-5,4e-5,5e-5,10e-5
0,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348
1,0.598252289295456,1.115680340145216,0.918089352684037,0.702434408773148,0.663420455415699,0.6483077550499,0.621327241535071,0.605998178688551,0.602053736569655,0.601942527724951,0.600319653968181,0.599176053693949,0.598568107288197,0.598275911637742,0.597583178117413
2,0.595871901501973,1.065435938489583,0.884548128451573,0.690101346584204,0.655923918143707,0.641566212523041,0.617292172996442,0.602440528008651,0.598523629251164,0.598431130971709,0.596811812362365,0.595653786108392,0.595038316160405,0.594742041658528,0.594061413253639
3,0.596666977347678,1.06948282913485,0.885333336320834,0.688153346628759,0.653523384350611,0.639220151909313,0.614852731329357,0.60002282589658,0.596141015601412,0.596046701602751,0.594383208447704,0.593225508353337,0.5926295533046,0.59233391378939,0.591660590500069
4,0.601758908880593,1.069510028997315,0.886126149714469,0.689326189356468,0.654627685803044,0.640303498674047,0.615756085394573,0.600851746522258,0.596976550955314,0.596870356591685,0.595163160763556,0.594007141364408,0.593461025331117,0.593176801376961,0.592517968162675
5,0.606794300312166,1.072649101218255,0.891616880500054,0.695587171701608,0.66065100445996,0.646165679681387,0.621154572990371,0.606060943809426,0.6021453035179,0.602018422840337,0.600298225503739,0.599146231377696,0.598663011645079,0.598400404416154,0.597756550992469
6,0.61450135041134,1.075397932165417,0.8965248823023,0.70135101837044,0.666323038129063,0.65166909270235,0.626400161427847,0.61118548240693,0.607207436364452,0.60707354365357,0.605412630213442,0.604265710918559,0.603778100114805,0.603525922288717,0.602874526378726
7,0.616061139957479,1.079804402605299,0.904284428842814,0.710426434673812,0.675159060461227,0.66026071397707,0.634457689121906,0.619004954848792,0.614960704971479,0.614800848189163,0.613191215317194,0.612062777421721,0.611605262787455,0.611382692862897,0.610733566250071
8,0.61447235741158,1.080272329722871,0.905197299741693,0.711660947272671,0.676550033401258,0.661586467799112,0.635970982736015,0.62057235325615,0.616472910771671,0.616331776257068,0.614837129458731,0.613708748390661,0.613161659687133,0.612926041852736,0.612243431602304
9,0.615887889911808,1.079229258318132,0.903419409057533,0.7096321002347,0.674620781452042,0.65970031724111,0.63428193961467,0.618966834174789,0.614860340332457,0.614734774187905,0.613270067403365,0.612134042128575,0.611544676335055,0.611295046599938,0.610599064758472
10,0.611593527224875,1.080176124374561,0.905083783565261,0.711553451779058,0.676417588751874,0.661457062741558,0.635818235686415,0.620412318814412,0.616308272850058,0.616168228901527,0.614673609621503,0.613543356793514,0.612997101067177,0.612761741126623,0.612078384890181
11,0.615263408924019,1.07742590927852,0.900348136274914,0.706136199211554,0.671266591744639,0.656425752481659,0.631272806039435,0.616062499504337,0.611961216497022,0.611852914771016,0.610395345720446,0.609248652268174,0.60862640349734,0.608360684386385,0.607653959161678
12,0.611494811535461,1.07993245868362,0.904701164696769,0.711101425912559,0.675903130251446,0.660962766965425,0.635240601919156,0.61980259260774,0.615712277538491,0.615566087133844,0.614027783530799,0.612895984107687,0.612386483341932,0.612156883282889,0.611484671152498
13,0.596025999463439,1.077340417741994,0.900268424409281,0.706094575030899,0.671221339155378,0.656378657385877,0.631205690027795,0.615979103474383,0.611875856401705,0.611766538960644,0.610298436428584,0.609150803504137,0.608539893065568,0.608276322570431,0.607570926696607
14,0.599928089475465,1.067989143074212,0.883858504795877,0.687316778670388,0.653111481055666,0.638733664407729,0.614902292736289,0.600220051868843,0.596217622628836,0.596173962814767,0.594720819889063,0.593547343798226,0.592769721678046,0.592437587810924,0.591691593399941
15,0.594381829897619,1.07142521458877,0.889807153754648,0.693713752329398,0.658786098827141,0.6443340654425,0.619362866466976,0.604268375880687,0.600337952101149,0.600219437918817,0.59849406055888,0.597334485387065,0.596851025032574,0.596586710336356,0.595935060040623
16,0.603483592344489,1.067560640651996,0.883104150680147,0.686318774827099,0.651887740085369,0.637580473612984,0.613403460011151,0.598587474037338,0.594663429438683,0.594585721025169,0.592951705600346,0.591785132406107,0.591163569498841,0.59086133777867,0.590165117427036
17,0.616306112493473,1.073622465803277,0.893735413064308,0.698247406059054,0.663121992124489,0.648557266057236,0.623185113451388,0.607916917300218,0.603969435936852,0.603828401127974,0.602058442141553,0.600904173263541,0.600499434635764,0.600258157564925,0.5996261249361
18,0.619713337497572,1.080029185027355,0.906206905956913,0.71380634762867,0.678372843010435,0.663319441449893,0.636986155881874,0.621168001217637,0.617015058250525,0.616842575061225,0.615152229533247,0.614010188286876,0.613697889599803,0.613516807534891,0.612866357504327
19,0.622108175544004,1.081409877102839,0.908601683026783,0.716783430699507,0.681584020098043,0.666410113263679,0.640340546911518,0.624589003343563,0.620346290317137,0.620199595321128,0.618701271880654,0.617564100733823,0.617109599588057,0.616912282891769,0.616208246788698
20,0.620190713341483,1.082692882952453,0.910870296379489,0.719496734207976,0.684246512817797,0.669000120376003,0.642813679805472,0.627006370387837,0.622736817443524,0.622586036429449,0.62113378776143,0.620005026567373,0.619532881006665,0.619342874366774,0.618630603384686
21,0.623376772040364,1.081373912818018,0.908652391304051,0.716968265783051,0.681873834279016,0.666673854453767,0.640765517518871,0.625072528056733,0.620788825006015,0.620660218328365,0.619250737568747,0.61811067850259,0.617581459991561,0.617371396090304,0.616639974548121
22,0.625252434927091,1.083411668529155,0.912168792184785,0.721069155317996,0.685760793035322,0.670475338245462,0.644166516534932,0.628299998868309,0.624020492997961,0.623862799325172,0.622413743716962,0.621289899053802,0.620829695009456,0.620648471629493,0.619937532598937
23,0.625953575440791,1.084309798273044,0.913780923959679,0.723057481710695,0.68777398040906,0.672427438042132,0.646090334082075,0.630190035645281,0.625886467821038,0.625727460093218,0.624321226280721,0.623204865471507,0.622724792797519,0.622548216876394,0.621826901312764
24,0.626541362484895,1.084615429494611,0.914350487073475,0.723778095893035,0.688509433426235,0.673138813646094,0.646806011731968,0.630899350260434,0.626581384291296,0.626424302673231,0.625044527897878,0.623930311085311,0.623433959696591,0.623257631761531,0.622528984638456
25,0.618959559204845,1.084912599820386,0.914897268888054,0.724457370154651,0.689179238894472,0.673789584198539,0.647423859980228,0.631497013660777,0.62717178829057,0.627013123406157,0.625642066759987,0.6245301747937,0.624032735855344,0.623859305552662,0.623128726652653
26,0.614432956218764,1.080267271791001,0.906950228743826,0.715183329246386,0.680267406814948,0.665081600858587,0.639452972664803,0.623855507057499,0.619532865753789,0.619430008152523,0.6180914799734,0.61694018985298,0.616339399756174,0.616109992320349,0.61534923112062
27,0.610799586141564,1.077962292835332,0.902922517710045,0.710383386044869,0.675436693598847,0.660391652846389,0.634837811922484,0.619299171218113,0.615030769448417,0.614928880636593,0.613488364069564,0.612323205011534,0.611772771164591,0.611537106195656,0.610798161585521
28,0.614952246642058,1.075951027668407,0.899443036869187,0.706321323525863,0.67143278494676,0.656494956561373,0.631098554524589,0.615631039949345,0.611398709243826,0.611302335134332,0.609803626016899,0.608629024728265,0.60809741162037,0.607853495042485,0.607123106400003
29,0.607087462119274,1.078680198755552,0.904172962819482,0.711756486642536,0.676567963795269,0.661519284986093,0.635563513061613,0.619862002328359,0.615636055709055,0.615501566209469,0.613928982201984,0.612770180831023,0.612349485102122,0.612142655994366,0.61144492358909
30,0.615278033105563,1.073533097890159,0.895333253514482,0.701685955623926,0.667025411983629,0.652181731577838,0.627186079461207,0.611868493013815,0.607640360893011,0.607567778325441,0.606091679498942,0.604905794484999,0.604318452150246,0.604051910662272,0.603302945911088
31,0.60460775353819,1.079079712809594,0.904892569850104,0.712560439529683,0.677231717699986,0.662178256995166,0.636004327163602,0.620216844476074,0.616007213439053,0.615857249325243,0.614224183966754,0.613067970892558,0.612708797106691,0.612516372284313,0.611837678276038
32,0.602799191585582,1.071900595623137,0.892575097251148,0.69860556229767,0.664095432833991,0.64931286586895,0.624578500127827,0.609355298496224,0.605129427527942,0.605072012494562,0.603611589293017,0.602419057062726,0.601794704427161,0.601514117814575,0.600752393611584
33,0.600808228615337,1.071530634992794,0.891839130311277,0.697513663933996,0.662699095266791,0.647997909931046,0.622887465076149,0.607549331409672,0.603397812972756,0.603309512639854,0.601686242643846,0.600497226418997,0.600007810279962,0.599752134067374,0.59903905107658
34,0.555364887554138,1.070307751846299,0.889749629846028,0.695164147121052,0.660437996902872,0.645790479632421,0.620821260338848,0.60552893401185,0.601395406308313,0.601311045906622,0.599666923806412,0.59847585331186,0.597987356406524,0.597727253590403,0.597014071693488
35,0.550903854477792,1.040383330992389,0.83816350937078,0.639162903263266,0.606856875730041,0.593342951848187,0.57266081189665,0.5587968595063,0.554974262719274,0.555028798837794,0.55371877279167,0.552601320235832,0.551422342318947,0.551030177688971,0.550094137106756
36,0.550178273119839,1.041151413207082,0.839024652949546,0.63849571115424,0.604744521648214,0.591563206200865,0.568855327256971,0.554357044779857,0.550911973123595,0.550802919348417,0.548739508045678,0.547682275871471,0.54719665412353,0.546959338892401,0.546244990133545
37,0.557908159493405,1.040552174456156,0.838068469679508,0.637665794410239,0.60402378281145,0.590847354638138,0.56816435213736,0.553626125574273,0.550214100017901,0.550092677661881,0.547955760161558,0.546906451959589,0.546486766418292,0.546261669717812,0.545560144976574
38,0.555513858784844,1.045656007479106,0.847230667477961,0.647526077203291,0.613401730587545,0.600007202520622,0.576517747140814,0.561698574376132,0.55818905281071,0.558053750817477,0.555816127164525,0.5547275951996,0.554458956891395,0.554247781166669,0.553592274867444
39,0.551880689132875,1.04343944303831,0.843371119667308,0.643666932007543,0.609980273994066,0.59661512477938,0.573784416865932,0.559176877113666,0.555638426899756,0.555536382833601,0.553461431771533,0.552377090797897,0.551936762413398,0.551694698867801,0.550983477135627
40,0.550171025231265,1.041305348898182,0.839561868419061,0.639445489039791,0.605834982358186,0.592582116077095,0.569938837220571,0.555404344982143,0.551926723235265,0.55182062676049,0.549744169643475,0.548679752286298,0.548216503643893,0.547978362837266,0.547260420354507
41,0.549282417438633,1.040421277070956,0.838001457993524,0.637686905397363,0.604051498434431,0.590856013262295,0.568187637427698,0.553642901619394,0.550210069309484,0.550092925962403,0.547970831113136,0.546918224896032,0.546488156712675,0.546260861818613,0.545552076492069
42,0.551006763394524,1.039920618515069,0.837140547774852,0.636748116333237,0.603114411291537,0.589944684178611,0.56727854568089,0.552729688788604,0.549317092385477,0.549195064770748,0.547052114702288,0.546005355972386,0.545590342957564,0.545368120725958,0.544662490219564
43,0.543734412082912,1.041089677272256,0.839275996349128,0.639040744509933,0.605276071771212,0.592057138953975,0.569170143529044,0.554541924871622,0.551109239324414,0.550981947357649,0.548801702564734,0.547745662374606,0.547378784802255,0.547162125600817,0.546470539660181
44,0.54114230518418,1.036118740446029,0.830407501921903,0.629655812695087,0.596394130106285,0.58336279293418,0.561294951659328,0.54693822888048,0.54358803695611,0.543475649359916,0.541416385199367,0.540400111572259,0.539871552120388,0.539640636938899,0.538895984947641
45,0.541302782334846,1.03500668128864,0.828398316460554,0.627242867846541,0.593836627952389,0.580908317826958,0.558670937524273,0.544267038475524,0.541003294504316,0.540865985559027,0.538708358259998,0.537714011124807,0.53726605991304,0.537059673295654,0.536338870628113
46,0.5280750915404,1.035228192916277,0.828838216891752,0.627694119891554,0.594214896416575,0.581284603699061,0.558912525040054,0.544454773177618,0.541203248846228,0.541056801784922,0.538848879525486,0.537855303225505,0.53745753288103,0.537260464112222,0.536553279730303
47,0.517898408853198,1.026335722026575,0.812817355742982,0.610856621982261,0.578210863233555,0.565632361044604,0.544596791478795,0.530583780839228,0.527526115434181,0.527387519626119,0.52537548983902,0.524472238334809,0.523819801563864,0.523615029809881,0.522819466713887
48,0.526940422589758,1.020617185296715,0.802395835943791,0.599458620121852,0.566912495448136,0.554673669823805,0.533868533703913,0.51995950485834,0.517162565819416,0.516975594743769,0.514886372383556,0.514073180447962,0.513461041223831,0.513305412300809,0.512510236542157
49,0.529939056457181,1.027443231283213,0.814810470810092,0.61208126040348,0.578614293719955,0.566170880315427,0.543927156847413,0.529530190069807,0.526656031364142,0.526432173018841,0.524001830484998,0.523127158459399,0.522878330276872,0.52276009714543,0.522083561636737
50,0.519202727742427,1.028529125712053,0.81687795969234,0.614762798511769,0.581531970475456,0.568946876560653,0.54697708375754,0.532638583878053,0.529644663983215,0.529454384751204,0.527144490925295,0.52623897453878,0.525885906313604,0.525734081882248,0.525025762090501
51,0.540593353410185,1.021125954103214,0.803492665189991,0.600855714400985,0.568365161506328,0.556054922944271,0.535274408306447,0.521342478957347,0.518496647807682,0.518318170938191,0.516238391141686,0.515411278075663,0.51479546316271,0.514632193910722,0.513832551496764
52,0.554253387214414,1.032883273802628,0.831288924966014,0.633095515880488,0.598427716069349,0.584986070339387,0.560436031973904,0.544798806917717,0.541255760216768,0.54103761645324,0.538318414910703,0.537264269357172,0.537463389414892,0.537385061635206,0.536731387468975
53,0.55801775355248,1.040326895177785,0.843758032029723,0.647256943153251,0.612922491403717,0.599072756211665,0.57465606290081,0.558984836500928,0.555108493913517,0.554960198632435,0.552483459946107,0.551332304563158,0.551396565706553,0.551256581032411,0.550555740671443
54,0.556070465023624,1.041825829782232,0.846608871595212,0.650707462842394,0.616551124824362,0.602565249493439,0.578426938548519,0.562858697312007,0.55884079598058,0.558738082383843,0.556470505802773,0.555288786269,0.555184876455874,0.555004985505594,0.554250423724076
55,0.541514241738004,1.040338460368053,0.844039750087845,0.647997546721715,0.614023765418924,0.600071114223367,0.576265605866605,0.560818660472091,0.556793109305194,0.556707316011306,0.55452843616764,0.553351501459995,0.553148534185998,0.552952291777638,0.552167739278426
56,0.548193047053917,1.03089543195357,0.827398311205816,0.630037261790683,0.596749416255398,0.58313985303853,0.560612652887327,0.545607988690088,0.541768141880368,0.541691288237969,0.539650145616429,0.538553106915035,0.538110810828987,0.53789818820927,0.537041933896416
57,0.551131772204362,1.036494977124874,0.837229603994215,0.640076744980811,0.605875099611761,0.592172884665163,0.568173390456835,0.55268002333384,0.548860012359294,0.54872064420865,0.546326374880535,0.545202709296856,0.545147033761246,0.544997568175113,0.54426194689083
58,0.553654520515245,1.037686699324365,0.839453722623056,0.642867498221723,0.608849402978442,0.595034128682309,0.57119761539405,0.555728046127076,0.5518188020352,0.55170295492843,0.549396318295702,0.548250611448432,0.548133447857394,0.547963583221702,0.54720383211812
59,0.558058955434386,1.039161760906862,0.842098596374839,0.645792636197032,0.611708159222737,0.597822469845081,0.573866838427443,0.558357194967663,0.554394801977952,0.554286474327855,0.552004996658903,0.550843174059506,0.550722243563201,0.550546983287877,0.549785057532618
60,0.54615886972609,1.041825862879197,0.846837938273748,0.651046542352991,0.616820372748158,0.602818290402004,0.578567252500465,0.56294857801005,0.55891609649195,0.558810550034931,0.556527690783162,0.555342289804468,0.55525855334701,0.555083431018229,0.554330675191518
61,0.565235237904347,1.033642337720072,0.832510983092967,0.635728953781402,0.602277919482849,0.588529124988287,0.565650869944924,0.550501443887178,0.546571012677504,0.54649838932199,0.544430363710569,0.543300947818799,0.542921040729771,0.542708712042532,0.541865297587383
62,0.551967926774093,1.047096170581191,0.85606375910758,0.660897474969681,0.625999061132577,0.611853663928121,0.586473932833394,0.570464503850876,0.566405969964164,0.566256849419891,0.563769048308449,0.562559659436479,0.562731594429775,0.562600664950804,0.561926125442844
63,0.54849831373082,1.036749784884884,0.838165715702886,0.642166713672101,0.608720633035895,0.594793553072738,0.571781119773772,0.556559326066814,0.552500052559728,0.552449305230541,0.550441396954909,0.549273282084432,0.548881168608514,0.548652580630387,0.547799285548653
64,0.553627478663785,1.035750521694709,0.836285744992914,0.639548770834328,0.605666020237354,0.591887893251698,0.568360599640668,0.553001402709215,0.549078628248965,0.548979111833139,0.546768500681393,0.54562923183196,0.545405755966504,0.545221157527297,0.544425923067229
65,0.555081715648818,1.039215273345164,0.842433734376859,0.646217402078474,0.612020335432036,0.598124175604952,0.5739766344436,0.558384927206843,0.554422588472723,0.554304035534246,0.551970231718036,0.550806904404198,0.550740683983597,0.550576944300966,0.549827001289389
66,0.564703988522961,1.039702950138204,0.843377080694748,0.647457375256276,0.613389224093096,0.599432092743534,0.575439317744021,0.559887157070202,0.555867523557313,0.555767124334135,0.553510314311485,0.552334872665271,0.552207467617102,0.55202802402606,0.551255957857889
67,0.566369484462177,1.045871489893754,0.854216333470583,0.659332683365781,0.624809036758835,0.610621788399659,0.585770448768301,0.569912763061486,0.565779398002316,0.565666932164092,0.563340204404606,0.562122005013085,0.562141449438768,0.561979008936631,0.56124857274439
68,0.529114890272373,1.046166070256936,0.854856675263261,0.660375408769045,0.62612031054478,0.611854110566666,0.587360507276795,0.57161199337609,0.567391121274614,0.567312730741601,0.565142705820408,0.563909736127592,0.563796230910359,0.563604527710151,0.562828101983395
69,0.527887421856422,1.020524863085987,0.811313077529549,0.614516931843159,0.582165408182936,0.568578050519252,0.547520713555563,0.532847977589036,0.528945218319438,0.528913918013818,0.527206394005541,0.526152978734273,0.525338229386177,0.525084094066038,0.524068739913075
70,0.528926735702597,1.023110822767542,0.815438565971623,0.617320585127042,0.583567420444729,0.570207608178181,0.547080298672952,0.531768129187175,0.528161475997524,0.527986377642278,0.52559021048922,0.524577872754584,0.52442524463621,0.524312642945127,0.523504256865657
71,0.52390763317171,1.023432470380308,0.816148057215179,0.618390825058544,0.584751215390018,0.57133997469138,0.548230317222491,0.532873944229928,0.529253357754248,0.529076383465523,0.526640020660682,0.525621286748895,0.525513176379483,0.525403117362672,0.524601470377873
72,0.535574303671433,1.019989463563767,0.810078200165856,0.612009810920277,0.578665509240314,0.565355511102693,0.54277289702677,0.527594235894803,0.524034173722047,0.523861672698627,0.521520029864843,0.520536242239183,0.52030981737284,0.52019266429039,0.519351240327099
73,0.530523226075174,1.028218093240835,0.824660314208783,0.627275157463349,0.593095641282856,0.579550993860876,0.555551134656996,0.539892591347869,0.536203592108853,0.536008713523195,0.533401925879783,0.532339924923035,0.532436989322684,0.532348131392251,0.531610495077285
74,0.528180181109825,1.023733138331375,0.816873411091985,0.619546500360304,0.586129409082426,0.572629167921631,0.549815860759438,0.534533020340776,0.530820898283455,0.530673698972025,0.52835717281183,0.527318262466171,0.527105126029034,0.526967399964892,0.526129497319299
75,0.531940051837772,1.022732126032676,0.815085307917894,0.617360056891435,0.583791504444723,0.570373178940012,0.547414217035543,0.532103660867434,0.528460649452894,0.528293343151705,0.525914426670892,0.524895780407803,0.524730382769835,0.524611238452802,0.523788895969191
76,0.526402807506363,1.025350791270273,0.819764767728283,0.62231154340918,0.588484085537949,0.574986291206703,0.551555635797341,0.536076008270091,0.532394163056527,0.532217258637694,0.529738385808043,0.528694896310455,0.528648433123765,0.528541010852928,0.527754937119363
77,0.506280433647726,1.021263377658516,0.812602860536758,0.614923996082782,0.581553575498913,0.56815053989143,0.545474483593183,0.530240112705055,0.526603580250662,0.526442529806609,0.524115307073502,0.523106942349283,0.522882602872999,0.522756593468751,0.521912063282737
78,0.503025266200547,1.008134636286897,0.789200445963377,0.590271744166039,0.557787351561755,0.544835338732562,0.523739842680853,0.509058829592863,0.505767624512228,0.505578329676682,0.503484446211525,0.502639311615065,0.50209986102806,0.501988313752191,0.5010326310473
79,0.493237795640729,1.007722997615373,0.788405407733722,0.588592441256281,0.555483127372053,0.542710997013651,0.520701436209938,0.505752747540603,0.502667027825291,0.502399373073341,0.499971188793705,0.499171603615375,0.498952106974718,0.498920391903294,0.498056047578977
80,0.493729931638427,1.001029742225669,0.776454447503841,0.576400066930457,0.543853997095225,0.531279255815584,0.510110830860829,0.495436191347416,0.492532953782601,0.492246215336928,0.489946698241566,0.48923533432,0.488869589676779,0.488850904925316,0.487922763949356
81,0.491859040211296,1.002299097248396,0.778742095766238,0.578265547741652,0.545269115286813,0.532740447998572,0.510905872115067,0.49602725590747,0.493188603561547,0.492865777259356,0.490360995643311,0.489653591338425,0.489491949342401,0.489512580023106,0.488645100534432
82,0.5055417248996,1.000799798122695,0.776113807116461,0.575744446262319,0.542942879060028,0.530434055299688,0.508859670575157,0.494053002315922,0.491237146361449,0.490915126298845,0.488457557674651,0.487765802182079,0.487555181497621,0.487573572440517,0.486685364802701
83,0.512329652912746,1.010348396904964,0.793268982245316,0.593315574175783,0.559623625917848,0.546835461606605,0.523833399332516,0.50852459767159,0.505490612146695,0.505172381646637,0.502410766251193,0.501600759089232,0.501715984651192,0.501738801396588,0.500970129709911
84,0.510913902432846,1.013601686243977,0.799197181627904,0.600194939956086,0.566707628390027,0.553688526908156,0.530895620329564,0.515611632829414,0.512358895714688,0.512096366143124,0.509480492746911,0.50860081056334,0.508595445711568,0.508564432899482,0.507765699890443
85,0.465967517599846,1.012161517519636,0.796697283526793,0.597775957192125,0.56455794498116,0.5515376933397,0.529210114831125,0.514085757223601,0.510801110733836,0.510562691548907,0.508102302292377,0.507226987835349,0.507065176788141,0.507008814360497,0.506162374675212
86,0.478351589882372,0.980210924511261,0.741146817406044,0.542069442089764,0.511308424955874,0.498963820621072,0.480586020208145,0.466768934999826,0.464136624607938,0.463836592827998,0.462275242195943,0.461779447399236,0.460682163144887,0.460644306482226,0.459413708333188
87,0.471521609553343,0.993634541447407,0.764993109858375,0.56351604407834,0.530036188899121,0.517793337684131,0.495312326535304,0.480212988187068,0.477719976710515,0.477273045076891,0.4745021383856,0.473931617866311,0.474035389227889,0.474180887971899,0.473332790076556
88,0.478897299813342,0.98686418151149,0.75297623384262,0.552718835787377,0.520517091840109,0.508259330886747,0.487511275315145,0.472905106520966,0.470421843646732,0.470015578935028,0.467654240352798,0.467135233738019,0.466834227868101,0.466926501830713,0.465932556994064
89,0.480911830107327,0.992975939577185,0.76398774859739,0.563192478900223,0.530107851239796,0.517773517428295,0.495772499957043,0.480764175280003,0.478203992010532,0.477781088862596,0.475108633776925,0.474527027766767,0.474530915238765,0.474649595948374,0.473765757208704
90,0.468147352343933,0.993444612881333,0.764920877944579,0.56471145266548,0.531895230860137,0.519457251033643,0.497792146173889,0.482850879929163,0.480191539718962,0.47979916268598,0.477229228508862,0.476621814174276,0.476522488859929,0.476608994787587,0.475697200265144
91,0.459590631899628,0.984439845781792,0.748750450547698,0.548421735460811,0.516401408341041,0.504186941119403,0.483801156549021,0.469336328928997,0.466882991240877,0.466479317334844,0.464246603778794,0.463754062962915,0.463329278913532,0.463414325645169,0.462375806638164
92,0.456010783632482,0.979762144930084,0.740314963122155,0.539289884040606,0.507210681853172,0.495236368508235,0.474788949999021,0.460384776938545,0.45818411417018,0.457719920832439,0.455439717507837,0.455036991006449,0.454681205088333,0.454825311985961,0.453781175748788
93,0.447805007772004,0.977926725935143,0.737042277495045,0.535738904347541,0.503583484016398,0.491714046435181,0.471103664924198,0.456670062480408,0.454596969022804,0.454097023301795,0.451733622017415,0.451370887408564,0.451110954135368,0.451292235404936,0.450260819057163
94,0.455730783965807,0.972379852971825,0.727041716159198,0.525742211362327,0.4939876748211,0.482269385463288,0.462225323385446,0.448029014044599,0.446127469590337,0.445601377412456,0.443384129280234,0.443098971525957,0.442724938796686,0.442925458725101,0.441830088980221
95,0.456051646931594,0.978802215229275,0.738727753577366,0.53687319414719,0.504256015681815,0.492455508120913,0.471129867069159,0.456476750549393,0.454494197332381,0.453952068565154,0.451351764508087,0.451000630645393,0.450981026664101,0.451211613741012,0.45024481271678
96,0.452653243499729,0.978014746331138,0.737374352870211,0.536152311079633,0.503934695663243,0.492052590364,0.471278292329916,0.456761861247434,0.45470380526446,0.454191344548985,0.451744121648378,0.451382414792809,0.451205615955399,0.451401100156809,0.450387933397407
97,0.447459782129978,0.975709229225034,0.733253325451171,0.531957159948286,0.499893518237912,0.488071794087682,0.467569049481556,0.453173393482386,0.451171476642238,0.450653561741379,0.448300582828249,0.447968908994662,0.447709844367468,0.447907122235343,0.44685967120775
98,0.458584119262125,0.972363226286828,0.727242292656507,0.52585181874857,0.493960391683312,0.482244686115348,0.461988870526269,0.447717117559092,0.445832481199878,0.445293309905378,0.443009574778652,0.442727472779768,0.442421166990645,0.442636271722199,0.441555972417063
99,0.464808352050459,0.980690697523579,0.742368463950388,0.540618324998162,0.507813241029193,0.495935117777744,0.474311512814639,0.459522233064187,0.457474583181605,0.456935177839906,0.454247696375985,0.453867663731475,0.453924557565448,0.454154618334542,0.453216365323313
100,0.467418525350698,0.983758937571556,0.747984613080514,0.546995760721343,0.514349115841938,0.502266123743385,0.480835734622096,0.466027937026527,0.463773772131786,0.463284615136693,0.460666744611433,0.460218779758797,0.460186537582551,0.460364861687474,0.459418795212336
101,0.465497724430887,0.985092878399956,0.750453052596152,0.549675315903957,0.517058873957957,0.504891945739625,0.48354725484081,0.468750786713219,0.466397947375956,0.465934223085818,0.46337706640884,0.462898515800442,0.462799619476399,0.462951627997292,0.461995362425863
102,0.439050585292707,0.98351759420045,0.747672506219552,0.547002191505123,0.514580793380915,0.502428912684571,0.481394688733749,0.466706601526759,0.464364070762042,0.463906262815099,0.461447468871518,0.460983474052787,0.460789613104692,0.460932479225074,0.459943548972724
103,0.436760554329002,0.964087124523582,0.714658055161642,0.514934698765981,0.483854332228586,0.471928354882763,0.45293015009043,0.438966544292629,0.436984015211309,0.436465336047748,0.434620792771369,0.434375897348914,0.43364502401553,0.43381105324713,0.432560708045702
104,0.432595000308108,0.965508803980936,0.716949314752992,0.515509561546181,0.483395429752744,0.471721631763188,0.451150190276584,0.436773246057536,0.43504464948376,0.434428370028169,0.432095987574293,0.431893106084088,0.431676657084124,0.431960323194315,0.430845817188581
105,0.428800703644661,0.9622861824323,0.711226837133384,0.510219266145325,0.47845689802229,0.46682061911388,0.446648941284755,0.432399709109218,0.430754245157277,0.430124575510057,0.427866482462142,0.427701699254087,0.427433431973905,0.427725456314502,0.426573188856504
106,0.421113266021447,0.960063074028354,0.707248359368117,0.506032277453283,0.474299536199335,0.462747093335994,0.44262318171187,0.428437867082195,0.426888944296967,0.426237503809385,0.424003166406762,0.423874053052129,0.423606884697486,0.423918921058016,0.422750001180106
107,0.433785363236344,0.954886145171085,0.697916129069389,0.49681017702307,0.46542009486519,0.453993821258122,0.434326581965368,0.420372321397232,0.418983632786419,0.41830456446233,0.416224030566267,0.416162668822878,0.41579505340756,0.416126454357684,0.414893673843477
108,0.432463216060567,0.964735522012026,0.715836513816352,0.5138532703552,0.481310738835806,0.469755563336858,0.448414556264948,0.433804528036555,0.432252459628852,0.431570189708771,0.428945468496924,0.428781167223496,0.428879920315601,0.429239436950629,0.428192123889209
109,0.436643177359981,0.962197138021584,0.711299153853315,0.510384056402055,0.478576671252848,0.466920230592728,0.4466283359659,0.432310433037073,0.4306721059373,0.430032356018636,0.427709845496172,0.427545836838757,0.427341146080704,0.427644113167279,0.426503691833781
110,0.43712150399194,0.965546946513335,0.717422268378609,0.516077244002838,0.48382864662582,0.472132887846582,0.451261631884991,0.436740873966347,0.435038142226265,0.434399823668933,0.431924948059263,0.431724432364793,0.43164971987848,0.431958408577439,0.430874069272296
111,0.442397758552263,0.965326496934383,0.717084796157794,0.516107945997468,0.484045743107003,0.472298095298272,0.451682998506803,0.437218000796282,0.435468168113838,0.434845365760137,0.432442292468013,0.432233260669654,0.432081185318686,0.432370981187129,0.431265800403136
112,0.438573120812681,0.969075757730611,0.723919682828963,0.52280795303993,0.490398330968861,0.478565944919543,0.457461056453957,0.442793767929635,0.440943380057599,0.440331064718492,0.437786624193501,0.43752937879612,0.437492251036998,0.43777786985469,0.436726190609606
113,0.435478369461015,0.965740319901558,0.717955672571828,0.517295801915202,0.485365866825373,0.473542392491526,0.453144281314026,0.438717117219982,0.436887226700096,0.436286455411584,0.433957883548303,0.433729491987381,0.433491448762517,0.433755870632335,0.432631984584678
114,0.429828772585812,0.96403738468338,0.714931567566009,0.514014030854626,0.482050659589222,0.470304352431042,0.449878375021548,0.43548727062322,0.433740417186585,0.433119572880971,0.430797554344489,0.430598960203086,0.430372059840211,0.430655609489582,0.429523202779806
115,0.42221543140741,0.960249986485706,0.708135128140585,0.507266815025894,0.475544560594127,0.463892144729891,0.443790200531328,0.429556152032181,0.427929157506126,0.427286932313719,0.425064498724137,0.42491713230014,0.424623632277884,0.424922841889104,0.423746981860076
116,0.42177206791715,0.955380890624205,0.699370177376072,0.498419722290511,0.466929265249163,0.45541906373449,0.435626189712744,0.42158216616418,0.420129509165536,0.419453073826472,0.417341244885958,0.417262814149113,0.416910883067138,0.417237828167076,0.416011111216554
117,0.409394701662365,0.955823436993136,0.700239579250925,0.498864754965753,0.467075838287444,0.455622715376083,0.435362750515911,0.42118728572699,0.419799905688752,0.419096632086042,0.416836574078728,0.416767351965405,0.416571733674608,0.416932349989025,0.415745541177637
118,0.386622975265627,0.946817639822082,0.683945261771417,0.483233772887321,0.452278022420779,0.440969987165332,0.421845665016239,0.408167736318632,0.406989091691303,0.406260819080298,0.40438409682275,0.404415563553463,0.403930715076708,0.404295421967736,0.402967175178369
119,0.471681319091294,0.931761649079696,0.656611993214806,0.456325351757213,0.426276450100235,0.415325081392176,0.397341351314659,0.384402029598465,0.383688988458224,0.382874481966052,0.381512386785601,0.381721129899365,0.380953133883504,0.381374412342695,0.379846652853268
120,0.481862463599594,0.993353906648762,0.769781968390511,0.567254618052372,0.530846858742739,0.518569633204434,0.491310304739073,0.47435784662906,0.472241736918737,0.471478462461885,0.467108085362881,0.466599241321089,0.468292735302582,0.468771794048875,0.468288607467713
121,0.479044813617218,0.991244010659196,0.765997390393245,0.568608005964257,0.535632215970348,0.522617547293448,0.500208034836454,0.48456234305258,0.481583144618177,0.481155133889937,0.478288088456513,0.477610167619875,0.477803412938944,0.477921110376882,0.477012464590484
122,0.474867865738234,0.989572193023589,0.763077259766637,0.564961001814947,0.531935937090779,0.518986927700976,0.496930284004766,0.481519493256895,0.478515899548644,0.478114586781404,0.47551190421493,0.474848164707206,0.474778635279163,0.474864142918406,0.473888202590044
123,0.476708089727848,0.986887681360185,0.758342427454977,0.560116272076398,0.527206311225533,0.514338510221984,0.492456970199711,0.477123673974217,0.474210838818449,0.473791712857547,0.471222619911374,0.470598611090091,0.470493752640433,0.470593175811478,0.469599396420661
124,0.472894664839564,0.988537185674567,0.76131876307665,0.562963356447636,0.529783229323383,0.516905522870079,0.494590045486768,0.479109060554588,0.476194789491814,0.475762556994634,0.473065156748728,0.472427430829233,0.472451105896507,0.47256745202356,0.471614162079604
125,0.466843057500806,0.985606852560707,0.756167992838545,0.557907263780899,0.525044947133212,0.512205696596681,0.490383213107328,0.475064449565975,0.472195187163853,0.471764453944278,0.469189553626522,0.468584301668447,0.468484525665768,0.468593704298886,0.467594428031163
126,0.458855832628886,0.981792760371704,0.749400531550203,0.550848826155764,0.518138480571589,0.505417681081785,0.483879968886578,0.468690386495395,0.465951784845316,0.465496712661557,0.462983082268823,0.462436041188068,0.462277409536499,0.462404920033355,0.461374328429341
127,0.457460749927854,0.97674220587235,0.740411010438486,0.541560794616664,0.509064617378356,0.496498818827699,0.475312456716966,0.460284588012892,0.4577283743169,0.457237362571089,0.454792601054345,0.454323691914712,0.454106508485402,0.454262309577015,0.453192692028749
128,0.467774980799283,0.976508887742712,0.74003156650097,0.54081766810492,0.508077602172065,0.495579633817497,0.474010658778241,0.458875864725627,0.456404280089768,0.4558815929772,0.453304498132063,0.452854801735572,0.452773840339936,0.452964090547288,0.451928294977893
129,0.463839525052192,0.983729468131214,0.752986204393298,0.55390616748824,0.520566722013938,0.507903529610958,0.485338997849912,0.469810900996783,0.467167429804617,0.466656902388706,0.463798751667279,0.463255013267057,0.463440272937551,0.46363147427458,0.462698431112233
130,0.460563276925763,0.979851842029841,0.746157888268374,0.547622584586834,0.514966801083156,0.5022848830873,0.480771648462709,0.465574656744176,0.462910662938958,0.462432306135561,0.459879700969819,0.459362068721616,0.459244021299639,0.459392420532183,0.458359799084532
131,0.471072121064461,0.97811694973387,0.743089848373942,0.544191443670126,0.51146426976535,0.498867127153225,0.477312413498204,0.462142796897813,0.45956541854029,0.459065580025949,0.456509422849418,0.456024492263555,0.455915064825701,0.456082922154043,0.455045774785766
132,0.469334430805549,0.985688611525561,0.756647598090417,0.557799517975019,0.524368228137764,0.511618451331513,0.488904357803732,0.47329964209799,0.470564181948716,0.470069006420008,0.467193300123725,0.466614175400021,0.466814312332075,0.466991929805764,0.466070039680961
133,0.457565762612397,0.983305396845004,0.752499533824905,0.554234818871757,0.521383091637676,0.508578443736315,0.486736554406458,0.471390147408883,0.468594491139667,0.468136314817345,0.465515980467641,0.464942548933181,0.464887094567294,0.465020245377157,0.464017759545911
134,0.447774630695723,0.975384894233999,0.738389456720657,0.539823454800445,0.507482199827939,0.49487361382558,0.473924899334066,0.458946866263731,0.456365154166787,0.45587932805457,0.453507531118799,0.453042840561061,0.452751653263862,0.452897242194107,0.451797861794108
135,0.44532370941289,0.969674393556623,0.728185018358076,0.529047841353142,0.496763595191212,0.484375814320798,0.463536977638869,0.448681829419581,0.446362055817432,0.445814860256093,0.443450498381403,0.443084808784935,0.442812435839935,0.443012542118589,0.441888610104113
136,0.496638377724245,0.968806328356613,0.726674308441415,0.527148507920995,0.494641345232886,0.482344036425617,0.461127405634452,0.446174172682708,0.443971475522981,0.44338491901245,0.440880156398888,0.440544521722345,0.440423321456957,0.440665941657188,0.43957437303657
137,0.498785048649234,1.000385378407823,0.790423895999094,0.595584603550933,0.559765796584802,0.545961729926603,0.518980484000757,0.50139936745496,0.497906344114087,0.497339308521707,0.493428181514658,0.492536163230262,0.493784550063258,0.494035320954247,0.493367525982326
138,0.490462521508657,0.997242061039141,0.784159559260559,0.591303683976131,0.557734049630264,0.543641947986267,0.519958126019242,0.503349252024991,0.499408464592748,0.499051599750855,0.496155630767042,0.495196111787616,0.495461383285118,0.49549971265498,0.494529564347567
139,0.489365807010726,0.991960502222144,0.775110639144936,0.581451959201862,0.547976060151198,0.534018129837743,0.510872955338474,0.494531892772447,0.490699614564455,0.490336288304367,0.487638122201084,0.486746347152303,0.486782534892289,0.486813564524486,0.485778186347354
140,0.490037703535614,0.991953563923653,0.77508496255868,0.581135204272588,0.547392362661888,0.533492925201115,0.509910068017679,0.493434230517758,0.489682734978306,0.489284246278698,0.486433472839791,0.4855581331387,0.485740802676171,0.485806866973571,0.484814799989068
141,0.48632128516085,0.992382875308365,0.775895452003229,0.582031255385165,0.54826226765382,0.534348276224168,0.51067976462782,0.49416011909007,0.490402676363322,0.490001138121409,0.487113381249948,0.486232553749026,0.48645378883634,0.486523866093128,0.485541557948015
142,0.481846947200578,0.989728902068771,0.771326995134243,0.577357658724545,0.543791047810675,0.529914034773837,0.506618918181005,0.490225588964611,0.486514643974867,0.486110571611168,0.483308014836191,0.482458394820958,0.482582063533003,0.482648121584795,0.481632097803771
143,0.491865156028543,0.987003592098412,0.766597954947627,0.572315377848056,0.538797607474684,0.524995538088355,0.501846175569644,0.485517239026974,0.481901234979666,0.481475539524806,0.478684517028654,0.477877205839793,0.477975448742804,0.478056382439938,0.477027722233541
144,0.483182419274511,0.994264069406532,0.779281165038232,0.585291797029751,0.551135122945214,0.537226913789165,0.512907491503672,0.496166824587512,0.492432394218357,0.492002312505655,0.488919904101946,0.488027922974049,0.488447383741116,0.488549570238268,0.487626031165057
145,0.462821178358793,0.987180551780514,0.767068063865649,0.573211654122964,0.539915148929555,0.526041855053246,0.503177198142272,0.486907210691104,0.483217022562244,0.482815356090043,0.480109848798784,0.479284125233206,0.479300648150168,0.47935739806649,0.478302143062044
146,0.445654715967524,0.974041801267711,0.744012743614548,0.549145793258302,0.516412524181713,0.502838766688762,0.481167872217561,0.465386180434433,0.462084017433841,0.461612185353197,0.459171055741205,0.458536353538677,0.458250905982463,0.458342989075027,0.457171406161359
147,0.434961506681248,0.963981659289666,0.726247455961964,0.530328234209247,0.497656808800256,0.484403180851493,0.462945939057512,0.447355819022173,0.444496191062581,0.443912742663434,0.441462462349372,0.441001101266925,0.440734071051118,0.440915123081831,0.439709876063089
148,0.44399305292473,0.957984141475458,0.715659051962099,0.519062528962251,0.486326824662671,0.473287820936043,0.451720454368255,0.43618242466002,0.433633780912035,0.432965441583625,0.430431882130866,0.43008000328327,0.429923984619248,0.430180198748344,0.428972485066611
149,0.450010293340447,0.965296738571225,0.728631506879136,0.531602592868091,0.49800501276606,0.484930646335394,0.461910327936013,0.445837719160052,0.443223608696313,0.442535171078302,0.439529904929151,0.43910658227852,0.439404929482332,0.439706512134324,0.43865134303331
150,0.47427822065107,0.968338695756223,0.734090160362932,0.537773305286682,0.504338045083535,0.491110786947735,0.468248275409407,0.45214238254045,0.449348478810669,0.448706331860501,0.445739434452342,0.445253592139035,0.445500155996563,0.445759050339209,0.444701799438157
151,0.467469585553978,0.984728815201599,0.762917054249372,0.567315423538047,0.532856337924853,0.519302768523869,0.494631196939067,0.477810278644051,0.474573390402004,0.473994720441881,0.47059128303463,0.469879489082335,0.470565881503698,0.470797120802003,0.469920187960756
152,0.471967128519184,0.977474983418272,0.750396249946195,0.555766581075232,0.522662261293978,0.50902523878478,0.486550190997866,0.470424950550555,0.467093277261656,0.466597279954173,0.463851511144146,0.463178397053624,0.463198604016968,0.463325385920756,0.462239423976169
153,0.448249845215375,0.981681147866254,0.757745776712596,0.562616609036767,0.528812886654135,0.515192412086855,0.491682179738268,0.47525193549971,0.471906288857506,0.471388483617936,0.468396152139053,0.467687288764403,0.467960607958352,0.468120374411518,0.467121330125083
154,0.443580746324194,0.963340615820963,0.727710476180637,0.533412958108933,0.500919511866915,0.487316162790343,0.466039074818148,0.450297742318697,0.447174205599496,0.446615212770338,0.444224001954374,0.4437010749389,0.443340887685752,0.443478589239437,0.442226915781015
155,0.452568496425368,0.962937087130319,0.726625545610336,0.530822189110079,0.497491783307197,0.484127789766137,0.461603964394833,0.445552919458166,0.442700942104987,0.442041592492077,0.439257772047572,0.43879645281105,0.438841762135035,0.439087027797489,0.437943066189683
156,0.442403615168943,0.969282484407539,0.737892879327387,0.542313699608713,0.508501368677237,0.495045387984974,0.471566522658359,0.455118344045804,0.452152629923773,0.451495417327196,0.448385340588231,0.447846899462103,0.448210539378953,0.448473355394064,0.447437291948623
157,0.448867732200275,0.961087914559068,0.72358126060436,0.528449793890923,0.495566928630407,0.482133783741567,0.460199404282966,0.444281520543927,0.441398938920236,0.440755509137694,0.43809408048017,0.437638282992066,0.437557986696921,0.437779536377809,0.436588917581527
158,0.44999688870713,0.966913445312386,0.733830568924148,0.538042883724516,0.504292030182538,0.490880864457073,0.467581414366056,0.451221368810254,0.448318513490813,0.44764814673849,0.444599814717111,0.444094055515563,0.444397288532515,0.444666249523759,0.4436041450687
159,0.43837596348639,0.966751502358359,0.733644774742016,0.538435754689728,0.505006704041021,0.491515130417091,0.468641257081859,0.452371778051475,0.44939089287696,0.448748073117221,0.445809385807896,0.445287131593812,0.445476874839703,0.445715297538398,0.444619726079594
160,0.440541261147784,0.958543320794203,0.719263525801446,0.523963926898761,0.491114085710529,0.477726975208641,0.455906611886178,0.440057639087691,0.437251064497537,0.436587315227198,0.433970321871745,0.433550029983324,0.433430140985631,0.433663791651735,0.432451042566634
161,0.447450820345225,0.961361148755374,0.724244675615777,0.528288670381677,0.494790513061925,0.481470113201013,0.458622071009379,0.442456318040983,0.439709402253175,0.439005847041537,0.436077894766031,0.435647593887775,0.435839572829705,0.436126526910512,0.435009193120102
162,0.450731328519112,0.965741793831825,0.732019131219709,0.536437695882661,0.502777417899007,0.489351734545025,0.466126592657533,0.449762392862823,0.446880219371431,0.446199534354466,0.443140069685829,0.442645609245627,0.442958078007761,0.443233420877484,0.442165160247086
163,0.438391588560247,0.967318268617815,0.734864569154396,0.539659517036331,0.506112320626278,0.492600743118013,0.469536909251763,0.453189206986293,0.450193394961956,0.449544816009672,0.446549970454637,0.44601914240015,0.446262110220397,0.446506704915953,0.445425664457941
164,0.445671320910432,0.958329076929156,0.719132377390175,0.523989050647914,0.491165077876319,0.477745570247765,0.455955245612941,0.440095267473078,0.437266850735223,0.436604060386857,0.433994715759375,0.433570419846126,0.433438939933707,0.433668924032919,0.432450456561193
165,0.441974970305914,0.964872727503955,0.730648546329867,0.534800949547931,0.501019014795384,0.487625888186714,0.464289480647906,0.447916692310754,0.445072506234671,0.444377272940443,0.441309458861151,0.44083020427726,0.441151777813063,0.441438660175749,0.440369884156603
166,0.437102152450208,0.961191024325427,0.724282046663965,0.529054931596614,0.49588903609891,0.482452180457578,0.460042563766638,0.443947285435603,0.441094856606109,0.440420565827491,0.437603916171127,0.437150677441065,0.437221366268557,0.437473371832324,0.436319301709942
167,0.446916989524986,0.958305028985584,0.719240260233803,0.523660885367283,0.4904999571602,0.477141959453624,0.454832774298096,0.43882530878928,0.436079755809431,0.435379964321399,0.432609163422067,0.432201352825079,0.432235092426934,0.432504772932511,0.431328576588781
168,0.455161632780462,0.965650696866675,0.732194022974496,0.536487246761337,0.502641280274919,0.489216642211055,0.465722387624636,0.449266784721157,0.446400575677265,0.445702319265471,0.442570182892047,0.442078591111593,0.442460877761772,0.44275227300314,0.441700523558008
169,0.450314569243136,0.970234524233214,0.740323063138677,0.545357372043371,0.511575924652459,0.497984490521894,0.474475563044166,0.457929853330718,0.454845312647607,0.454200646663091,0.451075548908743,0.450500431685408,0.450868569565632,0.451115150414892,0.450075794528847
170,0.375139359149002,0.966078957116306,0.733126353845487,0.538408037623036,0.5051492793655,0.491550922158358,0.4689620095594,0.452734171588274,0.449655845144966,0.449031906445999,0.44619942579355,0.445659813605839,0.445733639651255,0.445944418358384,0.444810327368109
171,0.382091011169953,0.911535057908318,0.638987795620219,0.446728006026255,0.417106620708002,0.403767893973243,0.387274059324052,0.37359404141813,0.37156715967268,0.370726815680582,0.369989643714537,0.370032415662248,0.368255603413077,0.368447307909782,0.366536339019608
172,0.388308650862618,0.926146245222355,0.664662041568697,0.466159039134787,0.432543115431805,0.419931343682007,0.397162071574697,0.381688885453717,0.380209771122314,0.379131048557029,0.376463228500773,0.376512995416999,0.376726585229693,0.377298136634636,0.375958005560071
173,0.387584648240452,0.928067052782118,0.668154153392442,0.471616190269814,0.438666714498432,0.425822196326834,0.403685972594514,0.388143420615975,0.386495407162066,0.385461244766735,0.382752915226782,0.382754942249481,0.382946112455315,0.383472578280457,0.382135615255239
174,0.375697162838174,0.927180251530573,0.666645228819516,0.470123047517193,0.437345988872939,0.424467677889937,0.402730597848876,0.387328658840436,0.385635940004748,0.384620088848754,0.38206939647642,0.382071142912929,0.382100851661672,0.382598266537319,0.381216048060912
175,0.377593134182814,0.918696203605582,0.651688462190616,0.455623121398216,0.423439779419438,0.410620197218696,0.389805410363648,0.374872986830619,0.373347858121699,0.372302795650972,0.370132600846225,0.370213752162492,0.369951898593968,0.370445439201894,0.368931442040356
176,0.366046820540754,0.921524447673011,0.65678349674442,0.4597179038651,0.42684780943911,0.414126663954758,0.392246001567094,0.376987980598433,0.375534625180252,0.374452862052927,0.371949700036845,0.372026052514627,0.372097491286677,0.372650990167923,0.371235861100897
177,0.369905707498254,0.912611477650791,0.641044149382246,0.445007742405826,0.412992866174253,0.400267423940679,0.379616719542444,0.364892077825838,0.363567043816128,0.362468472089588,0.360408706574092,0.360554435681621,0.360275086438234,0.360806706453901,0.359238501909017
178,0.381504873374157,0.916960779450562,0.648851173098903,0.4515609422797,0.418711010522882,0.40608590876132,0.384185248507704,0.369053139262544,0.367773612052081,0.366643684363375,0.364186487713753,0.36431603537374,0.364416529283637,0.365009652753169,0.363563037878956
179,0.379543230659489,0.924554037996666,0.662341947179638,0.465152620000757,0.431947050993071,0.419206396029407,0.396708065407818,0.381162873023121,0.379688174642873,0.378595111347453,0.375826631609858,0.375879043065975,0.376185882579468,0.376766013854724,0.375427357657545
180,0.383408073076337,0.921780922382618,0.657493505738181,0.461170411084193,0.428582854208323,0.415742755127119,0.394236887339299,0.378996229590877,0.377446506056271,0.376387758786661,0.373939713894144,0.373996211816858,0.373980255322844,0.374502864179874,0.373068155979918
181,0.391343593610734,0.925024465332477,0.663304346219603,0.466458355826837,0.433453471635305,0.420625481066792,0.398534039814978,0.383076938658565,0.38148945840525,0.38043015886305,0.377803940291039,0.377835048899458,0.377969879279936,0.378506801974868,0.377133249334175
182,0.391305246871087,0.930148231772505,0.672419963657485,0.475696182073521,0.442469469610873,0.429552214205681,0.407088237180183,0.391377881217393,0.389640778992998,0.388611034564849,0.385808158616799,0.385780339985758,0.386029443747265,0.38655140763855,0.385242981497659
183,0.372506627437551,0.929206337394225,0.670821235810477,0.474612594444431,0.441726058190825,0.428735725856284,0.406825669717766,0.391266597281241,0.389459284233654,0.388456022917986,0.385827209343319,0.385793013943478,0.385857383114915,0.386341438265822,0.384982668207822
184,0.366777889336254,0.915724140017489,0.647030049095127,0.451514377785464,0.41960636403684,0.406698595775606,0.386340912241533,0.371548873038977,0.369998242618532,0.368952555314638,0.366950460326613,0.367041969066653,0.366615475458506,0.367087102524633,0.365512961762785
185,0.371756321281865,0.913912298426767,0.643921809086841,0.447219990527703,0.414713127494871,0.402001882539414,0.380692328640458,0.36576109855989,0.364441343739314,0.363320288776736,0.361094166483831,0.361232416161793,0.361106656745392,0.361666533421595,0.3601460539753
186,0.359994513493428,0.917811497094818,0.650892840256426,0.453914712728008,0.421009946642254,0.408297868836933,0.38628414385664,0.371030508202207,0.369686777749361,0.368558137783191,0.366030681243412,0.366142045961684,0.366279657176217,0.366868672818717,0.365438517080505
187,0.40823776759678,0.908535753610469,0.634518537005798,0.438650520952697,0.406686388684349,0.393946588867155,0.373343868045056,0.358695765152319,0.357452570072449,0.35631663467499,0.354314580252569,0.354490723749488,0.354198156933999,0.354749524872003,0.353144735292492
188,0.403274832197124,0.943753323007269,0.699044491674638,0.501209769239686,0.465769173271567,0.452670623336966,0.426742327396862,0.409623060099074,0.40769114788296,0.406587784177169,0.402652896198932,0.402485444812427,0.403735148716273,0.404369578682661,0.403394430174542
189,0.419115538427941,0.934243691790271,0.682075681901426,0.487905928717389,0.455179434488908,0.441686212622055,0.419888009272167,0.403950897026652,0.401675527793579,0.400737304198758,0.398015637517054,0.397849267143041,0.397863065568169,0.39826395375727,0.396921284912335
190,0.400783912330134,0.947107913785795,0.704722275841913,0.509051684917171,0.474834400512541,0.461359453380752,0.437405402878456,0.420727748329769,0.418264985586443,0.417337286377179,0.414030857400758,0.413739974775772,0.414283744674417,0.414721851993643,0.413592442874182
191,0.393068507472948,0.931810648249298,0.677990998470762,0.483990138667808,0.451557229431358,0.438020975388068,0.416899587019874,0.401235000726125,0.398904324323823,0.397993428521723,0.395580797750775,0.39542307112047,0.395127523375271,0.395481398723694,0.394052921207959
192,0.398767915188366,0.928851901397444,0.672823279832084,0.477399697703574,0.44433764395911,0.431022828121487,0.409049396736287,0.393296703296602,0.391234256656989,0.390237777405842,0.387652288808419,0.387565259622998,0.387501692870905,0.387942957199542,0.386554078465345
193,0.397494651920467,0.933417074735793,0.680913565328597,0.485247267470753,0.451697129990402,0.438386999813353,0.415505013817137,0.39937773116863,0.397291518934769,0.396281693464426,0.393345137140854,0.393220991627209,0.393483739056145,0.393962189039501,0.392680632579869
194,0.410158899513244,0.931689233571296,0.67794854958968,0.482800415046539,0.449625720042639,0.43625539823801,0.413950814476837,0.397987405177142,0.395865104840049,0.394872981996321,0.392101651444382,0.39198202497297,0.392077825153975,0.392526591731816,0.391191847775701
195,0.391512921535358,0.941002578719692,0.694343796853388,0.498764093961615,0.464817230704025,0.451394816372453,0.427845397534765,0.411357260392298,0.409057591090384,0.40808727175894,0.404900326198124,0.404682806683383,0.405136318022877,0.405597484728989,0.404409073139238
196,0.40523246147301,0.926005616061816,0.668095194433101,0.473904919188681,0.44154289235047,0.428084794519347,0.407102632796765,0.391589470511562,0.389447492390173,0.388480363435237,0.386147949986801,0.38606217235044,0.385734660079798,0.386124540883221,0.384650401094505
197,0.41381534816888,0.938382896720653,0.689873076983627,0.493784972729666,0.459696096550248,0.446357278451877,0.422676539908923,0.406231770696336,0.404051266375866,0.403045963625497,0.39986597898073,0.399690123906887,0.40016108124918,0.400651115146167,0.399452562432343
198,0.408404570205787,0.942379794557809,0.696962231193912,0.502130250204406,0.468435391905946,0.454891807306412,0.431648014692612,0.415165155564432,0.412731548009456,0.411796416633188,0.408667836765144,0.408412400776767,0.408782675866855,0.409206560525078,0.408003708720012
199,0.403798767297982,0.937811206649313,0.689031377289431,0.494521913397261,0.46135243342123,0.447781853888197,0.425502254562631,0.409380337360411,0.406953140742426,0.406035142659538,0.40325200653623,0.403032263890199,0.403068878991615,0.403451998690565,0.402140554057617
200,0.399895790695147,0.935255030510658,0.684601124969109,0.489744192731111,0.456495116723307,0.442998299028805,0.420649252797502,0.404579910383867,0.402264920856867,0.401315183665929,0.398546478954739,0.398366220683709,0.398411451240244,0.398819795517587,0.397496801511578
201,0.406202462443924,0.932859135299693,0.680459832838297,0.485513270389236,0.452296800094483,0.438843163764987,0.416531238450798,0.40051594346028,0.398292093912533,0.397316897495394,0.394563154879008,0.39441565110258,0.394466508077202,0.394894076336969,0.393557172575211
202,0.404603261144121,0.937745339234198,0.689087266505475,0.493830460198386,0.460132985274326,0.446670443701779,0.423549945550755,0.407208804379083,0.404921545624714,0.40394611892184,0.400911696241086,0.400717731043109,0.401023025183754,0.401471516856287,0.400226612888737
203,0.399908287592738,0.935739380682282,0.685647344893038,0.490931728167909,0.457638698757486,0.444116863769302,0.421624280893673,0.405468492865074,0.403145902171368,0.402189573690825,0.39934177951527,0.399154638316288,0.399272272626127,0.399688934844779,0.398384668911218
204,0.462704801406646,0.932682631124601,0.680345442468152,0.485505360015547,0.452311993994495,0.438829881808899,0.416560293450721,0.400541090644755,0.398298068814235,0.3973239688293,0.394580444467923,0.394429773586264,0.394464665996776,0.394887697430105,0.393545078112086
205,0.448668461680363,0.976125768955821,0.757929643794197,0.564382270629808,0.527953545505196,0.513870550954479,0.485731637318496,0.467192863709786,0.463930588123348,0.463042284560639,0.458487510100362,0.457782355014588,0.459492871670962,0.459946316050092,0.459232558002406
206,0.439023935786103,0.959487312002296,0.729334816283637,0.538552319580335,0.505560568400309,0.491139436949349,0.468628604610547,0.451836059052608,0.448247969995638,0.44758372243513,0.444709435710876,0.444073329696909,0.44407639912933,0.444242692942107,0.442999309824368
207,0.426840236917314,0.955352128269453,0.72209184505452,0.529575813430026,0.49588442805941,0.481696891668541,0.458543934435584,0.441737633135109,0.438421898784129,0.437673508167788,0.434723014034637,0.434183073310361,0.434261971633193,0.43449803954258,0.433274876177839
208,0.421649190132315,0.947379772171944,0.708309539343507,0.515600992126983,0.482220466167368,0.468139753118071,0.44549709975965,0.428919180134933,0.425861122999422,0.425048692944569,0.42220380324701,0.421777313111285,0.421759726026467,0.422033772838289,0.420752723214613
209,0.410084189365257,0.944984926823777,0.704164425844113,0.510826366364112,0.477181751788989,0.463211977578614,0.440185238164391,0.423541798130004,0.420659945466737,0.4197896107257,0.416814185478346,0.416441116946209,0.41656794139828,0.416896135216562,0.415641154478794
210,0.418573622490655,0.937114192374215,0.690510860704824,0.497149077590698,0.463913061584416,0.450016014902233,0.427695370850341,0.411368785871818,0.408695161165419,0.407779158349203,0.405016540252067,0.404742049566358,0.404685620246221,0.405031057115964,0.403688646107355
211,0.424546760075145,0.944444188697566,0.703312970335449,0.509220391832598,0.475061405830652,0.461213253930338,0.437332745269291,0.420454775006628,0.417751310614156,0.416811445706976,0.4135454469394,0.413210230487419,0.413642302187574,0.414046208275042,0.412865338344649
212,0.431422918811799,0.947420469256701,0.708583849171089,0.515229760494098,0.481273619460368,0.467302408646099,0.443616580097175,0.426700770913912,0.423829553130882,0.422935641044148,0.41969295182819,0.41930013192617,0.419689190392985,0.420052899655949,0.418872441722158
213,0.431143238691945,0.951751883271863,0.716171635814904,0.523045788831267,0.488955394179221,0.474906967890633,0.450980410918795,0.433933148228667,0.430906483100949,0.430048895342305,0.426751897055226,0.426294413450865,0.426724915528672,0.427064085722088,0.425913784661022
214,0.434230120176319,0.950807304375245,0.714618338605658,0.521852131669932,0.488045677585159,0.473944260922702,0.450490859303388,0.433583948294376,0.430500194998865,0.429667091800619,0.426527047843268,0.426065281319571,0.426334575987483,0.426642190239611,0.425445516696126
215,0.43395943247685,0.953104522776777,0.718652128503726,0.525820730388411,0.491804649499958,0.477691575655308,0.453893756484534,0.436863270461925,0.433733737942482,0.432904968917938,0.429675237917362,0.429186034832771,0.429542376071667,0.429853359144352,0.428689724426585
216,0.451393102136209,0.952501866523798,0.717684589770328,0.525074191118998,0.491216195129035,0.477072747129218,0.45352037603372,0.436556517829402,0.433400900157973,0.432582840177454,0.429426367694611,0.428936068199238,0.42921661265003,0.429512901886046,0.428326089652221
217,0.461438128860748,0.964781990184005,0.738950993581703,0.546607980171972,0.51193987135171,0.497693429272966,0.472601888737543,0.455040410682252,0.451624813385389,0.450841517224415,0.447247703673253,0.446602964550518,0.447326388883692,0.447629596142759,0.446604477540332
218,0.456403242358953,0.969788619500156,0.747718941187775,0.556584078634092,0.522261522470821,0.507818944215582,0.483092091953285,0.465559701376203,0.46184580575849,0.461151308529952,0.457708966098118,0.456958187395281,0.457545171287684,0.457772393616971,0.456719076793502
219,0.460717368311935,0.965455541187982,0.740356732647718,0.549345149517386,0.515532407664814,0.501064414011231,0.477331306288621,0.46014738840706,0.456421551612416,0.455754902923205,0.452641986650321,0.45192623999721,0.452171454581732,0.452353384551894,0.451195807496531
220,0.457199455849877,0.969109468452384,0.746653758493725,0.555463438808156,0.521186912720807,0.506733578727513,0.482209044785419,0.464771826042,0.461024625164351,0.460344669330119,0.457021997865196,0.456271124653931,0.456735905437591,0.456943863405142,0.455858176229691
221,0.432470335368116,0.966046395979008,0.741486054299301,0.550508539665131,0.516612751183649,0.502137229820655,0.478251412080954,0.461012278617858,0.457275054973422,0.456605376358866,0.453454393090109,0.452730428535257,0.45301394870889,0.453200055046535,0.452054542356585
222,0.425853973910835,0.944386543091871,0.713204663757284,0.524852462241534,0.491210417441724,0.476137851991474,0.45304216183242,0.435713598946851,0.431923277273786,0.431087068917334,0.428181332608813,0.427573438924825,0.427418810612567,0.427597288770306,0.426223614835937
223,0.434734173834046,0.943298429713273,0.709829277332056,0.519770084525692,0.485493369558872,0.470656055768792,0.446520324613756,0.428926029717266,0.425437595374539,0.424489837456544,0.421196148265047,0.420664174397446,0.420906411654569,0.421198046897141,0.419929994767369
224,0.441521706844562,0.949680522987435,0.721037559559858,0.531197597078412,0.49643998476869,0.481600070379198,0.456412818703107,0.438398726648023,0.434836704743888,0.433885312911122,0.430217147136973,0.429614131303366,0.430238874398622,0.43056398578404,0.429414523711215
225,0.457686202199984,0.953341597625664,0.727347584383766,0.538176684796212,0.503577850515625,0.488644989625722,0.46356895446758,0.445522261316783,0.441785304083153,0.440884692779046,0.437250675964206,0.436580279039652,0.437176538588838,0.437462604342036,0.436311519461135
226,0.465860602636112,0.963947059017843,0.745437005243757,0.557026940940418,0.522046721064508,0.507030484428916,0.481030159678579,0.462613519183289,0.458597523461217,0.457757047281838,0.453906717734346,0.453086999882278,0.453940653602773,0.454206347580421,0.453147848942272
227,0.470605831411614,0.96787087912196,0.752235902793416,0.564856002344385,0.530231856056272,0.515083014365275,0.48949570527309,0.471163566331364,0.466899617002668,0.466141145406032,0.462476029257621,0.461568751908537,0.462268315570495,0.462466360327666,0.461365492645498
228,0.465849820596884,0.970484567420905,0.756732713022495,0.569759285010652,0.535194304082526,0.519990519090071,0.494458926610163,0.476141951013339,0.471747258682587,0.47102966710706,0.467447073069438,0.466489620199698,0.467128910102916,0.467295626563427,0.466180085919114
229,0.467491579276293,0.966750848591842,0.750517027113527,0.563493404291971,0.529246715004938,0.514023929605085,0.489155828909678,0.471066474103581,0.466690717971066,0.465982197229588,0.462599050925373,0.461678180608831,0.462095452197675,0.46223735319524,0.461054908787461
230,0.458915585564957,0.968436084333255,0.75336968571712,0.56619955179033,0.531662885650399,0.516469602597696,0.491098683082415,0.472852836551998,0.468494462134921,0.467767847228808,0.464243296083373,0.463311352657684,0.463876339978506,0.464042014545788,0.462905232171424
231,0.446640161249026,0.962191263383659,0.742899359002139,0.555539696643542,0.521416909937858,0.506219444723499,0.481704722669944,0.4637454756819,0.459480496728213,0.458742974594287,0.455433292505283,0.45457490808865,0.454886951677941,0.455037196838331,0.453820038911756
232,0.437185335742073,0.954604610088237,0.7300106049709,0.54185568235683,0.507799667448354,0.492684603005363,0.468566316973642,0.450795233666274,0.446765008897552,0.445963758888016,0.442735415302805,0.44199248940951,0.442181454396195,0.442362250126685,0.441101491240774
233,0.43859524728777,0.949186718524007,0.720785911531484,0.531940382735126,0.497778018325397,0.482755784589696,0.458608354157667,0.440877923174342,0.437077335792603,0.436204363965462,0.432923064832228,0.432273065897795,0.43249505419143,0.432725706497502,0.431463182630283
234,0.43520921005574,0.951029632302286,0.723946967153608,0.534818791524895,0.50027004104461,0.485300000815654,0.460433665469384,0.44246215781298,0.438718589928012,0.437811335935086,0.43428059940355,0.433625770419014,0.434101415704889,0.434376211214151,0.433186579625915
235,0.439684237613752,0.948313613297491,0.719404931444408,0.530404659161988,0.496111109923155,0.481119268296917,0.456698966182954,0.438866191033849,0.435151187175495,0.434242060738327,0.430824388506026,0.430197072248743,0.430551518683895,0.430815715454988,0.429583574873017
236,0.431900924557375,0.951857616406087,0.725471842283024,0.536379705766974,0.501739163286892,0.486764648046716,0.46170138743907,0.443647051820534,0.439897506721749,0.43898393730047,0.435378516026768,0.43471432107367,0.435264268633703,0.435547809468349,0.434378531872967
237,0.437525069974696,0.945773754267957,0.715206068079253,0.526263754832988,0.492151524585482,0.477142616180266,0.453076829154249,0.435362972460974,0.431676424552319,0.430762393049204,0.427447365067455,0.426846045464397,0.427089593983865,0.427345649020907,0.426075353160422
238,0.446714524456363,0.95068823833927,0.723581225184872,0.534293326580503,0.499571407484438,0.484617423341074,0.459469163960455,0.441400828006973,0.43770304725592,0.436769393412544,0.433136539310761,0.432492275334,0.433064257305323,0.433362102761815,0.432196099797643
239,0.437651726127978,0.955048079994496,0.733250866818492,0.545502043485092,0.510627164407771,0.49543483888076,0.469751608498309,0.451320641663712,0.447346079386868,0.44642819897928,0.442633943046937,0.441878018835247,0.442586254624804,0.442859353510042,0.441724394388668
240,0.434739756044199,0.947962130096751,0.721003787877144,0.5332783650049,0.499119970095475,0.483876471481124,0.459592269874082,0.441635562817991,0.437698842981617,0.436797227087177,0.433422173864824,0.432736345318983,0.432998765676838,0.433221817974432,0.431948067494263
241,0.446661526337765,0.947057046574641,0.719510449025663,0.531183004974971,0.496655689580279,0.481490153895597,0.45670573738911,0.438636006504799,0.434815837060847,0.433868532324687,0.430354685529692,0.429700873780283,0.430098313289359,0.4303638687936,0.429128867367685
242,0.444520267531121,0.955484275157613,0.733833446947105,0.545881006332387,0.510876587779978,0.495705524536489,0.469807826546218,0.451307041427148,0.447348859760529,0.446416816527274,0.442554993904332,0.441799113386166,0.44257263138823,0.442859383278571,0.441743799141926
243,0.4617364560244,0.952576853911671,0.729063860320462,0.541650415897998,0.507250156656947,0.491984535780212,0.467128750203435,0.44894183840831,0.444904587052624,0.444016376772889,0.440471121977886,0.439722848612038,0.440169370115928,0.440397518822505,0.439181677522045
244,0.450237481502436,0.964940891390305,0.749925463446734,0.562938711928493,0.527752259364674,0.512494218798122,0.485987682181045,0.46722636869435,0.462983640317963,0.462120811830557,0.45814831130646,0.457249501889371,0.458185087713584,0.458438477452064,0.457380110007864
245,0.454208113038131,0.954940013737796,0.733281403634383,0.546694777241982,0.512667362268113,0.497286417849345,0.472954539555885,0.454893728044613,0.450646517269331,0.449830819118623,0.446491273495308,0.445677688259112,0.445932062008432,0.446094860874559,0.444825989393694
246,0.452287112909202,0.959283362127175,0.740532638943031,0.553357493601746,0.518554086649087,0.503272676473305,0.477651964440783,0.459210980380303,0.455012592569188,0.454154787175021,0.450464540619933,0.44962500250752,0.450245903942937,0.450468662098292,0.4493153127529
247,0.44217837482573,0.957207725664465,0.737161609610434,0.550315253576229,0.51585802315257,0.500527539089607,0.475442869905025,0.457146194512352,0.452932655000163,0.452087796467266,0.448527813365445,0.44770103098967,0.448182220929011,0.448382897816582,0.447183166827367
248,0.440320003924896,0.950458931152481,0.725781724426388,0.538458959639199,0.504229249267133,0.488919119910005,0.464483492375899,0.446444171069338,0.44237678795424,0.441499574505936,0.438124124586598,0.437386977213316,0.43764920277475,0.437850886634001,0.4365807750975
249,0.43930686189579,0.950232690987225,0.725395763377128,0.53759517003928,0.503010124998167,0.487770630887969,0.462768457659191,0.444568090487439,0.440609679106172,0.439685995492173,0.436122311310001,0.435409326857836,0.435856288319077,0.436104373563211,0.434886698008895
250,0.442083379364365,0.949522491228166,0.724262409365249,0.536498414563941,0.5019454452294,0.486702859932524,0.461722823350379,0.443516088369026,0.43958181063908,0.438648492568561,0.435065082832012,0.434361824340519,0.43482462214076,0.435079118011116,0.433862240296313
251,0.442703474028969,0.951538396074784,0.72772562857661,0.540013597792351,0.505316802733788,0.490075059087213,0.46479467269708,0.446475810296354,0.442510242512005,0.441578417146231,0.43790451520642,0.437177114026188,0.437736440527695,0.43799760613517,0.436810785726934
252,0.440837602499807,0.951599935950966,0.727911616574935,0.540392163159624,0.505799312592211,0.490529943065035,0.465400468408743,0.447116213382045,0.443114920107272,0.442195134564621,0.438567633880727,0.437831587706331,0.438344003220961,0.438592160931542,0.437391111983466
253,0.42747409442672,0.950247581370898,0.725682385189143,0.538122004616598,0.503596542856371,0.488321707211389,0.463360700776452,0.445139072017065,0.441154265326215,0.440231511451854,0.436659254259424,0.435938077551606,0.436388620471217,0.436632623424251,0.435411967583297
254,0.435883300706563,0.941058213455831,0.710151198764216,0.522221528226932,0.488104801204392,0.472838097127269,0.44883999915231,0.430993784604921,0.427198027114174,0.42623484312564,0.422944579185561,0.422339422930771,0.422478623458213,0.422720219607783,0.421394345006423
255,0.406324555056887,0.94844994578116,0.722667092009798,0.534277479001544,0.499267698961096,0.4841002638768,0.458435291495656,0.440033624158496,0.436240221834127,0.435242183716511,0.43143650470046,0.430769692381893,0.431444087047794,0.431756813092336,0.430596602271364
256,0.394829181622305,0.925076645782532,0.685406134091258,0.498088738523202,0.464535149318803,0.44906328614378,0.426330127281125,0.408873188197705,0.405279609507835,0.404213220178661,0.401290804530579,0.40083638009828,0.40053239748862,0.400768451473433,0.39926811029526
257,0.387537458828894,0.920935391342367,0.677862651943623,0.488525292698037,0.454019889855722,0.438805391149625,0.414729935093286,0.397035419410281,0.393845869149319,0.392635090353474,0.389346946050642,0.389002901079246,0.3890999838786,0.38947387866464,0.38806807048623
258,0.385744262119896,0.916430230374702,0.670322487600829,0.480888447887904,0.44641105258235,0.431228683633116,0.407133554573314,0.389470241598672,0.386460167539868,0.385191000970877,0.38185062611689,0.381567867114994,0.381738118219206,0.382156142216692,0.380745960225717
259,0.399943375321163,0.915909794100395,0.669469055079227,0.479682709806456,0.444995061215997,0.429856941682117,0.405415737026675,0.38766335207291,0.384733005865244,0.383432580218786,0.379974196125816,0.37970872366961,0.380006683634516,0.380457593373227,0.379075816020262
260,0.416711623133663,0.926045588930887,0.686797829068923,0.497031588441329,0.46174832570649,0.446637885611472,0.42094903761545,0.402654681147504,0.399561574201835,0.398286896115875,0.394372349134311,0.394003246465081,0.394731992237209,0.3952058259501,0.393976788431261
261,0.424050614474067,0.936082836172333,0.703949141906329,0.515246868485184,0.479987968277022,0.464770106825481,0.438799336957663,0.420238186813776,0.416803503378758,0.415621896079956,0.411578712176091,0.411065279605721,0.411903151637203,0.412320758907226,0.411154011039813
262,0.412016459089214,0.939494291650043,0.7098514229901,0.521995139784914,0.487094583303777,0.471762863701585,0.446314416292753,0.427856650903158,0.424180241177581,0.423079931833525,0.419230207238728,0.418641425280562,0.419281414507461,0.419625236742612,0.41841485256659
263,0.405051501208636,0.930391671082321,0.694508735362879,0.506684176130777,0.472430312828,0.457034953527406,0.432985785509985,0.415057884673614,0.411471115689214,0.410367986864775,0.406997780373145,0.406501127725262,0.406644344863041,0.406943113816123,0.405575665899156
264,0.405067678599601,0.926992076951379,0.688729809906444,0.500111776579091,0.465527467917713,0.450224879522744,0.425782292451604,0.407819102898423,0.404425004329758,0.403255607370496,0.399792419724853,0.39935983395168,0.399603584241614,0.399956410756011,0.398607654370677
265,0.413318056641328,0.927552889039063,0.689737530932887,0.50095094185434,0.466156376361247,0.450889493423181,0.426020257588807,0.40791090925712,0.404571874971266,0.403375896966149,0.399749182089904,0.399321179104043,0.39973192097447,0.400117353753321,0.398812822312604
266,0.42438434901842,0.93324075175978,0.699455722267503,0.510853140688567,0.475789633804934,0.460521975247562,0.435023729189246,0.416637283145204,0.413188757513689,0.412012232508508,0.40816071985851,0.407666262150921,0.408299412876229,0.408691282137222,0.407462995093678
267,0.441710446099294,0.940007750824375,0.711008824916731,0.523072158954089,0.487968690314524,0.472641843771662,0.446850878348852,0.428275509201725,0.424609447475909,0.423490681061618,0.419541277745202,0.418948143317296,0.419681744256246,0.420042474044794,0.418859023749317
268,0.430377089794529,0.950923760879324,0.729515090446015,0.542546362414901,0.507264611237052,0.491869946689653,0.465425029924737,0.446537560961737,0.442551058388164,0.441514756802638,0.43740063403741,0.436649252321976,0.437580056994777,0.437902555528105,0.43679569342486
269,0.432546131590643,0.941151973045703,0.71321577916943,0.52666559677798,0.492447624125519,0.476914938439232,0.452562979910224,0.434378832855793,0.430384247863354,0.429390673194257,0.425939273416898,0.425269802751258,0.425500050250936,0.4257303276972,0.424409663060218
270,0.43432752099164,0.944270021786599,0.718426126386152,0.53116103058799,0.496231414724528,0.480808620739621,0.4553018919428,0.436789043229497,0.432867148655692,0.431829326323585,0.428060059060881,0.42738049657431,0.427938063996572,0.428228206927168,0.427009834827415
271,0.427705480539988,0.944953746341433,0.71968816193244,0.532816799929098,0.498033193241339,0.482572248614852,0.457181691161596,0.438663458222432,0.434693964225349,0.433669687649341,0.4299061511936,0.429208778007803,0.429761953104454,0.430041097711141,0.428819359217588
272,0.425175772012081,0.94016040862821,0.711663141139973,0.524667316018312,0.49015660537754,0.474672352276085,0.449918407175842,0.431636163159065,0.427732756257905,0.426698679626066,0.423135144713174,0.422491952547779,0.422827304679119,0.423091870830868,0.421800370791849
273,0.429868107975886,0.937897345192193,0.710130375832313,0.523571368618081,0.488703499721068,0.473094940149869,0.447788211302116,0.429239711266147,0.42532555291424,0.424225094097297,0.420490279000721,0.419846922313481,0.420294757117188,0.420584344863986,0.419310744966951
274,0.429015371212066,0.941522436961106,0.715905917727676,0.529372738774007,0.494333768452861,0.478751054587802,0.452976855677065,0.434237928239908,0.430282797525402,0.429183855663571,0.425274727297246,0.424592837016559,0.425226365100314,0.425531779881261,0.424314775294813
275,0.42825112743581,0.940274741274116,0.71396884611884,0.527699192172811,0.492898075118147,0.477268405040033,0.45191450923294,0.433298269950738,0.429308684919143,0.428226253323295,0.424444115970001,0.423764722195602,0.424265076894639,0.424546100856791,0.423288131618158
276,0.432525392425892,0.939909239841426,0.713388805759678,0.527006884904853,0.492150127387598,0.476527125506906,0.45112424424441,0.43250348207224,0.428528877345066,0.427439479307025,0.423653276927338,0.422980155638726,0.423481549599962,0.423766620568592,0.422509198261796
277,0.433249549210435,0.942916289063629,0.718503254509667,0.532254269265918,0.49723167589127,0.481617255289955,0.455818779979737,0.43704582022451,0.433021514297264,0.431938183971398,0.428028710134248,0.427319036570734,0.427953508826607,0.428246186063346,0.427030519960548
278,0.427489874208234,0.942876306790332,0.718528381753227,0.532541950074779,0.497684610533583,0.482032444402746,0.456489624350595,0.437781405262182,0.433707175783676,0.432642295005723,0.428811941981008,0.428091634915692,0.428645609114524,0.428917842501979,0.427678184297082
279,0.44062657730376,0.93881304591464,0.711759211770728,0.52561504228262,0.49094269593132,0.475271487537999,0.450204309869339,0.431678225033131,0.427666796183698,0.426589499531121,0.422912412838929,0.422239603019518,0.422622718719647,0.422886094563693,0.421592690368444
280,0.439188505930966,0.948610353074404,0.728213109620935,0.542220175720104,0.506862996394965,0.491260716615612,0.464710037462479,0.445657681008376,0.441531567063689,0.440460013398114,0.436336959900136,0.435555722709227,0.436424487120899,0.436728688081755,0.435586995259518
281,0.448178794034576,0.945942667528318,0.723919947786711,0.538602976370131,0.503907015158079,0.488189355635966,0.462753304455478,0.444024843851815,0.439796659478452,0.438776510037769,0.434986785818105,0.434205966657999,0.434730801253097,0.434968990582498,0.433722023238496
282,0.441699186930725,0.95258359192572,0.735038252638543,0.549821937925192,0.514663667981948,0.498988745228318,0.47261480099003,0.453577130041391,0.449251800002218,0.448243408378895,0.444215728536252,0.443357095438544,0.444154291638038,0.444410317495356,0.443250315690292
283,0.435448266132163,0.946947437864926,0.725761649185923,0.540793996110381,0.506251231892561,0.490485756811811,0.465295231807005,0.446634914422299,0.442306080259664,0.441320045181347,0.437641239643993,0.4368303172102,0.437248779396697,0.437454475139528,0.436178501293486
284,0.427724660796266,0.943487062762793,0.719946475885294,0.534365774458193,0.499664814313401,0.483941140535356,0.458698265831652,0.440071152828737,0.435874856105636,0.434844640584338,0.431158065615467,0.430405728567616,0.430810072000443,0.431041934706525,0.429761524197787
285,0.432310773508157,0.938626439535387,0.711825426053119,0.525866202577904,0.491210453762314,0.475500799233162,0.45047597349377,0.431947632056039,0.42789702084752,0.426821977069411,0.423174389360449,0.422492500676735,0.422835366684288,0.42308853664701,0.421783234211208
286,0.440402458018757,0.94260974017846,0.718529141073389,0.532400081920269,0.497292862191474,0.481644704917691,0.455719615842964,0.436884089553666,0.432840707863643,0.431744494989211,0.427805061319911,0.427089907354578,0.427738696269343,0.428033329335837,0.426819454881126
287,0.445850719400252,0.9475347533507,0.72688594527777,0.541369747987336,0.506259692306852,0.490580046932115,0.464402546999342,0.445424796757302,0.441236807030432,0.44017834375524,0.436154843064374,0.435365573317106,0.436120989705012,0.436399799800038,0.43521934563841
288,0.433882534423063,0.950458750876321,0.731880327977022,0.546886454490355,0.511906452221805,0.496180282293384,0.470109494319848,0.451137827786342,0.446810572566181,0.445796944395367,0.441834723069883,0.440990361926916,0.441702379813866,0.441948184872316,0.440756955478431
289,0.463016816823452,0.941595371731248,0.717133027390129,0.531921782211001,0.497497106664964,0.481702441203148,0.456920029112063,0.438406148272414,0.434175278716147,0.433154311865724,0.429589617629359,0.428843068059484,0.429109793063574,0.429317613267458,0.427991397342857
290,0.452007792908709,0.961836233088738,0.752929208631017,0.569289702091454,0.533356863299412,0.517580897132652,0.489395967678227,0.469608008971374,0.465047289540767,0.464004115842925,0.459459681767136,0.45844466826429,0.459771592022423,0.460063880826625,0.459043264256332
291,0.452250138671525,0.950930164139033,0.734864244164064,0.551966735409387,0.517697994974589,0.501673422319745,0.476548817185865,0.457703693144993,0.453008127887977,0.452069537667106,0.448415791222662,0.447469668890467,0.447845724387291,0.447985110603613,0.446674188369231
292,0.446101802733531,0.95284726730612,0.737968777648189,0.554270030049934,0.519276847638974,0.503366579807901,0.477179935813216,0.458062468313022,0.453464293876044,0.452474020972726,0.448557566403459,0.447617690175859,0.4482581449377,0.448454853829411,0.447231430831985
293,0.438590583442587,0.948233787236626,0.730407686523245,0.546697481065059,0.512016936445658,0.496061168626845,0.470481569178981,0.451545119476714,0.447010753492686,0.446007824446004,0.44222785636765,0.441340520752397,0.441811846835742,0.441998299291267,0.44072130617675
294,0.435553237598577,0.943740164013167,0.722917590817371,0.5386284481579,0.503889060669352,0.487950975416215,0.4625006592005,0.443639977441834,0.439245312342062,0.438197261030446,0.434440764083874,0.433622868624644,0.434037174156581,0.434244741814431,0.432950414718064
295,0.430072802748261,0.942336578509715,0.720595998984584,0.535967525540303,0.501047545379126,0.485144129292806,0.459429359669217,0.440493436298918,0.436196913629835,0.435109567604615,0.431246395599658,0.430460247802454,0.430969630301624,0.431209423981374,0.429940860901547
296,0.437186963401873,0.93870917406212,0.71459220696915,0.529752849547484,0.494923343795718,0.479009615013126,0.453558893973593,0.434718664922579,0.430509543139439,0.429396076877062,0.425589315153045,0.424851731029175,0.425284253327154,0.425531441358648,0.424235824151658
297,0.445211017304962,0.944230183047414,0.723828865312282,0.539013535102416,0.503741623293661,0.487889159540446,0.461484917661918,0.442313378268053,0.438064593831833,0.436944280828854,0.432841464831141,0.432047005075202,0.432800895773846,0.433082217562705,0.431883463096384
298,0.424680253498544,0.948829547712768,0.731612521724239,0.547535583519482,0.512374009548915,0.496483218339989,0.470010250583339,0.450761800510195,0.446351529613123,0.44527934302962,0.44116012145933,0.440289684138672,0.441089429253084,0.441343749532584,0.440157894826616
299,0.432888019039746,0.933700138769679,0.706471979277536,0.522013612622207,0.487764515765738,0.471734645474825,0.44741864309124,0.428932656498175,0.424692167496851,0.423602218738689,0.420145307542134,0.419442668136755,0.419497405001323,0.4196893446798,0.418278304061438
300,0.430957445410444,0.941956869420829,0.720161330196784,0.534874595205325,0.499408585285344,0.483582355831724,0.457015333866955,0.43782738960602,0.433670801460383,0.432513227358956,0.428375757359576,0.4276198805821,0.428389947024603,0.428694287890966,0.427500200776832
301,0.412571510752026,0.93917872122317,0.715703762626194,0.531086252734642,0.496217863945885,0.480286002035614,0.454654674521307,0.435712561140428,0.431498356218146,0.430372115149393,0.426470764327083,0.425723845283139,0.426245100903822,0.426503259383335,0.425228492629906
302,0.420962710971906,0.926715166907774,0.694849142621886,0.509536410968948,0.475078897488481,0.459092504982866,0.434702715507119,0.416265991087978,0.412285465260497,0.411103320253955,0.407611555049495,0.407018050587887,0.407079560258079,0.40732650404919,0.405907027961661
303,0.419614428812552,0.934706360192506,0.708194322233471,0.522193278060051,0.486669956320688,0.470864063688119,0.44443102749288,0.425330759820304,0.421411373967106,0.420173909198575,0.41603394890152,0.4153858040856,0.416123635467901,0.416472422398787,0.415256550567764
304,0.412734329563227,0.932353868363846,0.704414920221069,0.51910480610278,0.484150097147186,0.468239421866181,0.442697331099693,0.423829575297166,0.419844042131463,0.418639053914069,0.41472873923148,0.414084295197052,0.414581346560655,0.414883271823597,0.413590436936695
305,0.405924014398519,0.927886791003143,0.696956425487206,0.511263997865627,0.476373979696827,0.460454672874369,0.435266338574417,0.416569268125533,0.41267598010919,0.411446341988724,0.407676033079086,0.407087878122864,0.407429728470014,0.407731622395892,0.406389658280324
306,0.450756538277445,0.92382607497506,0.690173771600606,0.504076832243542,0.469128740875141,0.453227868003153,0.428077948894149,0.409442357710243,0.405686779339087,0.404411636158991,0.400655746484005,0.400126465480091,0.400446697434796,0.400774580394394,0.399418268288753
307,0.451179205444723,0.94997992080256,0.742722292116337,0.561665637635381,0.524793448723965,0.508541271226091,0.478596835010274,0.457769411555731,0.453213091035135,0.451848773156986,0.446545851030285,0.445542463619726,0.447300336634109,0.447686659270067,0.446721133979956
308,0.420602942605417,0.945885732505621,0.73497572429097,0.555468470973516,0.520678798058697,0.50414562171665,0.477651756661694,0.457844220709993,0.45288141024283,0.451721222501905,0.447460305411216,0.446413108909519,0.447135040944742,0.447303456289455,0.446017803495151
309,0.418105897577861,0.925331572161748,0.701371222227037,0.520142892361533,0.485733973704838,0.4689948678622,0.444475139217398,0.425449835717812,0.420804050988318,0.419562843683212,0.415989931426351,0.415199490733533,0.41506337098028,0.415188975729507,0.413675185661456
310,0.412496427924305,0.927117082265325,0.70411039296432,0.521493072566525,0.485879495539948,0.469366570110751,0.442750080277507,0.423113069292929,0.418767341201596,0.417388668162028,0.41313950703957,0.412393524980644,0.412938941796719,0.413217212109876,0.411904559980031
311,0.430866682970032,0.922851181896555,0.697198369294904,0.514727653119108,0.47941200388895,0.462827281870654,0.436720498902883,0.417208825782721,0.412934052431057,0.411533916722955,0.407363069063985,0.406664000956156,0.407108281286033,0.40738535071084,0.406033011524214
312,0.430200361319178,0.936289054989979,0.71933385524317,0.537238215527842,0.501186651634704,0.484785286525407,0.456852103765211,0.436697997785131,0.432277689161545,0.430896094849142,0.426154712505413,0.425308607630234,0.426397371590247,0.426727863534498,0.425566447795749
313,0.426330705578237,0.933489243710931,0.714971592724538,0.533789466018293,0.498590097184342,0.482028279273068,0.455560075353332,0.435830436122905,0.43124825369125,0.429943952516325,0.425651803431052,0.424795341139481,0.425422632251136,0.425658783206638,0.424357368754057
314,0.441935778109858,0.931240310345805,0.711271741727976,0.529666057038487,0.494369189739347,0.477803083146477,0.451407389384798,0.431747764460806,0.427213539387916,0.425893198826981,0.421669775478093,0.420845077478285,0.421384224037759,0.421621033037887,0.420299187860745
315,0.449058433072776,0.942347797105019,0.72954011665168,0.548543396469792,0.512734793696164,0.496309750347283,0.46847501492182,0.44830884787005,0.443644948368825,0.442343153087989,0.437679283346495,0.436725578850002,0.437783591409048,0.438061158577851,0.436888478470377
316,0.438279158739296,0.945329726273676,0.73462919234687,0.554703130588173,0.51941362614099,0.50291847666475,0.475727323746841,0.455722137355765,0.450843727883094,0.449626259605204,0.445180114923839,0.444151682155834,0.445030308174915,0.445240143037016,0.444006080852379
317,0.440742638041512,0.937356041890866,0.721658447274658,0.541331687950233,0.506456803304161,0.489837753673292,0.463834268625004,0.444246881125217,0.439414430624538,0.438199825917197,0.434147136640961,0.433203405039201,0.433621116615473,0.433781793779517,0.432419786551636
318,0.454541744201874,0.940359434531514,0.726527549333392,0.545839271914271,0.510411788366609,0.493898547479424,0.466861138267157,0.446960126470774,0.442198299256891,0.440939953663772,0.436574896390433,0.435618411173658,0.436363256955885,0.436582251040373,0.435319130770039
319,0.466175830857626,0.949272684994051,0.741203253355117,0.561510580159258,0.525972874896988,0.509528796408563,0.481750466238666,0.461557690271329,0.456631059610509,0.455414817870937,0.45082256176532,0.449745734001281,0.450800309699623,0.451025160670248,0.449841765914804
320,0.473012284042371,0.955687803288773,0.751816336168381,0.573307980048909,0.538058857967071,0.521608251845791,0.493948421718502,0.473770715142999,0.468609722546931,0.467478762466131,0.462985507424061,0.461797056942238,0.462834875387227,0.463011001617211,0.461808794732984
321,0.472223352863298,0.959239729088898,0.757716951612674,0.579945335378643,0.544924241627927,0.528460186096958,0.501022385671851,0.480924496060688,0.475600367098031,0.474533485451694,0.470185054140885,0.468927965034434,0.4698759734763,0.470009675909323,0.468772104981519
322,0.476478377216484,0.958082088086094,0.755948871465817,0.57829020722526,0.543481742372922,0.526973118509835,0.499984560668272,0.480042535643552,0.474665451410246,0.473625868121619,0.469447988815092,0.46819043319131,0.468962223819027,0.469063300126915,0.467773788790086
323,0.494165464273153,0.961106113364705,0.760872156820777,0.583451411227601,0.548488693559688,0.532022935978498,0.504627509436557,0.484559877203682,0.479152136620063,0.478115143063945,0.473841685249867,0.47254855669906,0.473449028764611,0.473562230031451,0.47230736105027
324,0.499357965985516,0.97097069363422,0.778843779733902,0.603885554492324,0.568784455350606,0.552355809259747,0.523914579205725,0.503410545564299,0.497767022460124,0.496737556422719,0.492203271396376,0.490740359729736,0.49200159728053,0.492124752539155,0.490930803487788
325,0.482772684368105,0.972845851008554,0.781782995286665,0.607602199124335,0.573080017483569,0.55660049091591,0.529004061542904,0.508777795602611,0.502946113167721,0.502008359057781,0.497800415033971,0.496281310092452,0.497277427853377,0.497331215273909,0.496039311316186
326,0.479976597880552,0.961346921005114,0.763470903150689,0.588065354771491,0.55388734101666,0.537228480225765,0.510980101078999,0.491209786538406,0.485449529012638,0.484504937749033,0.480678095571739,0.479282761637561,0.479741912105477,0.479735707283233,0.478312175182042
327,0.481180544114236,0.961256959709554,0.763150533395137,0.587057257710851,0.552267582598155,0.535692965278956,0.508462556916616,0.488381457477836,0.48278689657199,0.481756673716377,0.477589063155834,0.476230087361546,0.476995522908572,0.477062750002866,0.475744342419334
328,0.485741469641135,0.962034802745006,0.764491494890584,0.588582112679772,0.553788105412431,0.537223030829204,0.509841754096215,0.489680868698051,0.484096164303366,0.483055773462229,0.478800524168927,0.477433757784203,0.478293940188702,0.478374535675717,0.477078868654104
329,0.484342381537188,0.964932678898534,0.769210329137507,0.593695897183515,0.558875057106133,0.542341591065034,0.514737991595715,0.494501260416852,0.488869080799264,0.487841607241352,0.483536946039911,0.482131720058867,0.483080998823203,0.483164731770402,0.481886907930829
330,0.486903697096456,0.963479180462929,0.766989006586837,0.5915214119589,0.556889886272997,0.540312913502581,0.513104176951469,0.4929935426706,0.487330325881625,0.486320488134882,0.482142115189398,0.48074326694832,0.481554059332384,0.481613364858966,0.480293617546471
331,0.477822197952036,0.965385489484616,0.770067485101819,0.594739852294576,0.559980745950023,0.543439122638622,0.51592274106758,0.495718136987554,0.490047232696746,0.489033410439406,0.484778789309081,0.48335988410529,0.48426791291093,0.484339607733971,0.483046271019391
332,0.467832171379258,0.958903631221075,0.759755307424528,0.583893405408518,0.549401771891076,0.532751496017058,0.506047190151989,0.486095790393352,0.480468927463586,0.479449079005023,0.475403114740948,0.47405448280235,0.474670897627177,0.474711255225297,0.473342659363642
333,0.481683803538387,0.953130329113679,0.750375668875656,0.573559620179601,0.538872012104149,0.522186935833923,0.495526834066398,0.47559415017519,0.470127291168436,0.469042570441642,0.46495912257386,0.463700406616339,0.464263435767867,0.464328139763109,0.462962424648832
334,0.461242804325845,0.963380996562054,0.766852219024458,0.590796498021058,0.555546268849402,0.539045736478101,0.510795968109076,0.490334883021875,0.484839921854919,0.483735497342275,0.479175796526688,0.477811122916013,0.478962917704774,0.479100403056915,0.477892496427265
335,0.466570918508196,0.947797537743481,0.741982989747896,0.565126961480925,0.530856229497742,0.514051685709718,0.488279317608008,0.46859056951819,0.463137620017159,0.462055739257095,0.458182600236995,0.456974743303537,0.457269440188526,0.457299885665205,0.45585544476779
336,0.464400511081767,0.953946891113208,0.75168066044466,0.574318565061149,0.539013372317627,0.522419951892745,0.494688723759926,0.474407913866611,0.469091391907342,0.467923555890681,0.463465953008159,0.462230019269455,0.463146725888401,0.463288263815493,0.462033305720166
337,0.47060757784168,0.951415025733831,0.74780239252225,0.570756430834216,0.535878993309562,0.519199700089002,0.492172120592319,0.47207146356503,0.466719858806328,0.465573409599618,0.461279187408247,0.460056363877022,0.460790790841496,0.460899452637041,0.459584486703594
338,0.449110598238432,0.955992898985744,0.755181323871533,0.578388330863235,0.543244577074131,0.526645359783177,0.498964858685699,0.478665380082903,0.473279446877203,0.472133707805267,0.467673349535584,0.466399640707038,0.467348277075419,0.467479251196926,0.466222196215338
339,0.468147199330693,0.94051469859436,0.730273950974579,0.552495099290336,0.518043175862256,0.501181323427239,0.475510630509985,0.455849568892001,0.450594510092607,0.449428138877557,0.445523542891568,0.444425116681696,0.444649027184539,0.444710574773587,0.443260579592431
340,0.497872257660712,0.956006771623252,0.755138574909733,0.577678660315279,0.541940129084275,0.525420134696459,0.496787711772043,0.476192545544581,0.47095916816956,0.469734018381291,0.464953708719327,0.463712234181058,0.464952483283679,0.465153032945649,0.463992296704969
341,0.501017669106069,0.971844562170273,0.78282226284512,0.609492813171405,0.574224478392446,0.557764452070407,0.528548338818525,0.507623855415451,0.501942721536147,0.500814891989696,0.495924881604134,0.494405628422596,0.495961491745684,0.496121590478823,0.494979314664017
342,0.504844516862887,0.971405092256508,0.782159330284781,0.609561988136882,0.5752200251503,0.558644653990825,0.531091756782923,0.510748595878299,0.504794967886401,0.503813719877821,0.49956099122775,0.497991026288582,0.498963148713187,0.498995910309695,0.497658302836158
343,0.507357928998787,0.973968309482502,0.786269121627817,0.613930174175241,0.579468691155507,0.562939328490072,0.535146164520457,0.514770871835505,0.508773430158932,0.507808042822353,0.503571933187375,0.501970093110708,0.502965506287841,0.502996822507855,0.501663975927904
344,0.505030548313428,0.975187186589479,0.78830772312412,0.616322448478958,0.581976612800127,0.565451434900476,0.537747190213309,0.517401108545778,0.511357152339965,0.510412236288559,0.506226549960297,0.504602702013322,0.505574796824579,0.50559542400059,0.504247981867159
345,0.507996442231203,0.973400042321624,0.785553667264547,0.613421486330522,0.579170883775495,0.562606562565094,0.535185583034169,0.514934951574737,0.508880324599316,0.5079428356721,0.503845751501116,0.502235513940261,0.503095423510502,0.503098433125852,0.501720315594998
346,0.503477142565811,0.975595995705006,0.789039499052582,0.617128705348933,0.582744178960256,0.566227348324649,0.538448188167485,0.518082719194692,0.512032206753325,0.511085521827902,0.506891226503374,0.505261150381062,0.506244918425301,0.506266809902976,0.504921848834003
347,0.490910736622013,0.972199515691885,0.783774689687242,0.611586821584506,0.57738558845447,0.560796179275748,0.533513453502794,0.513301227028126,0.507246095808203,0.506306771335173,0.502242383404387,0.500641337329262,0.501449309918973,0.501444873996983,0.500052465299389
348,0.498216000457354,0.964282201702822,0.771171181196815,0.597845855662779,0.563626219603838,0.546921015708004,0.520128434434681,0.500065307283181,0.494120073838864,0.493136640684475,0.489155810186609,0.487652133652028,0.488244524900607,0.488229304453862,0.486800000198642
349,0.493128296417532,0.970368228226452,0.780747442430848,0.607753701993721,0.572999839162898,0.556449040161856,0.528363360479422,0.507874248218156,0.501991831698463,0.50095842173062,0.496572209966034,0.495023216864838,0.496082817186473,0.496143632038376,0.494846892591935
350,0.510797379715705,0.965958621109968,0.773948256655991,0.600846966323003,0.566518161746351,0.549852194426036,0.522674764617797,0.502455550156032,0.496535995083196,0.495530168878765,0.491387190492259,0.489869833868207,0.490638689996726,0.490651278453678,0.489268050334581
351,0.500998729765863,0.978339420251004,0.793490799800569,0.621743120676499,0.586946324959355,0.570514649543504,0.541823708053423,0.5211322980552,0.515161169886689,0.514153037666751,0.509636819161071,0.507994095974868,0.509307866961704,0.50939006434031,0.508142439027992
352,0.49819995296825,0.969858421495474,0.780423707436473,0.608310502966913,0.574322455725031,0.557669669568625,0.530798795711713,0.510689489073568,0.504613521932277,0.503678701481113,0.499703526125544,0.49811475150073,0.498800353242128,0.498774180174893,0.497341635721323
353,0.5122129833117,0.969274950558203,0.779326836280221,0.606623664860285,0.572183968991901,0.555573114300259,0.528093037479211,0.50780761257722,0.501833192866176,0.500842493117125,0.49668114567296,0.495120446638477,0.495954792054075,0.495968743494117,0.49459725868953
354,0.507496045798867,0.97860822344947,0.794151271178001,0.622748792790821,0.588127099084736,0.571679411494152,0.543223501769844,0.522605218878519,0.516580777793247,0.5155948998009,0.511169213414223,0.509510208132862,0.510747055778417,0.510809926636273,0.509531282709076
355,0.504769975653475,0.973989747149063,0.787122967012526,0.615640683992922,0.581589396786129,0.565005094285086,0.537769861385073,0.517549764723638,0.511425566922471,0.510502286646945,0.506459506662578,0.504820521828064,0.505636502473668,0.505621661438199,0.504213551271641
356,0.510143792218199,0.972846397906787,0.78523853613466,0.613335693338406,0.579050943667233,0.562473061388651,0.534994463973997,0.514710997649208,0.508641423095454,0.507688032855201,0.503574250204444,0.501957674337696,0.502810716848176,0.502811395656322,0.501426498131648
357,0.552849055945527,0.976535592498903,0.791110977995387,0.619704808075644,0.585304473539495,0.568798091405466,0.540846209968231,0.520398396986676,0.514324301598963,0.513363666680519,0.50910982142186,0.507457110066879,0.508501347780966,0.508528715838599,0.50719075293893
358,0.554380670068607,1.002069869739497,0.832754914427769,0.666941008029441,0.632473487695295,0.616428226848284,0.586474522866803,0.565283847018127,0.559037079264207,0.558079131097115,0.553382156837316,0.551464472309441,0.55333761970991,0.553483042620667,0.552292574529721
359,0.540649248569899,0.99931989717488,0.828960485835069,0.663770344761228,0.630670263804217,0.614470095809007,0.58698849447159,0.566689295088883,0.560102085027372,0.559365590632708,0.55558868176318,0.553631196458315,0.55466463973702,0.554636734646781,0.553141562553775
360,0.54729450512592,0.990760166809793,0.815678750701441,0.648866218176597,0.615669754803146,0.59929709867865,0.572371846839709,0.552320126985072,0.54572175594107,0.544986151988875,0.541401559783371,0.539502037282108,0.540196142745028,0.540105336030184,0.538541678910682
361,0.558046090407031,0.996280985761657,0.824054048223681,0.657815280982527,0.624142459402767,0.607925157651149,0.579820447545085,0.559352539086782,0.552863860058299,0.552057162394208,0.548090304921346,0.546169355599101,0.547296610319643,0.547292751470155,0.545861747782592
362,0.559400002560129,1.00234941647853,0.833595287752494,0.668754935714987,0.635320320462644,0.619210014020448,0.591056833572717,0.570551681974944,0.56401485150717,0.563241278716973,0.559302991069587,0.557333341980436,0.558552134948518,0.558566129319106,0.557132776456605
363,0.556977737428576,1.002293742294595,0.833697027895714,0.669126810562072,0.635985024867626,0.619852634373804,0.592223208497822,0.571918488306245,0.565298873247126,0.564579262883787,0.560860518006111,0.558877551659313,0.559905809919613,0.559881365295657,0.558376002643101
364,0.545460290683139,1.000688868069273,0.83126654340181,0.666423825939183,0.633287383191746,0.617121286799296,0.589630874251323,0.569389169309643,0.56275571030304,0.562041660258116,0.558377710502721,0.556401545819297,0.557350038447974,0.557309048893522,0.55578375866901
365,0.532230248372824,0.993417523736837,0.820084054357459,0.653963917017387,0.620824449679906,0.604507625263678,0.577459959465076,0.557365668971783,0.55074186424564,0.550013934105486,0.546422077618911,0.544494397450397,0.545242170499548,0.545159910498688,0.543597695303936
366,0.532450325778809,0.985816450054038,0.808169147620649,0.64053887747976,0.607132912038225,0.590686732355521,0.563669907943803,0.543560807577151,0.537038756285165,0.536243945644886,0.532549125680227,0.530696492733709,0.531385204111639,0.531299913511231,0.529758448472991
367,0.521034170620717,0.987050048978782,0.809970398868659,0.642225315301403,0.608435961664717,0.592053400295579,0.564265797701739,0.543870189233187,0.537454907693137,0.536592143996981,0.532592896829087,0.53074906789874,0.531726338402628,0.531699436623313,0.530254251875815
368,0.527458683891336,0.979322103422938,0.798036577275018,0.629259986132139,0.595650376137208,0.579101386117273,0.552057277147291,0.531877563383518,0.525481366010113,0.524610088659111,0.520755174029315,0.518977999214935,0.519684586010459,0.519615179212624,0.518108328205959
369,0.512528240209315,0.984661216695094,0.80621971453844,0.637871985923992,0.603799853960444,0.587399900776436,0.559249388426144,0.538701527304096,0.532384732166317,0.531459641483624,0.527261745950339,0.525454311652125,0.526558690542676,0.526562412926166,0.525171994989367
370,0.482902631044693,0.9739631719911,0.789712614666658,0.620166438488251,0.586531520814716,0.569884024091447,0.54309275800207,0.522961245249019,0.51662944046776,0.515721177568362,0.511860804139164,0.510141680313291,0.510751570640034,0.510675835068076,0.509158883608821
371,0.465078517159263,0.955809833934127,0.760808104994799,0.588465825645318,0.554592028968674,0.537635894140862,0.511692756291339,0.49178872944371,0.485728686861466,0.484693157976628,0.480933626223242,0.479444514276804,0.479627473458879,0.479539757209755,0.47797247485336
372,0.45159209645486,0.946698994453027,0.745992174576217,0.571701536110363,0.537062563074727,0.520058373483417,0.49336426968114,0.473169598145843,0.467487448840194,0.466270997766543,0.462114188937512,0.46079456922803,0.46119035190194,0.461204478440366,0.459746695077931
373,0.468252465344603,0.93901120600919,0.73361314339386,0.55816399964263,0.523238185308243,0.506156134802652,0.479337714186827,0.459051459204147,0.45362425658719,0.45229505829479,0.447962112215908,0.446769928899946,0.447220384252287,0.447291604035544,0.445870273527816
374,0.508612057889574,0.951517740287943,0.753567500033439,0.578913798607998,0.543312407462383,0.526515782860112,0.497720798419187,0.476785139258502,0.471346122639958,0.469990572504821,0.465024792136635,0.463705219046836,0.464923204039508,0.465090748572976,0.463872765158343
375,0.5000793115583,0.974600780220071,0.792281659574644,0.622617041652327,0.587343042281612,0.570882258378574,0.540787247210954,0.519358353150134,0.513494456215159,0.512235454619733,0.506972541190098,0.505306729890351,0.50714078442041,0.507311428908299,0.506177583459505
376,0.495031009892715,0.965284982071442,0.777925996154727,0.608166472743419,0.574315006756858,0.557525245605419,0.53050388349878,0.510115944883329,0.503941039155681,0.502870501718664,0.498662736454387,0.497021747198822,0.49774784544505,0.497709617859497,0.496233491771373
377,0.494658448850885,0.963360130610367,0.774716982890341,0.604103373883928,0.569728338104096,0.552950357198785,0.525375512225331,0.504856301269197,0.498784372750957,0.497656247874764,0.49332338295589,0.491725182949087,0.492515272716514,0.492507760068798,0.491078539994573
378,0.499348987682478,0.963366183682062,0.774775775640811,0.604153551498566,0.569695680043489,0.552930471100765,0.525123461797988,0.504502485194003,0.498473395728614,0.497319068331563,0.492870330837384,0.491278623997986,0.492174589707503,0.492188748089859,0.490792420528923
379,0.488118477177991,0.966423432353305,0.779636364509452,0.60945085163038,0.574957366364878,0.558256507809173,0.530167932398082,0.509454519991117,0.5034048923694,0.502255402084042,0.497726342216981,0.496099763343323,0.497121964511489,0.497149563714976,0.49577959857549
380,0.496295430095009,0.958404465680145,0.767141153810493,0.596164410771904,0.561957552361072,0.5450642457488,0.517983443983098,0.497577090740333,0.491539178029155,0.490392026796869,0.486140549825693,0.484593416311723,0.485222845040053,0.485198321953624,0.483730590850387
381,0.514266179576942,0.965080899216398,0.777524642890102,0.60693181598315,0.572193637875739,0.555491351828704,0.527102777422167,0.506288716117076,0.500308258658337,0.499117449619954,0.494474676360429,0.49287456749347,0.493969293180258,0.494019757890716,0.492682755581309
382,0.529243156799757,0.97581932553228,0.794541567443758,0.625902050754114,0.591400718783805,0.57489248397683,0.546098473331372,0.525157698362724,0.519033144539554,0.517908379895243,0.513206039701621,0.511472565048768,0.512818996036138,0.512880098825564,0.51157183296426
383,0.523639779034404,0.983898584359493,0.807352889057671,0.640508048916574,0.606475259640049,0.590094951073654,0.561585375521623,0.540782331383362,0.534472419946683,0.533451766548245,0.5289747350643,0.527133477986261,0.528432466325784,0.528461736859623,0.527094236763059
384,0.53216266678835,0.978950519290247,0.799907913865536,0.632699916238463,0.599113956548926,0.582584004763396,0.55521254325521,0.534818041182834,0.528393778159684,0.527442021066609,0.523375878217836,0.521554448234567,0.522397662811744,0.522341365060939,0.520837725288931
385,0.522017007053824,0.985212196752716,0.809508785659926,0.643022236354851,0.609111772548858,0.592748838580963,0.564470753157209,0.54379939072529,0.537411365787765,0.536434784299915,0.53213563177104,0.530268572483189,0.531428946038759,0.53142953716367,0.530012303181844
386,0.514236921258307,0.97757190578551,0.797904433706605,0.630626950913989,0.597124166591494,0.580556909198291,0.553415469381687,0.533102334464226,0.526656086973714,0.525713613667998,0.521731990919797,0.519916572981673,0.520656337100698,0.520581527276144,0.519048614697029
387,0.507483761703222,0.973583694674399,0.791536315138338,0.623295793681038,0.589439517809014,0.572817553513111,0.545399887113125,0.524986414743109,0.51864503653253,0.517638564927106,0.513523947502411,0.511765172239432,0.512539394169064,0.512485635861742,0.510991743445503
388,0.502764731438081,0.969697572331522,0.785459720396585,0.616544107493395,0.582543918844644,0.56585564442646,0.538394901380294,0.517930125142221,0.511673588980717,0.510617794577282,0.506411691892272,0.504704252111396,0.505486562704997,0.505446595742203,0.503973625527128
389,0.521262251492622,0.967134607219432,0.78142351096234,0.612004191869986,0.577845041931306,0.561120095073829,0.533536739954397,0.513006832700198,0.506823422523794,0.505725651247854,0.501425481025605,0.499756179745481,0.500573457634113,0.500550167413379,0.499101010318315
390,0.499619397899424,0.979635186989807,0.800910243139107,0.633198043441514,0.598775027244983,0.582342492830415,0.553446034807994,0.532498268060224,0.526295748154686,0.525196748693006,0.520538001774319,0.518748725649447,0.520115028483059,0.520168941512132,0.518847174435781
391,0.451020197926842,0.963351869517507,0.775862450366789,0.606603169948448,0.573038127575621,0.55616939696197,0.52976704118274,0.50960223581776,0.503307172156636,0.50227183990102,0.498335349548449,0.496676034998665,0.497102040250363,0.497002926092546,0.495428576221907
392,0.454796019991707,0.926128104506375,0.725690067236412,0.556218624367073,0.522241886847706,0.504478274563829,0.479120078307414,0.458909195854974,0.452887743478596,0.451408964386958,0.44745859352265,0.446107886544289,0.44567508712466,0.445510918787902,0.443756721341931
393,0.441540132511753,0.935034758995811,0.737717257642066,0.56661225179543,0.530920275739025,0.513578258799569,0.484686718165484,0.46332340570837,0.457719630522535,0.456017928010909,0.450786418308995,0.449443371818222,0.450326490142443,0.450421553166692,0.449067958975431
394,0.425675085787719,0.924531119476749,0.721729266540456,0.550423511358138,0.515355499998168,0.497684075549264,0.470311302436513,0.449311846822159,0.44373632927552,0.442027512312889,0.437137691332396,0.435899281833393,0.436315105097497,0.436352702605773,0.434870196308935
395,0.418619266127893,0.915573764282765,0.707329048641204,0.534478775813092,0.498961350711346,0.48111282927907,0.453719731489011,0.432711624885499,0.427355199527637,0.425543079933368,0.420641616224301,0.419541179150511,0.419834106865148,0.419906462914729,0.418423051808171
396,0.417294971175681,0.912317994401336,0.702118890559355,0.528491189886049,0.492532266738061,0.474664515785629,0.446660261666029,0.42543613280147,0.420267011325371,0.418364592545802,0.413213470557627,0.412180881890111,0.41267174538333,0.412810610670931,0.411396332619391
397,0.41234409141104,0.911944234096036,0.701557056392943,0.527762637013141,0.491645182155647,0.473789725733783,0.445464701550996,0.424114291285141,0.419013529320005,0.41707589093859,0.411774337737248,0.410757023276854,0.411387817339894,0.411558337955841,0.410183552524707
398,0.416128125375253,0.908586026039935,0.696282391990603,0.52225237945672,0.486181733598849,0.468237735009069,0.440194366394673,0.418919077900696,0.413859017151045,0.411903161941059,0.406674808365735,0.40569648825149,0.406215938031949,0.406381254628428,0.404978796351247
399,0.414503983328464,0.911708042304427,0.701262559675213,0.527266106389662,0.490947131296011,0.473108443735011,0.444429017575921,0.422955620125761,0.417915139732045,0.415943224039373,0.410503577853853,0.409498728248161,0.41025508012843,0.410454451073344,0.40911675123973
400,0.42535358116807,0.90998862299774,0.698653434400882,0.524809136807936,0.488708554322503,0.470799319068342,0.442563425808479,0.421212058738982,0.416143790881024,0.414184419016504,0.408872701616241,0.407876952954473,0.408488271768057,0.408662527429613,0.407282035779429
401,0.425765002405633,0.917598109482311,0.710759598340391,0.537429297871907,0.501098277444248,0.483399957109338,0.454272911455032,0.43265379384908,0.427530630178598,0.425585162720811,0.419996507472636,0.418915600405269,0.419880517178449,0.420086550945747,0.418795713707937
402,0.43183842050749,0.916472380892982,0.709172330251019,0.536333777603895,0.500461620044867,0.482678224222505,0.45436515002798,0.432987062437114,0.427758843821315,0.425863318602813,0.420534448201504,0.419441098014138,0.420142394926865,0.420291090524198,0.418918310830627
403,0.433806471632424,0.920721431350505,0.715923084593143,0.543353996980966,0.507338229928004,0.48967381764148,0.460886336757312,0.439385017098467,0.434116456366907,0.432232894136046,0.426785391352411,0.425642132516661,0.426507136652572,0.426668099247549,0.425336738999272
404,0.425955762654878,0.921246052243754,0.716897042864781,0.544720852379941,0.508942388924201,0.491262208279514,0.462807482498446,0.441405340678845,0.4360672356782,0.434214850633804,0.428876149006392,0.427711495294614,0.428479213656727,0.428612057265141,0.427246444956073
405,0.431229773418516,0.915785126744828,0.708314725130913,0.535690646233736,0.500019003741107,0.482183912361437,0.454332985569793,0.43311937934227,0.427811077224651,0.425947133671529,0.420815355831336,0.419711316908393,0.42020487350201,0.420310920652107,0.418879166008497
406,0.438483899479377,0.920261867838479,0.715373904437641,0.542798136649494,0.506744390961239,0.489067940471763,0.46025808652721,0.438753891012851,0.433484746319759,0.431593581339316,0.426153073637007,0.425012116949394,0.425855542646929,0.426014448604857,0.42467954986005
407,0.423572725247954,0.924307994999207,0.721919604621591,0.550112995358014,0.514271655232776,0.496673558266447,0.467864746594671,0.446349269161851,0.440984375957429,0.439133585860011,0.433677633809569,0.43247343937936,0.433387665253002,0.433532529163008,0.432201363489508
408,0.39749798846162,0.913452693283266,0.704869553489073,0.532367911908349,0.496914258766993,0.478987044402488,0.451643645747546,0.430574119823836,0.425232025756433,0.42337856242427,0.418405187896137,0.41731421419431,0.417618504124446,0.41769294803538,0.416207533672937
409,0.40197655505331,0.895828402702819,0.679197883603687,0.505674213266744,0.469800699312999,0.451401312501395,0.42444518368811,0.403417357607729,0.398318709766115,0.39626948969721,0.391398207238402,0.390494506970511,0.390397828709338,0.390478606554389,0.388918550595442
410,0.408449090042249,0.902057122905439,0.68851702235719,0.514216360030981,0.477357422057165,0.459254882619999,0.430117452723778,0.408401807923695,0.403515891127498,0.401360038389668,0.395717234983981,0.394798306330432,0.395521157632703,0.395753524068489,0.3944251373491
411,0.404845690652938,0.90526397994422,0.693874125536057,0.520453247857485,0.483920332365223,0.465863773852456,0.436881878990962,0.415155736973588,0.41018095257544,0.408060887793945,0.402385148424402,0.401413729903495,0.402204343572104,0.402420775246938,0.40109434220123
412,0.424977368428128,0.902176554938658,0.689060129634217,0.515601260421239,0.479300396962356,0.461127781148501,0.432817467285935,0.411307351140359,0.406292869621056,0.404191919397714,0.398757251306575,0.397807569828933,0.398324806217077,0.398498559237947,0.397097832684235
413,0.424745700117733,0.916290199201221,0.711395673533016,0.53892364418955,0.50222982136151,0.48447651388893,0.454511270328816,0.432507751464237,0.427409266770376,0.425331167719491,0.419366655138803,0.418263118129285,0.419454935339195,0.41969244286492,0.418462012717169
414,0.432101509663642,0.913566007645843,0.707408874539166,0.535745128417964,0.499910437192401,0.48198406497286,0.453604937858089,0.432074923449078,0.426788581222708,0.424803555299384,0.419347157129713,0.418229366976411,0.418901146895664,0.419029821436448,0.417639512977374
415,0.430186179167403,0.918946938050279,0.715865929266541,0.544426620128392,0.508338399372021,0.490582331611211,0.461515618580866,0.439822017564032,0.434500296180124,0.432525292606199,0.426908681767091,0.425731565032424,0.426621405655519,0.426770731901973,0.425437819024118
416,0.442287002152491,0.916647875675422,0.712421349759589,0.54120542884253,0.505459107621998,0.48760103488963,0.45923059484205,0.437740326688742,0.43235949742135,0.43041341782316,0.425017067884091,0.423848765144901,0.424497149992636,0.42460268408769,0.423199184095353
417,0.449028040844015,0.925115801896439,0.725734244632882,0.555183483773143,0.519201493893064,0.50160357097948,0.472255521753003,0.450496771915209,0.445069051531169,0.443137238401193,0.437452514105528,0.436188026357614,0.43722651803992,0.437369850684814,0.436061032742394
418,0.460971987719154,0.928088800380869,0.730622009146998,0.561005156318159,0.52548134856096,0.507920211728332,0.479078793755836,0.457487327266084,0.451912594325147,0.450052806065573,0.444541631490184,0.443212795501111,0.444136057563593,0.444230791475599,0.442867789952917
419,0.469545700863703,0.935468488473107,0.74223864886978,0.573607633357195,0.538175024360364,0.520815780050672,0.491642504143174,0.470003898704906,0.464313879631645,0.462509341987738,0.456950526232937,0.455520090740916,0.456603572704991,0.456692886127171,0.455351581673537
420,0.464082983281284,0.939835959090202,0.749240376649862,0.581610780466258,0.546555366354189,0.52928955125371,0.500429986493763,0.478931235283905,0.473098375235006,0.471369000562766,0.46595849475091,0.464450211682638,0.465472494473436,0.465522579141068,0.464138053647358
421,0.46557235017128,0.935409496170832,0.742487604297585,0.574593671141592,0.539800831067936,0.52237430901393,0.494346650190462,0.473114994539614,0.467227644453166,0.465526151935237,0.460416606424285,0.458943403894209,0.459609279917025,0.459603470922598,0.458124010842877
422,0.463125590575242,0.937092295731704,0.745062906226694,0.577103974882658,0.542045206156349,0.524694827876177,0.496120692591164,0.474730525682669,0.468887831636693,0.467158808728202,0.461885731709813,0.460404341659485,0.461243941131443,0.461270524614419,0.459844711276354
423,0.483413948328739,0.935120284448912,0.742107477903426,0.574092734900925,0.539154143160008,0.521734698860609,0.493461209105842,0.472144549566931,0.466296089763047,0.464567983784157,0.459370480252004,0.457906591435494,0.45864278354389,0.458654452400989,0.457200729971415
424,0.471315305794242,0.948783313641369,0.76329983440209,0.596886824830422,0.561764245614682,0.544776295295106,0.515170894206831,0.493504685258574,0.487606179430692,0.485904910968494,0.480318016116987,0.478699020358137,0.480029771580666,0.480105271022956,0.478782326594261
425,0.503930290138051,0.938449124984672,0.747670758318468,0.580822753353291,0.546514856411149,0.529136757920171,0.501654709072111,0.480625133790461,0.474582026288012,0.472958400695142,0.468058581704371,0.46651498061362,0.467038989021614,0.466980235952235,0.465431006944797
426,0.548504024076107,0.959521744677493,0.781978556528092,0.618594559655724,0.583684346745399,0.56708446256186,0.536811626824134,0.515013792514504,0.508997295635007,0.507303579176752,0.501534812406863,0.499743341532911,0.501371963242784,0.501454377426351,0.500158794296163
427,0.567717631533811,0.984615256237946,0.820093051295273,0.662020812596694,0.62846496084481,0.612653577838331,0.582823153982995,0.561365154766273,0.555125020033861,0.553667521826327,0.548151425001454,0.546088982091252,0.547980807806281,0.548068420671805,0.546724622616311
428,0.569310183469086,0.992895498161977,0.83308138859912,0.677587426855694,0.645299935267304,0.629756193448696,0.601756682769339,0.581126428842396,0.574626554796072,0.57343267444932,0.56875287806309,0.566596253018215,0.567923716423495,0.567906501059959,0.566313617429993
429,0.575696343776679,0.992607044176574,0.832868285351844,0.677608385874689,0.645687941605281,0.63012529811633,0.602945214485898,0.582699084895228,0.576064907029179,0.574976956596667,0.570727621215359,0.568555646988767,0.56950328193844,0.569414047027934,0.567686641275811
430,0.596489154869581,0.99659250057087,0.838766171693197,0.684274410828298,0.652360204890173,0.636951617159727,0.609575622020422,0.589312319195567,0.582712875382531,0.5816350619607,0.577358098238276,0.575170565266023,0.576208471934096,0.576146780937257,0.574442005725143
431,0.589247994184528,1.008883326200603,0.856909542993525,0.705099973848559,0.673495848503359,0.658553139775843,0.631004389478604,0.610768061885641,0.604294254262935,0.603260945378099,0.598920096683421,0.596706447310372,0.598003640717176,0.598032486266728,0.596388268462961
432,0.586609173255798,1.00257671176235,0.848139291989665,0.69550799604494,0.664426324186345,0.649245059706672,0.622984625198502,0.603229064556173,0.596536321367779,0.595621627451691,0.591815247909892,0.589597247077382,0.590343240204741,0.590244536452432,0.588398914486981
433,0.602485223328117,1.001765867918048,0.846752692419555,0.693736773368346,0.662338482755832,0.647132219521133,0.620433241106925,0.600526845592676,0.593868285347184,0.592906198484002,0.588968113724227,0.586754435083663,0.587588770189727,0.587504698338747,0.585703966864359
434,0.604455985295978,1.01165010557464,0.861185017071511,0.710247778342916,0.678922135204362,0.664101637388602,0.636935877490996,0.616905540411293,0.610416556881341,0.609443686843043,0.605284866211275,0.603066245715705,0.604245861260276,0.604266582522677,0.60257322632945
435,0.611160839132946,1.011420998277869,0.861210924144829,0.710606252549009,0.679745098916061,0.664923797741345,0.638583129789191,0.618886690937767,0.612304976369589,0.611426550798801,0.607594544981773,0.605371911235371,0.60627640703792,0.606246088182134,0.604440446980132
436,0.594161373516289,1.015511281462115,0.867114293752486,0.717395731587222,0.686558791364412,0.671901061053249,0.645455584894021,0.625772277573379,0.619252910628475,0.618385309435087,0.614532143495124,0.612313959520672,0.613291918611908,0.613296772668362,0.611518099532791
437,0.606290041904301,1.004349073665849,0.85113603679277,0.699262581976453,0.668518873124101,0.653430008900191,0.627717166843781,0.608246869398563,0.601500509633333,0.600665627333162,0.597132099004047,0.594904770323592,0.595439369691873,0.595309375558248,0.593377477520899
438,0.611718731469179,1.013354733084954,0.863859851087729,0.713512882204975,0.682338941602138,0.667607347624879,0.64067494415956,0.620792248285926,0.614296188179758,0.613362326631608,0.609329733951441,0.60710903067796,0.608197643246261,0.608210906560359,0.606482215653681
439,0.616115356826905,1.015379138061054,0.867152302627362,0.717619767719383,0.686904567374837,0.672263304619063,0.645966639683907,0.626336125801402,0.619813923953186,0.618954572160889,0.615126741945594,0.612907821675618,0.613859904233752,0.613859519947089,0.61206709964148
440,0.623261428073628,1.017729074323065,0.870600948493379,0.721663625672598,0.691061225560217,0.676518127298026,0.650364552519504,0.630833451117337,0.624327128042548,0.623499488860859,0.619747402207465,0.617532903460304,0.618451520998724,0.618458852315412,0.616653326791244
441,0.619793376672694,1.021707691530707,0.876411477840744,0.728475932519081,0.698028419437471,0.683650120740369,0.657596413844477,0.638144887506138,0.631697870318257,0.630896918194056,0.627168273399304,0.624965784686944,0.625917060322083,0.62595511325431,0.624162647574721
442,0.522667087241485,1.018981320168163,0.872682230792929,0.724294248752268,0.693999151005865,0.679523001453312,0.653869800378696,0.634574387476628,0.628037205052291,0.627277714074241,0.623737271018677,0.621526752262929,0.622283904319144,0.622271115069298,0.620400631173896
443,0.529511077995807,0.955439315089478,0.780630944600964,0.622268199913671,0.591717795519654,0.574804758794041,0.552404023754919,0.533677383223682,0.526425496477468,0.525468809018542,0.522938567822955,0.520906727840594,0.519521178364996,0.518951186639336,0.516555659662259
444,0.510400700234636,0.9699898009848,0.800360992940621,0.641179789477204,0.60747549732564,0.591316897107627,0.562428789817333,0.541451311024423,0.53505044682819,0.533561858340744,0.528589647417923,0.526579240217436,0.527590905421351,0.527512299963575,0.525940076460948
445,0.520288410386662,0.955303362060743,0.778980829225526,0.618564649373689,0.585665819412059,0.568920919785374,0.542007033983535,0.521417503579676,0.514906323639703,0.513431286755007,0.508852477703135,0.50694850236658,0.507351547969503,0.507159187215937,0.505415157318099
446,0.523499887587572,0.963984199456177,0.791656490138969,0.631764294638199,0.598107144718385,0.581733643706717,0.553003865738556,0.531884445411245,0.525554183414177,0.523988652751728,0.518814171958544,0.516863542928888,0.517949477299742,0.517884890654657,0.516343523703254
447,0.516830969842089,0.964589976944824,0.792927125551317,0.633689835368294,0.600522320349785,0.584156326511263,0.556084401372301,0.535179951247856,0.52876840132508,0.527263840840769,0.522283046060026,0.520307284335431,0.521245135515986,0.521143219518664,0.519532201600538
448,0.483131922708828,0.960135595167477,0.786240511631515,0.626329565785202,0.593167737623029,0.576629629424555,0.548971289401885,0.528186762331945,0.521737307273469,0.520235293071605,0.515415457892075,0.513475196312356,0.514176387455728,0.514034998447092,0.512368563216414
449,0.459983210942753,0.938856873286767,0.753776896750451,0.590703046570602,0.557284922731797,0.53995228170074,0.513506491791848,0.492891606454606,0.486494666594392,0.484882109377568,0.480378602712714,0.478666837197551,0.478647871802075,0.478424918883513,0.476646014721045
450,0.433908428559265,0.927170188660992,0.73531562318685,0.569654204639776,0.535102366639952,0.517441818379458,0.489958765183503,0.468837501326191,0.462791149689706,0.46094606548119,0.45597477805542,0.454462712103757,0.454630841081764,0.45451220231051,0.452879606614537
451,0.429973439424405,0.911815913078004,0.711359779452119,0.543481684162205,0.50839759391925,0.490257482147742,0.462912313332715,0.441637680375504,0.435884564356168,0.433863291824889,0.42878162677436,0.427491833444031,0.42749577554618,0.427425390371966,0.425815691426947
452,0.45311547652288,0.911873771244106,0.711239815057554,0.54244811654637,0.506508410895145,0.488463831092963,0.459565992289711,0.437754891126447,0.43225479776696,0.43009758889172,0.424423169053809,0.423183544651499,0.42374340577867,0.423799647048492,0.422366471681891
453,0.439495277311481,0.927131714893173,0.735028269728178,0.568082189526173,0.532119016067517,0.514600667456903,0.484289766401805,0.462076115909697,0.456518932082439,0.454392598301409,0.448188049846045,0.44676984685983,0.448073350160457,0.44820065067382,0.446926866021761
454,0.428680511600429,0.915364766342019,0.717155252915751,0.549899942106112,0.514864019703164,0.496853639466954,0.469054796878275,0.44757384179857,0.441849017749962,0.439807716181228,0.434433413031499,0.433103733462696,0.433442065791892,0.433412906922021,0.431873527853075
455,0.437576432081651,0.910187063474543,0.708865829230382,0.540236421995699,0.504523562422933,0.486396343719008,0.458012414875294,0.436348492869817,0.430796994618815,0.428658214202827,0.423142351769392,0.421906656299928,0.422282655983682,0.422303007335104,0.420814420973157
456,0.442354089891887,0.916970434387318,0.719439618747708,0.551304231133284,0.515278793941849,0.497419939936133,0.467830086274166,0.445788187309206,0.440298338795266,0.438125486818383,0.432158479907382,0.430860846069869,0.431767344522111,0.431864341328631,0.430511104176151
457,0.430503519193993,0.918876243410132,0.722603713437176,0.555190826355992,0.519565609199403,0.501736094552489,0.472616037674008,0.450721994200652,0.445128464679931,0.443009333375459,0.437176166429435,0.43583382905779,0.436647140390998,0.436706029727161,0.435306385482603
458,0.448252565337111,0.91058629850349,0.70979202890481,0.541618870988794,0.506137577740161,0.488004600506801,0.459858073955055,0.438238756395904,0.432646654211885,0.430521408013831,0.425033085257106,0.423779167341746,0.424131316993394,0.424136509663278,0.422629944832695
459,0.393805110456932,0.923770582596405,0.730164113251817,0.562902229958474,0.526879415699624,0.509253221677184,0.479136915248601,0.456977226834186,0.451430312321783,0.449281340840694,0.443154891690496,0.441770183795522,0.442925660582974,0.443037435394444,0.441732852197317
460,0.387197078820169,0.882890925846483,0.669187141090642,0.500239250988465,0.465274203359957,0.446105044080887,0.420729749300108,0.399744441869428,0.394199007572862,0.391941644673338,0.38728483004043,0.386280769957914,0.385333141201591,0.38518653193289,0.38338025836997
461,0.395589787355881,0.886043018820702,0.673032850406987,0.501209745742192,0.463877493880969,0.445083147408044,0.415622395782797,0.393448568740886,0.388450907001247,0.385924605165015,0.379988644392852,0.379066959593257,0.379398699083253,0.379548872654845,0.378143019163395
462,0.384893905070344,0.891033514961801,0.68118001593123,0.510412182864343,0.473288432289978,0.454658173814144,0.424716438179304,0.402285915306939,0.397302132000362,0.394766625818178,0.388470861773152,0.387494569632507,0.388243370191171,0.388439319449224,0.387121652245514
463,0.397025487287937,0.882838341029635,0.668432366626251,0.497331788823903,0.460595657021053,0.441637023074622,0.413057041946754,0.391020682821975,0.385994230523506,0.383476960814606,0.377642491243222,0.376734724466242,0.37693440733572,0.377053978791868,0.375592985107324
464,0.41071183204061,0.892467037277105,0.683462942221951,0.512546656272744,0.475212989673536,0.456645764093264,0.426337654036872,0.403815351380262,0.398846328266163,0.396297185732157,0.389901398723483,0.388914913398282,0.389767234102071,0.389979270768524,0.388691242459272
465,0.430048977451962,0.899777007778827,0.695121479761405,0.525698123135034,0.488910441116133,0.470542628883995,0.440457980590053,0.418001608089924,0.412862058671077,0.410394181768815,0.404012890156051,0.402917420989251,0.403846974221466,0.40402175502913,0.402723995613835
466,0.446367052450788,0.911232332347748,0.713088595412336,0.545293366319232,0.508868159613622,0.490867293933111,0.460550427666395,0.438112437066393,0.432776955910568,0.430408172519808,0.423984456852237,0.42273143003787,0.423859648602645,0.424007497427984,0.422726815306809
467,0.453324473600614,0.91989586491194,0.726748123861909,0.560682652927456,0.524891732242094,0.507151375184703,0.477244290279822,0.455032833801585,0.449468911998398,0.44722519690735,0.440988514316487,0.43959401813011,0.440684378975346,0.44077003923017,0.439435240094108
468,0.424755362005343,0.922882177118421,0.731559805745382,0.566357157289561,0.531039418609315,0.513369909396757,0.484114374204,0.462184443281224,0.456455586809022,0.454304467389474,0.448356645038692,0.446895162769816,0.44776580113668,0.447785541670833,0.446365114451982
469,0.433024069428858,0.903347442626382,0.701428545226515,0.534293128578636,0.499190582072154,0.480764684289998,0.453567986295602,0.432159801986907,0.426452606255007,0.42426787151767,0.419032351304664,0.417786151928525,0.417656406639854,0.417566452824082,0.415927516171389
470,0.442897579829675,0.912302015099296,0.714997387493149,0.547500676234427,0.511218682713333,0.49323769977034,0.463315688547942,0.441106225397209,0.435641223406395,0.433329696037749,0.427191419779961,0.425901567445786,0.426755148601299,0.426842441982907,0.425486240574993
471,0.450010678029772,0.917159613288986,0.722810907552017,0.556644462090232,0.520921922659112,0.503079269860822,0.473492252660601,0.45137388132027,0.445793692119676,0.443546149971139,0.437433678398282,0.436061030972313,0.436977525722365,0.437039014653832,0.435663473514102
472,0.455402165699798,0.92091900999923,0.728733172590112,0.563270047151228,0.527810891161718,0.510084013284058,0.480725012644664,0.458741838528732,0.453052584527274,0.450866449292284,0.444874759517489,0.443438921611154,0.444302688400645,0.444330667361561,0.442919124325646
473,0.450805482683477,0.923734817778721,0.733200417165848,0.568324050978165,0.533070232454525,0.515434357785056,0.486220842059269,0.464331916864961,0.458566018929015,0.456424081267428,0.450516262190981,0.449032756951788,0.4498656570635,0.449871080410646,0.448435126187522
474,0.453180536521416,0.920151786065191,0.727801225768688,0.562688800913469,0.527592648490831,0.509806990776393,0.481183581203983,0.459467001814732,0.453663387896644,0.451535672520442,0.445842014776309,0.444389154288213,0.444957561780623,0.444923126128183,0.443420061457482
475,0.473284576169064,0.922277151283551,0.731051390733631,0.565987028414209,0.530682262150861,0.512995828895707,0.483856811044158,0.461997323942431,0.456231506425986,0.454082145070854,0.448226276322637,0.446757830268455,0.447508148988426,0.447504540410582,0.446053275090493
476,0.708571112634665,0.934972272954638,0.750622626888292,0.587376282570638,0.552227482612523,0.535022918048236,0.505051091874666,0.483037644525775,0.477211882646347,0.475115645852224,0.468986510436398,0.467363469978232,0.468595381556949,0.468631144846825,0.467266230289191
477,0.689408005949835,1.063677812316647,0.940974384049518,0.813211097190014,0.782528268016884,0.77178069801355,0.741747534929986,0.722868179211254,0.719211625337015,0.717642898500241,0.709812544432018,0.707878422817206,0.711928957332914,0.712642302572895,0.71254847786159
478,0.682504339573671,1.037431831952202,0.909311921432408,0.776313831669331,0.750494587806873,0.739258739574983,0.71902528097368,0.704085654555839,0.698948252485766,0.698914984846343,0.696172120947728,0.694335860507132,0.694417118273391,0.694382553296743,0.692407335718436
479,0.686730472791357,1.036602449444348,0.906917230290095,0.77314978359991,0.746038716085542,0.734608268097146,0.712664425643582,0.697114687146619,0.691934426804383,0.691709836975166,0.688730476631056,0.686834315512813,0.687000706846235,0.686971273718472,0.685048670756
480,0.67619900238343,1.039090825917689,0.910393082477506,0.77732627181387,0.750279704309777,0.738995945279574,0.716919889947397,0.701364286547723,0.69631352632857,0.696072126398866,0.692904446238415,0.691030134757731,0.691382486307965,0.691398403955573,0.689576769505772
481,0.680058703301763,1.032505120672522,0.901664399697316,0.767056330025083,0.739998524168122,0.72839501299701,0.706445820396439,0.690728722558708,0.685439025268691,0.685150984291729,0.682143075778919,0.680201251090968,0.68032504160187,0.680264499550652,0.678291601478346
482,0.694542726455022,1.035526941737192,0.905521425914882,0.771564967034145,0.7443045850728,0.732843635469319,0.710439515811042,0.694617599846355,0.689469520730834,0.689133823174173,0.6858664229781,0.683939982873502,0.684301746139874,0.684296420938089,0.682446751437574
483,0.682256535999593,1.043505621234356,0.916365717941234,0.784557108684671,0.757599456052426,0.746577901876286,0.724538616258444,0.70919243457911,0.704335020662432,0.704140962861094,0.700864393157471,0.699044570355374,0.699550830783852,0.699613949899541,0.697902217381253
484,0.679809536187028,1.035235822667468,0.905635367904068,0.771927505705469,0.745138538585252,0.733737974151756,0.712197360221336,0.696814172041206,0.691625695588848,0.691439014816748,0.688559732044493,0.686668862455026,0.686745555576098,0.686693479057409,0.684728767712
485,0.680562851358003,1.034763801982052,0.904698313790718,0.770744319558806,0.743611353663199,0.732160823967689,0.710011704889613,0.694335472849179,0.689164945107462,0.688871765940031,0.685743172507986,0.683823166962287,0.68406573251795,0.684035834791678,0.682136554894301
486,0.672821471366335,1.035175887787918,0.905309210807814,0.77150812746132,0.744386297807181,0.732970429483183,0.710774162172784,0.695085514115655,0.689948297407594,0.68964374344209,0.686448309019184,0.684530675187784,0.684831692521817,0.684813179647249,0.682941042132384
487,0.680188487320883,1.030481890125645,0.899033963295328,0.764137514303073,0.736953374448924,0.725304496715847,0.703100548906206,0.687255734971424,0.681957804491012,0.68160349733035,0.678475664825767,0.676508273713328,0.676678181407687,0.676609856379965,0.674646251816413
488,0.678547346825077,1.035322325825314,0.905425712358441,0.77166571844986,0.744396324312942,0.73299563197572,0.710497499066192,0.694687118399226,0.6895887832287,0.689231894346599,0.685880713409799,0.683953943290552,0.684368250044429,0.684367217541229,0.68254393025107
489,0.685470914217596,1.033651646448615,0.9034142870088,0.769396283332891,0.742310122448678,0.730857141761803,0.708711315882869,0.693020348902313,0.687853312965272,0.687537826640478,0.684356691053222,0.68242682159178,0.682690639001653,0.682655738042891,0.680757775177959
490,0.673362913984122,1.037827557051774,0.908979072141745,0.776007022821981,0.748942530594422,0.73771365724284,0.71552957754745,0.699991945407841,0.694984836363507,0.694710451086994,0.691452092690275,0.689568621109139,0.689957155878261,0.689965927596049,0.688158710612259
491,0.668224914258895,1.030095423546504,0.898782244767201,0.764039268283821,0.737006911109396,0.725401065295458,0.7034483210492,0.687759953640527,0.682465613273592,0.682150833233882,0.679125531268277,0.677168224452283,0.67725189455635,0.677166105366598,0.675169691724559
492,0.660162241940327,1.027983492614249,0.895652860753565,0.760274048757908,0.732884693010224,0.72114545919341,0.698592415592803,0.68255672524849,0.677228110291209,0.676791314815202,0.67353303795673,0.671532718474026,0.671746790109844,0.671668069820651,0.669710112586613
493,0.615255123640585,1.023405466660981,0.88941993081162,0.75296685834167,0.725418147581369,0.713439011601797,0.690673376886041,0.674380813014162,0.66892325654386,0.668398232277961,0.665075819714262,0.663024632279638,0.663209417609206,0.6630978312687,0.661096610019324
494,0.608225405744837,0.994161018922392,0.850381335663963,0.709079763441935,0.681084170810775,0.667865413468,0.64512262317285,0.628253397637196,0.622146983411841,0.621293744839918,0.618121764883059,0.615901596709464,0.615363489282465,0.61496476746818,0.612613550375478
495,0.59145896819997,0.994110828958808,0.849076699954434,0.706758301016749,0.677475040972548,0.664158704866136,0.639091945454691,0.621161265472829,0.615258258154783,0.614065976857931,0.609871537801728,0.607625698698009,0.607888825158774,0.607632472221468,0.605604863267175
496,0.601950998378808,0.983856425673536,0.834772679022621,0.690520653804482,0.661062587359957,0.647187653976963,0.622201799616092,0.60396273625141,0.597862134528145,0.596554518207483,0.592325880918675,0.590068398425636,0.590172318793978,0.589851057561765,0.587761221913423
497,0.59061018266958,0.991665232937384,0.845511510549657,0.702511303005902,0.67274051925547,0.659294572136844,0.63325686195692,0.61477328979496,0.608948755767079,0.607571079583807,0.602834397229357,0.600578927135861,0.601241622129185,0.601047026284425,0.599165720032096
498,0.583163531307904,0.983529926902529,0.83435195085331,0.690068330100352,0.66052808074346,0.646653528436022,0.62144836499925,0.603089397144059,0.597028599959578,0.595674586569089,0.591286975058553,0.589029541704433,0.589256910127368,0.588955769244673,0.586908812244876
499,0.571989063472051,0.98013762158806,0.829242518677276,0.68402098530359,0.65400923121926,0.639935858213381,0.614142252617389,0.595459696831008,0.589388822798862,0.587928720252439,0.583338439718278,0.581084686193208,0.581401406965585,0.581109777054084,0.579112084849843
500,0.569948243980241,0.973733079632589,0.820047785309639,0.673549898528113,0.643261508249659,0.628835147270041,0.602897736059096,0.583967883437776,0.577817984404725,0.576267712594349,0.57160004042528,0.569360606734587,0.56961188545802,0.569295612536548,0.567291552346362
501,0.568155732627827,0.973390747540052,0.819403301013709,0.672643749298048,0.642043114440828,0.627600417432097,0.601086680770522,0.581899247100686,0.575815437828647,0.574184698093865,0.569257018445275,0.567022963903482,0.567480294412596,0.567203284532395,0.565279900359973
502,0.565033122413484,0.972256787151286,0.817842967092121,0.670925749958688,0.640306707652262,0.625811574397384,0.599283193605743,0.58004903494841,0.573962780501888,0.572311701220599,0.567345348787847,0.565115218412069,0.565582205619147,0.565304502149848,0.563385573435568
503,0.538412236482272,0.970429374498651,0.815226586181873,0.667968560231786,0.637265936085991,0.622676489180322,0.596116658917633,0.576825739404086,0.570721885171007,0.569046585232987,0.564064410157597,0.561841246839181,0.562281010166039,0.561995746886165,0.56007358722162
504,0.533915403862608,0.954151277551936,0.791597680853349,0.64142985158471,0.610334715450593,0.59484189807011,0.568806310088511,0.549305049031606,0.542970984659786,0.541186072217888,0.536418571656269,0.534278722497435,0.534187970382769,0.533796065944383,0.53175899112461
505,0.543462076133898,0.953929171216747,0.790814225621266,0.639921197237694,0.607973201534453,0.592479523280129,0.564913228768797,0.544785025908027,0.538640838781991,0.536676183475124,0.531285016195706,0.529173812467269,0.529601709366296,0.529318697104727,0.527484384161497
506,0.508621225573676,0.959795859700877,0.799496774646542,0.649736379693778,0.617934030285134,0.602774777015847,0.574844910943984,0.554677113048819,0.548646036412006,0.546682903340038,0.541060159319454,0.538912389548217,0.53966702137406,0.539441620161208,0.537685873026217
507,0.493427406945759,0.936955113658065,0.766184731269563,0.61296747354355,0.581090525244368,0.564680692565701,0.538525398953531,0.518487627626906,0.512131858534096,0.510120602833592,0.505164670816479,0.503176870254397,0.502863827505237,0.502452758406111,0.500444596463308
508,0.498501548677169,0.931175660246672,0.756942629660618,0.601696649510193,0.568465526121182,0.551782349059898,0.523798348340965,0.502930749590476,0.496815068028763,0.494552693312767,0.488905846104504,0.487026198345804,0.48717484565314,0.486888086767737,0.485106926892663
509,0.497262860136939,0.935285188275631,0.763062393263524,0.608306933797033,0.57487569052021,0.55843297747296,0.529496361509736,0.508300013679562,0.502335995775211,0.500000949739129,0.493882957401387,0.491980992073309,0.492638759915146,0.492442262115137,0.490802619015233
510,0.406383204856294,0.933719280911077,0.760921261840306,0.606205622280466,0.573003275254524,0.556478674371296,0.528032693207982,0.506970292352657,0.500954895036815,0.49864534646991,0.492669081201761,0.490771785817826,0.491273720144276,0.491044767235511,0.48935172162431
511,0.416580301565546,0.872850954119704,0.67140578212104,0.510375890593389,0.476572426427596,0.456988107653552,0.432963773581981,0.412241737529401,0.406083310596468,0.403441226126052,0.398903640872382,0.397626373047502,0.395452722375126,0.394910119583395,0.39275086527306
512,0.412867042156263,0.890896246007439,0.697227806276829,0.534109585868815,0.496891951064016,0.478472804965121,0.44679283702764,0.423792700318311,0.418516612233355,0.4154272659584,0.408220543372904,0.406927390766716,0.407570146732156,0.407585282795265,0.406254688422077
513,0.397088212308212,0.885054993801251,0.689086444081226,0.527010726408806,0.490970374175657,0.472215177819969,0.442462364776548,0.41982914876472,0.414429165977872,0.411398775208414,0.404538613980346,0.403265945457421,0.403513053896278,0.403440692589152,0.40196681190649
514,0.390608636665127,0.875848541293827,0.674871547144099,0.511206397763162,0.474712407398154,0.45550941119784,0.426130724723307,0.403522206925834,0.398154638410825,0.395076359902604,0.388433658965804,0.387271553199364,0.387149482012611,0.387055127337734,0.385527212956481
515,0.377148883687792,0.873316920174288,0.670936923884757,0.506464695539153,0.469398788826926,0.450119889084149,0.419914277506114,0.396987110825555,0.391767859894623,0.388600443494255,0.381667855523719,0.380558005910447,0.380674116613594,0.38065101061707,0.379214173775516
516,0.385812215069291,0.864950407526067,0.658162607831232,0.492756959194628,0.455525522086196,0.43585336962203,0.406074647425456,0.383145488166083,0.377978641860585,0.374764061291586,0.367951459316649,0.36693168703648,0.366814031175812,0.366784866624707,0.365313061115124
517,0.379897177892768,0.87213748324562,0.669111684679308,0.503896688020755,0.466191375711575,0.446908827264524,0.415585321609492,0.392241582230666,0.387205839433808,0.383932908001089,0.376562885729746,0.375495107880179,0.376012506394526,0.376085486619814,0.374775475963162
518,0.36837108936803,0.866827898914205,0.661203828432927,0.496064488794296,0.45880596498766,0.439236421718296,0.409091686961076,0.386031471468429,0.380905940318012,0.377668201725784,0.370658122507462,0.369622787011722,0.369717115561557,0.369718505324339,0.368295109154868
519,0.377824640814482,0.860248879891258,0.651053391519933,0.484838207236237,0.447207649011353,0.427343071303401,0.397288973338584,0.374204087362918,0.36913185158285,0.365850525734014,0.358938161014425,0.357976391032082,0.357883249703985,0.357886101408992,0.356443453783051
520,0.366537405242915,0.867626676583405,0.662366585247572,0.496502726299742,0.458506382872671,0.439033343392691,0.407553792781559,0.38408542799371,0.379127361722658,0.37579694126325,0.368355369367817,0.367341606395171,0.367857272699119,0.367954184993372,0.366663051781498
521,0.352181686281688,0.858746483007988,0.648947499330306,0.482834484976979,0.445289829956953,0.425354724154598,0.395431986066437,0.372331889063562,0.367272289061892,0.363976537633799,0.357044464393097,0.356093659323464,0.355995853005274,0.355999656793055,0.354554795322001
522,0.365692126783168,0.850994279223794,0.636912584418412,0.46937996110182,0.431244920738293,0.410983008201772,0.380887717374838,0.357684649524521,0.352724027089478,0.349361758183162,0.34246247180531,0.341598202978169,0.341374805210216,0.341402265189157,0.339961538483575
523,0.396372352719711,0.861297056918465,0.652756275469566,0.485740516583312,0.447165636256888,0.427438528710282,0.39547333735157,0.37175906179058,0.366944994760966,0.363522115751187,0.355910879127884,0.354977424613147,0.355572884064631,0.355724505325066,0.35448415012731
524,0.406254844146703,0.879147697292673,0.680321256199106,0.516098569140271,0.478314538060896,0.45940425717471,0.426939136492588,0.403241325311323,0.39830811140627,0.39497329262312,0.387046755332886,0.385912595080075,0.387039353482358,0.387193772803566,0.386025016523623
525,0.419679182601282,0.882072048401762,0.685149112931045,0.522443051454742,0.48576604583094,0.466933797238425,0.436187801129504,0.413134247630738,0.407917642713525,0.404742557175453,0.397425163384067,0.396205133801453,0.396785915747464,0.396794040077361,0.395435007785715
526,0.433020175603685,0.890084726118378,0.697398686966796,0.535755778355454,0.499293480400396,0.48085449320251,0.449863782091391,0.426923695581112,0.421631264391236,0.418517608927564,0.411194578905033,0.409874049273069,0.410578459883868,0.410572580830056,0.409218264279213
527,0.498506570470664,0.897063441585582,0.708196089352107,0.547999909373998,0.512104930276863,0.494004770143045,0.463301858733514,0.440604554780848,0.435202084084612,0.432175759089506,0.424958136020205,0.423534062804448,0.424257883813869,0.424214027477304,0.422822315634935
528,0.482808249671043,0.93417470113305,0.766033510387449,0.613316329160557,0.578679913144289,0.562789306796943,0.53028151667266,0.507918060680347,0.502650591045915,0.499720649660169,0.491733213161589,0.48985094174679,0.491850561431895,0.49189029453909,0.490697918504356
529,0.498072457572489,0.917871297547048,0.742628239907673,0.589222979360549,0.55647880844178,0.539616333267898,0.512100132532056,0.491238155921865,0.485312702031751,0.482722838106258,0.47664457493612,0.474822535512695,0.474803849763843,0.474460222856868,0.472647153189029
530,0.477300056179502,0.930155951180575,0.760296944327372,0.607762406069048,0.574227938824333,0.558092332385102,0.528374095977988,0.50713063651941,0.501443870946,0.498790355931385,0.492092495214385,0.490184869035223,0.490941205098194,0.490735949007043,0.489148656367205
531,0.483936148343077,0.91494425194771,0.738287323304682,0.584232100262989,0.551140949231158,0.534120882205809,0.506439133171178,0.485518924742005,0.479584811269725,0.476963707661394,0.470956378070285,0.469168522336504,0.469001471088326,0.468646372639451,0.466824506478911
532,0.472030630468043,0.921702526591669,0.747889387820455,0.59397484001257,0.560120946411786,0.543512888800516,0.513951024784934,0.492535291728055,0.486826876723199,0.484096978377464,0.477441789073061,0.475622590304831,0.476157090474064,0.475934483726108,0.474326667208084
533,0.477428193731343,0.912961635968151,0.735241221979873,0.580533846377386,0.546943116199409,0.529833881074668,0.501412377431862,0.480154745015651,0.474329456094105,0.471607383657725,0.465297490200146,0.463551348447407,0.463602426516477,0.463303935953302,0.461575724909999
534,0.493784148299152,0.917812672862606,0.742239674970398,0.587756128542449,0.553746016404563,0.536931711195906,0.507362487152008,0.485822682749539,0.480133207029149,0.477351748594904,0.470642583387479,0.468867632740253,0.469365170868941,0.469147094537928,0.467548342844748
535,0.50610744064337,0.927058759722303,0.756149109179597,0.603484100573063,0.569978403297282,0.553709358313528,0.524026836602514,0.502677177873519,0.49702110431991,0.494311765734677,0.487507738051612,0.485628028938052,0.486405561329989,0.486207235384842,0.484635171121706
536,0.503992167213038,0.933003510914387,0.765182884735672,0.613981230138726,0.581134015881707,0.565220587941138,0.536188671430039,0.51528346637542,0.509562656016316,0.506981402001784,0.500438232728193,0.498479579730906,0.499151230127178,0.498908664545145,0.497256714178877
537,0.500661014901292,0.930579898660686,0.761825213091372,0.610530587833935,0.577950311478328,0.561896919919633,0.53363971387238,0.513006054119522,0.507168594339639,0.504649906514571,0.498454984534593,0.496501928104368,0.496811213487242,0.496499413128927,0.494736169020521
538,0.491324939164352,0.928840721588524,0.75923967499363,0.607559748364493,0.57479975324375,0.55864907222647,0.530273109667123,0.50956615270841,0.503730382851469,0.501184020750057,0.494976592291469,0.493042911645949,0.493316859219989,0.493005104243944,0.491247289189033
539,0.491963810888882,0.923245569465202,0.75102014391383,0.598428605978838,0.565465521638629,0.548990462776078,0.520746036838373,0.499925777187962,0.49406463143554,0.491468240025797,0.485297184137168,0.483419430290443,0.483537092601791,0.483210385428091,0.481436005119011
540,0.471850635084777,0.924531449544436,0.75282946730652,0.600194661237983,0.566953588108379,0.55056699533757,0.521676526079563,0.500641382073493,0.494869498876219,0.492216793070401,0.485786754250357,0.483909822964576,0.484277916496366,0.484000978079827,0.482308449306323
541,0.44753935514524,0.911636958877034,0.733846971542376,0.579408919851028,0.546006007529146,0.528864424319851,0.500884186082176,0.479820885528529,0.473941044634974,0.471235674347737,0.465111752414047,0.463360654557834,0.463181312157985,0.462834608349786,0.461038320963119
542,0.415932851708401,0.898538702278715,0.713979625506538,0.556995730495763,0.522613744487532,0.504740336253199,0.476372608698656,0.454819791986633,0.44903766570881,0.446155932883794,0.439886208638404,0.43831031590707,0.437979741913085,0.437667270742856,0.435926446423417
543,0.40458656569783,0.880744218329111,0.686957644356085,0.527017130208725,0.491633608496413,0.47280545912881,0.444382129400614,0.422349197120367,0.416716603843817,0.413640302868338,0.407288318313122,0.405946340075242,0.405347720236079,0.405073600802295,0.403371463415291
544,0.418434134838495,0.876766378613152,0.680654368022899,0.519184422718583,0.482704042437033,0.4637305431717,0.433671102797979,0.4109528847602,0.405597652425942,0.402340644605538,0.395354068783766,0.39410796729093,0.394037594194657,0.393907192930998,0.39240184624477
545,0.410833059897107,0.88369621414939,0.693825284668799,0.53451226284322,0.498022472737235,0.479607394783523,0.448138538127369,0.425100828984266,0.419904866417656,0.416500250305262,0.408804844029132,0.407458427055058,0.40803050665452,0.40796959340252,0.406613264863945
546,0.410895834070396,0.877480024182338,0.684217128024547,0.524543550034863,0.488546318520998,0.469730644237702,0.439797446984119,0.41712748936999,0.411780663166764,0.408437413071728,0.401247215942997,0.399944038082493,0.399928436344265,0.399767118096878,0.39825396666827
547,0.429666388699939,0.878616867787419,0.685926300866003,0.525959688650867,0.489546228344885,0.470819853165869,0.440133539380475,0.417263314580704,0.411994228359219,0.408605337488877,0.40120308909002,0.399903229109994,0.400097430906462,0.399981995758192,0.398538911237515
548,0.418011850265759,0.890176808511001,0.703423705200527,0.545165786692193,0.509049655341539,0.490986314097039,0.459486788226819,0.436579194409131,0.431357728007781,0.427992988860522,0.420238527218095,0.418810965916992,0.419535721345002,0.419469691673216,0.418120071374739
549,0.414566102549754,0.880557366380037,0.689288844779379,0.530528509038046,0.494962779288503,0.476322305102416,0.446810668653236,0.424383258370684,0.41895308441364,0.415667441269811,0.408628746117217,0.407269488849607,0.407151486314923,0.406945331453257,0.405376767113503
550,0.388139487992592,0.880107841315735,0.688423493149443,0.528932384875551,0.492739509556042,0.474099634435969,0.443665305353496,0.420944880780315,0.415623047093753,0.412264012255594,0.404970806869725,0.403640858435572,0.403740505244211,0.403594048823413,0.402113707898502
551,0.376937532033352,0.863259286867143,0.663035239637252,0.501613438125501,0.465192912281188,0.445608489167288,0.416452175946,0.393778906165176,0.388423112581534,0.385012798004631,0.378157166781285,0.377002349928322,0.376405756500382,0.376197256767131,0.374597517923012
552,0.399250693488655,0.859278283715393,0.656719417130706,0.493699519488472,0.456181309656264,0.436444895031741,0.405808824370577,0.382567813200309,0.377441161732033,0.37388707169772,0.366548583896015,0.365476804011337,0.365282160626455,0.365194610056522,0.363752266899934
553,0.371630331469293,0.874196205202485,0.679392331521353,0.518062061777564,0.480543933071067,0.461652959766161,0.429206598284626,0.405588023550003,0.400613091358373,0.397020372532121,0.388907321628933,0.387701145312048,0.388475148173272,0.388511560825064,0.387277266696042
554,0.374536927602147,0.853557126579441,0.648437408442872,0.485820945978562,0.449011816515749,0.428926754833257,0.399871001999392,0.376975453728236,0.371717661346531,0.368214070803133,0.36129191923373,0.36024548016364,0.359562026769578,0.359380980709393,0.357798449606983
555,0.3628574769656,0.859397025500306,0.65696585627937,0.493409567932303,0.455308897724048,0.435625128419557,0.403892116360919,0.380276360131946,0.375300708006571,0.371656243268885,0.363908391162936,0.362858167016375,0.363050046784522,0.363047835443992,0.361723687635606
556,0.352706228085499,0.850669137160385,0.643937436294804,0.480100442725025,0.442347702975118,0.422177667731123,0.391689907151343,0.368267165286553,0.363225602348735,0.359592329950285,0.352186390319915,0.351201968456834,0.350947311699925,0.350883538393849,0.34945316120028
557,0.343999500278801,0.845779442983375,0.636366895063074,0.471333420704728,0.432971153171296,0.412572430422554,0.381640129751437,0.358018611403811,0.353063924402578,0.349369243200503,0.341876548052567,0.34095237020425,0.34071788757184,0.340691906200868,0.339298969828773
558,0.334716585562198,0.841055439026076,0.629180588352614,0.463436757754964,0.424752409992276,0.404130770468106,0.373014845798081,0.349244866779564,0.344358933773238,0.340616181950481,0.333053094456404,0.332177470018413,0.331960564530885,0.331963527547653,0.330595200878597
559,0.335997925421106,0.835919997249964,0.621334741934595,0.454805892258358,0.415806026772907,0.394937524169659,0.363754210732765,0.339882506411106,0.335047142790304,0.331265623125864,0.323691098708409,0.322862821584589,0.322604106080869,0.322625152169766,0.3212653966934
560,0.354522586426857,0.837710574083524,0.624093556914973,0.457417847970056,0.418111997821074,0.397364808904601,0.36540744984083,0.341302729978056,0.336558855669262,0.332732668426849,0.324869541674668,0.324038740747303,0.324085805519771,0.324165314017261,0.32288646337036
561,0.308274862670206,0.849215271186728,0.641782623431512,0.476509135773197,0.437428736259276,0.417283315221662,0.384434374667586,0.360176980501286,0.355475268312436,0.351647022947356,0.343367915926582,0.342444645717837,0.343018710688892,0.343147762998828,0.341970794151321
562,0.322260392556297,0.807017164874501,0.590091420732937,0.426493067564213,0.387693565289652,0.365464055084963,0.336138468645035,0.312344439849074,0.307243143337857,0.303064369149445,0.295778261014342,0.294978839190888,0.29327670300237,0.292993709113351,0.291399814928083
563,0.349008344223272,0.82452716404011,0.613728603193861,0.448338954198892,0.407581788828255,0.386415519609147,0.352088425432857,0.327034626353455,0.322495309170149,0.318081998721228,0.309105230770164,0.308270183801305,0.308458252749113,0.30854437135489,0.307447532421292
564,0.342848694100744,0.83761156298689,0.634440125992573,0.472392394889049,0.432999665586178,0.412629744002743,0.378575888474693,0.353771426128933,0.349243872721302,0.344861895804287,0.335634246761532,0.334679506792979,0.335247232906662,0.335321923776679,0.3342407514542
565,0.32756181916093,0.831023768701732,0.624632599051287,0.462593982325541,0.423944024596767,0.403112050767706,0.371370287813624,0.347221341000539,0.342404529097693,0.338150492653245,0.329792308835508,0.328855731734219,0.328464107626078,0.328357482748474,0.327026381185629
566,0.288352823763683,0.822679043617535,0.611953995807739,0.448410184118869,0.409139290825505,0.387811872874246,0.356139677479463,0.331888263912265,0.327046126616911,0.322772543901481,0.314602329772969,0.313733532553311,0.313055723336507,0.312939179883264,0.311584111621701
567,0.28270927938026,0.799489026320769,0.576657790645932,0.410247537061503,0.37019429960076,0.347507322935864,0.317053371360147,0.292744454594836,0.287762257583878,0.283490681429361,0.275910164213389,0.275173047720103,0.273706889520409,0.273528449410693,0.272060035975045
568,0.286544543712885,0.800711345885634,0.578344059975985,0.41026533060229,0.368684861682557,0.346186573313896,0.312846841606632,0.287667446791152,0.283013619152797,0.27858890485488,0.270075217444898,0.269359366201294,0.268895401653731,0.268940804635444,0.26775103551172
569,0.284040174602275,0.802810449441804,0.581693930419159,0.414218763658915,0.372825358882348,0.350453033596072,0.316870780919022,0.29156129866692,0.286980549484217,0.282524493183355,0.27375737851645,0.273034115283398,0.272841430801391,0.272925532791014,0.271786172693799
570,0.287957120620684,0.800700268035703,0.578577912646656,0.411055702332317,0.369789503228475,0.34728193974016,0.314194679160139,0.28900251667594,0.284361212609257,0.279925536006987,0.271327381983965,0.270608176051824,0.270217706772675,0.270264464291921,0.269076716637726
571,0.253941207370364,0.803550791924934,0.582975948413637,0.415575070909561,0.374181660421689,0.351850747766326,0.31824202589927,0.292941801240221,0.288359470775514,0.283897682165007,0.275116591702403,0.274388755567409,0.274196521431713,0.274276008828462,0.273136024904858
572,0.247777271351608,0.781176599138923,0.548961507299835,0.379873037159836,0.338559013327015,0.314919296651596,0.283874866382116,0.259039255702869,0.254093177168974,0.249750879958798,0.242029889686339,0.241352284718421,0.239955872509736,0.23985635431227,0.238466300349228
573,0.241773658353959,0.781969379659421,0.550044528809698,0.379092145997474,0.336240797203581,0.312763855014032,0.279032184069736,0.253455984200316,0.248771744274746,0.244313485182216,0.235826974050722,0.235156103617579,0.234610826365722,0.234706583850571,0.233552797211979
574,0.22444856903303,0.777884175198059,0.543945539503619,0.37305673008939,0.330334562269982,0.306633279164678,0.273215554807271,0.247608734359326,0.242900899612576,0.238445524855509,0.229974280667953,0.22930459151607,0.228738060951744,0.228832345393878,0.227670330400751
575,0.224778434278597,0.76757934822109,0.528237050563313,0.356187822703965,0.313191552978643,0.288932457291762,0.25614546146087,0.230632431605891,0.225764004106588,0.221359523656242,0.213242334206683,0.212565835321115,0.21162814811954,0.211672607092876,0.210442198818338
576,0.239511692150508,0.769967147057051,0.531913132749355,0.359213743968202,0.315515385442023,0.291445512212337,0.257151879041274,0.231228729966585,0.226526737682095,0.222053432709503,0.213447388270585,0.212770940385221,0.212376170199935,0.212534651758995,0.211440836681533
577,0.247187119556028,0.778813038372307,0.545541764585666,0.373911135885494,0.330418160229718,0.306827759537396,0.271821054069177,0.245718214398675,0.241190296278004,0.236649843893793,0.227608562297999,0.226938567777623,0.226986217735777,0.227208151247475,0.226201168111045
578,0.112506538947292,0.781737731117705,0.550163602635559,0.379527880002361,0.336643766396825,0.313171490380453,0.278932016745104,0.253068551139739,0.248488407064146,0.243969006535935,0.235095649415082,0.234423444765114,0.234260585941041,0.234421927752991,0.233350485413987
579,0.133320308643986,0.691995533725691,0.416443733540797,0.242055426524118,0.199879722333884,0.17133758713511,0.1466467997002,0.122573542441699,0.115519717957525,0.111744349313292,0.107210821629305,0.106140529796465,0.101323899460593,0.10059726782325,0.098656559447888
580,0.13467415752953,0.72590131655095,0.467508414986539,0.285709425295136,0.236995041442591,0.210848723526709,0.172146191146409,0.144745918179084,0.139414267869573,0.1350600532058,0.126129986475353,0.125134657838474,0.125352147208327,0.125717402401471,0.12492147540164
581,0.15511476657895,0.71903035017016,0.457362088240201,0.279948827231999,0.233963488179656,0.207298415771921,0.172435941098864,0.145641094240623,0.140092495013723,0.135808882464631,0.127456972555383,0.126473988503268,0.125965212663645,0.12613486682496,0.125116522146922
582,0.153398513226225,0.733649876671084,0.479658681680192,0.301613857229517,0.254873423334267,0.228991501676923,0.192268444971629,0.165143259438217,0.160024877317569,0.155573548928434,0.146549073287608,0.145662457606684,0.145762635165756,0.146061400254217,0.145181325475291
583,0.15810759468031,0.729199280055598,0.473033194097047,0.296383545895705,0.250704593143096,0.224514733283278,0.18981224839668,0.16316150742759,0.157817682748403,0.1534430453832,0.145016256936865,0.144126451713366,0.143530410404154,0.143678709246408,0.142635797873812
584,0.150917185661453,0.733162856543349,0.479139875941162,0.302052040839164,0.255972399620874,0.230007333487365,0.194511557472314,0.167714574347859,0.162487719367164,0.158065451713556,0.149417492389104,0.148546570774828,0.14816556956363,0.148362078206408,0.147375155738006
585,0.173322032205971,0.727596818437625,0.470768343122461,0.293883900034339,0.248144731208226,0.221857947041892,0.187339967683797,0.16075057361643,0.155331322362778,0.150976815187857,0.14268860624146,0.141787720972009,0.141030537545544,0.141148702318933,0.140080093890169
586,0.184356203392866,0.743133126512263,0.494509625311155,0.317968438854757,0.271686198965642,0.246267510033203,0.209491591976073,0.182389343480623,0.177475295296795,0.172926508241442,0.163695469217957,0.162880076056151,0.163049274853687,0.163351810765131,0.162485661266568
587,0.173608500414113,0.746657246341505,0.500051683865504,0.325316614798272,0.280115346412547,0.254813883571202,0.219427022884492,0.192674720182483,0.187745243476194,0.183195408946084,0.174207937073773,0.173429998573774,0.17323754733101,0.173448263615376,0.172480664406272
588,0.1501264720045,0.73893377112132,0.488367850981896,0.313243732713978,0.268275103357935,0.242515028467333,0.208507915251565,0.182123200932536,0.176904758167544,0.172458835134727,0.164099420074161,0.163289514253507,0.162427629375645,0.162509700555384,0.16140224218932
589,0.152855625320481,0.72554801020857,0.468022830277858,0.29142748868335,0.246024887887245,0.21957083918666,0.186066273701017,0.159757409919486,0.154182277823231,0.149867307034929,0.14197787152457,0.141075083103239,0.139819125405132,0.139835025502555,0.138666989999619
590,0.149917496992107,0.730259560231101,0.475268302918114,0.29779664612508,0.251438965136019,0.225317313233649,0.189645159107957,0.162771567662686,0.157463686399991,0.153050625147074,0.144433515706039,0.143536721363557,0.143100757642551,0.143289091363683,0.14231013254528
591,0.15618595096068,0.727255020665022,0.470805094307341,0.293827063562391,0.247878534752599,0.221568580737381,0.186661833306474,0.159912909657291,0.154507742959446,0.150127240293374,0.141686141008652,0.140776560831663,0.140144130428994,0.140284952534653,0.139255103538918
592,0.158603324118401,0.731886702917835,0.477940028050799,0.300858708420032,0.254632921430154,0.228583488347473,0.192889513924554,0.165966681131407,0.160716748249528,0.156274345796692,0.147536029545867,0.146652261909033,0.146309190578179,0.146509321435466,0.145545027075646
593,0.172864221833018,0.732330859250202,0.478728644434897,0.302199546744282,0.256297241687492,0.23024690942089,0.195004389622742,0.168181224987551,0.162918673368541,0.158475835612185,0.149820152232439,0.148947162883909,0.148478671377939,0.148648544855418,0.147652015474339
594,0.177494079274131,0.741280393218367,0.492449498927371,0.316463746381931,0.270503269632345,0.244936446083566,0.208840927880689,0.181847628050374,0.176838836906885,0.17229469699131,0.163225787744568,0.162405883168484,0.162309337979133,0.162549297723169,0.161630919236737
595,0.167411813850984,0.742172835932202,0.493943537378754,0.31888319247587,0.273536388234126,0.247971706213182,0.212824499265376,0.186077763783333,0.181020225236237,0.176488685142207,0.167646290751221,0.166843377816335,0.166445236389587,0.166615531229942,0.165620883629345
596,0.161678243443668,0.733497476071018,0.48435111645579,0.309484483806792,0.263938828073966,0.237804840992408,0.203224419137705,0.176396337815086,0.171059011861651,0.166509572587492,0.157872590184795,0.157020236268481,0.156115612803331,0.156167903556059,0.155120099809643
597,0.176454884525336,0.731749694837815,0.480973581131579,0.305290027650396,0.259359691612872,0.233149094584461,0.19806129376525,0.17107692751365,0.165720643784143,0.161179627852914,0.15244232750341,0.151566168548599,0.150814492035762,0.150905705126636,0.149904190660037
598,0.171107680368981,0.74142332269498,0.495939844350485,0.320868905189534,0.274747398235692,0.249105070895181,0.21263969417355,0.18534031674801,0.180319418708471,0.175645371411917,0.166272806090815,0.165447005154661,0.16532586615519,0.165537549963296,0.164667007229702
599,0.157036545056293,0.735812010477209,0.487514838348389,0.312989886824084,0.267588310348553,0.241572843453693,0.206859992596361,0.179961844471115,0.174697220606983,0.170111314293011,0.161305984317701,0.16046460396398,0.159708083511424,0.159785324356103,0.158766969210688
600,0.174778915375199,0.728095460184798,0.475850725890163,0.300169283293094,0.25437079129388,0.227934380618193,0.193455469288186,0.166585742607336,0.161095119083795,0.15659341980526,0.148085286547888,0.147190147449647,0.146171669562891,0.146206198272924,0.145151507435835
601,0.15443790877477,0.740983406286859,0.495499170341156,0.320123839724507,0.273737624919594,0.248078301254044,0.21122816058745,0.183813160056847,0.178800989581217,0.174112823146392,0.164643800893334,0.163810211828844,0.163780769852061,0.164012949947116,0.163172983935501
602,0.172706661772452,0.725152542785339,0.471596749137223,0.296469640503406,0.251101775500022,0.224471332937469,0.190789810673217,0.164042683073387,0.158452571539937,0.153980688574292,0.14565204099716,0.144746084349884,0.143512729923417,0.143495891477352,0.142388605116147
603,0.172849493896596,0.740202719985604,0.494478666781577,0.318717215998599,0.272102547696726,0.246402310445432,0.209344046241836,0.181872325201604,0.176843532039404,0.172154724152257,0.162664603662842,0.161822618144307,0.161810687378752,0.162048553205727,0.161220550660469
604,0.159932131203277,0.736857753562924,0.489582660152599,0.315270750266174,0.269786553529788,0.243831263434074,0.208743743286139,0.181703674954872,0.17649698165321,0.171870170272552,0.162872456148819,0.162033688671964,0.161437211243458,0.161542337729219,0.160565229316474
605,0.164057567758798,0.729376580075229,0.478270831924969,0.302897800596695,0.257155179786477,0.230770865838245,0.196248902348843,0.169338288409022,0.163880747626527,0.159346954938487,0.150754351555319,0.149868549028353,0.148876136284868,0.148910296018467,0.147864743979899
606,0.144368049617494,0.733604499951936,0.484766220830583,0.309099893742138,0.262811818067779,0.23671061916721,0.200766320504977,0.173503342156378,0.168247758432876,0.163635103834341,0.154550599886317,0.153677366331302,0.153219577099715,0.153365530292461,0.152444215322841
607,0.145426057114418,0.72012681405734,0.464405398571013,0.288388639421172,0.242517486371707,0.215623287565418,0.181569284984714,0.154654862024556,0.148941228938319,0.14450109241568,0.136173234057523,0.135218441969639,0.134006184533536,0.133996780206997,0.132917828253903
608,0.13266828680797,0.723792201995227,0.470023422877195,0.29290040987683,0.24603022257485,0.219407771057076,0.183389672130885,0.156004064936341,0.150495603409473,0.145979038041234,0.137073779812145,0.136118289365889,0.135565524304824,0.135699220139013,0.134778838833633
609,0.132866384501536,0.714820961442247,0.456518985309746,0.279451309330218,0.232968167520669,0.205823302590158,0.171066869238749,0.143883811689202,0.138068939434535,0.133667319184998,0.125218313422407,0.12420069039738,0.123202932631546,0.123239119950105,0.122223678115631
610,0.127698869351994,0.71693114637633,0.45979187282843,0.281918711106484,0.234767734985513,0.207779777380465,0.171779805539933,0.14429739887095,0.138602879033555,0.13415606569773,0.125348355027035,0.124327503693447,0.123740770161371,0.123866070934127,0.122949414580647
611,0.109820565584305,0.713119865298775,0.454115270071014,0.276403584263268,0.22946847864058,0.202257132503737,0.166816689936815,0.139410866258542,0.133586516665228,0.129186508134588,0.120556593577241,0.119508205944652,0.118744680345476,0.118828863775261,0.11787381882286
612,0.112034096306053,0.70260605733852,0.438257490562632,0.259587144878643,0.21250518782944,0.184716250491087,0.149985279340607,0.122679993800279,0.116462550940593,0.112213947852061,0.104043250630034,0.102890475001224,0.101740480884416,0.101741937718245,0.100722003047917
613,0.109687030992394,0.704618210846634,0.445050449947558,0.266146402873888,0.217930885837155,0.190184648932953,0.153391081796896,0.125286205800314,0.119217722950768,0.114802051110042,0.105814344446099,0.10465514763835,0.104091063663445,0.104196965784002,0.10336698285423
614,0.100575072294857,0.702625939699215,0.441301927615904,0.262784763740843,0.215012777241507,0.187132649655491,0.151046576253218,0.12304879157011,0.116890499569344,0.112508044151382,0.103661424490707,0.102488322699496,0.10177521617036,0.101844331371532,0.10097617671098
615,0.096791914550577,0.697310283514283,0.433548543333619,0.25443183092059,0.206509140693718,0.178331131259023,0.142557420490887,0.114593557820154,0.108215948842507,0.103918322211651,0.09530881629903,0.094077551961465,0.093163123945714,0.09318764872935,0.092288593575562
616,0.109438268339376,0.696109422401221,0.431782510284632,0.252170292431628,0.203900455714903,0.175676220102355,0.139367896819123,0.111239499603746,0.104838677746683,0.100552302166905,0.091822311073557,0.090562411234092,0.089820122224304,0.089880080164133,0.089026054071728
617,0.113361593296698,0.704255522091336,0.444197953098059,0.265025870969802,0.216586833717106,0.188832593440583,0.151449255594665,0.123097963370298,0.117061250196468,0.112627835808804,0.103363904960706,0.102182295128337,0.101933090919464,0.102098881069252,0.101339972849303
618,0.116061749585736,0.70478369560549,0.445107362618141,0.266784252517589,0.218918583562337,0.191153148770501,0.154679398516973,0.126552446721448,0.120498971206055,0.116061253084301,0.106994660573796,0.10584089630233,0.105306646566358,0.105408915672186,0.104580181531566
619,0.123704549274229,0.706295422169466,0.447487414916277,0.269197516605178,0.221314994018844,0.19362600658715,0.157121552246156,0.129022436582021,0.123005130027081,0.118547162183748,0.10947874096357,0.108341820111625,0.107774414379062,0.107872185947134,0.107039134127788
620,0.13695972474943,0.71067254463951,0.454207578977605,0.276375594898965,0.228552228921498,0.201107885275101,0.164290770833878,0.136150723329531,0.130298764607752,0.125769357958095,0.116506403789906,0.115413145496709,0.114994305106567,0.115123706810725,0.114318185566877
621,0.151018196127178,0.717894890809107,0.4652418636577,0.288312585854355,0.240742188075749,0.213695881835436,0.176632905434128,0.148501415889608,0.142895996392336,0.138259741439752,0.12875134116445,0.127729154385082,0.127473571222347,0.127634957689888,0.126853256739182
622,0.151179037933669,0.724958958907835,0.476053289406682,0.300280163065271,0.253173524943124,0.226508701352739,0.189582720341624,0.16157446562882,0.156166749714914,0.151440927039386,0.141815539053272,0.140861588949845,0.140622642228701,0.140782516989584,0.139990794491086
623,0.141585274820411,0.723393609511882,0.473803228501993,0.298499307250979,0.251868171432903,0.22507358053389,0.189217875904538,0.161496260124954,0.155965642927209,0.151279901959401,0.142013263358508,0.141063162174553,0.140394739521812,0.140464209760597,0.139576544121249
624,0.13012660197084,0.717697956092467,0.465261555454567,0.28933735435366,0.242583359096594,0.21545118882454,0.180065199923559,0.152420531405904,0.14667760625609,0.142072832972934,0.13310861895869,0.132115274376005,0.131155150203214,0.131168933426718,0.130232924433122
625,0.139990859800856,0.711776210579906,0.456377684687954,0.279577426891237,0.232454578778898,0.20499819397847,0.169529582238826,0.141782938325184,0.135858717447466,0.131326750327379,0.122473604242728,0.121420685759364,0.120411283023411,0.120417362257718,0.119487913905647
626,0.144412715562378,0.71921882221324,0.467720443684978,0.290981545212275,0.243414532629166,0.216424163423922,0.17938129223903,0.151277774177213,0.145685048510436,0.141021583496436,0.131531643043414,0.130523856622618,0.130170319738471,0.130312311617497,0.129521263983221
627,0.146951880513108,0.720218134131,0.469359072105392,0.293498191622388,0.246480807441339,0.219516580469555,0.183212454272668,0.155286380142061,0.149697718859865,0.145024296462785,0.135652616333561,0.134667822828643,0.134128341213257,0.134224541630706,0.133380910132914
628,0.132579632130293,0.721507737536464,0.471403153906196,0.295629657797479,0.248645176767526,0.2217457759007,0.185495095329485,0.157618039584578,0.152048329569391,0.147361521703665,0.13801263898263,0.13704006893003,0.13644511877001,0.136530236067091,0.135675762588315
629,0.198687100077987,0.712189639376865,0.457399361420942,0.281121243806231,0.234262959880242,0.206800821468901,0.17170051530423,0.144013788226366,0.13808900932327,0.13353955276899,0.124720777003511,0.123680226052661,0.122565073296363,0.12254332096806,0.121590148442115
630,0.211738642487907,0.752720604969343,0.522239377025129,0.349554254065955,0.301872003413632,0.276909486609444,0.235819127704262,0.206930702104814,0.202500057484677,0.197205210789819,0.185652356905802,0.18483521863014,0.1861065464874,0.186530271183246,0.186113693843333
631,0.201646826256631,0.751585259903513,0.520202557533996,0.351229677726622,0.306754263457896,0.281604845153281,0.245806251137724,0.218374567811173,0.213550734713911,0.208407003695789,0.198245398506219,0.197459818869699,0.197090666916692,0.197140214800648,0.196284736102907
632,0.205212071499131,0.745613563036562,0.51135221121983,0.34107140665808,0.29621953783863,0.270651385881168,0.235677359303967,0.208512998521197,0.203410785136789,0.198374551172887,0.188835303592036,0.188033400641175,0.18698750921522,0.186920841140881,0.185943749640807
633,0.201854427327053,0.749029128699954,0.51654250760526,0.346239524054912,0.301000713584268,0.275689906046595,0.239519533922388,0.21208226037975,0.207144582881191,0.202037853608139,0.19210238213275,0.191305602564137,0.190688867973429,0.190711954063037,0.189840466403089
634,0.190502345714898,0.746146073085223,0.512322506222676,0.342124010918084,0.297132720618951,0.271621394891356,0.236131170215506,0.208803653307558,0.203766793688698,0.198696287974082,0.18895623844412,0.188153168975275,0.187314026841957,0.187290150287539,0.186366700749039
635,0.152933767203733,0.739792069541571,0.502782086423181,0.331682138842823,0.286410675501721,0.260488331956009,0.225358394115686,0.198013090713313,0.192796465460587,0.18779577025646,0.178299054877766,0.177470558351703,0.176388170491739,0.176325564340069,0.175367158249188
636,0.149790096574093,0.718126619013244,0.470076073224118,0.296581304509451,0.250771523195286,0.22348194242772,0.189887249470988,0.16255086572752,0.156659042975034,0.151931183327748,0.143295147582415,0.142342425425225,0.1404538844384,0.140246204753572,0.139163125085241
637,0.128730846548507,0.721050968719249,0.474509292855656,0.2993665865937,0.252023708109352,0.225016518491233,0.188375495440172,0.160226589404094,0.154607823787842,0.149780638824063,0.140221194119408,0.139245531046085,0.138443726899377,0.138469414893928,0.137648841327646
638,0.096921913301344,0.707366834930093,0.453963595262127,0.2783582011021,0.231336643133289,0.203474076671622,0.168498415234269,0.140492403532297,0.134387061948521,0.129756776768998,0.120808173488036,0.119731949436927,0.11835745334967,0.11825608472545,0.117321665934904
639,0.0997987084509,0.690830622534147,0.429064976333307,0.250965192064386,0.203055139854879,0.174239347653978,0.139467706813338,0.111255959298067,0.104509253306465,0.100148651721778,0.09168326160319,0.090415188727363,0.08874377426529,0.088576671070023,0.087627941457234
640,0.115809335168815,0.696375659129245,0.437510110528234,0.258432047347186,0.209337526716929,0.180935385366025,0.143391388018704,0.114481901805236,0.108090895729952,0.103602652794237,0.094194034590867,0.092930985935747,0.092341684650049,0.092404327486754,0.091691508950792
641,0.110953544590488,0.704888874843539,0.450452385752476,0.27276398020795,0.224083705510409,0.196175475934474,0.158245301774736,0.129289481399401,0.123286559709779,0.118631356612263,0.108773806958025,0.107608562552702,0.107379971106472,0.107513098664472,0.106850411775856
642,0.119229575396715,0.699880376879462,0.443017465545039,0.265676056865821,0.217610898213463,0.189354438247198,0.153083458098239,0.124501258214911,0.118225601190207,0.113669337875896,0.104389690239956,0.103201706992527,0.102322868927949,0.102315283334573,0.101513424113921
643,0.131755175072876,0.706060827560947,0.452416634627425,0.274958187405531,0.226454848641967,0.198589612227213,0.161086902508733,0.132297376432248,0.126286332538417,0.121620109813196,0.111918585636869,0.110776068405473,0.110311319701646,0.110397110125241,0.109686649187267
644,0.148483854206197,0.71226729565938,0.461899620931613,0.285631293983188,0.237573685643505,0.210067577867389,0.172567641727314,0.143852047692729,0.138076537735949,0.133303486797907,0.123405858132957,0.122332636302223,0.121977926080951,0.122083137880699,0.121379342253209
645,0.167532336790656,0.721025876330632,0.475232705680206,0.300187605681058,0.25255175739571,0.225561814686648,0.187928081456594,0.159333875748479,0.153843715534426,0.148940779747619,0.138824002209721,0.137833261299279,0.137593943936525,0.137719421772927,0.137022897634177
646,0.628639415712563,0.730591242558956,0.489807599697001,0.316383324714275,0.269386606669404,0.242970780475669,0.205404616662098,0.177016491694493,0.171798771690455,0.166769709327401,0.156483402284626,0.155571794663986,0.155391138461066,0.155519761685822,0.154813758723736
647,0.63119521720122,0.953394656036632,0.82535434405022,0.706303829069195,0.674757516933768,0.670741585157602,0.622532912657898,0.60609839054955,0.609608036021316,0.602665449250759,0.58383848575996,0.582028249412076,0.589738166024769,0.590451681521895,0.592296663064167
648,0.598605943234409,0.916550794541029,0.780330956424867,0.660253635448636,0.640366168713853,0.635847651016597,0.614495145388954,0.608776817274071,0.609774709180937,0.606654730518617,0.60015266043473,0.598856980464689,0.596652420078276,0.595520757007404,0.593814446015721
649,0.650669949523282,0.906809786449921,0.764601044835923,0.64011772354832,0.616437442568991,0.609864309570215,0.585469604426476,0.577632588409845,0.577488300547708,0.573843899958948,0.567863309864324,0.566501233205035,0.563090428266807,0.561781828598199,0.559674426299082
650,0.662706978632654,0.933491644549364,0.801350292700603,0.682990966201311,0.660972994204853,0.657860135663416,0.632145881267982,0.626791516352874,0.628745205762508,0.625671960488448,0.618765117871724,0.61754680612725,0.615957009839855,0.614998685959457,0.613779489301438
651,0.669948231845107,0.934389486412611,0.803707300960866,0.686659228348532,0.666345438622801,0.663786811449113,0.641251850215052,0.637927791757707,0.640092705104095,0.637727024737478,0.632403062067631,0.631341053382243,0.628843832506691,0.627740932281012,0.626218914647583
652,0.652829131548339,0.937383900846004,0.807735260263939,0.691423691201071,0.671367063959457,0.669243662811918,0.647090589329627,0.644531468986569,0.64694768387341,0.644833139894426,0.639966894491497,0.638976348508743,0.636302717025092,0.635187431452946,0.633646059496741
653,0.671368081392677,0.928254212363359,0.795602283720966,0.677401578942942,0.656885150796637,0.653695746120219,0.631692697938835,0.628188802353718,0.629914837201884,0.627499456889645,0.622773243636107,0.621716104535386,0.618457800514123,0.617217966955083,0.615395230130323
654,0.653779208595236,0.938404014819698,0.809036620424607,0.692966436257991,0.67274820827688,0.67079911635645,0.64803555812665,0.645422945041478,0.647993907499219,0.645789642305383,0.640637653860591,0.63964288359901,0.637173059225444,0.636095566928064,0.634657404450771
655,0.674968327271958,0.927845171927485,0.795316245507395,0.677300192713477,0.656944362169582,0.653854640695168,0.631983691698704,0.628658054846757,0.63046199587714,0.628051921899074,0.623343100493808,0.62229873861585,0.619016065711033,0.617772258614299,0.615950306313022
656,0.660968453632729,0.939484748612551,0.810648678522231,0.695038703692812,0.6749983372316,0.673315342860374,0.650617956021005,0.648353486200634,0.651112679184933,0.648967254956986,0.643849344479338,0.642881164039694,0.640446073500778,0.639380396696604,0.63797890580736
657,0.678611325208295,0.93042217668516,0.799060100517865,0.681899353824095,0.661918406393049,0.659315956616675,0.637680242612278,0.634990904341437,0.637110516316317,0.634853324342072,0.63026973677932,0.629275319226766,0.626050899131945,0.624828171732099,0.623064767655412
658,0.662401573540669,0.9400649977253,0.81171311356795,0.696553758092584,0.676823876458781,0.675389450345552,0.653085359149274,0.651313279797744,0.65423413103904,0.652208037549639,0.647318368938757,0.646390723796401,0.643851300392726,0.642775696274837,0.641355789005501
659,0.646351475864024,0.930294332856696,0.799089725888354,0.682136066924632,0.662291842517901,0.659815786479323,0.638324981111987,0.635889991258854,0.638098210421955,0.635876593678942,0.631400750874755,0.630428592432137,0.627121545525699,0.625887932260655,0.624109492062711
660,0.685449824181954,0.923924532877747,0.790021093149737,0.671307872799457,0.650446980538931,0.647049834217872,0.624406557165307,0.620575792392436,0.622259498581249,0.619550034869321,0.61451656333795,0.613438394770554,0.610107367525775,0.608847387580117,0.607013042773528
661,0.639728267542184,0.943297658196232,0.816132494067966,0.70190787476012,0.682272392224081,0.681371646962126,0.658463093758107,0.656976178502204,0.660315685150412,0.658257906059576,0.652930049351764,0.652013228875489,0.649924121914054,0.648932768392425,0.647726846993407
662,0.664765640882567,0.917736543042835,0.78241437338154,0.663068694728689,0.642654838052716,0.638765256423728,0.617515008529503,0.613868436523432,0.615212503117445,0.612556957090969,0.608153977162745,0.607092043744826,0.603076473909503,0.601685878886451,0.599566058963891
663,0.890577519261056,0.933800343287438,0.803202046647114,0.686660783685353,0.666018631505374,0.663945197634445,0.640174448871952,0.637180426422293,0.639782869281033,0.637188619230101,0.63152204174186,0.630497619642401,0.62805089014407,0.626966481216054,0.625561216807137
664,0.881191232963338,1.022193948194523,0.919664404434583,0.830441200506172,0.819389780226736,0.828403984809775,0.813591328973816,0.827068913347847,0.836516107718689,0.837748404522722,0.83479937886129,0.834197973272458,0.835793455841015,0.835953281078784,0.835490102779829
665,0.933469772233017,1.004576307719266,0.901829150372545,0.808785867657891,0.800663126111892,0.810320395687297,0.803155050387671,0.820185990233093,0.829085474766063,0.831579956616068,0.832790677671485,0.832409426126411,0.831171757510233,0.831033080649951,0.829034256095411
666,0.921465643766688,1.035752581918303,0.93717697178603,0.85108151650541,0.843014213538594,0.853122041673914,0.846634513948836,0.863533336214805,0.871617101997124,0.873833549303809,0.87441525579099,0.873788268075816,0.873845932761216,0.873943738280676,0.87212596429061
667,0.916543478000029,1.023595278340389,0.924821031032805,0.836354216204697,0.829314922404221,0.8398965444181,0.835065248787544,0.853121742005024,0.861405171529213,0.86390200415128,0.86532584211074,0.864773258073339,0.864061135199945,0.864062856995256,0.861918641363658
668,0.922805138726329,1.02156290077485,0.921849100624451,0.832999506402077,0.825547260610983,0.835994518419525,0.830405771278936,0.848419919517051,0.856894890751618,0.859360254369774,0.860713858874566,0.860184253384329,0.859407345373016,0.859396995804834,0.85727984750371
669,0.929713409345693,1.024752108604538,0.925586345643603,0.83756711347668,0.830207031797447,0.840733183716725,0.835180255112849,0.853126667522586,0.861515058911945,0.863894512923379,0.865071470601828,0.864510767137135,0.863920970179837,0.863939221476613,0.861866433266757
670,0.929955893949375,1.027743809162908,0.929242459416387,0.842022537689343,0.834908028541681,0.845563811054012,0.840457303459739,0.858452204387411,0.866676884158849,0.869004362520774,0.870139176351148,0.869547821680454,0.869060097572043,0.869096224726197,0.867013931167706
671,0.949367550866192,1.026709172650958,0.928264083143907,0.840978642496651,0.834041449867098,0.844808611419728,0.839957960536911,0.85815027909222,0.866387101068976,0.868717967576981,0.869926895816186,0.869337674964229,0.868771766018041,0.868799399596601,0.866673514907195
672,0.959132566680562,1.038859432690362,0.941989860508167,0.857370728544196,0.85050977476873,0.86118901878193,0.856828819063592,0.874354410581348,0.881952224294939,0.884074031908858,0.884943748019063,0.884264549917387,0.884164031322606,0.884251591513952,0.882221148822011
673,0.972633624922824,1.043897691997148,0.948143209291401,0.864664857805925,0.858181386038123,0.868905850486764,0.865492914558407,0.882753566200262,0.889875387542612,0.891926694600348,0.8928152547895,0.892098275635926,0.89207437332741,0.892166818023131,0.89010905188415
674,0.965761016913593,1.054616497706308,0.959981394531973,0.878687043201546,0.872080177547325,0.882391537834855,0.879496885836927,0.895634027157998,0.901960279049815,0.903845737650315,0.904542345704589,0.903770512099573,0.904011872511599,0.90411970381198,0.902135577580049
675,0.976737176507006,1.045787979548483,0.950969414576415,0.868083313979691,0.86214244855382,0.873074293462215,0.870734769921858,0.888008536825195,0.894774807876561,0.896782212012871,0.897785965458714,0.8970491455511,0.896963562805714,0.897044090296327,0.89491526712344
676,0.97812497780286,1.056953994223039,0.962607074647918,0.881955599276373,0.875405762151222,0.885665332532735,0.883035624176431,0.898947791711611,0.905049688085448,0.906867262397763,0.907529916886153,0.906744657946958,0.907009572717224,0.907115079586002,0.905128703043893
677,0.966711427549817,1.056307777699329,0.962461567292409,0.881746130981322,0.875580479409183,0.88602395218895,0.883958063760173,0.899965357599321,0.905963930000255,0.907780711076009,0.908523387767457,0.907736536658992,0.907936111253641,0.90803181951721,0.906003842955986
678,0.974961467205508,1.043557210078623,0.948776791019393,0.865844402684555,0.860230479837059,0.871429419406153,0.869383314859373,0.887047658710101,0.893893906359531,0.895858317303865,0.896899196456846,0.896164135917129,0.895977740703501,0.896049090324953,0.893864118470538
679,0.985048065323339,1.052202342974356,0.957610371097612,0.87641144091637,0.870205807821887,0.880852004687185,0.87829392912544,0.894901722857537,0.901311441383356,0.9031122251506,0.903819174197635,0.903045726973312,0.903178087056187,0.90327708423542,0.901226482718486


==> figures/fig_3a_data.csv <==
index,delta_hdg,0.1e-5,0.5e-5,0.6e-5,0.75e-5,1e-5,1.25e-5,1.5e-5,2e-5,3e-5,4e-5,5e-5,6e-5,7.5e-5,10e-5,12.5e-5,25e-5
0,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348
1,0.598252289295456,0.546840709105368,0.598361002599534,0.597696011269942,0.598505679485234,0.599420452073185,0.599163133422976,0.599197406154833,0.599064326028109,0.598939000978961,0.59932571566443,0.599207228980555,0.599077056552284,0.598742332714055,0.598228434513169,0.59795683909425,0.59827103484973
2,0.595871901501973,0.516758408026588,0.595054477474554,0.593818668605736,0.595370627281523,0.597113475663948,0.596609396686564,0.596656656266459,0.596374894456962,0.596089459411364,0.596669333095009,0.596383871920956,0.59611459430536,0.595535867808527,0.594757503491548,0.594362749920509,0.594754297944166
3,0.596666977347678,0.496939490128715,0.591844034732701,0.590138987813644,0.592378477826683,0.59488161467922,0.594161826016687,0.594231641879361,0.593840133695681,0.593454642587608,0.594168141666903,0.593777651298414,0.593445402760987,0.592773038021372,0.591952215033511,0.591562962082268,0.592112708228222
4,0.601758908880593,0.482621259068958,0.58883493576002,0.586805051664684,0.589698334239054,0.592928232742081,0.592081913708127,0.592260040402256,0.591932660523137,0.591721704212444,0.592711149811507,0.592465289115,0.592289068878697,0.591822712596152,0.591310952193614,0.591162578466006,0.592220470775825
5,0.606794300312166,0.471748708823487,0.586168601873117,0.584016963572257,0.587553587529698,0.591515508613026,0.59070301648346,0.591162858420321,0.591221902115655,0.591672689699466,0.593251882397068,0.593542257381967,0.593828938474399,0.593941926192689,0.59412410247794,0.594472075522289,0.596380805438419
6,0.61450135041134,0.463168907849511,0.583826757695317,0.58173131995443,0.585898559615081,0.590591405354645,0.589943424796152,0.59081371323449,0.591478007919594,0.592858478470002,0.595150525344159,0.596092586032523,0.596877253882788,0.597553252267376,0.598295301263197,0.598995536608986,0.601328090485333
7,0.616061139957479,0.456278502597594,0.581895458309823,0.580063066466612,0.584860456650684,0.590302897550368,0.589984196231462,0.59143090981534,0.59297488260267,0.595623555917195,0.598812282224971,0.600580860705947,0.601956305806925,0.603281327996885,0.604639502791416,0.605748622290889,0.608615946042654
8,0.61447235741158,0.450505162888912,0.580124597588597,0.578620130282198,0.584011679165977,0.59015673370693,0.590168443592514,0.592147405565353,0.59444426527836,0.598024301425982,0.601763524617156,0.603916266763511,0.605459305219377,0.606853998815245,0.608082811395779,0.609033746983106,0.611351089587306
9,0.615887889911808,0.445518272545251,0.578386088596584,0.577204846741045,0.583140077801247,0.589914002737759,0.590185734589442,0.592570314508179,0.595357458322503,0.599373638967679,0.603253230120822,0.605341819978984,0.606697763213613,0.607755519373749,0.608466359845142,0.609031133476551,0.61060717428714
10,0.611593527224875,0.441215634977933,0.57679173301797,0.575985742432718,0.582434086078611,0.589798702093123,0.590335763763736,0.593103464420425,0.596331860480046,0.600705115006595,0.604692386792193,0.606748149881297,0.608004791921924,0.608921621509632,0.609481927455229,0.60999832522448,0.611617470555943
11,0.615263408924019,0.437339842050795,0.575118458309402,0.574622549148734,0.581525765264925,0.589392130509199,0.590073140839568,0.593048196444076,0.596393938539383,0.600612378830475,0.604335720166754,0.605980629832002,0.606852800174774,0.607281255803526,0.607278987480272,0.607402029810922,0.608328439022999
12,0.611494811535461,0.433981419333376,0.573669756531305,0.573578114053084,0.580924559893323,0.589288389309675,0.590184329621041,0.593441611104421,0.597062639220518,0.601452294537262,0.605229213853802,0.606905141779313,0.60782380034213,0.608380833532474,0.608648479949753,0.60904907799996,0.6106638993434
13,0.596025999463439,0.430898230456988,0.572154343896476,0.572405091900204,0.580144505763937,0.588929888929413,0.589936724374903,0.593330783994,0.596969106205113,0.601135058454842,0.604671248773164,0.606046233498536,0.606718041581832,0.606979574651892,0.606903242709221,0.607032770388147,0.608067604983169
14,0.599928089475465,0.427798134318186,0.570155335280028,0.570476093475812,0.578507475038884,0.587545448094413,0.588336630749074,0.591453481798494,0.594377590287875,0.597201647506918,0.599659232365332,0.599813361762756,0.599486977587119,0.598492307201815,0.596946497133239,0.595959268361601,0.595018761879897
15,0.594381829897619,0.425075996602875,0.568396514929486,0.568909783342544,0.577239746421827,0.586561060588404,0.587270684774066,0.590297256086828,0.592922448254387,0.595262748130697,0.597436420444207,0.597421131910745,0.597110608767145,0.596315566620465,0.595316976448918,0.594881669475385,0.595514289973124
16,0.603483592344489,0.422485685696036,0.566530527528533,0.567168153428641,0.575755716959687,0.585300801006277,0.585846647302295,0.58868554107987,0.590866848952417,0.592541233979189,0.594290229723168,0.593922196705934,0.593423816508193,0.592463645996133,0.59135119030959,0.59079485624272,0.59112858572663
17,0.616306112493473,0.420302300329479,0.565083406104092,0.566057266408243,0.574934911783223,0.584780995261205,0.585394587744778,0.588347349481861,0.590678754148226,0.592719156352283,0.594877478463935,0.595121962373977,0.595252170886217,0.595181440898574,0.595238762554697,0.595568421457513,0.597620189517001
18,0.619713337497572,0.418630342036818,0.564293408480868,0.565875709697033,0.575064296713476,0.585286933221651,0.586259643742024,0.589663292720884,0.592746718076351,0.596074430239382,0.599297863185438,0.600806546819472,0.601991410287797,0.603231596916917,0.604740205238002,0.60603497910408,0.609564141210353
19,0.622108175544004,0.417152587910781,0.563674187005197,0.565908265301351,0.575399511494441,0.585991596022182,0.587346202862563,0.591202384168727,0.594993694218869,0.599371748944151,0.603343229441845,0.605589735772127,0.607243356073067,0.608897067906778,0.610565192236085,0.611814640795914,0.614747873725008
20,0.620190713341483,0.415829798876916,0.563179974547414,0.566081643803645,0.57586161686005,0.586804678801291,0.588535324691257,0.592811456639988,0.597212625551259,0.602369591784898,0.606810791040627,0.609420071843826,0.61120512485385,0.612865817760866,0.61430843514366,0.615344725075346,0.6177414120528
21,0.623376772040364,0.41456544235813,0.562638823188551,0.566133791897281,0.576167309116014,0.587402985953793,0.589406945415989,0.593954523501527,0.598668491633184,0.604063211092203,0.60853479631897,0.611009543675213,0.612540592794615,0.61377752574824,0.614600706536218,0.615191501562618,0.616777641364648
22,0.625252434927091,0.413449018448234,0.562249693373857,0.566371858198483,0.576652812811599,0.588177506313113,0.590480840486448,0.595320498131769,0.60038379920537,0.606088514788803,0.610682972898133,0.613192068484892,0.614682023182202,0.615865366070265,0.616662147823252,0.617319556782145,0.619190951147814
23,0.625953575440791,0.412443003291133,0.561955432531802,0.566706081653273,0.577221153719972,0.589017005055379,0.591610167293332,0.596717739590391,0.602083108348954,0.608024931433965,0.612704482805798,0.615231044827865,0.616687266714999,0.617837404869493,0.618612312191736,0.619296542451877,0.621206053813404
24,0.626541362484895,0.411516367219722,0.561705895125574,0.567060104304681,0.577790522670178,0.589829222191539,0.592676058172758,0.59799679305405,0.603565885650427,0.60959919292859,0.614270788044385,0.616729886850113,0.618095892881032,0.619143017889211,0.61979994305635,0.620420405686506,0.62218215948448
25,0.618959559204845,0.410660417071689,0.561494557624449,0.567425769042338,0.578353579661514,0.590608372331799,0.593674830624405,0.599160557034897,0.604854772145908,0.610882479767254,0.615497378176658,0.617858949164145,0.619127524926986,0.620072119587437,0.620622888168743,0.621190133219943,0.622860173654153
26,0.614432956218764,0.409720604498174,0.561003080546217,0.567323622942903,0.578391597248114,0.590763132086202,0.593839567687008,0.599229764112399,0.604591633488223,0.609916013344957,0.613958817207304,0.615653836794489,0.616363901739206,0.616609893296561,0.61633570155672,0.616283700596622,0.616821725720641
27,0.610799586141564,0.40875708096463,0.560366890867091,0.566973540567691,0.578148115654756,0.590583063373549,0.593568028921829,0.598751639980488,0.603626086131194,0.608113045009468,0.611553944307815,0.61262810723058,0.612888068772375,0.612646631027365,0.611935069615691,0.611619165258004,0.611940194600719
28,0.614952246642058,0.407786823483316,0.559628670267188,0.566448266557646,0.57770504315081,0.590167752966044,0.592999569480971,0.597920269399818,0.602255724442103,0.605932970289324,0.608850289664157,0.609444897143154,0.609409046295577,0.608896690514528,0.608024232531048,0.607632424401993,0.608011071622584
29,0.607087462119274,0.406950867320053,0.559083608244023,0.566201294049487,0.57755639283022,0.590087016420291,0.59288159058935,0.597705348146383,0.601850398757726,0.605369900215316,0.608307465100997,0.609069446284014,0.609290132500654,0.609212019301999,0.609001977660096,0.609137270307017,0.610603634358881
30,0.615278033105563,0.406022493979331,0.558276113125504,0.565534348020337,0.576943424070274,0.589467120527768,0.592065338140594,0.596604013578985,0.600231945138298,0.603060354029093,0.605563889150473,0.605911432493568,0.60583034391247,0.605363374058661,0.604645913794885,0.604315690805225,0.604738641843139
31,0.60460775353819,0.405295687007324,0.557813716696265,0.56538219211717,0.576883650765983,0.589482009386666,0.592093850143547,0.596629370329325,0.600289599604545,0.603375792770542,0.606211416956461,0.607050776377775,0.607460698356609,0.607682595540906,0.607881638733149,0.608274902839839,0.610221304648561
32,0.602799191585582,0.404419757974881,0.556982526980878,0.564647045205385,0.576183430846173,0.588755109475692,0.591155025487381,0.595407889516809,0.598583509905752,0.601026622718997,0.603418887038422,0.603771536223075,0.603760727201705,0.603377431456138,0.602725940444654,0.602369347579672,0.602662248435136
33,0.600808228615337,0.403561324619772,0.556128491169792,0.563871175521714,0.575435826079806,0.587977015604276,0.590168829011974,0.594162146839372,0.596923793900841,0.598889964085636,0.600999236017415,0.601100234208166,0.60092849946042,0.600371749288208,0.599597684015446,0.599187083958893,0.599660257011998
34,0.555364887554138,0.40271546362367,0.555246540027329,0.563048066989807,0.574634371956032,0.587140733238521,0.589125188697338,0.592875154130329,0.595271464115355,0.596862696623147,0.598773597486463,0.598730385454339,0.59849791658757,0.597902378130277,0.597161168645638,0.596785808900581,0.597436931659768
35,0.550903854477792,0.401177393757333,0.553017122034911,0.560119538442905,0.571520942718031,0.583622010337277,0.584612063077073,0.587098152806606,0.587252796013143,0.585404329523584,0.584640888304619,0.581584841943211,0.578767037435903,0.57477986023919,0.569884016485189,0.566247912326587,0.560816989357982
36,0.550178273119839,0.399647586881001,0.55075879859959,0.557194533027367,0.568428999280354,0.580169996310905,0.58027249170553,0.581698370791241,0.580103943601523,0.575948819521482,0.573642952390317,0.569210156346492,0.565555329584612,0.560877880303676,0.555901289579748,0.552579716853888,0.549352074117801
37,0.557908159493405,0.398190520039127,0.548585278464841,0.554444933433406,0.565542392018783,0.576990691683228,0.576358921515493,0.576971540422659,0.574153424341917,0.568705754456802,0.565737150072724,0.561015350199296,0.557500291388035,0.553353429172185,0.549553713479195,0.547229526928585,0.546273612967881
38,0.555513858784844,0.396948620619698,0.546748083334873,0.552253680654927,0.563271495169444,0.574548732030869,0.573456339410337,0.573643989993962,0.570354963504198,0.564882497558621,0.562249778760823,0.558331051286621,0.555818287032311,0.553150863934756,0.551327283820208,0.550376236911311,0.551763346065474
39,0.551880689132875,0.395729396518245,0.544924904531756,0.55010545197361,0.561054000466045,0.572184971399416,0.570685363976827,0.570524472339888,0.56688748942032,0.56148101547307,0.55913173277873,0.555777362624017,0.553863554200519,0.551896050258926,0.550694588221543,0.549932198135795,0.551052993721487
40,0.550171025231265,0.394509056112115,0.543078196823672,0.547938857192335,0.558822557870315,0.569819156975281,0.567936135335507,0.567459869891695,0.563512421056327,0.558129950078132,0.555935100638252,0.552887176618391,0.551253881165495,0.549504892100908,0.548327204568301,0.547401495221717,0.548010679045462
41,0.549282417438633,0.39331991664055,0.54126755255139,0.545845286045019,0.556675178281801,0.567562531275056,0.565349568196277,0.564628558215022,0.560480479003489,0.555221105949847,0.553200383076612,0.550428200828465,0.549022436537717,0.547444204056357,0.546333642315434,0.545381969188625,0.545989913603416
42,0.551006763394524,0.392173251314303,0.539516010532252,0.543857511375884,0.554645986786411,0.565451682088999,0.562967720479086,0.562076688422677,0.557843161418058,0.552817671089811,0.551012085959585,0.548524538533061,0.54734062555734,0.545946411647006,0.54497211485052,0.544080284767365,0.544844670750254
43,0.543734412082912,0.39110994308292,0.537899130852982,0.542090118714704,0.552857092205096,0.56362429392509,0.560963471376122,0.560020635637195,0.555897209829098,0.551350233238398,0.54991800027083,0.547865470271183,0.547026073959371,0.545990699964302,0.545388686580395,0.544741254743129,0.545968121745892
44,0.54114230518418,0.389973388516379,0.536142952712325,0.54010816243741,0.55083833407624,0.561535300173832,0.55862356575348,0.557520017541767,0.55326290758797,0.548696712727513,0.547179541019287,0.544988823199056,0.543957099786501,0.542554422788625,0.541386057255877,0.540249502112417,0.540448934156831
45,0.541302782334846,0.388845251826897,0.534393978793169,0.538144752632516,0.548841769783035,0.559477203168924,0.556331867079033,0.555085516780793,0.550711007093611,0.546124224666927,0.544526550670984,0.542237141538111,0.541098899137001,0.539525345642116,0.538181929196197,0.536947900984789,0.537182766905592
46,0.5280750915404,0.387769948076993,0.532732414284562,0.536324579682328,0.547000957310425,0.55760265803282,0.55428396401903,0.552969584749551,0.548604489439268,0.544183525868581,0.542663971076457,0.540480705537282,0.539445291141745,0.53800794916434,0.536894070421816,0.535857671464464,0.536590409552364
47,0.517898408853198,0.386524144762416,0.53077137804112,0.53403332841352,0.544654724188189,0.555147979446094,0.55148859741422,0.549874235470733,0.545052026147346,0.539982704817991,0.537854555088193,0.534976012101905,0.533311012935495,0.531013268972933,0.528819385338717,0.52694269345524,0.526039015480704
48,0.526940422589758,0.385166824651934,0.528621889557533,0.531452855315158,0.542001411395564,0.552347007432246,0.548260579799105,0.546231572206657,0.540737752900038,0.534712326394186,0.531771295342667,0.528052314075634,0.525710083387816,0.522597509878833,0.519573628149957,0.517177136290644,0.515705979136709
49,0.529939056457181,0.384013539070776,0.526821898059912,0.529440937242133,0.539962068351742,0.550262982247408,0.545975690811062,0.543844275437367,0.538300437137912,0.532428264315626,0.529664176438691,0.526342039028181,0.524524701165546,0.522271995207581,0.520606054133152,0.519352173483336,0.520467105211742
50,0.519202727742427,0.382955436060355,0.525191254621247,0.527699149954006,0.538212773481067,0.548514270794196,0.54412540845091,0.542018327124403,0.536652534914995,0.531265384538309,0.528913540948072,0.526182375015956,0.524964496821399,0.523502605178239,0.522766990247907,0.522088333682549,0.523902248607149
51,0.540593353410185,0.381769205610651,0.523339237986932,0.525600349156384,0.536079921388429,0.546321749187519,0.541698432774118,0.539425648489158,0.533841150661238,0.528203927124818,0.52559504258897,0.522595668370253,0.521108792290425,0.519176824070693,0.51765044648015,0.516219900740369,0.516252087429954
52,0.554253387214414,0.38126705213146,0.522516525900201,0.524992251243366,0.535434494092112,0.545729708015436,0.541328627303732,0.539412157586168,0.534580089753177,0.530382062383022,0.52898453232252,0.527460283246425,0.527316581021579,0.527178408294156,0.527971517706287,0.52820066251696,0.53181585098531
53,0.55801775355248,0.380992966116179,0.522134786255074,0.525061320926862,0.535515458347992,0.545967705812073,0.542006159013049,0.540717722658717,0.537109625490522,0.534959807190314,0.535146343857465,0.535335817594476,0.536560820040608,0.538010047445934,0.540410449385187,0.541551292221276,0.546200243030317
54,0.556070465023624,0.380787033267744,0.521886404089875,0.525308712836976,0.535785898383327,0.546410521908873,0.54291019005297,0.542250005372597,0.539788773548666,0.539337397959901,0.540671928929556,0.541883999600953,0.543706870574741,0.545593831552521,0.548012507687279,0.548895198012471,0.55240866382869
55,0.541514241738004,0.38056001200435,0.521592037931179,0.525449849011366,0.535940337727574,0.546705975861911,0.543584883426225,0.543417735383607,0.541777235605403,0.542324100791251,0.544155517322159,0.545573795156832,0.547257393001785,0.548676703248463,0.550177473337295,0.550290265579,0.55223561457876
56,0.548193047053917,0.38012075657481,0.520881540176786,0.524905061797822,0.53535855495902,0.546143683684782,0.543119662477286,0.543051261756,0.541435446453892,0.541600468535004,0.542799560881643,0.54316911257325,0.543683790518268,0.543430544685074,0.542790703131796,0.541371634936531,0.540664976786398
57,0.551131772204362,0.379799147065432,0.520399782518541,0.524705772794923,0.535147937332506,0.546005550585742,0.543188604046676,0.543364778067782,0.542066101945403,0.542421740390908,0.543581766145235,0.543780925191722,0.544125014978212,0.543784480197366,0.543384055004379,0.542424782222678,0.543362654524043
58,0.553654520515245,0.379534111777659,0.520028827746325,0.52465961669624,0.53510106921357,0.546049134408495,0.543472103941585,0.543928945485123,0.543010053617036,0.543677155981668,0.544937735288847,0.54517310846792,0.545554950064972,0.545370112547932,0.545334480488819,0.544724595695276,0.546305040068826
59,0.558058955434386,0.37931732090017,0.519752184952892,0.524738378990508,0.535187167128873,0.546237683103181,0.543921086193861,0.544676861051794,0.544162763311798,0.545184935185028,0.54660159871502,0.546947951575254,0.547423795638632,0.547415755202208,0.547638593370521,0.547211122557102,0.548972088592008
60,0.54615886972609,0.379175338016475,0.519623741385218,0.525025129192095,0.535494815920208,0.546671986696754,0.544664901865996,0.54577493209888,0.545760542490621,0.547291308155226,0.549001445386675,0.549616815698368,0.550311595095492,0.55060829758953,0.551185541720021,0.55099694421829,0.553079078799441
61,0.565235237904347,0.378860914158876,0.519146427930002,0.524735285630984,0.53518293881625,0.546384203646873,0.544451643482598,0.545592862074226,0.54544524071495,0.546423408006648,0.547550213509155,0.547399506069022,0.54735865752066,0.54665077223403,0.545890845625783,0.544641899386486,0.544542807350312
62,0.551967926774093,0.378843591747569,0.519271354758938,0.5253762030165,0.535868498171067,0.547239087839403,0.545704525004072,0.547308339894302,0.547876877853022,0.549800600143032,0.551660972984154,0.55237872485786,0.553168906188964,0.553675415961784,0.554616172397143,0.554791954371839,0.55785123399006
63,0.54849831373082,0.378630696395384,0.518986702065789,0.525341245995453,0.535826693830304,0.547245045292047,0.545830739657252,0.547514132883493,0.548037799289023,0.54957881440144,0.551021210072827,0.551163512735912,0.551368950128968,0.551021390922264,0.550706002889822,0.549791671518312,0.550216351371517
64,0.553627478663785,0.378374323084379,0.51861342951065,0.525148843951549,0.535615868528794,0.547052417454,0.545689851657909,0.547363900618289,0.547694000210326,0.548686151215637,0.549638468243842,0.549208136642623,0.548922745244294,0.547981683904898,0.547030068131433,0.545725673374467,0.545767553934503
65,0.555081715648818,0.378204239205154,0.518412134491021,0.52521229931976,0.535679320094183,0.547172541364261,0.54594624384737,0.547729317130625,0.548120031437363,0.549070027923414,0.550009516978391,0.549628293110427,0.549466990781565,0.548805136638658,0.548381599319416,0.547578899354322,0.548854087776709
66,0.564703988522961,0.378062853084472,0.518265943670898,0.52534353035333,0.53581460112983,0.547369962565286,0.546290670586285,0.548196989706452,0.548685094449304,0.549675684942637,0.550671171918692,0.550398209233479,0.550375404542503,0.549937175135428,0.549809474164332,0.549205532999877,0.55070288317398
67,0.566369484462177,0.378070340434455,0.518424588764125,0.525933149269568,0.536440086287569,0.548124423809467,0.547342064116588,0.549568423765118,0.550535046816513,0.552204399170961,0.553773281222231,0.554184457435357,0.554780799786592,0.555161620273806,0.556010287894334,0.556106131699934,0.558802510707572
68,0.529114890272373,0.378104401677908,0.518630776757181,0.526569453163473,0.537112966947572,0.548922396976619,0.548427476518925,0.550950798117126,0.552333032909014,0.554516483681526,0.556466642703027,0.557251225695282,0.55810069895759,0.558713831770155,0.559646956350191,0.559692323156838,0.561922814073815
69,0.527887421856422,0.377654457648867,0.517804693862839,0.52553435355996,0.535967750086114,0.547597055147314,0.546757092338923,0.548703945764459,0.548817496783679,0.548712878206824,0.548707002499162,0.547121548895727,0.545727698795204,0.543259492079407,0.540193945302483,0.53712417229756,0.533317538977855
70,0.528926735702597,0.377202437218197,0.516981873661441,0.524511560137557,0.534841710022159,0.546306859852953,0.545155319757864,0.546604499637957,0.545691092558485,0.543963206475255,0.542752378512508,0.539968232824386,0.537705868400636,0.534404620194405,0.530925861284653,0.527962412379928,0.525837428181408
71,0.52390763317171,0.376781773739668,0.516224917015429,0.523599027345684,0.533839042419469,0.545170167229286,0.543771109771798,0.544837008233385,0.54318227492555,0.540464903400837,0.538663612371831,0.535496112580959,0.533169069120058,0.53010070269118,0.527395894733437,0.525204299753635,0.524944565434235
72,0.535574303671433,0.376302188908909,0.515364154990589,0.522526742552154,0.532670198279509,0.543851771423091,0.542168747535283,0.542821380209105,0.540409877562318,0.536749628762539,0.534403505111538,0.530890416505915,0.528474863078226,0.525466612261893,0.523010703960426,0.520972753464495,0.520802507549684
73,0.530523226075174,0.37601009637387,0.514866885865864,0.522034368623325,0.53212609121424,0.543261652390547,0.541519412484138,0.542084673562474,0.539582598855318,0.536149370228093,0.534243803831009,0.531521321695989,0.530022287587603,0.52834692913161,0.527641279811245,0.52686483431539,0.529042088101024
74,0.528180181109825,0.375654752037315,0.514250930899054,0.521350706081989,0.531379655326547,0.542441618911753,0.540576022483178,0.540971213756827,0.538215986540161,0.534671759318865,0.532831407298439,0.530317308407678,0.52904211586489,0.527563638669246,0.526844118269695,0.525824522762897,0.526944128050943
75,0.531940051837772,0.375277712230954,0.513598227651027,0.52060838920699,0.530573285351336,0.541557255450564,0.539555737491544,0.539771282723874,0.536750664180089,0.533050420709733,0.531197277043184,0.52875399864514,0.527545252184456,0.526059118301061,0.525172644049353,0.523939535319194,0.524624992316294
76,0.526402807506363,0.374968277412259,0.513080463399721,0.52007940953065,0.529997633973655,0.540942831501959,0.538888649425996,0.539045333342658,0.535999046636631,0.532525465532139,0.530955492195166,0.528906594700751,0.52805682594613,0.526984197504443,0.526552130339511,0.52564451375111,0.527056202769005
77,0.506280433647726,0.374589512239563,0.512432844543597,0.519341814214856,0.529200846177029,0.54007619205914,0.537898321503643,0.537901196346349,0.534637667533569,0.531017535919031,0.529368036345534,0.527235698603147,0.526265094371748,0.524931591071317,0.524050693742776,0.522743871525872,0.523261827844468
78,0.503025266200547,0.373933415164541,0.51127637848736,0.517798257364079,0.527546299459265,0.5382274685777,0.535654566714313,0.535134745532552,0.530941374176522,0.525974166119,0.523220471702837,0.51982184164756,0.517662776402296,0.514699538335378,0.511765352767641,0.508943887898076,0.506696853930575
79,0.493237795640729,0.373252711861437,0.510086531666059,0.516214728242248,0.525854481761864,0.536348425530808,0.533395166208634,0.532392471981758,0.527387055984958,0.521380025113178,0.51786781252513,0.513757184981486,0.511084313849829,0.50761305263767,0.504413182181774,0.501645933744662,0.500305237162392
80,0.493729931638427,0.372455386159716,0.508700519242234,0.514331276286406,0.523848263395176,0.534119392292704,0.530709976694801,0.529133847954323,0.523167811883797,0.515936966748822,0.511541945444455,0.506631401921027,0.503393865875133,0.499346497794685,0.495709453829422,0.492740141993413,0.491233831596439
81,0.491859040211296,0.371691499538169,0.507386838052071,0.512579449760411,0.521987799416192,0.532071610739304,0.528281548113884,0.526256217384027,0.519606290131904,0.511692500313138,0.506917487605629,0.501854975301826,0.49869983721937,0.494959312862562,0.49198722821233,0.489611028133395,0.489472506874543
82,0.5055417248996,0.370926285781499,0.50608344478898,0.510856981280396,0.520163166783082,0.530075803470792,0.525938999320037,0.523523966229387,0.516322490035965,0.507963590544514,0.50299912110913,0.497981976340288,0.495042208337778,0.491681202873222,0.489255655806558,0.487236766549556,0.487612525855204
83,0.512329652912746,0.370376859133305,0.505186303792208,0.509795483750067,0.519045640924513,0.528902586682653,0.524663266090759,0.522209384235793,0.515157167446782,0.507523245385042,0.503347321459967,0.499473458061052,0.497726139608896,0.495976370594563,0.495542219883726,0.494910110884828,0.497794851608356
84,0.510913902432846,0.369939180227745,0.504508478141547,0.509084759655203,0.518302891956398,0.528162094491399,0.523941749880713,0.521612788103724,0.515004225100715,0.508468441399759,0.505287757513426,0.502628803227085,0.501962794775392,0.50145409220767,0.502199843934367,0.502158126871161,0.505482954443276
85,0.465967517599846,0.369495436551758,0.503824081657359,0.508358582887802,0.517543904668576,0.527401089124194,0.523187541266053,0.520956413682103,0.514695745227041,0.508952628479059,0.506394569863747,0.504367677625587,0.504114034146263,0.503849483950808,0.50444290977019,0.504033602875173,0.506174479329794
86,0.478351589882372,0.36851690899898,0.502125218418855,0.505978280132494,0.515005154017773,0.524568229720194,0.519791739466039,0.51681957803487,0.509200638123913,0.501300687705468,0.49676910121828,0.492293473924271,0.489510077574892,0.485589189397242,0.481267842914331,0.477092078762132,0.471913517201646
87,0.471521609553343,0.367737065601294,0.50078950301599,0.504202147078595,0.513113390736025,0.522495592171293,0.517390166124469,0.514036669551776,0.505832671589317,0.497273283002643,0.492252713333284,0.487388904510225,0.484423863654946,0.480569619098169,0.477060870319958,0.474072884831268,0.473104760317186
88,0.478897299813342,0.366889431723957,0.499347864221323,0.50226545858185,0.511055703901514,0.520240756448024,0.514771281168191,0.510994695479808,0.502135127674479,0.492827943641245,0.487257255297696,0.481957030100446,0.478748858043098,0.474768723449769,0.471427723318661,0.468690542098658,0.468163141557826
89,0.480911830107327,0.366166195921428,0.498143754829854,0.500723147967486,0.509419833865304,0.51848015869545,0.512795026196778,0.508817405478048,0.499763519900306,0.490523289258724,0.485133664166456,0.480278682668513,0.477676653382376,0.474670712789663,0.472760872534786,0.471110200579878,0.472625056756148
90,0.468147352343933,0.365491203992065,0.497040452270812,0.499348565188166,0.507964229269152,0.516931511909732,0.511094061934021,0.507007081746661,0.49793515164351,0.489015458636603,0.483980183230673,0.479690556106624,0.477701114203583,0.475497841693566,0.474477952021736,0.473309941747173,0.475249071048774
91,0.459590631899628,0.364667467832735,0.495679158282726,0.497559424464301,0.506071811951093,0.514883240445868,0.508762013896921,0.504375937898307,0.494887396622152,0.485553268367556,0.480174358243958,0.475552512823494,0.473224131422534,0.470434141486875,0.468419741786814,0.466332497383658,0.46611336430381
92,0.456010783632482,0.363756255686666,0.494176722113114,0.495548609601332,0.503947854372304,0.512574388173219,0.506110235682385,0.501344125445654,0.491279862905566,0.481275317216621,0.475340639834028,0.470177015678158,0.467357273599433,0.463885099881193,0.461019484952963,0.458361577451442,0.457389712142138
93,0.447805007772004,0.362825563139651,0.492655717762476,0.493516561856089,0.501804351363087,0.510249733056274,0.503451343440944,0.498324622002689,0.487736142401828,0.477183815411722,0.47083000824711,0.465342030816415,0.46230244785724,0.458606758220095,0.45562452160234,0.453018369049646,0.452546215286851
94,0.455730783965807,0.36181695511701,0.491013444325837,0.491295116907232,0.499463701150155,0.507704366704545,0.500526201787902,0.494977976767743,0.483749192748023,0.472473436887757,0.465555190334675,0.459596352998105,0.456203917892032,0.452105986913584,0.448741080960092,0.445928236108116,0.445152012113876
95,0.456051646931594,0.36093818250984,0.489619787115547,0.489488588713353,0.497562714559831,0.505670858817364,0.498259709170847,0.4925114132703,0.481110242540073,0.469938809894676,0.463213425416645,0.457707131556875,0.45489898498451,0.451699101909283,0.449644695204777,0.447880883772005,0.44933992406643
96,0.452653243499729,0.360087979266873,0.488292976673819,0.487794757668737,0.495781723300877,0.503777870125308,0.496175599440589,0.490288020788531,0.478830358349268,0.467915963376334,0.461472790572877,0.456446061340148,0.454152905096858,0.45160166196661,0.450246790955534,0.448859024940599,0.450611351069704
97,0.447459782129978,0.359218472613043,0.486945041122751,0.486068098447994,0.493966940826691,0.501847405368194,0.49404720373617,0.488008770605829,0.476457212781358,0.465683625929951,0.459372958735623,0.454582502150316,0.452497967750239,0.450103033528361,0.448735701437292,0.447191273515557,0.448347008255754
98,0.458584119262125,0.358308047495219,0.485536749579289,0.484244196623333,0.492050453800948,0.499801310992535,0.49177662065148,0.485547548230102,0.473809431539752,0.462982818410007,0.456605608514504,0.451790057592737,0.449641377942783,0.447044215239293,0.445279820415625,0.443387183968913,0.443863710820093
99,0.464808352050459,0.357559415624374,0.484444420056778,0.482939767531036,0.490681082046841,0.498385099096193,0.490302309985814,0.484123934119108,0.472694759624162,0.462636447178723,0.456916943475545,0.452926134546602,0.45157144338262,0.449994709318354,0.449519960276355,0.448605652749782,0.451199536280301
100,0.467418525350698,0.35690668894174,0.483546834447021,0.481949526045518,0.48964229646844,0.497346359002408,0.489298876570389,0.483297922237936,0.472411741303721,0.463425607152664,0.458564436918565,0.455532943741768,0.455008180222506,0.454376119939238,0.454864715051685,0.454497446626968,0.457739748635182
101,0.465497724430887,0.35630234858739,0.482751663638363,0.481118526452073,0.488770654060256,0.496495429836066,0.488523131381315,0.482745685562752,0.472459507574965,0.464529474251089,0.460436781215279,0.458157943360848,0.458178749731284,0.458029413404299,0.458799723126577,0.458445666642771,0.461327582461321
102,0.439050585292707,0.355689505700939,0.481946061460647,0.480260560415181,0.487869875396301,0.495606188524151,0.48768857001869,0.482093801870965,0.47228430757803,0.465101409760519,0.461449648654185,0.459479586948581,0.459584557575844,0.459303202044392,0.459634709960277,0.458841309064344,0.460735878861554
103,0.436760554329002,0.354838607685548,0.480621552803195,0.478521535587066,0.486021957920439,0.493606445515059,0.485455642126253,0.479592802929085,0.469287087774101,0.461170865603712,0.456463406849196,0.453054813146238,0.451556273956456,0.448942309326189,0.446192218288708,0.443115552151923,0.4406578427891
104,0.432595000308108,0.353982219441828,0.479302038578382,0.476792698291689,0.484185821602903,0.491622582282661,0.483247991088919,0.477137380238077,0.466399962702317,0.457555838132093,0.452089399341257,0.44779707710236,0.445483325077477,0.441962206493154,0.438546122465123,0.435390583177177,0.433953855626902
105,0.428800703644661,0.353098468261456,0.477946330888872,0.475005669268211,0.482289575756847,0.489571627270581,0.480961411092746,0.474591081958183,0.463414292498692,0.453897912339185,0.4477916601238,0.442865189685252,0.440073247587476,0.436163851232488,0.432699212009341,0.429772127993884,0.429157181339318
106,0.421113266021447,0.352192648086271,0.47656465750193,0.473177326197877,0.480350747690101,0.487473592113686,0.47862143009153,0.471987638426072,0.460380112072423,0.450263431047613,0.44363002157773,0.43826598812312,0.435221101876423,0.431203961699934,0.42790813245128,0.425227845874564,0.425115418496712
107,0.433785363236344,0.351220835091667,0.475074983565318,0.471171948631026,0.47822731505294,0.485165462789264,0.476025671632895,0.469065888718487,0.456910119609555,0.44603942470987,0.438768878885773,0.432871543930518,0.429470280351783,0.425146594124504,0.421627694924571,0.418820616788631,0.418359003471936
108,0.432463216060567,0.350417753157894,0.473923795573836,0.469728839874445,0.476691918929775,0.483533338978049,0.474277907084394,0.46725398613775,0.455125681058391,0.444533052633415,0.437597081149862,0.432343374464081,0.429786076621882,0.426783328032089,0.425122095419097,0.423727984311381,0.426152915996395
109,0.436643177359981,0.349618505016587,0.472792474769583,0.468315191826921,0.475187275754458,0.481935316651767,0.472571476989107,0.465493075364223,0.453403997317542,0.443067849926754,0.436395556080747,0.431599019347252,0.429558174707777,0.427199027647322,0.42613175399858,0.424942999024798,0.427111048477767
110,0.43712150399194,0.348885061724191,0.471803071871225,0.467132395596433,0.473923922094389,0.480612408227599,0.47120589356907,0.464168131501476,0.452312171009916,0.442524509279784,0.436341549313398,0.432198320533226,0.430798986704632,0.429179833323972,0.428799478052071,0.427938771584606,0.430493429082471
111,0.442397758552263,0.34817359304778,0.470867372518147,0.466032143023915,0.472746704942022,0.479385698637339,0.469955571960309,0.462982336667138,0.451392896058515,0.442150424289771,0.436401916232993,0.432766507856015,0.43178868571694,0.430543686478644,0.430342605647306,0.429446681016385,0.431698604892429
112,0.438573120812681,0.347537031580987,0.470092605749954,0.46519089288781,0.471840282886539,0.47846641621697,0.469082630961328,0.462271092103858,0.451137142121144,0.442704089627214,0.437587774277344,0.434636756838255,0.434223439317917,0.433550305076297,0.433851076984622,0.433228187749723,0.435976464423134
113,0.435478369461015,0.346871737779757,0.469264745934213,0.46425222558328,0.470831776334832,0.477426380009591,0.468051334520753,0.461339726504349,0.450502945568239,0.442536961757987,0.437694062014947,0.434941543329339,0.434562419065971,0.433715434625734,0.433546838072546,0.432470401996015,0.434160098905034
114,0.429828772585812,0.346186647045933,0.468403146573072,0.463249447205763,0.469755971127038,0.476306018494694,0.466913995095745,0.460259938142428,0.449612992802616,0.441894730450064,0.437115434686551,0.434315892539875,0.433755814387519,0.432526792883657,0.431789157664652,0.430312802224614,0.431381335432658
115,0.42221543140741,0.345454347008998,0.467452440722864,0.462091718656269,0.468517898701375,0.474996997723652,0.465537725658257,0.458864380997116,0.448232525516679,0.440451524164617,0.43546338845927,0.432327040614851,0.43134575162868,0.429495803745699,0.428010159719653,0.426069469914507,0.426450157524355
116,0.42177206791715,0.344655090331616,0.466374669547224,0.46071760912711,0.467053460904426,0.473426693430266,0.46383557263081,0.45704708781704,0.446223655171922,0.438044385844311,0.432572909341739,0.428837411840601,0.427238857955932,0.424595003231874,0.422254550057407,0.419825822071736,0.419523331353401
117,0.409394701662365,0.343868361919551,0.465333573425711,0.459400952571826,0.465648193111998,0.471922650696307,0.462215724629203,0.455338013174729,0.444388789476715,0.43596583907342,0.4302007556942,0.426168350197886,0.424338457490734,0.421520101530334,0.419221727889875,0.417002520265831,0.417447901865393
118,0.386622975265627,0.342966422329207,0.464069569840164,0.457709414962775,0.463851680143336,0.46996943313976,0.460041959912009,0.452920709268044,0.44151717190629,0.432318997739756,0.425798509270389,0.420963275871013,0.418398844080209,0.414697344526437,0.411425399393197,0.408567364373734,0.407720019556912
119,0.471681319091294,0.341845380120954,0.46238669265051,0.455317704311372,0.461327111342966,0.46718369726193,0.456852398927583,0.449215351102535,0.436782575491644,0.425900559534396,0.417836328569702,0.411363935180413,0.407261363339063,0.401649251649784,0.39618223833455,0.391893805007907,0.388474915616972
120,0.481862463599594,0.341702391614916,0.462735869558469,0.456290349512383,0.462292024321983,0.468375924670619,0.458595077507518,0.451825022147871,0.441408804559347,0.434171650618876,0.42954602591759,0.427415219973304,0.42799056811152,0.429171596624621,0.433050566153204,0.435941505124783,0.447668957838394
121,0.479044813617218,0.341670657578607,0.463330076646855,0.457636128099488,0.463653322549027,0.470013911406103,0.460868684361811,0.455055055258636,0.446725353492702,0.44289867511582,0.44115334109628,0.44214991197165,0.445491483849569,0.449793212260676,0.456359507161448,0.460072989746528,0.4701050170437
122,0.474867865738234,0.34161128031588,0.463826317199843,0.458787121544282,0.464814877711281,0.471414082163633,0.46281626330855,0.45780530240756,0.451113811118125,0.449634187939091,0.449576826002904,0.451968668196793,0.456064381095762,0.4605128353839,0.46591884598713,0.467959320302783,0.473401106457163
123,0.476708089727848,0.341510274185404,0.464195381474337,0.459699793225999,0.465730136284015,0.472524171410772,0.46437632983132,0.460006402758843,0.454520432942898,0.45447017787373,0.455183665537052,0.457815390336294,0.461552861572171,0.464885553068596,0.468201134092763,0.468529090235718,0.471002674182005
124,0.472894664839564,0.341431697166142,0.464595856090744,0.460638744950108,0.46667637807795,0.473662718933429,0.465950854294862,0.462182389100184,0.45775670546604,0.458799300416421,0.459979844268493,0.462560976921574,0.465814089992774,0.468207870310843,0.470274562116263,0.469888813101734,0.471830080608373
125,0.466843057500806,0.341315659610129,0.464883592650073,0.461368751946381,0.467406171231138,0.474546761459329,0.467187412944855,0.463885166753049,0.460184314558788,0.461703930117826,0.462835928419587,0.464855905803311,0.467272610921112,0.468472891180306,0.46921213884787,0.468091853701924,0.469113476320008
126,0.458855832628886,0.341139181763293,0.465009388666486,0.461813160439868,0.467838468615053,0.475084686153418,0.467975617460222,0.464982140377333,0.461646705894278,0.463051132223858,0.463686249288107,0.464760279214725,0.466126194771439,0.466029648465483,0.465481240218535,0.46368054266801,0.463830578352776
127,0.457460749927854,0.340882983010982,0.46493610954905,0.461915600192662,0.467913686242105,0.47520976680831,0.468237403696093,0.465383626264085,0.462052428860494,0.462802771484373,0.462570093016742,0.462427240696113,0.462629861286664,0.461224486372988,0.459475702699342,0.45706583595516,0.456459571427715
128,0.467774980799283,0.340617486324024,0.464833647803221,0.461958994789695,0.467928206256276,0.475262516850873,0.468401517533642,0.46564961115154,0.462259260684603,0.462363217674188,0.461394293521284,0.460357394657583,0.459849400388697,0.457849421413574,0.455870179632223,0.453562014876216,0.453583126892067
129,0.463839525052192,0.340465047301952,0.464988312105087,0.462412914065185,0.468374772944095,0.475806805765417,0.46917074692049,0.466682193082385,0.463591702275334,0.463757697846367,0.46277655848867,0.461797729011836,0.461566018904816,0.46028788155626,0.459628203674293,0.458433269206559,0.460734203322089
130,0.460563276925763,0.340275272960113,0.465040745972218,0.462685302742777,0.468632315468446,0.476130973685347,0.469654974068445,0.467331529399973,0.464330816411844,0.464234311849579,0.462970542028139,0.461709673033916,0.461336373899032,0.460017317300915,0.459325806573686,0.457988034687461,0.459491037443203
131,0.471072121064461,0.340055649004464,0.465012432628048,0.462814089022584,0.46874035726012,0.476281136559248,0.469914620806525,0.467681556806863,0.464622463971596,0.464071866506333,0.462394242507525,0.460718354160465,0.460059699497154,0.458467179399763,0.457444846405311,0.455819152942026,0.456693270941475
132,0.469334430805549,0.339949756267789,0.465244762049931,0.463358830556833,0.469286353292656,0.476929724234645,0.470788965701671,0.468811842518242,0.46605933878707,0.465740879037454,0.464302766098179,0.463010322885614,0.462857078903263,0.46206917965728,0.462150702598878,0.461364059816599,0.464025993525597
133,0.457565762612397,0.339828866283402,0.465424995100204,0.463804624070207,0.469729874948473,0.477457286488562,0.471502110990096,0.469718082119342,0.467134592942655,0.466817205294075,0.465394326069332,0.464157294648272,0.464094321401689,0.463406485006191,0.463464045498092,0.462522123469679,0.464497018982263
134,0.447774630695723,0.33958938692375,0.465311684585727,0.463759574817073,0.469659099378959,0.477393597707705,0.471470934621531,0.469657642457953,0.466779129045763,0.465703518605844,0.46362497838082,0.461641492213548,0.460861068496903,0.459170622157823,0.457847603820465,0.455834188389827,0.455658208139855
135,0.44532370941289,0.339253919235916,0.464972526966972,0.463339792613902,0.46919585460636,0.476880186165026,0.470879505800771,0.468881227445275,0.465409190073404,0.463163806724579,0.460121546961566,0.457111227039632,0.455419281384665,0.45260252933478,0.450020642251623,0.447242538467034,0.446065678171954
136,0.496638377724245,0.338899782055429,0.46459183318547,0.462850475098711,0.468659870612416,0.476284017850017,0.470188105536131,0.467989202852848,0.463935126244286,0.460662614149853,0.456860266778074,0.4531641356637,0.450990109638522,0.447747601731924,0.444971845123616,0.442289955583214,0.441829588261589
137,0.498785048649234,0.339283077455304,0.46563698361971,0.464627413604453,0.470428643302248,0.47826679298927,0.472745637328538,0.471227481895195,0.468448876310485,0.467470366404945,0.46594111648165,0.465148241881062,0.466014405008985,0.467133050412889,0.470259942874161,0.471963561488537,0.480326513207796
138,0.490462521508657,0.339686312753261,0.466695338381388,0.466400581500381,0.47220032396765,0.480247422584359,0.475278117639341,0.474391213582545,0.472713094863796,0.473505087844455,0.47354738919804,0.474457822457972,0.476741821500358,0.479357808003957,0.483519606359542,0.485211591297278,0.491437239238034
139,0.489365807010726,0.340004367339928,0.46749513027553,0.467732973640639,0.47351389432931,0.481698407133804,0.477125648354362,0.47663579695709,0.475515961843656,0.477001730547125,0.477528289090735,0.47868559578593,0.480832328247489,0.482767748890871,0.485294771924749,0.485332887433736,0.487721233132055
140,0.490037703535614,0.340310115825793,0.468235050307285,0.468951479295844,0.47471267413182,0.483014610678767,0.478788813933215,0.478618595116552,0.477874860507173,0.479698705409528,0.480375640464742,0.481404988927712,0.483138550009251,0.484262758182484,0.485549074148237,0.484706921593844,0.485967916260286
141,0.48632128516085,0.340621429815078,0.468962780273595,0.470134980099808,0.475879236910399,0.484291044759017,0.480388553589646,0.480499983049057,0.480043691960157,0.48204539458124,0.482745579544608,0.483556074606864,0.48489412503695,0.485420473759069,0.486034888892794,0.484873591319214,0.486057860007788
142,0.481846947200578,0.340893836370797,0.46956793293581,0.471107014048617,0.476827252910309,0.485314679105948,0.481659332836965,0.481940785384601,0.481538185674725,0.483330021187711,0.48373773473305,0.484018271970058,0.4847422038968,0.484479415530247,0.484267950136208,0.482653079969393,0.483220770113874
143,0.491865156028543,0.341119792271371,0.470038032768907,0.471850719882519,0.477538507653315,0.486065739893465,0.482579770327302,0.482920651065625,0.48235478332412,0.483614527931662,0.483497109088724,0.483060424505256,0.483082403799487,0.482008833088744,0.481031096491577,0.479019024914907,0.479087735979051
144,0.483182419274511,0.341446887341903,0.47074195867531,0.472961733188895,0.47864032579802,0.487263222255479,0.48405255942418,0.484609380499574,0.484223467969438,0.485600584005721,0.48559419685488,0.485283876913792,0.485508610770062,0.48492066281212,0.484882042384162,0.483735524405931,0.485786596424762
145,0.462821178358793,0.341683989454267,0.47120037458317,0.473666625791029,0.479317305964951,0.487972025161534,0.484903206401796,0.485483536173844,0.484884769626109,0.485720439943508,0.485243789031061,0.484357028573221,0.484055587170496,0.482842854312807,0.482043821220629,0.480276796945687,0.480749469522609
146,0.445654715967524,0.341712502638216,0.471150688847632,0.473548518784348,0.479130735055126,0.487692370789433,0.484515558548559,0.484760736819301,0.483237567859536,0.482395365987088,0.480489290577433,0.477958638856164,0.476136934659209,0.473005928597957,0.469911019986279,0.466518426649077,0.463972546361871
147,0.434961506681248,0.341567813335484,0.470710752397432,0.47280455941174,0.478289375400341,0.486667657332624,0.483208356147976,0.482875815371578,0.479989701231245,0.476890963978108,0.473153890804548,0.468678297873936,0.465192445249736,0.460151641211398,0.455127826473699,0.45064936092854,0.446802245897482
148,0.44399305292473,0.341318697420852,0.470052447646677,0.4717167083201,0.477089960620823,0.485240446388849,0.481416760986974,0.48040708457615,0.476031072806665,0.470660862805616,0.465205292627562,0.459098835570388,0.454401184988081,0.448213225360647,0.442418571036894,0.437785489127314,0.434423992671306
149,0.450010293340447,0.34116579647524,0.469619478828472,0.471004043398333,0.476285871855992,0.484273788123075,0.480211948770526,0.478744341031416,0.473415582468636,0.466875629439981,0.46080221000249,0.454492021365061,0.450088850731508,0.444822730744775,0.440842186666977,0.437837394742976,0.438069401446896
150,0.47427822065107,0.341077263819749,0.469339858032163,0.47054636270309,0.475751259967128,0.483621346446251,0.479407303882563,0.477629978510138,0.471705954650607,0.464676598628295,0.458594371407035,0.452747908322339,0.44918084616311,0.445304884523747,0.443207104260909,0.441467968567714,0.443545265130755
151,0.467469585553978,0.341236912727507,0.469642308745704,0.471031922298329,0.476210106407138,0.484110388421904,0.48002899915187,0.47837621709232,0.472788723682825,0.46686125406959,0.46214288479803,0.458260705618783,0.456844033948541,0.455879411390496,0.457231616336815,0.457719602904304,0.463442153153352
152,0.471967128519184,0.341327341710539,0.469770336134689,0.471231129669695,0.476369715493615,0.484256112269992,0.480217415674045,0.47855577049821,0.473004286456004,0.467527851946633,0.463420809078013,0.460342079285834,0.459617097796731,0.45918476937601,0.460392864192957,0.460176784654598,0.463198332501336
153,0.448249845215375,0.341463949691064,0.470002186011811,0.471595367215447,0.476704969620592,0.484603716167696,0.48065581005739,0.47905853726845,0.473689100490136,0.468841149168079,0.465420938084067,0.463132403307524,0.463017961419213,0.463045543041382,0.464315759571049,0.463918650079918,0.46657443913324
154,0.443580746324194,0.341410539776116,0.469711418854344,0.471106727359715,0.476127132639454,0.483891205351217,0.47978288042426,0.477852702273209,0.471815649696913,0.466086488344489,0.461926137778812,0.458657970880906,0.457350850591427,0.455432023481393,0.453848001895298,0.451220118564966,0.449487002159048
155,0.452568496425368,0.341312664536616,0.469328436024338,0.470474695418831,0.475401358822028,0.483014330290478,0.478713346723432,0.476415385753178,0.469669667238207,0.463049612528564,0.458194263104292,0.454129288438882,0.452005579586427,0.44900288380339,0.446312112936968,0.44320727709375,0.441636291254907
156,0.442403615168943,0.341307550390822,0.469162863309887,0.470199907743975,0.475052654412294,0.482574579343132,0.478193519410626,0.475712524043984,0.46867615811824,0.461934918650006,0.457125673191991,0.453229769584781,0.451369962142616,0.448894943067537,0.447284837152718,0.445272320888497,0.446431981764824
157,0.448867732200275,0.341202439882179,0.468776526068979,0.469571641159023,0.47433534313859,0.481716042959685,0.47715814304315,0.474355751717858,0.466748339617192,0.459391179311424,0.454151634321612,0.449829158906474,0.447585319667138,0.444634514367608,0.442482735863303,0.4400489127957,0.439974901975297
158,0.44999688870713,0.341164797849955,0.468550190366665,0.469207820640631,0.47389742163315,0.481182250657613,0.476531916604764,0.473548092212518,0.46568559137933,0.458280753080602,0.453144404237557,0.449065960670194,0.447157453547608,0.444762440138643,0.443476196342013,0.441747933897079,0.443209559952769
159,0.43837596348639,0.341140463981755,0.468358997059826,0.468904057841597,0.473524498904753,0.480726137339713,0.476005354555547,0.472880391260197,0.464852968079001,0.457530873295536,0.452584806438483,0.448811693191456,0.447244089042959,0.445308010706148,0.444554692891157,0.443129162288788,0.44488715832629
160,0.440541261147784,0.341002217593129,0.467917182358884,0.468197850330242,0.472731435633826,0.479791603842009,0.474889452328565,0.471460472690617,0.462926733541577,0.455071862243559,0.449720835531897,0.445507578420063,0.443482317267353,0.440852525541266,0.439067070189321,0.436772839544359,0.436556921602733
161,0.447450820345225,0.340888916270861,0.46754055110726,0.467603315234135,0.472057103383807,0.478997508897273,0.473954090043426,0.47029259399773,0.461420692619013,0.453344068723185,0.447891880824365,0.443645887806762,0.441639104828732,0.439077221775726,0.437477217703907,0.435419692316664,0.436057133443902
162,0.450731328519112,0.340847327450666,0.467333188849164,0.467287573244664,0.471676731563947,0.478543774462765,0.473444719698386,0.469688360948835,0.460776901716247,0.452982927254207,0.447880413348149,0.444129463930711,0.442665920199977,0.440865604747692,0.440279904204391,0.438985932021037,0.441144591271618
163,0.438391588560247,0.340840439535312,0.467208928583099,0.467108361190742,0.47144124669342,0.478258171256029,0.47314498524593,0.469359523955174,0.460540395884259,0.453204746229159,0.448564976242805,0.445378330695092,0.444452948780029,0.44329545584068,0.44337267754869,0.442432658329596,0.44492280766054
164,0.445671320910432,0.340712690048011,0.466814642502967,0.466492914947456,0.470749811613915,0.477451651214453,0.472201080756229,0.468200713391829,0.459069356184434,0.451441751246187,0.446532059682187,0.442982250848748,0.441599431826174,0.439661824360552,0.438499195585834,0.43649926429547,0.436582790471236
165,0.441974970305914,0.340660309752511,0.466597867630015,0.466169722713039,0.470366118778218,0.477000929760591,0.471701468794986,0.467627403478016,0.458490183470916,0.451102756566429,0.446427597243219,0.443161013845021,0.442052307793119,0.440480880379376,0.439861528335905,0.438371824042936,0.439936483106309
166,0.437102152450208,0.340573536925974,0.466307773592606,0.465729673094124,0.469861245794775,0.476413142309441,0.471033621367202,0.466840687378189,0.457594781053675,0.450234715930349,0.445573825877253,0.442300827488811,0.441143473684325,0.439448697341967,0.438618356227856,0.436944458490673,0.438005578465387
167,0.446916989524986,0.340441311225666,0.465921931922334,0.465137334963692,0.469198022208652,0.475646121388941,0.470146968240038,0.465778195886455,0.456301179262387,0.448743755912858,0.443887710310763,0.440368316172561,0.43893515388026,0.436837753908723,0.435491536456445,0.433456190578257,0.433847813382844
168,0.455161632780462,0.340409301041335,0.465769970856721,0.464928266561136,0.468937742408614,0.475343423006513,0.469837365001537,0.46546901136214,0.456138551049019,0.449032050659876,0.444586492693016,0.441568534093136,0.440658659587818,0.439311108757137,0.439030273406228,0.437857881791707,0.44018311819087
169,0.450314569243136,0.340460817731425,0.465812758417956,0.465034993880509,0.469010233876066,0.475422924899874,0.469999912620185,0.465766549624083,0.456852296428149,0.450602239110006,0.446894508907628,0.444706564340431,0.444579935301324,0.444222638896831,0.445086922348071,0.444639959684093,0.448044659117999
170,0.375139359149002,0.340465253484561,0.465744030563265,0.464958458453,0.468891612635281,0.475282856131465,0.469886575889308,0.46569918920596,0.456985480074327,0.451140012636379,0.447697565614277,0.44569569488316,0.445615477555215,0.4451293827949,0.445529062036215,0.444531029266878,0.446369479876204
171,0.382091011169953,0.339793728012057,0.464166797330668,0.462425735609672,0.466194531741441,0.472177491623628,0.466151934104184,0.460941741370146,0.450125034341037,0.440722835669342,0.4338490844321,0.427643652405017,0.423051760920596,0.416236515018922,0.408294429708921,0.40110124814727,0.390449137657989
172,0.388308650862618,0.339201163892984,0.462773952691547,0.460211227164797,0.4638292779118,0.469462845322742,0.462917385356193,0.456895061535745,0.444516068110355,0.432787405844121,0.423924571025253,0.415717613110372,0.409488734616823,0.401189313298491,0.392772980156331,0.386425595419613,0.380680871410653
173,0.387584648240452,0.338678706990002,0.461548800606364,0.458285433887046,0.461765004906832,0.467101311361662,0.46013175263395,0.453476574668156,0.439982687560822,0.426869933358397,0.417036332305769,0.40821594879502,0.401929455292844,0.394329746917328,0.387921627208155,0.383667467048998,0.382647059605002
174,0.375697162838174,0.338159523890641,0.460352241024358,0.456418615508223,0.459763117436165,0.464818020639639,0.457456934946071,0.45023786650593,0.435815432241631,0.421719943815543,0.411322120379666,0.402375449032587,0.396450093633221,0.389833124477072,0.385091315235319,0.382067022748163,0.382636284969235
175,0.377593134182814,0.337539709437776,0.458968505226433,0.454255934031317,0.457455727313927,0.462191309415371,0.454381211479317,0.446516121449585,0.431009733135881,0.415704138080246,0.404509808487368,0.395114653463459,0.389072860602472,0.382518623180357,0.377812802557183,0.374603332095889,0.373928026499824
176,0.366046820540754,0.33694933328735,0.45766847899279,0.452243004013845,0.455304015119466,0.4597488918413,0.451544162910166,0.443137848971961,0.426809377890678,0.410802917140261,0.399307852470889,0.390049278496545,0.384472375056411,0.378717162400982,0.375009177386871,0.372454681625534,0.372988166837368
177,0.369905707498254,0.336264537490588,0.456194540185363,0.449954188750578,0.452867730083501,0.456986265249544,0.448335579667958,0.439313316523499,0.422013418395377,0.405059842111364,0.392989675968238,0.383478962434534,0.377836990257803,0.371994593462083,0.367949682776394,0.364989726613109,0.364318464601995
178,0.381504873374157,0.335627933524277,0.454843546685757,0.447879741853185,0.450652957515134,0.454482048594381,0.445452841131945,0.435940334629274,0.417973373865345,0.400630086878752,0.388515457627737,0.379368543978391,0.374305035511935,0.369273932527419,0.366187997915123,0.363927164310252,0.364800093185799
179,0.379543230659489,0.335108521000447,0.453763113470151,0.446262081260438,0.448910409726581,0.452521709186005,0.443236308602464,0.43344490626222,0.415296292341297,0.398386324703675,0.386973713733933,0.378994423089766,0.375282582319892,0.372010722868019,0.370965952033067,0.370067853126787,0.373415642757174
180,0.383408073076337,0.334580842413894,0.452682587640144,0.444650640273279,0.447174441093628,0.450571157460611,0.441038239986138,0.430986068793302,0.412687086963497,0.396186052174556,0.38535049998693,0.378235909506876,0.375378028709131,0.372952966590495,0.372452661261353,0.371603437993707,0.374276314142484
181,0.391343593610734,0.334097600995892,0.451716612659676,0.443234860538515,0.4456409533025,0.448854092110184,0.439127284102578,0.428905132546488,0.410650937926626,0.394823312350336,0.384738925065298,0.378589336971006,0.376609569779712,0.375021837584893,0.375118534990593,0.374474970333989,0.377338965961727
182,0.391305246871087,0.333694508111545,0.450944505173614,0.44214465397172,0.444444843059133,0.447524166219083,0.437686666001862,0.42742960614333,0.409508059885947,0.394760056234674,0.385730173956783,0.380797454690348,0.379890015574559,0.37937597120552,0.380414693733365,0.38026941378861,0.383990291656503
183,0.372506627437551,0.333298227646652,0.450200017311613,0.44110205486717,0.443298531573251,0.446251493296644,0.436315754604679,0.42604144457796,0.408463688432751,0.394699583708192,0.386532156798946,0.382469458759283,0.382176874092299,0.382050321804457,0.383102229068163,0.382741411475217,0.385726499321483
184,0.366777889336254,0.332741320753575,0.449109242165679,0.439485991981435,0.441559208697309,0.444300704403027,0.434130366621677,0.423615904495604,0.405848281153749,0.392053730711954,0.383701962499319,0.379210475913826,0.378123328783097,0.376495149208953,0.375244013425612,0.373092419126411,0.372425530896039
185,0.371756321281865,0.332143841836738,0.447946158280719,0.437754655718106,0.439700476333335,0.442214494167544,0.431788475830598,0.421002631910908,0.40297059120365,0.389004768261487,0.380350249655698,0.375373385524275,0.373584256116149,0.370888007603031,0.368425951097423,0.365678700770953,0.364693822901541
186,0.359994513493428,0.331600650858835,0.44692074004358,0.436258024677542,0.43808324906509,0.44040522392947,0.42978345509297,0.418829070455863,0.400769490350768,0.387037836464473,0.378499658078156,0.373608749827831,0.371854856840087,0.369282499345733,0.367333079569213,0.3652719041598,0.366244193409597
187,0.40823776759678,0.330964537459578,0.445704481453858,0.434446676496846,0.436141043194317,0.43822499365894,0.427339870488045,0.416107190023181,0.397757469887128,0.383776331159766,0.37487302698787,0.369507320400388,0.367183819155993,0.363859213350593,0.361071080127954,0.358464395214147,0.358105781756533
188,0.403274832197124,0.330807347759276,0.445531059248398,0.434372639291442,0.435981851897499,0.438075002808864,0.427344011035171,0.416477802147773,0.399315363827882,0.38764540223073,0.380887069565405,0.378052360883452,0.378475825334915,0.379083083896707,0.381691078225854,0.3831686098204,0.391395551397218
189,0.419115538427941,0.330609977170432,0.44525939812149,0.434127919701675,0.435648301292799,0.437723838993049,0.427097368241042,0.416508896866711,0.400266454766562,0.390253812025151,0.384837261076253,0.383316667369974,0.384845055484157,0.386527993871936,0.389727887074933,0.390905273119291,0.396523155535019
190,0.400783912330134,0.330554731745556,0.445339054325596,0.43446087025253,0.435917971762861,0.438062386694831,0.427677645925513,0.417568779860674,0.402651943553857,0.394849287239634,0.391194785600051,0.391369781209377,0.394304591699478,0.397430274819495,0.401836026038163,0.40347686532847,0.409660830529292
191,0.393068507472948,0.330341457603158,0.445023381414153,0.434127073055295,0.435497879807404,0.43760899436394,0.427291570805778,0.417378927613147,0.403077043951559,0.396102139141558,0.392783832931952,0.392839331242764,0.395158361394639,0.396867493785309,0.398754473728464,0.398181948186961,0.399512231420833
192,0.398767915188366,0.330065260245277,0.44455937883787,0.433542547074269,0.434819583105679,0.436859194269897,0.426544187241296,0.41671955277752,0.402755412035874,0.39608362247684,0.392615275258385,0.392056660317767,0.393393864033819,0.393523718640509,0.393358649971375,0.391475788636996,0.391142612512676
193,0.397494651920467,0.329843054231789,0.444231153006043,0.433181516370619,0.434374501432654,0.436375723035685,0.426113675188102,0.416453346882397,0.402983824837731,0.396875317344067,0.393557631219221,0.392861344139093,0.393900113016953,0.393672874996285,0.393431094831912,0.391868503364525,0.393121393659528
194,0.410158899513244,0.329613864298538,0.443888898741825,0.432793313243155,0.433902960095746,0.435861126196985,0.425641341702453,0.416123338710923,0.403074522539599,0.397375381642033,0.394084750597811,0.393159094230635,0.393863442916188,0.393268742156956,0.392835016911281,0.391303641687338,0.392706152882413
195,0.391512921535358,0.329497976905289,0.443828288547564,0.432869273833623,0.433915443980569,0.435899813459615,0.42583072418869,0.416618829996511,0.40434231300553,0.399636697857207,0.396957796817201,0.396548556825532,0.397761955658992,0.397993241496055,0.39887205789077,0.398401418759549,0.401977812327792
196,0.40523246147301,0.32922430617424,0.44337787378569,0.432290715155189,0.433250511666287,0.435161829278554,0.42507974635726,0.415909711343755,0.403768722018336,0.398910818895313,0.395735045794254,0.39450191147043,0.39474516618462,0.393619380467799,0.392654194459572,0.390682503451928,0.390655224209321
197,0.41381534816888,0.329072906576206,0.443231905935435,0.432216198310561,0.43311004217381,0.435023528445278,0.425046380590014,0.416101307291891,0.404508465845266,0.400237677221337,0.397344957997295,0.396327763153602,0.396840074798033,0.396262768186086,0.396302865975026,0.395269177050526,0.397776547726868
198,0.408404570205787,0.328998307438505,0.443276680609505,0.432452368527657,0.433295043541983,0.435256770946117,0.425455042737457,0.416836724776647,0.405997166778196,0.402635472589373,0.400331819544798,0.399880442161516,0.400986199283883,0.401284940938024,0.402481756480392,0.402233652927173,0.406035389397406
199,0.403798767297982,0.328879344790353,0.443203505916879,0.432484739833756,0.433270585043774,0.435248728155378,0.42556586581127,0.417177860004794,0.406838323978347,0.40390227641693,0.401707767622093,0.401207296466837,0.402183440555557,0.402228453513811,0.402896100500063,0.402062019198183,0.40419185606525
200,0.399895790695147,0.32872356523321,0.443035331700782,0.43235350959947,0.433078035169614,0.435047156337097,0.425438425611662,0.417204899297727,0.407172795945743,0.404324703536329,0.401940346375208,0.401063064717406,0.401591019484609,0.401000017136661,0.400802889244588,0.399321461249881,0.400295317239832
201,0.406202462443924,0.328537538517614,0.442791436255196,0.432092267635211,0.43275195876483,0.43469192183255,0.42512228439166,0.416984386125983,0.407115920383932,0.404129415925398,0.40138457493372,0.399987218020199,0.399976960622079,0.398720710105452,0.39779338576593,0.395893803019331,0.396380589657171
202,0.404603261144121,0.328408705434557,0.442690841179294,0.432065370297529,0.432670923005418,0.434616440604674,0.425138867839872,0.417176468553635,0.407649858098711,0.404865757294147,0.402138851820249,0.400735734045433,0.400794147843932,0.399784331591336,0.399408449815369,0.398069249087066,0.400009729349254
203,0.399908287592738,0.328268975182587,0.442560439709926,0.431984014737385,0.43253498416895,0.434477189505487,0.425074324843967,0.417255692361893,0.407986870956834,0.405267914910019,0.402445795951224,0.400904953528814,0.40086939738874,0.399811188446689,0.39943093259194,0.398076083179795,0.399784841979309
204,0.462704801406646,0.328092210021934,0.44233598972374,0.431742409608978,0.432233916790013,0.434148164095178,0.424778124843391,0.417034203632281,0.407859046237277,0.404941994816885,0.401799299317453,0.399870386420404,0.399476726201544,0.397993568901396,0.397101970061885,0.395367610864252,0.396254694546539
205,0.448668461680363,0.328494007635577,0.44355761541864,0.433881510259999,0.434407751071979,0.436646232553883,0.427910310165321,0.421118917612973,0.413997440245004,0.414284680471602,0.414048320659491,0.415572632536086,0.41881708982377,0.422429336408109,0.428262548823353,0.431494441190225,0.442600530434847
206,0.439023935786103,0.328774819481551,0.44439629767342,0.43536422882327,0.43590061655044,0.438359429436401,0.430070280896482,0.423930738184925,0.418083850556797,0.419998714821453,0.420963234866579,0.423538992075205,0.427469444030089,0.431398139938872,0.436487857107172,0.43822539173904,0.443892353255833
207,0.426840236917314,0.328972491216283,0.444980160427854,0.436410032428035,0.436941175333902,0.43955137108421,0.431585063733158,0.425895338838719,0.420811051128936,0.423374722842793,0.424562596701762,0.426960263170802,0.430288483336694,0.43289448035414,0.435630842077272,0.43533024805098,0.43696779539109
208,0.421649190132315,0.329065849328507,0.445268747909627,0.436957954900704,0.437464914219941,0.440149182551568,0.432370999421507,0.426916010654072,0.422084649098587,0.424410701076245,0.425022733358755,0.426369075624081,0.428338401371351,0.42890366884769,0.42899881833834,0.426945825531253,0.426050238139373
209,0.410084189365257,0.329115435897134,0.445433141003117,0.437294324758145,0.437770319481246,0.440495873190386,0.432847681420998,0.427533452074548,0.422742454320658,0.424526892004756,0.424372227500301,0.424600913289428,0.425354691356319,0.424407842356303,0.423036134099143,0.420355046946808,0.419322088768541
210,0.418573622490655,0.329067554264295,0.445343153037063,0.43720748693966,0.437636264283988,0.440338815013349,0.432712985818568,0.427370482358588,0.422251698139146,0.422946449509343,0.421607984928666,0.420369065874155,0.419693558298252,0.417109786036824,0.41422316596856,0.410831059394558,0.408964105093605
211,0.424546760075145,0.329093545555446,0.445439053223989,0.437424462224831,0.437820349126549,0.440546042965624,0.433015561068759,0.42776129306612,0.422601077129807,0.422819956293986,0.421000790922591,0.419294834300919,0.418393809503083,0.415974668093511,0.414008050331804,0.411688896312137,0.412535863185635
212,0.431422918811799,0.32917142852893,0.445662302442283,0.437846395426683,0.438220266506003,0.440999980176809,0.433612638012473,0.428519578155051,0.42349042845489,0.423592671431811,0.421680637754775,0.420002231844904,0.41937107452326,0.417656665784548,0.416922953657276,0.415552354005797,0.417935002488767
213,0.431143238691945,0.329308564557263,0.446030069147131,0.438499537645193,0.438864055882389,0.441732443937071,0.434542222652753,0.429689965018899,0.424968335164103,0.42528538737726,0.423602029254011,0.422308366493002,0.422238533280174,0.421447543214777,0.421901722435682,0.421245404824937,0.4245008744428
214,0.434230120176319,0.329443438779104,0.446378524745503,0.439113394005959,0.439469141255884,0.442419331115067,0.435411098692864,0.430771210684291,0.426284563110296,0.426692018025886,0.425103473918198,0.423975186070327,0.424136994029171,0.423650952343729,0.424273224263622,0.423500920160293,0.426010179998865
215,0.43395943247685,0.329604868981377,0.446783566809824,0.43981284417265,0.440166048811381,0.44321026415844,0.436400969902737,0.431994790720973,0.427784375404318,0.428362959170768,0.426940357149172,0.426033303665202,0.426441028330887,0.426241312775984,0.427047146685602,0.426279771251455,0.428719782340291
216,0.451393102136209,0.329763924553812,0.447168099164213,0.440471193756582,0.440822160695074,0.443953152304476,0.437327281893042,0.43312606718007,0.429120502273248,0.429750817288794,0.42837322629033,0.427512967442882,0.42794892252504,0.427711813807393,0.428307089222433,0.427299433136553,0.429225108395889
217,0.461438128860748,0.330072823012968,0.447936681349106,0.441749675753058,0.442130799864627,0.4454426286075,0.4391561011985,0.43539072746145,0.432090571008174,0.433639420236459,0.433110130680341,0.433240930105134,0.434665323126506,0.435729688040019,0.437934940428452,0.438098360788533,0.442501422274243
218,0.456403242358953,0.330467627087602,0.448913094888333,0.443353745310385,0.443784885351082,0.447325561875528,0.44145708107114,0.438232985969696,0.435832088372778,0.438564281096936,0.439053262584557,0.440263565531193,0.44262878602041,0.444761354230872,0.447995141049604,0.44867562833533,0.453558819768885
219,0.460717368311935,0.330817525533787,0.449733643747915,0.44468841033095,0.44515914185477,0.448884226653633,0.443352305352497,0.440533964589895,0.43869290422082,0.441945217389402,0.44276722678963,0.444137714703761,0.446410436319172,0.448114455784541,0.45036836218355,0.450075691440508,0.452582643124023
220,0.457199455849877,0.331203841328684,0.45062524015195,0.446125920322909,0.446644363051016,0.45056729616227,0.445391826828493,0.442998553895161,0.441733774658631,0.445511550666633,0.446663413928789,0.448199365161301,0.450432614029914,0.45192460456387,0.453798149414236,0.453250505183686,0.455604431258256
221,0.432470335368116,0.331558172574325,0.451400894556864,0.447362176393272,0.447920541509599,0.452007595155729,0.447126467421709,0.445054854964494,0.444118268747225,0.447977549833165,0.449048717761983,0.450271011850191,0.452015205331916,0.452759438162436,0.453668779082528,0.452468201318776,0.453714637968737
222,0.425853973910835,0.331847633615019,0.451657907639928,0.447752052584777,0.448246408405198,0.452318749017642,0.447531478359953,0.445376654382015,0.443868315752394,0.446390558086226,0.446121558011261,0.445567449655253,0.445371942513384,0.44350852650208,0.441248323331237,0.437796284205248,0.434824030817193
223,0.434734173834046,0.332080867543852,0.451766929439005,0.447900711790044,0.448323268238038,0.452345926221583,0.447590135330508,0.445261697377268,0.443026419596852,0.4440778799628,0.44247500156882,0.440361825369301,0.43870280347247,0.435229691164814,0.431617238501322,0.427660589761799,0.4248866062075
224,0.441521706844562,0.33238746165676,0.452061283852138,0.448348631356623,0.448715719459971,0.452736856469051,0.448088371465136,0.445717867798303,0.443086627778138,0.443374674576687,0.441220407784464,0.438644701331479,0.436817893666553,0.433638596985307,0.431176861796807,0.42848449871482,0.428878227916868
225,0.457686202199984,0.332749792552974,0.452493028290437,0.449015789372031,0.449340645790491,0.453395360771693,0.448908618214004,0.446588469073381,0.443788179195389,0.443772167974249,0.441533906490862,0.439076373091306,0.437650148419939,0.43537410017706,0.434405067794038,0.432832570729117,0.435031820410191
226,0.465860602636112,0.333247150518733,0.453269493494527,0.450234326642647,0.450547157091791,0.454721296055282,0.450537942154751,0.448491426084288,0.446015278069969,0.446567984414535,0.445049571452203,0.443628270474112,0.443444884662945,0.443009889052835,0.44436500848843,0.444297544903907,0.448863153168492
227,0.470605831411614,0.333812114737072,0.454206424642652,0.45170179474289,0.452018936998712,0.456350013126635,0.452530433616999,0.450846553202459,0.448870261094487,0.450240870693642,0.449592624335996,0.44924996595631,0.45015296600032,0.451050401190744,0.453646541205524,0.45406927824206,0.458690983997128
228,0.465849820596884,0.334415608871516,0.455221318304499,0.45328302890862,0.453614072990313,0.458117727259827,0.454684990617695,0.453392693534919,0.451953483484532,0.454133775047042,0.454262314822793,0.454762250282797,0.456363209349154,0.457915062835125,0.460788385823775,0.461054021790648,0.464861392528828
229,0.467491579276293,0.334975928944707,0.456092054328934,0.45462072224507,0.454956151662096,0.459591838901239,0.456470859481518,0.455448818188466,0.454264521713848,0.45670429872206,0.457038244491796,0.457616234168399,0.459070517794338,0.460113674932975,0.461888941568412,0.461145810713793,0.462850621120591
230,0.458915585564957,0.335548153527152,0.456971319883864,0.455962565703253,0.456305542530042,0.461072103264065,0.458257218742898,0.457493542582541,0.456530439485266,0.459156354110121,0.459620060658548,0.460197492448088,0.461476547499894,0.462125711631742,0.463294716307719,0.462169028076532,0.463575254937237
231,0.446640161249026,0.336043483734635,0.457627083076174,0.456937231547615,0.457271035938672,0.462109354168018,0.459493955795262,0.458821551941211,0.457721415846865,0.459912561664544,0.459936671521396,0.459851671968931,0.460330880122231,0.45983196277681,0.459565051317102,0.457485588440009,0.457267635632904
232,0.437185335742073,0.336429725814438,0.457991378598424,0.457439676540861,0.457742219859165,0.462578365504981,0.460032148703547,0.4592493020888,0.457600992870341,0.45870008513225,0.457728049216748,0.456401222777259,0.455604727014555,0.453480401763803,0.451411160578547,0.448244060695569,0.44637030859043
233,0.43859524728777,0.33673181858159,0.458142170250077,0.457598922918893,0.457854926826411,0.462636965421865,0.460069633402974,0.459040926302395,0.456594176152478,0.45627317895157,0.454090561465787,0.45140078129456,0.449355968543142,0.445834489438501,0.442499172616236,0.438759121167583,0.436412417072463
234,0.43520921005574,0.337044611669231,0.458318620163679,0.457800787805553,0.458013992517275,0.46275101885513,0.460176299753659,0.458936176716446,0.455812008962745,0.454403556665513,0.451418739627673,0.447986635307698,0.445460799050712,0.44170673010221,0.438686934443514,0.43552408105116,0.434832857212448
235,0.439684237613752,0.337326250201578,0.458418616998295,0.457881329582132,0.458047332365224,0.462722755026576,0.460111173164351,0.458623164542514,0.454784017229647,0.452310823206011,0.448594918971009,0.444552528378376,0.441690370218734,0.437826108392582,0.435034873419033,0.43215303107225,0.431878618340975
236,0.431900924557375,0.337645493372569,0.458610570207152,0.458111192981121,0.458238870901781,0.462878453428595,0.460271953778615,0.458615356288099,0.454269850825121,0.451171874036829,0.447174819379968,0.443089772565452,0.440472226386713,0.437221704921139,0.435444056336474,0.433332714087665,0.434449864565923
237,0.437525069974696,0.337894900337976,0.458633464870829,0.458071079906682,0.458148559431484,0.462712252518593,0.460042198218887,0.458115162493218,0.453074867614373,0.449064497074124,0.444510409563673,0.440015631047129,0.437181327931413,0.433756136619715,0.431714234128157,0.429279448862194,0.429304901211891
238,0.446714524456363,0.338192289604472,0.458774092438357,0.458222416009031,0.458260470450001,0.46278088901253,0.460100765405074,0.458001693507815,0.452512349093944,0.448073597804634,0.443434751163899,0.439105820357523,0.436647932144682,0.433854593981796,0.432656651361166,0.430830987531999,0.432148122853831
239,0.437651726127978,0.338602224851129,0.459122824370826,0.458713257676331,0.458714223419501,0.463233903540067,0.460643779732693,0.45851575784085,0.452892994049623,0.448601915117076,0.444396095863632,0.440796605494004,0.439213932230746,0.437622220731185,0.437852144672847,0.436942113500746,0.439825384530315
240,0.434739756044199,0.338930616362071,0.459269570019215,0.458879526346218,0.458829018168312,0.46329821046445,0.4607114447136,0.458419776145044,0.452384382992804,0.447724682164921,0.44340244348584,0.43976905965223,0.438141679124747,0.436321824434845,0.435896796194527,0.434239824887967,0.435059824148225
241,0.446661526337765,0.33923160617277,0.459351762031263,0.458943563105731,0.45883829687022,0.463243321006461,0.460634769253149,0.458147229507614,0.451650785736881,0.446549592282359,0.442029638504189,0.43825503507943,0.436480751867702,0.434364408912531,0.433427412590176,0.431373242709938,0.431613214975292
242,0.444520267531121,0.339635271600987,0.459682898121704,0.459407408381812,0.45926913534191,0.463675241197152,0.461152080915126,0.458651623909588,0.452104119195975,0.447285454482497,0.443242221193085,0.44013831758609,0.439081358436868,0.437916473246036,0.438220464902206,0.437145714416854,0.439644348554493
243,0.4617364560244,0.340017536258715,0.459958739874835,0.459781444445695,0.459607233533076,0.464001126922279,0.461538338767989,0.458988563141253,0.452313678538275,0.447601039762404,0.443807759403366,0.44101942801401,0.440218656105248,0.43924745458671,0.439574024106264,0.438363891476201,0.440164207788315
244,0.450237481502436,0.340549978511876,0.460599635023289,0.460737815660098,0.460559878202727,0.465034534680587,0.462788313336276,0.46044272518017,0.454180360567112,0.450474553340466,0.447731042005342,0.446180161028531,0.446559920776248,0.447055572342458,0.449114005444449,0.449107070531392,0.453306044414794
245,0.454208113038131,0.340976649975848,0.460970274755213,0.461257298020005,0.461053978466283,0.465538914918617,0.463385822702368,0.461045602072145,0.454753774838376,0.451192661865162,0.448597615114981,0.44707623014042,0.447259749379985,0.447172806385446,0.448036902874579,0.44686531268324,0.448080488657987
246,0.452287112909202,0.341435937210468,0.461415547148178,0.461894126534044,0.46167307455159,0.466187292865593,0.464157509729114,0.461873954576545,0.455661011130799,0.452406709060092,0.45009739438278,0.448786082665281,0.449020680872928,0.448849684055989,0.44952384549192,0.448256458263304,0.449693880272063
247,0.44217837482573,0.341874902159195,0.461806102574317,0.462441031500976,0.462198852329116,0.466728023839028,0.464794908854736,0.462526869574572,0.456301111829249,0.453159508382561,0.450932245166997,0.449581761183918,0.449630592927122,0.44910309533589,0.44929549653914,0.447715014705064,0.448671587959914
248,0.440320003924896,0.342220086632457,0.461970706186848,0.462625822266552,0.46234485187792,0.466832029429892,0.464897192916688,0.462488392666489,0.455920711507163,0.452308082811288,0.449616421248977,0.447593553619012,0.446849217991905,0.445209580051741,0.44403743295867,0.441533912660347,0.440805701829876
249,0.43930686189579,0.342546119648837,0.462092122299546,0.462742849675328,0.462420854852194,0.466857221911931,0.464904397719801,0.462335306012781,0.455400569980056,0.451306395760181,0.448184610936511,0.445616665026557,0.444326180751219,0.442073924450055,0.44041796302308,0.437790029551599,0.437324348347964
250,0.442083379364365,0.342860681230666,0.462189418635863,0.462823002795315,0.462459303407662,0.466841136751645,0.464862764698925,0.462128357149725,0.454832599845833,0.450299039297685,0.446822656397705,0.443861417040623,0.442247030977775,0.439738399622892,0.438058369090922,0.435585898232118,0.435639409279986
251,0.442703474028969,0.343197961972202,0.462342234398823,0.462993522241425,0.462593952879881,0.466937720769477,0.464960091387131,0.462110619014914,0.454575545885546,0.449838645371206,0.446254264325045,0.443232901695426,0.441667381453076,0.439403020224247,0.43826081528328,0.43626685400452,0.437273846049924
252,0.440837602499807,0.343538317278082,0.462504013572274,0.463179407146308,0.462745875512035,0.467055674968833,0.465084308997497,0.462134414598486,0.454400226596082,0.449534351769954,0.445913144863781,0.442914213430074,0.441458605615818,0.439444395925074,0.438680276357038,0.436925484153595,0.438174489503784
253,0.42747409442672,0.343859161296453,0.462622609315333,0.463297350713478,0.462827383258591,0.467093955416542,0.465112044569367,0.462039312853914,0.454065840371123,0.449000526860195,0.445271696914372,0.442199091400229,0.440725550589759,0.438726621615979,0.437949032869574,0.436114250360729,0.437014591596616
254,0.435883300706563,0.344056606115172,0.462464961497338,0.462976094657242,0.462448396317882,0.466603968560217,0.464498336511212,0.461120987350023,0.452532916416772,0.446625793823688,0.442185760695437,0.438314805795888,0.436058044199176,0.433011038409091,0.430851483140692,0.427971478750655,0.426724419500662
255,0.406324555056887,0.34432885208532,0.462483467810111,0.462940489207927,0.462370582463461,0.466464085883534,0.464314796480739,0.460776244174777,0.45190277232016,0.445779844730767,0.441270707966029,0.437450050563521,0.435390075735414,0.432779730927849,0.431434528553829,0.429347879495759,0.430249244332902
256,0.394829181622305,0.344369669304457,0.461939515903647,0.462017301607737,0.461347483584457,0.46522766858382,0.462821487584757,0.458734167396912,0.448749941653257,0.441003195756584,0.435076582853652,0.429654930671369,0.425984377134547,0.421222686899043,0.417103713941496,0.412933988146799,0.409283645372673
257,0.387537458828894,0.344310047651064,0.461195977807745,0.460783242150867,0.460001808465556,0.463626676371413,0.460898834945927,0.456164785092778,0.444904378439774,0.435360629670461,0.42794334945011,0.420984508831067,0.415943580761173,0.409639474887799,0.40404859106304,0.399199731525279,0.395131138636771
258,0.385744262119896,0.34418882160045,0.460339240628961,0.459377368595468,0.458479191674834,0.461829663248872,0.458752591640637,0.453340147694412,0.440782975499415,0.429526425260488,0.420786377232354,0.412619911602399,0.406678858980823,0.399611884427131,0.393684794282805,0.389010765876828,0.385911148294851
259,0.399943375321163,0.344055018217553,0.459473031879006,0.457965952757484,0.456952903371055,0.460036186067115,0.456622557785945,0.450572494554009,0.436852169160931,0.424221610924428,0.414552746909737,0.405733153849385,0.399538372988282,0.392597585647341,0.387369906165842,0.383477465753055,0.382061022699907
260,0.416711623133663,0.344048126177937,0.458892634699182,0.457021900675377,0.455915647725658,0.458812671135109,0.455185942644069,0.448735479237455,0.434404948664877,0.421438063289718,0.411882656815959,0.403680525269528,0.398580351725822,0.393504532701788,0.390964467656767,0.389085099177643,0.391433173594028
261,0.424050614474067,0.344189911736696,0.458650802738895,0.45662747094496,0.455454448217651,0.458257386073912,0.454559633539164,0.447965831949751,0.433597279232651,0.421278137317671,0.412732322601494,0.406107871065375,0.402941241661505,0.400539214567064,0.401153947626217,0.401216171399119,0.406416215150388
262,0.412016459089214,0.344396024433963,0.458561586849813,0.456480939262108,0.455254241540673,0.45800522059344,0.45430113264252,0.447677791018095,0.433508325253675,0.422161713098538,0.414812650459386,0.409788006859885,0.408303605085567,0.407840677582137,0.41014283513061,0.410807824819557,0.415946765746546
263,0.405051501208636,0.344494049374847,0.458238563411631,0.455960680634114,0.454663811743272,0.457304863104065,0.453501689304856,0.446691771212635,0.432363839384661,0.421264505790287,0.414288960548635,0.409696804384171,0.408451592094787,0.407751277687075,0.408830397940392,0.40806089475714,0.409597318278829
264,0.405067678599601,0.344530502900912,0.457791024076634,0.455244317929196,0.453869565043735,0.456372563897443,0.452425898528097,0.44535734243084,0.430712645533563,0.419542463211011,0.412585598177362,0.407961746888872,0.406469570345639,0.405025015104469,0.404716427069567,0.402865355542146,0.402728465807714
265,0.413318056641328,0.344567733410412,0.457356662276309,0.454553971670123,0.453103727423391,0.455476422097142,0.451397364922597,0.444096041400852,0.429195568391297,0.418043660894268,0.411177387387179,0.406621806055173,0.405059703121097,0.403312189282247,0.402574476976721,0.400585175729035,0.400865857905633
266,0.42438434901842,0.344678315595558,0.457094230015496,0.454144492220983,0.452632747124925,0.454923098857121,0.45078425631755,0.443381507062732,0.428512986399495,0.417854701869312,0.411519038579979,0.407560265776734,0.406531303483544,0.405401661981496,0.405527646986504,0.404316009992829,0.406459283746424
267,0.441710446099294,0.344886709641656,0.457058659935169,0.454102312055878,0.452547582041542,0.454816286054282,0.450710585601168,0.443366760907842,0.428867863107501,0.41922733200278,0.413870588482074,0.410990549919717,0.41095934027804,0.411024402334413,0.412584769682414,0.412359894824328,0.416205223886843
268,0.430377089794529,0.345248721952819,0.457379457428191,0.454632703089564,0.453064717124217,0.455404230998659,0.451476844028298,0.444431165570224,0.430792961204773,0.422916611268255,0.419156710820785,0.41799349122473,0.419521769853516,0.421419810636536,0.425003912440962,0.426016372663521,0.431807102649808
269,0.432546131590643,0.34550575020455,0.457457557530852,0.454769135149086,0.453168823679241,0.455513969180162,0.451658575115924,0.444727246790605,0.431506786048823,0.424480828032704,0.421320616370705,0.42052683169576,0.422037218005489,0.42341578440861,0.425691779074063,0.425325918443887,0.427515060406475
270,0.43432752099164,0.345780166205323,0.457578013454304,0.454972451170848,0.453344075199246,0.455705423131507,0.451936969974942,0.44514183882565,0.432361123721399,0.426150202680742,0.42352078033112,0.423017875136204,0.424491686328241,0.425516814359895,0.427137205642316,0.426288358719991,0.427978255728989
271,0.427705480539988,0.346068325801194,0.457731837384221,0.455227735568576,0.45357479603132,0.455960258673108,0.452289560451263,0.445645000025011,0.43330952387148,0.427855863132618,0.425676471885093,0.425379195755788,0.426782347397442,0.427531123046424,0.428780551068452,0.427746406297635,0.429433797162311
272,0.425175772012081,0.346294287001065,0.457747067151266,0.455258699390961,0.453570743007693,0.455943649275344,0.452310904270602,0.445713169016592,0.433575252866642,0.428394467032074,0.426190716371442,0.425549946397925,0.426355880324352,0.426188651812345,0.426310224764639,0.424531433092408,0.42488680447131
273,0.429868107975886,0.34652849724708,0.457725482622407,0.455237752399465,0.453497661071865,0.455837868110245,0.452238563520052,0.445647887782715,0.433598449477656,0.428513167383473,0.426153539341358,0.425081840972956,0.425301548781551,0.424387365701938,0.423803301915424,0.421693853241138,0.421785687583702
274,0.429015371212066,0.346802502057816,0.457798608323345,0.455368612861557,0.453585145775323,0.455918078284524,0.452389568343258,0.445870141641146,0.434040374867054,0.429272610005408,0.427003479209043,0.425871038915911,0.425988479852,0.425086505601897,0.424842377949704,0.423169767318561,0.424438559471822
275,0.42825112743581,0.347066429689153,0.457852981600317,0.45546835864864,0.45364120801533,0.45596219773296,0.452494728425594,0.446029410574635,0.434370099229927,0.429813845586127,0.427545147398767,0.426270210298067,0.426214846695032,0.425192010430762,0.424956310239614,0.423321542808367,0.424521347527041
276,0.432525392425892,0.347321142112983,0.45789094753011,0.455541008065355,0.453670022438403,0.455975158873329,0.452560300761713,0.446134588560437,0.434604845626723,0.430177939593274,0.427849278898589,0.426390913941757,0.42614190740321,0.424960428136723,0.424634567301896,0.42294556576309,0.423974577277151
277,0.433249549210435,0.347611879961803,0.458014089316666,0.455749505914844,0.453842628650332,0.456154349627822,0.452825107733299,0.446494727657702,0.435206256003076,0.431095823437907,0.428906719840049,0.427536845101338,0.427403524447336,0.426487164619121,0.426606464815753,0.425263305279232,0.427013206213669
278,0.427489874208234,0.34790639973023,0.458148778244498,0.455974936476792,0.454034114631056,0.456355092929028,0.453113522359111,0.446880515444255,0.435824956621014,0.431996675327469,0.429917045584536,0.428599260338779,0.428522158135308,0.427727922742657,0.427993132333001,0.426698466487578,0.4283753989994
279,0.44062657730376,0.348146253172194,0.458164562637712,0.456008360598075,0.454024990524098,0.45632411540938,0.453119395689419,0.44689651603595,0.43587532724443,0.431971795460556,0.429666889110197,0.428001983891481,0.427548943701258,0.426255650059952,0.425834877615266,0.423985653456912,0.42445254208859
280,0.439188505930966,0.348502601322523,0.458446078333635,0.456466941279346,0.454463731865983,0.456810389798102,0.453749938456048,0.447718365040254,0.43711620043092,0.433811436540828,0.431954608709458,0.430797159982573,0.430915811979702,0.430492970491212,0.431308837188606,0.430448008937652,0.433203508081561
281,0.448178794034576,0.348842338507339,0.458690462144045,0.456862768020911,0.454837384758552,0.457220225246749,0.454284116870326,0.448406649673376,0.438123492227616,0.435203233165477,0.433564080092243,0.432587216430689,0.432851873717158,0.432572964428297,0.433416051286623,0.432425052499373,0.434484975706644
282,0.441699186930725,0.34926076483747,0.459114159017918,0.457542502477506,0.455510865883067,0.457975061336381,0.455233854427921,0.449624290506044,0.439886415672071,0.437714897799993,0.436631120500877,0.436230949744294,0.437039240539963,0.437443530522611,0.439055520439892,0.438556603731261,0.441574225516374
283,0.435448266132163,0.349615528324707,0.459391845573056,0.457984005640364,0.455934250437696,0.458438995854899,0.455825629782086,0.450366970076387,0.440899832856713,0.438953673037571,0.437898529276642,0.437391696422412,0.437964873501014,0.437904635362238,0.438685189873309,0.437423091459449,0.438617720546444
284,0.427724660796266,0.349909367363239,0.459534778902025,0.458207343400918,0.456128862181436,0.458637791279284,0.45609292275661,0.450683064778671,0.441257875077872,0.439137537540155,0.437749316201866,0.436727885559618,0.436683213478598,0.435733568534604,0.43535547717603,0.433289478040338,0.433151152707717
285,0.432310773508157,0.350129596627379,0.459519664322387,0.458177043075883,0.456057665407426,0.458529745878237,0.45598749205471,0.450514768852362,0.440893478233332,0.438216392975883,0.436177360064379,0.434324605790594,0.433413481703658,0.431367386789525,0.429780110783033,0.427011918836907,0.425922403464166
286,0.440402458018757,0.350389561923504,0.459596732479275,0.458294642710043,0.456142776886522,0.458603051501362,0.456101262650581,0.450632883075386,0.440968944947055,0.438055958044168,0.435740329235835,0.433598226785079,0.432498333471909,0.430420041994694,0.429174909903241,0.426922236398291,0.42737950476853
287,0.445850719400252,0.350721178316955,0.459835701668937,0.458670373451193,0.456500275496731,0.458991021152176,0.456595140915626,0.451242243110469,0.441774564449531,0.439063815370457,0.436917362419387,0.435046592793531,0.434351664762757,0.433008727345027,0.43292732252158,0.431600044906059,0.433823572039388
288,0.433882534423063,0.351099575840119,0.460180278423297,0.459212348250685,0.457033584575544,0.459581054283131,0.457331738003835,0.452160013317231,0.44301899880139,0.440724081001829,0.43893706933049,0.437529231338244,0.437366275080857,0.436787198671968,0.43762389928053,0.436831790695845,0.439646612911062
289,0.463016816823452,0.351363021718161,0.460271902457902,0.459347260745257,0.457138836459678,0.459675354511321,0.457463822715257,0.452287248934003,0.443064370196752,0.440456062375715,0.438312470462875,0.436452046385379,0.435782740977811,0.434427398950347,0.434029162011963,0.432127996087805,0.432263404775826
290,0.452007792908709,0.351921779600786,0.460973536268124,0.460462879373948,0.458262440055425,0.460936276830793,0.459029546483957,0.45426304580559,0.44582758205651,0.444457988474837,0.443463002324561,0.443008245158917,0.443831631986301,0.444571113834296,0.446973197796718,0.447217228250334,0.452178314574005
291,0.452250138671525,0.352372272168777,0.461424069818962,0.461170758273928,0.458956546471652,0.461697117834903,0.459978803079738,0.455422260445381,0.447316259106215,0.446301296026067,0.445527994248025,0.44521306007427,0.446012515549604,0.446463923911663,0.448019392474296,0.447261150939555,0.449213724469545
292,0.446101802733531,0.352819779361776,0.461867502824414,0.461862674469541,0.459634742071237,0.462437673179485,0.460898971105308,0.456534354245215,0.448706019805761,0.447935952640462,0.447273940065084,0.446966219936685,0.447628687170743,0.447740243181188,0.448682406152993,0.447423329940632,0.44859955589697
293,0.438590583442587,0.353204852161396,0.462172871025007,0.462330750155503,0.460077761555448,0.462904792133402,0.461482438862895,0.457201266658925,0.449412167574149,0.448466937150761,0.447524658166674,0.446765902511605,0.44684906830479,0.44610032617222,0.445920824909631,0.443896104990105,0.443822863308839
294,0.435553237598577,0.353515552770708,0.462318953572014,0.462543176138649,0.460252355639776,0.463061216800494,0.461686184361048,0.457371881300915,0.44937839902611,0.447864228356499,0.446307074879627,0.444752619653043,0.443980706099445,0.442130064233517,0.440727892640483,0.43798801189165,0.436919360470436
295,0.430072802748261,0.35379429677237,0.462401167182777,0.462653507458627,0.460320471968713,0.463095252738449,0.461740746526706,0.457350724418448,0.449075926204531,0.446917222189215,0.444736016505743,0.44246194251827,0.441021635411797,0.438462815584859,0.436520086119075,0.433643754826854,0.432783842046825
296,0.437186963401873,0.354018891184381,0.462373882915208,0.462589992408861,0.460206704178242,0.462920267321335,0.461542222981639,0.457004816248508,0.448313616922581,0.445337696760737,0.442424241501954,0.439367504875159,0.43725750390566,0.434037596065959,0.431606763371902,0.428569875243082,0.427579962875336
297,0.445211017304962,0.35430677322871,0.46248780657836,0.462752103391403,0.460331473029128,0.463022683075611,0.461680385951322,0.457103452243764,0.448244174679781,0.444951165514952,0.441842563096158,0.438719233821189,0.436755374373818,0.434028610768399,0.432598407426176,0.430466085417277,0.431468238689307
298,0.424680253498544,0.354665947192371,0.46276001842923,0.463165330209834,0.460721777894873,0.463432591260186,0.462190961484274,0.45768770302609,0.448907389254227,0.445749955862444,0.442884598427494,0.440209618353544,0.438880866772791,0.437180857914187,0.437150409974638,0.435980049161531,0.438529870237311
299,0.432888019039746,0.354829134873985,0.462620329648085,0.462922422020039,0.460421993701822,0.463044585774372,0.461733206800691,0.457010774633489,0.447691137280581,0.443590524016804,0.439910398584198,0.436337900489117,0.434114439841779,0.431157320752437,0.429270445743374,0.4264958171549,0.425144132293902
300,0.430957445410444,0.355066759287991,0.462644086867812,0.462941588116038,0.460398999414187,0.462979016860084,0.461667318022278,0.456853837742964,0.447290612953003,0.442835435036341,0.438966169963165,0.435333377492744,0.433208228621941,0.430543016680687,0.429234613124762,0.427060577977403,0.427596437438154
301,0.412571510752026,0.355283388775153,0.462629842835511,0.462901089448057,0.460314118261699,0.46284318911488,0.461516834479098,0.456591475023608,0.446752389827179,0.441912425562958,0.437828265159993,0.434088888077533,0.431976117580746,0.42940665307364,0.428254512470306,0.426191509256187,0.426825684309382
302,0.420962710971906,0.355326902721376,0.462265502358809,0.462305563671332,0.459646970802315,0.462036078804234,0.46055806164868,0.455283758417548,0.444680378358203,0.438636252584801,0.433551181519893,0.428744804777424,0.425595229515383,0.421642706192733,0.418678377524679,0.415258333743993,0.412999084436449
303,0.419614428812552,0.355448144120319,0.462068979342372,0.461981197719765,0.459265827696555,0.461563530036758,0.460006388034393,0.454522292279286,0.443482675601536,0.436894509028906,0.431514562761039,0.426586771983669,0.423529477833819,0.419934505559867,0.417777414936601,0.415221389369465,0.415408824058797
304,0.412734329563227,0.35555574154734,0.461852201473632,0.461627361977065,0.458854785697376,0.461059053669637,0.459418721771931,0.453724041008799,0.442264491840153,0.43519434174466,0.429582149304958,0.42459278262912,0.42164902048424,0.41833709780883,0.416639528562616,0.414430638732759,0.415069581055357
305,0.405924014398519,0.355598846986457,0.461511634889244,0.461079506858041,0.458241109537432,0.460323045102287,0.458555241304493,0.45257728425372,0.440559883983454,0.432795602671704,0.42674205065571,0.421418385655139,0.418256056594408,0.414699474708271,0.412659448152928,0.410141388281009,0.409888483170347
306,0.450756538277445,0.355579577872054,0.46105363025053,0.460348705027,0.457436786853559,0.45937016783359,0.457435507538715,0.451110884129904,0.438422064385011,0.429808762756623,0.423175477145844,0.417360717954548,0.413817972677942,0.409813748076329,0.407236964668908,0.404357782051619,0.4034422788742
307,0.451179205444723,0.356073894660153,0.461495425890282,0.461104022697491,0.458133841232456,0.460121725694939,0.458447757995634,0.452401222536942,0.440335671031718,0.433259047693655,0.428397685472259,0.424946113131672,0.424097086828456,0.423945280336635,0.426579393557189,0.427617975180534,0.434903386232451
308,0.420602942605417,0.356565221087219,0.461934972070363,0.461849923191173,0.458822894316939,0.460862258858749,0.45944018551757,0.453654261047398,0.442145060665582,0.436350597300734,0.432840737306493,0.430984385417096,0.431640052012046,0.433115079974515,0.436997559905701,0.438204502888234,0.443873168513177
309,0.418105897577861,0.35677958862412,0.461783773700264,0.461655813200105,0.458525944667474,0.460458768259155,0.459045136223339,0.453086715805181,0.441197374501487,0.434946779789775,0.430986222917055,0.428385614841241,0.427883380671448,0.427189669648394,0.427380004124833,0.42532799222689,0.423647882800146
310,0.412496427924305,0.356969119008022,0.461590605869182,0.461395944474638,0.458162544533288,0.459981496606184,0.458560691324355,0.452409984251419,0.440114157178985,0.433388575759085,0.428996199076995,0.42577140398409,0.424438514816748,0.422461768804031,0.421063430718703,0.418146443870444,0.416183574101684
311,0.430866682970032,0.357107100144091,0.46130061685764,0.460983927933887,0.457642252281881,0.459325866286186,0.45786212970762,0.451462017426241,0.438654849516801,0.431298908186081,0.426354184316555,0.422432126561456,0.420314920992007,0.417330529695883,0.414981653614459,0.411742669912571,0.409971003155065
312,0.430200361319178,0.357404396626711,0.461354143630751,0.461117116672275,0.457696204504458,0.459339723588041,0.457967527523243,0.451574006197736,0.438816866484093,0.431845786454057,0.427380579156021,0.424087919912401,0.422729111819027,0.420994240416205,0.420729291357943,0.419348593707091,0.421820027632528
313,0.426330705578237,0.35769138737026,0.461394092503231,0.461227419749427,0.457728058051887,0.459329086002709,0.45804065994496,0.45164352692923,0.438910877604806,0.432238854074829,0.428120488892629,0.425228867526494,0.424276779279499,0.423083202949627,0.423451477051117,0.422370888431678,0.424614225451948
314,0.441935778109858,0.357939866176784,0.461361208130165,0.461221310023415,0.457639532445044,0.459180081199395,0.457944831206854,0.451492654503699,0.43867313810612,0.432073720558199,0.428047928607548,0.425211477223835,0.424246841127446,0.422943418351368,0.422993530711296,0.421506788675268,0.422522273836016
315,0.449058433072776,0.358323364771943,0.461623894778098,0.461682129083816,0.458044013932138,0.459604486134224,0.458537971152889,0.452242642088545,0.439784955217779,0.434021828613161,0.430817150320583,0.428921460098851,0.428906400244641,0.428853181008372,0.430468781297731,0.430104531335656,0.433541102364886
316,0.438279158739296,0.358765006239365,0.462018681922757,0.462348314727808,0.458666443007826,0.460280929381573,0.459431667328342,0.453377905620897,0.441442165598923,0.436718332630813,0.434456306629392,0.433561301739285,0.434441778657072,0.435396059539373,0.43797521907206,0.438066913135494,0.441902383510355
317,0.440742638041512,0.359102832763852,0.462196349602565,0.462666763332859,0.458923650287234,0.460531915495879,0.459806039755253,0.453825687155395,0.442034628502888,0.437610633354253,0.435504552691458,0.434572584355712,0.435151694437061,0.435374946084335,0.436566397470233,0.435367573332878,0.43616740409353
318,0.454541744201874,0.359457473769216,0.462417004817721,0.463050778764371,0.459251425535697,0.460864806329787,0.460276084046171,0.454395235502954,0.44279651303821,0.438729136464602,0.436830786935404,0.435954688112271,0.436405395331682,0.436311186789825,0.437043224459817,0.435586285502321,0.4364161490016
319,0.466175830857626,0.359931571517947,0.462900865557125,0.463847520805683,0.460016030276567,0.461704180326034,0.461355590086856,0.455755897165592,0.444720265594472,0.441619957941406,0.440505185601922,0.440400761160867,0.441521352308108,0.442283832859056,0.444186571766475,0.443693608633415,0.446798728881183
320,0.473012284042371,0.360504961415473,0.463606328337047,0.464988231607834,0.461145346947456,0.462964188769098,0.462940894227623,0.457764833052121,0.447562538676985,0.445815871221316,0.445790554751618,0.446771395666622,0.448815284510986,0.450673244335022,0.453812627459506,0.454096527977234,0.458390965906723
321,0.472223352863298,0.361132801654017,0.464434561452093,0.46631434210119,0.462471696149142,0.46444839246481,0.464792734239811,0.460104297895443,0.4508287541378,0.450487150771932,0.451514342977832,0.453453132368918,0.456184529646679,0.458697900610127,0.462314272616574,0.462699466180002,0.466705778007964
322,0.476478377216484,0.361743398304099,0.465226288881735,0.46757373893216,0.463727783633474,0.465845621770645,0.466531038313288,0.462275747006196,0.453771290230919,0.45445672287001,0.456106783838524,0.458423389881936,0.461182675241102,0.463425170049845,0.466331818079771,0.466002112214844,0.468365577790693
323,0.494165464273153,0.362384087925047,0.466086519174844,0.468932220622337,0.465089381598456,0.467360317744581,0.468405851879866,0.464607775306293,0.456888874136349,0.458549091465054,0.460742871499616,0.463348669495538,0.466081937182863,0.468094628165375,0.470583337446035,0.469956030535875,0.47202843903735
324,0.499357965985516,0.363194042331695,0.467291589397708,0.470838640171274,0.467016622244,0.469517938310524,0.471081618040493,0.467967063944678,0.461446423838636,0.464746013516431,0.468084821881525,0.471726232080578,0.475229967693899,0.478178801206744,0.481873380196004,0.482191354888927,0.486425586526095
325,0.482772684368105,0.364040496896431,0.468578860070925,0.472859894699486,0.469066139494062,0.471808942842419,0.473911503966499,0.471500524882475,0.4661625167766,0.470943513334111,0.475199669083607,0.479538901172646,0.483388197569726,0.486593983022673,0.490379880715847,0.490608757289985,0.494256080055923
326,0.479976597880552,0.364715665087431,0.469484931787941,0.474271069082959,0.470466903497998,0.473337572162575,0.475794382564282,0.473764482611523,0.468902301904407,0.473842726692399,0.477746146062063,0.481223469661794,0.483815408715408,0.485116543644083,0.486249368796264,0.484416648616071,0.483780758626439
327,0.481180544114236,0.365352379009804,0.470312665334172,0.475550918122504,0.471728591302054,0.474699529482594,0.477465543074557,0.475734667338302,0.471165365750272,0.475957489812334,0.479299805450617,0.481807078645651,0.483237088100223,0.483081440102074,0.48269965645837,0.480076118505553,0.478836400934016
328,0.485741469641135,0.365988898586491,0.471146057135002,0.476831721962936,0.472991775948149,0.476058939447392,0.479126947667003,0.477679513406904,0.473363990051733,0.477973170312438,0.48081385076679,0.482561153987624,0.483208818633051,0.482292268257226,0.481476283772046,0.478891814915495,0.478405261566241
329,0.484342381537188,0.366657234312105,0.472054060081061,0.478220973025833,0.474370664673205,0.477548476187796,0.480941501907837,0.479813714705999,0.475819204729449,0.480394682023818,0.482951351628626,0.484302494133565,0.484632350307038,0.483626820940172,0.48316813862167,0.481069200930117,0.481739554502058
330,0.486903697096456,0.367299404980146,0.472912650951256,0.479524867298085,0.475659004716417,0.478927915416913,0.482613789244098,0.481747070734423,0.477947486646655,0.482292695996688,0.48443555840081,0.48528058576853,0.485194312127891,0.48389879331154,0.483329141165344,0.481191356010707,0.481581653370416
331,0.477822197952036,0.367953852381623,0.473804501771391,0.480872760474956,0.47699443984035,0.480357760387379,0.484341584474052,0.483742284480166,0.480148207653594,0.484317464611912,0.486157607657457,0.486685236404335,0.486403940699326,0.485097166567664,0.484720125064524,0.482759570205718,0.48347801828428
332,0.467832171379258,0.368507050787363,0.474492091064576,0.481895634061662,0.477984290127619,0.48138152746921,0.485564035065185,0.485059733191122,0.481324507136543,0.484753025485255,0.485810499762535,0.485460154652595,0.484397281668096,0.482219793736916,0.480823668901052,0.478091402820058,0.477128180734271
333,0.481683803538387,0.36895200068429,0.474967578442579,0.482584215251992,0.478619457531072,0.481990800770064,0.486274342094138,0.485697177410935,0.481500131703794,0.48371511854962,0.483631044778125,0.482040161514206,0.479884705326956,0.476484238216442,0.473774586367542,0.47020720603962,0.467888336438748
334,0.461242804325845,0.369521921279984,0.475707517941973,0.483679992115476,0.479688543831914,0.483104482795959,0.487601292962233,0.487153479393199,0.482926943507342,0.484790229916263,0.484480923161129,0.482874990195413,0.481004472236482,0.478374018598623,0.477112519021201,0.474877014071984,0.475810612945872
335,0.466570918508196,0.369880646592054,0.476030946607786,0.484124836961319,0.480066032819588,0.483411222199706,0.487934656076287,0.487290391115817,0.482393401305681,0.482836534784932,0.481313444659142,0.478446954476361,0.475468729092141,0.471503604120117,0.468552749872361,0.46496770841689,0.462593951101348
336,0.464400511081767,0.37028288347175,0.476450082020459,0.484716857737308,0.480601133869454,0.483902975954356,0.488494590202535,0.487737729848255,0.482374394330047,0.481877923567552,0.479694983300044,0.476340948844301,0.473167421665186,0.46926209113596,0.466749666778098,0.463700373119284,0.46296667331147
337,0.47060757784168,0.370654807417291,0.476818942018296,0.485229058907792,0.481052443078416,0.484297858131897,0.488935121693246,0.48803313871568,0.482165279221085,0.480743645131723,0.477955666921282,0.474186238951238,0.470865179542453,0.467000785823685,0.464719133029091,0.46187599350388,0.46143865224028
338,0.449110598238432,0.371078734420013,0.477300237334763,0.485913798601221,0.481688284947664,0.484908574110406,0.489639713482745,0.488686219894623,0.482527825151659,0.480626974011832,0.477687748081731,0.474057193989342,0.471143108132917,0.468017584354729,0.466781311333727,0.46469958833467,0.465684986200492
339,0.468147199330693,0.371283513655385,0.477365562280723,0.485952707145367,0.481638925339029,0.484721586358975,0.48936784144235,0.488046949540711,0.480985453345103,0.477577352533737,0.47349831209723,0.468736453173828,0.464795381501471,0.460295927097225,0.457135775563188,0.453471393786155,0.4507668391153
340,0.497872257660712,0.371668781519794,0.477788138937911,0.486545692689379,0.482179924851043,0.485226273381518,0.489944684311931,0.488553114553947,0.481222637663355,0.477526834511602,0.473542552599695,0.469239921662404,0.466056716778119,0.462817735681173,0.461573394986391,0.459548961214877,0.460907615247627
341,0.501017669106069,0.372348997613714,0.478794385328496,0.488059695087257,0.483685431176796,0.486844229592558,0.491914543941809,0.490908449793001,0.484211543727974,0.481814070279397,0.479368244026845,0.477202785445388,0.476370920968517,0.476337030823794,0.479079079153091,0.479817509030991,0.486174347405134
342,0.504844516862887,0.373044955178556,0.479844397796049,0.489632025451079,0.485252969278389,0.488528298861029,0.493957559999235,0.493343167370559,0.487266036420533,0.486018231958393,0.484806650785042,0.484162784700803,0.484713367691134,0.486102263666572,0.489786417870958,0.490554285392689,0.495411420846627
343,0.507357928998787,0.373763086067311,0.4809519536033,0.491283434906971,0.486904642538145,0.490303854223297,0.496104952965984,0.495898121448086,0.490447189011691,0.490250930120425,0.490056114763733,0.490514747857967,0.491856271765899,0.49376501326009,0.49729147527028,0.497508953150914,0.500817162465034
344,0.505030548313428,0.374489616272906,0.482088863411692,0.492969828923522,0.488593192886845,0.492115326786805,0.498287509528244,0.498480577646698,0.493616373676936,0.494305825023091,0.494877913285347,0.496041987440431,0.497708360411002,0.499561157970463,0.502450690562745,0.502024659613477,0.504186387426671
345,0.507996442231203,0.375174955954693,0.483153413439958,0.494534534058929,0.490150914280028,0.493767190950082,0.500262555460058,0.500768585258706,0.496299342441768,0.497464761293651,0.498362185806556,0.499653512898766,0.501066864523898,0.502207917947586,0.503896396642682,0.502588848006203,0.503317261499903
346,0.503477142565811,0.375873458448649,0.484257922452414,0.496151271219636,0.491763874748981,0.495477239496451,0.502301342392197,0.503126093357484,0.499051073833504,0.500649329488632,0.501814229664648,0.503187054650017,0.504385748855894,0.505058823403183,0.506168459984161,0.504602687570627,0.505343066254463
347,0.490910736622013,0.376507898496166,0.485246114384084,0.497579814022635,0.493174795418417,0.496945360771571,0.504030959108581,0.50505683806632,0.50113611781117,0.502719224012234,0.503730740254621,0.504698014831311,0.505253048778266,0.504986206467746,0.505005697612733,0.502780440289981,0.502445115796869
348,0.498216000457354,0.376997234158936,0.48596081544562,0.498581063093615,0.494128323189893,0.497875372301585,0.505086543096323,0.506079575604064,0.501859604493302,0.50265387641794,0.502830067879143,0.502629430480142,0.50186922937062,0.499894695478449,0.497997587412846,0.494559579223625,0.492138248053231
349,0.493128296417532,0.377547772273162,0.486807969647689,0.49978058745142,0.495294438359115,0.499051924635421,0.506444645710668,0.507507957908276,0.503209620317453,0.503669426505644,0.503521000947284,0.502916307747053,0.501805629142052,0.499657153358637,0.498109027860152,0.495299641250783,0.49488297494956
350,0.510797379715705,0.378030813276246,0.487536893487928,0.500792962840235,0.496260346279005,0.499991953957537,0.507504652589664,0.508535188916437,0.503969763948402,0.503801308132235,0.503092347335442,0.50183660280002,0.500148134931856,0.497467330160236,0.495569255813453,0.492610422568432,0.49176577644517
351,0.500998729765863,0.378683109951932,0.48861144502847,0.502329385929497,0.497788100933798,0.501585914154991,0.509374219087871,0.510644620850878,0.506357556117296,0.506553820715743,0.506251764946384,0.505591906076349,0.504656628532945,0.503270637407339,0.503350499243969,0.501963869330978,0.504374464099126
352,0.49819995296825,0.379214918092734,0.489463894633861,0.503517340698487,0.498941659093689,0.502737536020455,0.510685346361413,0.511996358927255,0.507597892644065,0.507454066897548,0.506871985865844,0.505895328694216,0.504655524576835,0.502880229371446,0.502291811679086,0.500167657685573,0.500298023983049
353,0.5122129833117,0.379702079867484,0.490243964346042,0.504588704146281,0.499970328837279,0.503740614289007,0.511807471512218,0.513093521347741,0.50846944790646,0.507818389003995,0.506829060558385,0.50540856706521,0.503763738544289,0.501510731867016,0.500315687427532,0.497729221296647,0.497072941609605
354,0.507496045798867,0.380321798477394,0.491295202955735,0.506068840829034,0.501437762060647,0.505254015131245,0.513561982601666,0.515037515390633,0.510616321561308,0.510237101443933,0.509591520492556,0.50868559340325,0.507654086270786,0.506358376224927,0.506520332906545,0.505026823846542,0.506879271591452
355,0.504769975653475,0.380873325857468,0.492229126438786,0.507361481274696,0.502703378001547,0.506526554080589,0.515008723197099,0.516559985422618,0.512121199331513,0.511606450741394,0.510894987900933,0.509939083165661,0.508847911837255,0.507431760455625,0.507260522515148,0.505360087440765,0.505911512692607
356,0.510143792218199,0.381379236870437,0.493090161807174,0.508536087369471,0.503842122605061,0.507647367425326,0.516261096712445,0.517818285038066,0.513235961612437,0.512378402627126,0.511415548831163,0.510184262221581,0.508807509649884,0.506990464652037,0.506238258275946,0.503881441148382,0.503575567504311
357,0.552849055945527,0.381926512539953,0.494044871855029,0.509847372502932,0.505127713907589,0.50893717458167,0.517720561075247,0.519353721153153,0.514774478333752,0.513853273323261,0.512915852507052,0.511772729065251,0.510513959629182,0.508904134550049,0.508483772995607,0.506446096058311,0.507040916522732
358,0.554380670068607,0.382916308039158,0.49590357185273,0.512551294602855,0.507892398300658,0.511937947234848,0.521350867360677,0.523789031042972,0.520583847633354,0.521952132996583,0.523146475120174,0.524656612528196,0.526045983495937,0.528019242521754,0.532166905037977,0.533508579028307,0.540866395544317
359,0.540649248569899,0.383894008193135,0.497761347449189,0.515232823684403,0.510630697653436,0.514891706197405,0.524900957841004,0.528072481232739,0.526048644691622,0.529154953869726,0.531768849522594,0.534788554581203,0.53732248152513,0.540341105383584,0.544904872684471,0.545915938171815,0.550938715918797
360,0.54729450512592,0.384691418806816,0.49927523104174,0.517372449445294,0.512782192289847,0.517145036452639,0.527546583702066,0.531104853414266,0.529564976250559,0.533058883191597,0.535763404607009,0.538554463834006,0.540410571694623,0.542004452449336,0.544011728338459,0.542785537077467,0.542985780341087
361,0.558046090407031,0.385536327226277,0.500908651900156,0.519677472879538,0.515111082145745,0.519595108484567,0.530425905289785,0.53442638947423,0.533463896814094,0.537474081761241,0.540401015399862,0.543202903078082,0.544774944256375,0.545807732702507,0.547064789326259,0.54549422491653,0.546009249701453
362,0.559400002560129,0.386473584315092,0.502756201732577,0.522288637794919,0.517769395562128,0.52241772541957,0.533759958431616,0.538328456755146,0.538163719071627,0.543020924696695,0.546463903248773,0.549678360437416,0.55143982580175,0.552677913782057,0.554303805118757,0.553209306669836,0.555122355156994
363,0.556977737428576,0.387395381102931,0.504601090840133,0.524874792500757,0.520398945475227,0.525192065896719,0.537012566307332,0.542085085427855,0.542575274876739,0.547963100702976,0.551615431281642,0.554866272176453,0.556450276341796,0.557390646978801,0.558623549594943,0.557272549772812,0.558546995486836
364,0.545460290683139,0.388258592341475,0.506357142467639,0.52730604742804,0.52285939190602,0.527754864896416,0.539976970926428,0.545421993746847,0.546308526505371,0.55174959716254,0.555199816772875,0.558023763104518,0.559026590561561,0.559187992415252,0.559477573282979,0.557490117480837,0.55756295597891
365,0.532230248372824,0.388961044158811,0.507824747985494,0.529283534829764,0.524827895286608,0.529730920009136,0.54217986319429,0.547710327521369,0.548463382124086,0.553071591115419,0.555590253610651,0.557175931775426,0.556887863452353,0.555420789352545,0.553829361313393,0.550583478521054,0.548423517578188
366,0.532450325778809,0.389488655398675,0.508983938062399,0.53078231074654,0.526278682585607,0.531094392921271,0.543596616839883,0.548931759769575,0.54906051462559,0.552101656746813,0.553154818210251,0.552993124411749,0.551062547458617,0.547677777848603,0.544116637467082,0.539706283125373,0.535866582260206
367,0.521034170620717,0.389998426221608,0.510129056344197,0.532250033585378,0.527696542239653,0.532416955284344,0.544958597727418,0.55009020450218,0.549625209800422,0.551316970125682,0.551255605216659,0.549947455027892,0.547148979432701,0.543073062564087,0.539344557178462,0.535212628417863,0.532701326831383
368,0.527458683891336,0.390360326784436,0.511021398842813,0.533328325360779,0.528694334293333,0.533245730832759,0.545693722869618,0.550412373461544,0.549012488530675,0.548907091421589,0.547429140107112,0.544680462888784,0.540756860824788,0.535605096544891,0.531032076593673,0.526462895115158,0.523129046231447
369,0.512528240209315,0.39077956865802,0.512030867618137,0.534576779356132,0.52987745367276,0.534293545970723,0.546709815672867,0.551141108804223,0.549089792535179,0.547840955814207,0.545653634947274,0.542430783152858,0.53843239220242,0.53366239258933,0.530134521680714,0.526553982921214,0.525479393801852
370,0.482902631044693,0.3910148722746,0.512725652665509,0.535345297050394,0.530543107772055,0.534734979997339,0.546960262420168,0.550849068813476,0.547719040944699,0.544690590010548,0.541250341932779,0.536864281699726,0.532017782775767,0.52640321499927,0.521986241409362,0.517685637504913,0.51471668818078
371,0.465078517159263,0.390915467994017,0.512856672234967,0.535265424224421,0.530295881139469,0.534109363816097,0.545876495169781,0.548772166581203,0.543793009163948,0.537799849559161,0.53207982347048,0.525302901868636,0.518358731821312,0.510224781619505,0.502871008816739,0.496478801047696,0.489452175364286
372,0.45159209645486,0.390629670680509,0.512676470259314,0.534724522553873,0.529556469761441,0.532917802893484,0.544107969012552,0.545820762279818,0.538719122417118,0.529518074575683,0.521419938541957,0.512280079645717,0.503421426896597,0.493270543316416,0.484116484364066,0.47686549117188,0.469192575637295
373,0.468252465344603,0.39021499204431,0.512275409855982,0.533862196212253,0.528476601348599,0.531342138109788,0.541891385116772,0.542328762294484,0.533007816365314,0.520658865985303,0.510349588057067,0.49917975977731,0.48886816124489,0.477467460744627,0.467653784695666,0.46042343003844,0.453543091515209
374,0.508612057889574,0.389994748375815,0.512158564348511,0.533438486405127,0.527872995586525,0.530347735334231,0.540434811564743,0.539963697351679,0.529165374648742,0.515177664006703,0.504189900932466,0.492983983837122,0.48341068465521,0.473787845294138,0.46715801348946,0.46265804853985,0.461604405249217
375,0.5000793115583,0.390218891805994,0.512788173663184,0.534175361076725,0.528503687385306,0.530804914040504,0.540855042926233,0.540212910769237,0.529315651363891,0.516164823096375,0.506784627850769,0.498275983491791,0.492097321184006,0.487473401561375,0.487369331945231,0.487415490894819,0.494317555674651
376,0.495031009892715,0.390342160266255,0.513249437556558,0.534656118581192,0.528859742754529,0.530941664693988,0.540873322215307,0.539923883534009,0.528670402861066,0.515784223765983,0.50726259861083,0.500175391201354,0.495566232427993,0.492661038323961,0.493551289826026,0.493250933099609,0.496775386710662
377,0.494658448850885,0.390406389124598,0.513612308034072,0.534988360205582,0.529057870224637,0.530897719162331,0.540670075893818,0.539350319838437,0.527627326260003,0.514737960127931,0.506692729756404,0.500371105531116,0.496451194371588,0.493918114565481,0.494215238947912,0.492847053437356,0.493630682245596
378,0.499348987682478,0.390463942586875,0.513964026897543,0.535304510118212,0.529241224916215,0.530843103394049,0.540461422279625,0.538791278386554,0.526641828453431,0.513780415930803,0.506154110361691,0.500430283807535,0.496965696436167,0.494563007883823,0.494373554248503,0.492449807342004,0.492484984238796
379,0.488118477177991,0.390569048796726,0.514397179098037,0.535743735394372,0.529560035064022,0.530954980683662,0.54047015572082,0.538550127737355,0.52616430878044,0.513618858727475,0.506607095057246,0.501654187018342,0.498801491218901,0.496835414564262,0.4968344387834,0.49503416398421,0.495714991108997
380,0.496295430095009,0.390550368515184,0.514622202822104,0.535869960184206,0.529543155472783,0.530675667494374,0.539991940694382,0.53765707177157,0.524727554678873,0.511898000820591,0.50485562081542,0.49980206070557,0.49661454225183,0.493824326317846,0.492449079126082,0.489587481476197,0.488127706284899
381,0.514266179576942,0.390619226627902,0.514991672155598,0.536215646695909,0.529766050234166,0.530687693772615,0.539890316057394,0.537303861474802,0.524139765752405,0.511554045204606,0.504955520164275,0.500404819338932,0.497595632378153,0.495154407052022,0.494278948721281,0.49197264451212,0.492205439486792
382,0.529243156799757,0.390878008998526,0.515692193077986,0.537059026091752,0.530529532009876,0.531343493602625,0.540606655264686,0.538081938913217,0.52526064423553,0.513869313764731,0.508536404759643,0.505456277008375,0.504000201716763,0.50322073583386,0.504426085691387,0.503675769678059,0.506971822304519
383,0.523639779034404,0.391289393794294,0.51667718563622,0.538324954541549,0.53175221167371,0.532541094453954,0.542006372136741,0.539786198303757,0.527735625250386,0.518148210971693,0.514506316851597,0.513283652428396,0.513417628808022,0.514419627998905,0.517456449152662,0.517770270535967,0.522434314918241
384,0.53216266678835,0.391622230909619,0.517537263933724,0.53939401568434,0.532762010595647,0.533483640852251,0.543073579756595,0.541020831599351,0.529451855720263,0.520990056197781,0.518257911813177,0.517779047843425,0.518209936120766,0.519075948454217,0.521243114379883,0.520514843480395,0.522311933118591
385,0.522017007053824,0.392034939073768,0.518555548295422,0.540693205352766,0.534022421427725,0.534719721045332,0.544507362979988,0.542744161284405,0.5318581989431,0.524754572034973,0.523065671810969,0.52346953884757,0.524366165458267,0.525471409847558,0.527610614815521,0.526813349282594,0.528796278191543
386,0.514236921258307,0.392318338405315,0.519358755959697,0.541659920684782,0.534922698452142,0.535526796852826,0.545387496658725,0.543697161787667,0.533065616310675,0.526451203644315,0.52493357139508,0.52511807869595,0.525368869682658,0.525270467055822,0.525618670844005,0.523462583742036,0.522787876000718
387,0.507483761703222,0.392504242237185,0.520001797318034,0.542380271076316,0.535557002430002,0.536019205851766,0.545865368096178,0.544097113852049,0.533430068667715,0.52675648186816,0.524917987877219,0.524361414075045,0.523580828673574,0.522003008328493,0.520611136751724,0.517393429860727,0.515247220562128
388,0.502764731438081,0.39260841270399,0.520510000843287,0.54289496203633,0.535969986777193,0.536251988681909,0.546015363086707,0.544053513494101,0.533136458453713,0.526035441998494,0.523592253328569,0.522067907548618,0.520191934466067,0.517270499129831,0.514593549951623,0.510763352700417,0.508077387117211
389,0.521262251492622,0.392656796046685,0.520925231397371,0.543268973037605,0.536232463456872,0.536310709294918,0.545949440564059,0.543725800004775,0.532438523987347,0.524736517269656,0.521603346141607,0.519132596970982,0.51633003457102,0.512444015511228,0.509087919475791,0.505086626950563,0.502549126378667
390,0.499619397899424,0.392904461210293,0.52168351912222,0.544157283827715,0.537054884549288,0.537036654080027,0.546734797463036,0.544577494199214,0.533529876988711,0.526328225623313,0.523593074994258,0.521623848582904,0.519489708525761,0.516875096592546,0.515700849041717,0.513576230083028,0.515106504385604
391,0.451020197926842,0.392905512016391,0.522027965025823,0.544419916525694,0.537199867539475,0.536961077608693,0.546502177415977,0.544032599104586,0.532518654888711,0.524547194874001,0.521010551966047,0.51801332849794,0.514860024200866,0.510955552344812,0.508076328891837,0.504475454930804,0.502094098577694
392,0.454796019991707,0.392409880912072,0.521659536486779,0.543760444897896,0.536267677778267,0.535526150786388,0.544692101684547,0.541260246780349,0.528028422656329,0.517163409761589,0.510820744253668,0.504411666573622,0.497700137994951,0.489147240249531,0.480534932869911,0.472799820536693,0.462246204446466
393,0.441540132511753,0.39197320951911,0.521349741109381,0.543196334156288,0.535442687484786,0.534236122523296,0.54308378140775,0.538823184637485,0.524161383184696,0.51113343704017,0.502923902210556,0.494578355523734,0.486300630462602,0.476433513437466,0.467488601247476,0.460459015643539,0.453627707041393
394,0.425675085787719,0.391434011033865,0.520852315497766,0.54236001469915,0.534329624647795,0.532616055526863,0.54108116638614,0.535874635036395,0.51960581517864,0.504253240496121,0.494141433509201,0.483936141049152,0.47426612068745,0.463328816160062,0.45408820605718,0.447363424653007,0.44141351101601
395,0.418619266127893,0.390775758761726,0.520140501601746,0.541214179411081,0.532889434911365,0.530620168284357,0.538632966902131,0.532344980009906,0.514258583170422,0.496360884219479,0.484233956732036,0.472125481407702,0.461069366502091,0.449046597740156,0.439281353454612,0.432497714777532,0.42630054639612
396,0.417294971175681,0.390085613451372,0.519340284710757,0.539948500936182,0.531326106369618,0.528495171271827,0.536050316203338,0.528678919973154,0.50880682541937,0.488581521793929,0.474759004067539,0.461241530799167,0.449406202019691,0.437133142783876,0.427839504611101,0.421690694061626,0.416776468022725
397,0.41234409141104,0.389416381350571,0.518528920085531,0.538678350138275,0.529763215665031,0.526390046418066,0.533517676282462,0.525136403305775,0.503643610388971,0.481522260705097,0.466508647325734,0.452257166410765,0.440389405723339,0.428786936912811,0.420907604617896,0.415917024362945,0.413034951990741
398,0.416128125375253,0.388734721036713,0.517658999821148,0.537332944095061,0.528124981745304,0.524212701691243,0.530919808481603,0.521548974354051,0.498496784686203,0.474688819148236,0.458721847161023,0.444014819063979,0.432337886050467,0.421494729783631,0.414756652979292,0.410486266854548,0.408345185421857
399,0.414503983328464,0.388117673064122,0.516845407841379,0.536083347152687,0.526594410157074,0.522183930138692,0.528527850331895,0.518298339700282,0.4939484665023,0.469004689071219,0.452653874173593,0.438165654797366,0.427345354817307,0.417994963089032,0.413120404930578,0.410029184843562,0.409718069904287
400,0.42535358116807,0.387514308044619,0.516016788304513,0.534822374440024,0.525056591091541,0.520163530421865,0.52616607777671,0.515128300988245,0.489587588971662,0.463741133769962,0.44721179381313,0.433106928209638,0.423169706592077,0.415086828327465,0.411449495318836,0.408915714902683,0.408935619773998
401,0.425765002405633,0.387032354202332,0.515339651094967,0.533798183666031,0.523777367699197,0.518472277926334,0.524227528464133,0.512589837726403,0.486256654534799,0.460246269653479,0.444247848858203,0.431314971981757,0.423009525239598,0.41704712231596,0.415637581438745,0.414408659242363,0.416604051940755
402,0.43183842050749,0.386574772121854,0.514673662311914,0.532799572030436,0.522529957955701,0.516833543457977,0.522367160165359,0.510185996620556,0.483167677307892,0.457160889662369,0.441772609202389,0.429954525717781,0.423001908328982,0.418496511405527,0.418146138128058,0.417200614978054,0.4191337009634
403,0.433806471632424,0.38618955622543,0.514096570518809,0.531942478767277,0.521438789595051,0.515397096582141,0.520767919440903,0.508170515984388,0.480705392093981,0.455093796134645,0.44062193153238,0.430163677006475,0.424680619666817,0.421661576713125,0.422413907323584,0.421887094035442,0.424303048432146
404,0.425955762654878,0.385837500895487,0.513551733141513,0.53114108121101,0.520411417999912,0.514049521571941,0.519287370329871,0.506337258971048,0.478539559066769,0.453468389819457,0.439952714078688,0.430759457527835,0.426484016156673,0.424476254770024,0.425702676517545,0.425166860993861,0.427240032189047
405,0.431229773418516,0.385431906891118,0.512903223414913,0.530191279751556,0.519228259279491,0.512524237361984,0.517596251681298,0.504221794203499,0.475948947799522,0.451099844145698,0.43811762682544,0.429544837063787,0.425651213515195,0.423492864326611,0.423789633688693,0.422318668519348,0.422356767948835
406,0.438483899479377,0.385088451973299,0.512332622950437,0.529365916791829,0.518182839393322,0.511177573421109,0.516133681258267,0.502442232824877,0.47389337459998,0.449580455552697,0.437386163219185,0.429697717295584,0.426487771437266,0.424747978124725,0.425230197649608,0.423923740527328,0.424782305439034
407,0.423572725247954,0.384821488438294,0.511868533824538,0.528707080973394,0.517320358045579,0.510062802568216,0.514963020265611,0.501081711401845,0.472489977081102,0.449066669062,0.43793617344523,0.431402160052186,0.429141294410729,0.428224928895875,0.42947897888876,0.428725206909958,0.430794123187668
408,0.39749798846162,0.38443705670268,0.511201581080658,0.527749407097266,0.516139523112467,0.508570678157595,0.513333808828284,0.499085780756584,0.470102842657374,0.446870744866341,0.436007221523824,0.429554582064722,0.426981225623543,0.425118465293508,0.42474535384723,0.42265152582946,0.421646305039388
409,0.40197655505331,0.383855809224945,0.510220822592403,0.526365588044762,0.514484650766452,0.506487116691516,0.511021714704136,0.496113953793534,0.466158221298099,0.442070981161511,0.43038396506653,0.422685931895214,0.418384043110613,0.413848356750044,0.409987527151436,0.405498603952948,0.400039975582221
410,0.408449090042249,0.383334644748527,0.509302294339235,0.525083751790124,0.512943582586289,0.504557072255984,0.508907896075471,0.49344616366604,0.46272798812903,0.438205561386774,0.426188344252343,0.417992823120824,0.413074928261814,0.407853125655974,0.403802825248767,0.399828765381117,0.396875274292055
411,0.404845690652938,0.38288667034526,0.508472112416241,0.523942306526281,0.511557408849585,0.502829450289344,0.507049382978015,0.491157352611565,0.45991774393704,0.435404522666872,0.423533765162401,0.415485959477579,0.410782336785994,0.406099470046639,0.403340822662103,0.400684693964087,0.400609788779918
412,0.424977368428128,0.382427362829859,0.507601363248303,0.522747484968698,0.510118165567315,0.501048892589901,0.505134508885726,0.488803495123549,0.457026179503077,0.432478941238739,0.420690634996875,0.412701794705097,0.408090221410563,0.403655052894654,0.401408205634136,0.399114163343356,0.39910445246298
413,0.424745700117733,0.382148219712458,0.507000518079155,0.521964833413757,0.509125965103368,0.499825917610418,0.503903208828452,0.487422323172401,0.455663165957161,0.432055775812287,0.421335134922322,0.414623435199687,0.411488403762715,0.409165742148402,0.409743317083362,0.409462075115196,0.413259641898128
414,0.432101509663642,0.381877548486878,0.506400957808931,0.521189118364869,0.508144584532986,0.498624275943682,0.502700160335457,0.486084111818807,0.454360010683555,0.431645554289286,0.421854722443978,0.416138871017131,0.413985606088466,0.412766632335069,0.414271355187955,0.414195671491604,0.417237522411359
415,0.430186179167403,0.38167643786008,0.505906151975265,0.520575803847424,0.507341523785312,0.49764796861579,0.501773069945535,0.485133772562863,0.453649131990787,0.432115989462353,0.423472102339757,0.418944495619646,0.417891369687265,0.417823219696717,0.420261691868767,0.420499503571332,0.42375885862497
416,0.442287002152491,0.381466986474769,0.505388758606839,0.519932343224874,0.506508853944408,0.496641738858559,0.500809650617579,0.484131762493702,0.452841207408446,0.432319790538304,0.424562472713621,0.420815265469474,0.420299813805908,0.420502613640168,0.422676411811891,0.422385252416425,0.42426358047451
417,0.449028040844015,0.381363265306683,0.505044211766004,0.519553161099021,0.505964504394977,0.495993352201097,0.500282019971468,0.483735243385153,0.452952408206163,0.433916381363481,0.42745749771194,0.42495726343315,0.425476164593182,0.42668246076397,0.429759421609069,0.430012677816788,0.433251163558354
418,0.460971987719154,0.38131811482908,0.504799038087159,0.519326167903119,0.505587105367869,0.49555206316975,0.500004634501558,0.483679383414525,0.453556978369549,0.436164636568006,0.431064587506479,0.429804955789807,0.431260035558037,0.43326339410022,0.43689576174836,0.437349120056835,0.440807290949433
419,0.469545700863703,0.381372668305168,0.504731662072026,0.51936892006012,0.505503930865247,0.49547103733386,0.500164117354978,0.484218442127731,0.4550360028483,0.439655578046214,0.436177766475634,0.43641011071637,0.439003337660167,0.442054475806924,0.446581093333236,0.447497698777548,0.451790639437772
420,0.464082983281284,0.381496305527834,0.50479469373506,0.519608294832166,0.505635455516429,0.495650528649288,0.500637096878657,0.485175391911023,0.457100848736139,0.443879184732276,0.442044885144973,0.443705276212456,0.447266986074497,0.451074142791619,0.456053826478624,0.457059310082543,0.46129443457502
421,0.46557235017128,0.381569872083863,0.504774003659346,0.51971958868709,0.505628723296973,0.495659637355938,0.500893451046379,0.485815360039889,0.458617308451134,0.446998507026605,0.446144218819193,0.448339616167147,0.451830390158885,0.45496537706564,0.458576645901373,0.458365763978212,0.45998542543325
422,0.463125590575242,0.381652926420184,0.504775914474775,0.519864220774099,0.50565928152361,0.495713014398806,0.501197806801416,0.486506822585797,0.460161879112034,0.449993557833269,0.449914724111527,0.45240940365423,0.455650256672628,0.458079295211508,0.460672590370273,0.459808316603093,0.460703442509378
423,0.483413948328739,0.381712441833793,0.504740822384092,0.519952053740678,0.505629140641663,0.495691235495631,0.501403729020231,0.487047598329597,0.46142658833491,0.452385361564643,0.452730942672907,0.455129547243972,0.457781297775987,0.45921410450165,0.460632825517848,0.45908719964103,0.459100304519039
424,0.471315305794242,0.381939410071492,0.505019748649366,0.520513243823862,0.506114883189471,0.496295103306939,0.502372395409371,0.488625945367355,0.464232285191098,0.457114093503261,0.458653949704009,0.461980239514004,0.465277177493924,0.467594330909039,0.470494656034103,0.470309607812031,0.473677581563012
425,0.503930290138051,0.382056523984821,0.505106831054444,0.520781126360347,0.506281406852835,0.496506092882781,0.502848657137454,0.489504206241838,0.465899816757557,0.459811782772401,0.461607143905464,0.464670654024225,0.467272756912276,0.468508434142323,0.469942487996263,0.468551069838706,0.468867414328363
426,0.548504024076107,0.382423740325893,0.505700879827522,0.521847679827113,0.507294249792414,0.497721189711024,0.504586169273693,0.492092744097482,0.470089181127644,0.466412675716894,0.469823886393413,0.474398893290496,0.47833480907804,0.481446364920264,0.485573071218384,0.486347369474328,0.491622917101894
427,0.567717631533811,0.383163376836622,0.507079087588153,0.524090174924749,0.509592102241563,0.500477623618337,0.508231322723401,0.497257136911085,0.478075295911668,0.478718693998969,0.485393331925725,0.493414817924002,0.500513087464702,0.507690091466627,0.516705630738655,0.520761970234517,0.531861472517296
428,0.569310183469086,0.384052990582117,0.508817939069413,0.526858515392252,0.512462834681517,0.503899067021298,0.512692297833169,0.503477334111649,0.487471877125213,0.492687135344565,0.502527914790649,0.513593258336056,0.522983511799544,0.53248042296325,0.543208443663518,0.54765524552759,0.557733599406957
429,0.575696343776679,0.384929826300312,0.51056925817596,0.529622525049748,0.515324508236083,0.50728092280832,0.517080670691732,0.50953717262372,0.496427152781612,0.505350824686172,0.51726170603178,0.529811862080949,0.539650236829758,0.548819468495447,0.55785103273795,0.560409617597624,0.566025505468881
430,0.596489154869581,0.385838139177338,0.512431288607655,0.532529396888085,0.518339096448069,0.510817884269615,0.521641282043056,0.515768908213606,0.50544969238749,0.517580025369631,0.530919502550616,0.54414040854827,0.553648596448495,0.561723162378792,0.568756593411694,0.569808325698344,0.573172495168051
431,0.589247994184528,0.386914694715091,0.514715308481131,0.536043224805574,0.522016458618467,0.51511701531885,0.527141950232445,0.523208712222315,0.516077973860597,0.531789297316764,0.546761478332098,0.560965577723415,0.570600974977264,0.578529198333588,0.585325496588899,0.586497596056356,0.591120025197262
432,0.586609173255798,0.387887092298531,0.5168164346266,0.539251121872939,0.525353757759668,0.518975278514475,0.532052467377425,0.52977033529739,0.525177250831661,0.543032612039153,0.558239020265045,0.571758951942891,0.579962450611695,0.585791593930417,0.589898748267285,0.589230772182883,0.590341595672851
433,0.602485223328117,0.388801274838816,0.51883893984803,0.542311883751393,0.528526742101448,0.522606853969866,0.536645454280378,0.535828826800976,0.533344019179172,0.552417346973503,0.567090264892411,0.579214647067627,0.585580607056547,0.589138046017838,0.590832226479979,0.588804817043565,0.58810148984697
434,0.604455985295978,0.389838969467767,0.521184754976627,0.545825300206947,0.532195306541874,0.526799876280333,0.541923346743062,0.542748474376294,0.542622994763642,0.563220090441431,0.577760437287231,0.5892587567569,0.594859312306319,0.597877762257719,0.59967548826786,0.598260066905425,0.599731271335563
435,0.611160839132946,0.390860012919878,0.523549907378733,0.549332276987114,0.535855307380367,0.53094967533947,0.547111073969461,0.54946511792336,0.551412974560309,0.57290443648038,0.586856105808087,0.597339098575455,0.601913287527648,0.604019309351437,0.605159876699236,0.603469134794508,0.604342422267366
436,0.594161373516289,0.39191187191657,0.526042307093105,0.552991742714665,0.539682531534305,0.535265792341039,0.552474940415626,0.556340093315278,0.560261441595747,0.582397119561574,0.595690170454344,0.605262453514607,0.609050873442612,0.610592603471177,0.611468863431034,0.609766481412108,0.610744113607277
437,0.606290041904301,0.392753022975949,0.528133934644472,0.556018064231347,0.542813988410892,0.538723302304629,0.556700759559147,0.561582753671608,0.566533771677586,0.587690304194913,0.599088730125007,0.606392226597918,0.608128633071417,0.607372868958045,0.60564642953024,0.602097144841951,0.599342995633693
438,0.611718731469179,0.393683650256632,0.530470641722473,0.559374261802953,0.546310026515499,0.542589045295488,0.561416257036518,0.567430681013743,0.5736020977539,0.594238406936726,0.604437845841763,0.610593443478812,0.61160605351032,0.610532514154504,0.609115833633931,0.60620235711852,0.60564138186902
439,0.616115356826905,0.394633127691863,0.532907230466342,0.562839674275742,0.549928945496686,0.546572720638868,0.566244759957151,0.573359916082762,0.580673472097424,0.600748214274806,0.609913461546027,0.615229729844356,0.615835843827144,0.614746746723661,0.613731725201936,0.611249647120198,0.611503855304069
440,0.623261428073628,0.395589835634607,0.53542135337911,0.566378043832735,0.553632050399734,0.550627910711646,0.571124191622621,0.57928345148952,0.587622924228828,0.60703943119806,0.615257121635531,0.619894308895331,0.620222772129986,0.619156523520798,0.618370040174234,0.616061298463582,0.616449287423262
441,0.619793376672694,0.3965822601878,0.53807847652918,0.570082704050492,0.557523503559386,0.554877649758961,0.576210972464242,0.585412927074606,0.594766685910915,0.613616063537393,0.621111419325528,0.625370244537525,0.625677783991907,0.624870923746599,0.624494107419918,0.622465240505987,0.623284063712656
442,0.522667087241485,0.397495579847955,0.540630200410514,0.573583811163126,0.561197396465374,0.558841264020644,0.580881208143994,0.590894750320344,0.600855020322414,0.61856442966081,0.624963998836827,0.628372885155066,0.628132829945199,0.626773464850709,0.625651759485424,0.622997109827366,0.622381282680937
443,0.529511077995807,0.397358087380962,0.541266080141632,0.574274224354979,0.561764349243795,0.559064871798389,0.580751463376759,0.58967930598477,0.597009361107193,0.608311396358586,0.609060967576679,0.605957289028546,0.599287805307177,0.589400037681269,0.577287754990969,0.566335474703371,0.54870473902646
444,0.510400700234636,0.397289308450511,0.542008504124442,0.575114506372891,0.562499325602912,0.559496060752177,0.580900935784907,0.588925510326939,0.594090504100865,0.600489247219082,0.597473865961313,0.590735427603,0.581223033232325,0.568727846629288,0.555409970904274,0.545128833973031,0.533132974060492
445,0.520288410386662,0.39704808221041,0.542445349840096,0.575498242786953,0.562738020055494,0.55933476953017,0.580303921052224,0.587167510809319,0.589855661443592,0.591312386295128,0.584743365307111,0.574771361466818,0.56290126770701,0.548487965703561,0.534528295271165,0.524687469521738,0.514462429446053
446,0.523499887587572,0.396907413625041,0.543033050832417,0.576100810653635,0.563219573408615,0.559474261998526,0.580110559429678,0.58605467589271,0.586800587547556,0.584701025587799,0.576064400257418,0.564828338259347,0.55274841298085,0.539333937543638,0.528240604350416,0.521115375240985,0.516534207949755
447,0.516830969842089,0.396801754211394,0.543668203584963,0.576767611783032,0.563775112805682,0.559708890443497,0.580052451866161,0.585188814195108,0.584278762182189,0.579422374323581,0.56951304282665,0.557927161134256,0.546436818312995,0.534711585557171,0.526470880698553,0.521353344177404,0.5195242137427
448,0.483131922708828,0.39663950057369,0.54419505929692,0.577269341497259,0.564153333521315,0.559735359681536,0.579739898834061,0.584009939257433,0.58142281458699,0.573984036547606,0.562939328769182,0.551021832570573,0.539915066996821,0.529189303447981,0.522223450927902,0.517606540057772,0.515371534178862
449,0.459983210942753,0.396185822676973,0.544225177931964,0.577039887202228,0.563734703479658,0.558805720353916,0.57822441548737,0.581162368581331,0.576178949754673,0.565071888183295,0.551801359874825,0.538027475173232,0.525482677301064,0.513034505126049,0.503598081178354,0.496760609523903,0.489203583758638
450,0.433908428559265,0.395556525591079,0.543946677975259,0.57636600741057,0.562833094076967,0.557302441636207,0.576013875472073,0.577388905116512,0.569701330734837,0.554621521915224,0.53884451954869,0.522871595890202,0.508562647690723,0.494146863770178,0.482508824039335,0.474260249947202,0.464672798786876
451,0.429973439424405,0.394742757872884,0.543348245137444,0.575238533802776,0.561439374788977,0.555214774347589,0.573108334713813,0.572690857618066,0.561989904554848,0.542620968009596,0.524036648574356,0.505525165649491,0.489144758532901,0.472536442745862,0.458786294669886,0.449457129761903,0.438567634276727
452,0.45311547652288,0.393938817060202,0.54270651110671,0.57406574145529,0.559996222999518,0.553085604345599,0.570199909996593,0.56809029322627,0.554617191187039,0.531628414811157,0.510948461743662,0.490890875260547,0.47368160702777,0.456814736208698,0.443788969122215,0.435632237807067,0.428007549523286
453,0.439495277311481,0.393363675485668,0.542348813361138,0.57332415709902,0.55902086665131,0.551547875807623,0.568079674985581,0.56473504227653,0.549324372705983,0.524396238708228,0.503326717386975,0.483903877699067,0.468327303027001,0.454520228574439,0.446242611762256,0.441868073732689,0.44171252080033
454,0.428680511600429,0.392705318570115,0.541825443905614,0.572353115997095,0.557796591129714,0.549720260635192,0.565629005964317,0.560963107975295,0.543499642005727,0.516479546151918,0.494752515274786,0.47544339543795,0.46063231179024,0.448126598081993,0.441205170007267,0.437260403572315,0.435820186056977
455,0.437576432081651,0.391992233312366,0.541176473570662,0.57121390541003,0.556389941704041,0.547684804082919,0.562955114784289,0.55693164218834,0.537382238178539,0.508273556013268,0.485809304433646,0.466402732477537,0.451975740694728,0.440040761361721,0.433364228018766,0.429151388565412,0.426243952347336
456,0.442354089891887,0.391383908693428,0.540635739085306,0.570248581285671,0.555171757770939,0.545898053998369,0.560629275353617,0.553476601755606,0.532260121374033,0.501886771914606,0.479470396661753,0.460888371558039,0.447820721973273,0.437744006175103,0.433106637447008,0.430188299658659,0.429843147410136
457,0.430503519193993,0.39084173830716,0.540155353152996,0.569385228008363,0.554064529742251,0.544262909340034,0.558524117345568,0.550397061801214,0.527797057378083,0.496685688703123,0.474752069011483,0.457400606845314,0.445974041700895,0.437898372835247,0.435195722459017,0.433310343626319,0.434373828624594
458,0.448252565337111,0.39023085660728,0.539535707171464,0.568331247883168,0.552750539229438,0.542386976433977,0.556146134966268,0.546964399364147,0.522848693129261,0.490740473056034,0.468898642760975,0.452120656402898,0.441399458813853,0.433804835457729,0.430833311895399,0.428266969912703,0.427115816926077
459,0.393805110456932,0.389787039360611,0.539133017088133,0.567608480272207,0.551796733217326,0.54096999352525,0.554369460282409,0.544454260699985,0.519393810084485,0.487328198464791,0.466561210761305,0.451505098569955,0.442729522181752,0.437360760770805,0.436692744879831,0.435661578170171,0.437853786583343
460,0.387197078820169,0.388939231685061,0.538142514403567,0.566091766440026,0.54995958405789,0.538435967799416,0.55127111898483,0.539997409536237,0.512875207443154,0.478728359783418,0.456661737462158,0.440169079267877,0.429513596656697,0.420855560881527,0.414932171292476,0.4095605534805,0.401757790554969
461,0.395589787355881,0.388083326171592,0.537087364494591,0.564499944047782,0.548040988168671,0.535817577637668,0.54810529913795,0.535495644118154,0.506364227534864,0.47031108790614,0.447157546519586,0.429609244516537,0.417781141953644,0.407429394639157,0.399621387674436,0.393502872274801,0.386178139266572
462,0.384893905070344,0.387326643028662,0.536120239703207,0.563053491508552,0.546278285736385,0.533411948653094,0.545234038672415,0.531485867528566,0.500700749698514,0.4634635295294,0.440011921941946,0.422472544995938,0.41088022933655,0.401072663408036,0.394647392952293,0.390216990023308,0.387422267688425
463,0.397025487287937,0.38652773662013,0.535046485998277,0.561469464995556,0.544367112421766,0.530836255717031,0.542185189036269,0.527254673860514,0.494743653459849,0.45621559336452,0.432312902902718,0.414561163851286,0.402915353202086,0.393145814140766,0.387010433134768,0.382929397499618,0.380191462405124
464,0.41071183204061,0.385849479269836,0.534098947356918,0.560085049255573,0.542670766172184,0.52854721750354,0.539515235175875,0.523629833600069,0.489800125394027,0.450765123156811,0.427232819558863,0.410294138760728,0.399819768948019,0.391786898968763,0.38808764546945,0.385870016470819,0.386621983128852
465,0.430048977451962,0.385296643128286,0.533299053140442,0.558929897780685,0.541222514801377,0.526584735607797,0.537268074204041,0.520661964437405,0.485931439596158,0.447145296661554,0.424714438097337,0.409408710265748,0.400933172919459,0.395523973885864,0.394920180513744,0.394656433375615,0.398350501059364
466,0.446367052450788,0.384903915370782,0.532717267448921,0.55810544011149,0.5401339192524,0.52508610123734,0.535608048012295,0.518576765000893,0.483472245454438,0.44584193289064,0.425343602679295,0.412547563446602,0.406858030959094,0.404802469411129,0.407720233712315,0.409409148866274,0.415800187885485
467,0.453324473600614,0.384643714933997,0.532329642834967,0.557574755195755,0.539366469568011,0.523999337284475,0.534467232128323,0.517257708048713,0.482214628114906,0.446422249495968,0.428382146763132,0.418524173689083,0.415792427574094,0.416905825029759,0.422594680014953,0.425445632493533,0.432842053657664
468,0.424755362005343,0.384443292077126,0.532028298041757,0.557177263218428,0.538745658085735,0.523103530089536,0.533568898836168,0.516292787446371,0.481495950851374,0.44772780841428,0.432121691838562,0.424925050714293,0.424518439324171,0.427600641411852,0.434246495805612,0.436919358517801,0.442961124905005
469,0.433024069428858,0.38404507520179,0.531390223251282,0.556291351262211,0.537592772277695,0.521548771894255,0.531864125902484,0.514159977738235,0.478932224558651,0.44581408556481,0.431029540133004,0.424289531214083,0.423502150854371,0.424735661828452,0.427510486969119,0.426709523595629,0.425302324540559
470,0.442897579829675,0.383720308381606,0.530848708574577,0.555556236612463,0.536605002040797,0.520211821207575,0.530437414906201,0.512443959874182,0.477029230772487,0.444939734399035,0.431303478814002,0.425436190248332,0.424903375705377,0.425672016738438,0.427512773736842,0.426333110658584,0.425976393955032
471,0.450010678029772,0.383477404696554,0.530425144790559,0.555002138017336,0.535815850147027,0.519133088435138,0.529335920000865,0.511206329730425,0.475872510351835,0.4452090158518,0.433039930183643,0.428412560335966,0.428610201035446,0.429782480011438,0.432097250566107,0.431560233925144,0.433316668045998
472,0.455402165699798,0.383293591683238,0.530088909496937,0.554582694122539,0.535175064427703,0.518247693693091,0.528477370752897,0.510321476447748,0.475253938335516,0.446240125089695,0.435653430268505,0.432349027429843,0.433357484148007,0.435088303241071,0.437999981764497,0.437960250661409,0.440658234334733
473,0.450805482683477,0.383154336315985,0.52982018402305,0.554267654298016,0.534649762242292,0.517513033869854,0.527807441945225,0.509706695457549,0.475036403544663,0.447784769066078,0.43877497193695,0.436723812217172,0.438437535507987,0.440594594478661,0.443842126642509,0.443971563311439,0.446752427187825
474,0.453180536521416,0.382986507394728,0.529495572519771,0.553874528106383,0.53403991322928,0.516677623762517,0.527015021549687,0.508912142151203,0.474513933564578,0.448674951772594,0.440773795702281,0.439343096429612,0.441038139219393,0.442654466304763,0.44495194232253,0.444271164427366,0.445205947039669
475,0.473284576169064,0.382840897882712,0.529201139054797,0.553530582721905,0.533485027318678,0.515916822439183,0.526316669912603,0.508250952194194,0.474180027186917,0.449750795866205,0.442883545053893,0.441990834391745,0.443655066831423,0.444885120161445,0.446682070691103,0.445718585536987,0.446467020206978
476,0.708571112634665,0.382844016757243,0.529163456396891,0.553569342327019,0.533351770513173,0.51568862418877,0.526276346455972,0.50852819031986,0.475282639148807,0.453045338396174,0.447929736291813,0.448483425196612,0.451200350348059,0.453655694067536,0.45716659582899,0.457588482144842,0.461529232886997
477,0.689408005949835,0.384429194530068,0.533374713662848,0.560104327386945,0.540306752790955,0.524015769432751,0.537274069375234,0.52404439305374,0.499239440482629,0.492340895603581,0.50094069805237,0.51761541216009,0.536021269205131,0.558970914050948,0.588161501757505,0.607069437394108,0.647403884179972
478,0.682504339573671,0.385803139388725,0.537036362783675,0.565755352508855,0.546285373847985,0.531090840465591,0.546613167313018,0.537195110711442,0.519229074827701,0.523740990695915,0.541015779616592,0.566011341630905,0.589861605599276,0.616377035605318,0.644415786440864,0.658666716422039,0.681525808174893
479,0.686730472791357,0.387079257646468,0.540500297874787,0.571048878138594,0.551876552427699,0.537635193985368,0.555220187230078,0.549229995836056,0.537181058676774,0.550540095122887,0.573150268376145,0.601579844075655,0.625453676471452,0.648656258197979,0.668854346249365,0.676043991036057,0.685190522565229
480,0.67619900238343,0.388357653631715,0.544052542902727,0.576405753252793,0.557551637654944,0.544221149271296,0.563829724150838,0.56114318508284,0.554599406327481,0.575241456307094,0.601088953703503,0.630206891250251,0.651830753306109,0.670151935071642,0.683325979957278,0.685957203690586,0.68947066526105
481,0.680058703301763,0.389502662854511,0.547324322968854,0.581280709435727,0.562709620876472,0.550134095392534,0.571507961195133,0.571651669478442,0.56959522458281,0.595032002720744,0.621565699034568,0.648534608135483,0.666004412115419,0.678317914087598,0.684714258855969,0.683540909181433,0.682384999341604
482,0.694542726455022,0.390646123297814,0.55067440285479,0.586201310806221,0.567939458662473,0.556086401352057,0.579176316781634,0.582015723155759,0.584070263194299,0.613105296054759,0.639240560280786,0.663368840585099,0.677018063260369,0.684879617910455,0.687487576100978,0.684915411210514,0.683488579567499
483,0.682256535999593,0.391887144145086,0.554376187527728,0.591559772080746,0.573681822960903,0.562603975226364,0.587512175866113,0.593150065078478,0.599364914710265,0.631609485382632,0.657107020124094,0.678762062715105,0.689739698745773,0.695214717950579,0.696779930832993,0.694533702354495,0.695137248805442
484,0.679809536187028,0.392970323804078,0.557746894507897,0.596349039212538,0.578824218992534,0.568362801118345,0.594778499159267,0.602663591755156,0.611950254983913,0.645177103396805,0.668401228093531,0.686221428442411,0.693718256767679,0.695830755921203,0.69460256534248,0.690850624114223,0.688603638537875
485,0.680562851358003,0.393991256024834,0.561041244841576,0.600944230493408,0.583785095739456,0.573869570376475,0.60163732788789,0.611473539675596,0.623235827646641,0.656318305823416,0.676799750059868,0.690903967180814,0.695489012601272,0.695125986288025,0.692212393754267,0.687801462903669,0.684940852948588
486,0.672821471366335,0.394980459860092,0.564337777882547,0.605457678256171,0.58869243914443,0.579281431854233,0.608291459620963,0.619862592644029,0.633670548162671,0.66591989338716,0.683619555419117,0.694515048226318,0.69693705326754,0.695042449992849,0.691444870706743,0.686992252597313,0.68454060376312
487,0.680188487320883,0.395857735464975,0.567432198980951,0.609589749236354,0.593215947192357,0.584209752449418,0.614228689885999,0.627128197812651,0.642257545376606,0.672616631440648,0.687189453010501,0.694854968940446,0.695165484454106,0.691638272592708,0.686900502660518,0.681876969794345,0.678396376782911
488,0.678547346825077,0.396768185172964,0.570686185569578,0.613867168806447,0.597942842828819,0.589358253997699,0.620374883591802,0.634563599538115,0.650943191141581,0.679585093303578,0.691704985876119,0.697260839858657,0.696597722498664,0.692827230869065,0.688625640977914,0.684276700808595,0.682478645919175
489,0.685470914217596,0.397624388836348,0.573882264018283,0.617967050950011,0.602518397504777,0.59430749062783,0.626172149663734,0.641394178284827,0.658601304797899,0.685117628790383,0.694860009647662,0.698513923549404,0.696969264448256,0.692815143073876,0.688587035032433,0.684260903920573,0.682286623934295
490,0.673362913984122,0.39851007562123,0.577227980227418,0.622187966885347,0.60727752898389,0.59945875552529,0.632148498048382,0.648358682319573,0.666343292005161,0.691001991906945,0.69895101608234,0.701468083940463,0.699693938838503,0.695843282409493,0.692323495346589,0.688548453108014,0.687641233305633
491,0.668224914258895,0.399239001158902,0.580260702057976,0.62585510061491,0.61147147015885,0.603927251254128,0.637132501764524,0.653838771666601,0.671829313882325,0.693690532242366,0.69932987722274,0.700040545223557,0.697208054628671,0.692357202159863,0.68762324887862,0.682850771280347,0.679627315224871
492,0.660162241940327,0.399884362311727,0.583153669763296,0.629228679734804,0.615386013854046,0.608057723249263,0.641592474989996,0.65851634752144,0.676135273193876,0.695016788721299,0.698468997848454,0.69754645121116,0.693771934360623,0.688090451073747,0.682551136541876,0.677301004452689,0.673466110982306
493,0.615255123640585,0.400421773757659,0.585844534134405,0.632223963263468,0.618923939239084,0.611738680688918,0.645389267826637,0.662219125101338,0.67905823667977,0.694729372324251,0.696014328561353,0.69347635447824,0.688710928606932,0.682125399167081,0.67574608983319,0.670030580536393,0.665541651390893
494,0.608225405744837,0.400429191982778,0.587561398423755,0.63380842543056,0.620914034395134,0.613562199652493,0.646749826675317,0.662518341714849,0.67715910009396,0.687653961738333,0.685152374219085,0.678925734882912,0.670917231533695,0.660380013204718,0.649231432451605,0.640108198200653,0.628814888104601
495,0.59145896819997,0.400375722633912,0.589144079122829,0.635160911894257,0.622665274573411,0.61510739433086,0.647736641331112,0.662351425799372,0.674809090165644,0.680721464817323,0.67519548454072,0.666414999903631,0.656494926323739,0.644201805816488,0.631957586717434,0.622787076925597,0.613099945240065
496,0.601950998378808,0.400188713601273,0.590440439430294,0.636067866256285,0.623935420771425,0.616082975154152,0.647971487224118,0.661178026410918,0.671197681162395,0.672537195958387,0.664115077570818,0.652977048688728,0.641335433395671,0.627576897541837,0.614537243375233,0.605307180519148,0.595969060826382
497,0.59061018266958,0.400090303958344,0.591893852183538,0.637185076514057,0.625449072517763,0.617363350894493,0.648632894251634,0.660726601233203,0.668906297635565,0.667093158500732,0.65714164864739,0.645392101044402,0.633878714785913,0.62117232582053,0.610548946772661,0.603538922553316,0.598964184524387
498,0.583163531307904,0.399904715641088,0.593152499941667,0.637996944049648,0.626633900813258,0.618258511965204,0.648793951973505,0.659629792146405,0.6658418958393,0.660891568957073,0.649392708837296,0.636866640850286,0.625128702729804,0.612677505812333,0.602746418104499,0.596119840150321,0.591248672317315
499,0.571989063472051,0.399668147631024,0.594284685091181,0.638611947401445,0.627605770128865,0.618908266818893,0.64865176678328,0.658183337152186,0.66244605758462,0.65459583479346,0.641735485880314,0.62856857265474,0.616649968306144,0.604379124782607,0.594877235198306,0.588437407378437,0.583419054088381
500,0.569948243980241,0.399356460649696,0.59524055382567,0.638964080545475,0.628287715610903,0.619219238325831,0.648088556058363,0.656215795354837,0.658450406165667,0.647726613710433,0.633484726147961,0.619556753381703,0.607246584571633,0.594778626350975,0.585141105771116,0.578499547115003,0.572777184037266
501,0.568155732627827,0.39904236786302,0.596157337110804,0.639260699163886,0.628906425096918,0.61946555078359,0.647478031309671,0.65428093664903,0.654679500633942,0.64156088221509,0.626345684680282,0.612113784841721,0.599867840909536,0.58780599332048,0.578877529261708,0.572768361845264,0.568147878929699
502,0.565033122413484,0.398727843791827,0.597038946897626,0.639509485688818,0.629469512702232,0.619656243208886,0.646832172251659,0.652388902655653,0.651125039831793,0.636012573266406,0.620139289545065,0.605914397360357,0.593997027738079,0.582604882155567,0.574598652928674,0.56909867202964,0.565448324790316
503,0.538412236482272,0.398403277125372,0.597867046574658,0.639685566592785,0.629948485628515,0.61975653543587,0.646104324677192,0.650463742666342,0.647652510210967,0.630809947768322,0.614453131148758,0.600354212666817,0.588810974342706,0.57803665892621,0.570737961582477,0.565611544495489,0.562317876931717
504,0.533915403862608,0.39790423279279,0.598333042093825,0.63934311689973,0.629846618224595,0.619161787226459,0.644490013040513,0.647303608361434,0.642431460829399,0.622988661750246,0.605240765476172,0.590000293913932,0.577372360638674,0.565143824460456,0.555773549422209,0.548928186882845,0.5416742437476
505,0.543462076133898,0.397396919789912,0.598737857228296,0.638934403875314,0.629658654242744,0.61847220281739,0.642807052783095,0.644143247899731,0.637348000631629,0.615636972554055,0.596809169526416,0.580855555128958,0.56770779499456,0.555023114768399,0.545395461109724,0.538619380102441,0.532255599133617
506,0.508621225573676,0.396977290566236,0.599257995344103,0.638717592339043,0.629670366968535,0.61803590365866,0.641518045883736,0.641667769737058,0.633423708158685,0.610350843148469,0.591295088056383,0.575716730198792,0.56327456962954,0.551852255902702,0.544237209919431,0.539160006762458,0.536503548028476
507,0.493427406945759,0.396343908079391,0.599355684083788,0.637905300457582,0.629013049077491,0.616791036590275,0.639198983397079,0.637712718721756,0.627329852548659,0.601665844588006,0.581099206083688,0.564133207562598,0.550328939147449,0.537125323864514,0.52708421477033,0.519989722375627,0.512201026980362
508,0.498501548677169,0.395643173564726,0.599287549816802,0.636886792228438,0.628110256644628,0.615251990931374,0.636555138463883,0.633355618737348,0.620728938822022,0.592360003409641,0.570177375253551,0.551748505224134,0.536620072364121,0.521950064280974,0.5104533147559,0.502580150559706,0.493892269825706
509,0.497262860136939,0.3950069370071,0.599274429246422,0.635987559627515,0.627318203375403,0.613855872218423,0.634171439321364,0.629492947098907,0.614992970300198,0.584666245684383,0.561637021540548,0.542808840081506,0.52767403767715,0.513531738257672,0.503445887012063,0.49705008389704,0.49204959531641
510,0.406383204856294,0.394391696135478,0.599248449031219,0.635104719182709,0.626526305913718,0.612466450326317,0.631858104959958,0.625816278960863,0.609621720157725,0.577695650059794,0.554152311176536,0.535325215516996,0.520599112721049,0.5074175472175,0.498913243783657,0.493720242015491,0.490581939917401
511,0.416580301565546,0.393234375779542,0.598439043560495,0.633185679093657,0.624590557914786,0.609619705477673,0.627713982792264,0.619232024737662,0.599699295241745,0.563089543762163,0.535681406442737,0.512425333646194,0.492805848717417,0.473042519466234,0.455782979866557,0.443828056102259,0.425370955611803
512,0.412867042156263,0.392188880944363,0.597715085027727,0.631445716244276,0.622818058765101,0.606978552996256,0.623931856485463,0.613346590786792,0.590985838974295,0.550809978055853,0.52089043794202,0.495296620201952,0.47376954288057,0.452542936451478,0.43517283578883,0.424543025317622,0.412217309531784
513,0.397088212308212,0.391174238359719,0.596971089065157,0.629726729672532,0.621043616198862,0.604335009929679,0.620224891794745,0.607664475082549,0.582665463280005,0.539387796206683,0.507519687672851,0.480439988171725,0.458148445832118,0.437126598432695,0.421558434689613,0.413086533757596,0.405510798154963
514,0.390608636665127,0.390126335409429,0.596120022368848,0.627901590752997,0.619133677243391,0.601518972422472,0.616364570376207,0.601795820231869,0.574100901075052,0.527700830442896,0.493881380077651,0.465350568845633,0.442324183957299,0.421370307101769,0.40678672635786,0.399246023552211,0.392392766304675
515,0.377148883687792,0.38909467277376,0.595232283362834,0.626071576204846,0.617196413831197,0.59866653274972,0.612529166085263,0.596030860884866,0.565747750245928,0.516515938903951,0.48109485462727,0.451610262229666,0.428456223357272,0.40829913430644,0.395334775522605,0.389024107669196,0.383768890915381
516,0.385812215069291,0.388043558722726,0.594262159128279,0.624169936736345,0.61516308893793,0.59568877152274,0.608599426760092,0.590160220969214,0.557258520247286,0.505213756641778,0.468217725165718,0.437815699089164,0.414515786911631,0.394919205894203,0.382854447135364,0.377034529223741,0.37172535633661
517,0.379897177892768,0.38708223984955,0.593359267795926,0.622408663368403,0.613256916290656,0.59287197636994,0.604945412582352,0.584803325395216,0.549627689137582,0.495502847769712,0.457785147931771,0.4275815444765,0.405479364903064,0.388187734420796,0.379170683452359,0.375460504089345,0.373924220745946
518,0.36837108936803,0.386134090247478,0.592424691651764,0.62064250938598,0.611327784152455,0.590023419807356,0.601309296065969,0.579515049344523,0.542125657582474,0.486085286132248,0.447806067886891,0.417925749505634,0.396995696895421,0.38158536836022,0.374462078948893,0.3716347861599,0.370504106032206
519,0.377824640814482,0.385171514742659,0.591422857088706,0.618819657927545,0.609322656250526,0.587073637424826,0.597599131575309,0.574134703751858,0.534486796533095,0.476493199336478,0.437576367314728,0.407836678199409,0.387690659042167,0.373343865369121,0.366782464288989,0.363839705349293,0.361455423820255
520,0.366537405242915,0.384293922845933,0.590490567877648,0.617133278876122,0.607443494156042,0.584284983910157,0.594150755246882,0.569228091482391,0.527630269775945,0.468329209371865,0.429506427394047,0.400787503656461,0.382427826089828,0.370435727846863,0.366233365278889,0.364734767393721,0.36511637091942
521,0.352181686281688,0.383399388608675,0.589492413638529,0.615387607114777,0.605488073446657,0.581394169781198,0.590620122650467,0.564205992004158,0.520589947391059,0.45988136090829,0.420978441994472,0.392928284519873,0.375712192673403,0.364873181790407,0.361115440963621,0.35942872608497,0.358468547222629
522,0.365692126783168,0.382475009576052,0.588412480661329,0.61356047012397,0.603434407998051,0.578370632199093,0.586968999052808,0.558999217134803,0.51324992999183,0.45095375993971,0.411715594753286,0.383917076314388,0.367203260787401,0.356536066652889,0.352047305770535,0.349504176210205,0.346496197512613
523,0.396372352719711,0.381648652582614,0.587423410295749,0.611894916440425,0.601533653161172,0.575545801739453,0.583617589794164,0.554325125010121,0.506790581140072,0.443632100875192,0.404894442308438,0.378361035185833,0.36340066639308,0.354740188465946,0.352319036558414,0.351322528963613,0.351971999121796
524,0.406254844146703,0.380991964813794,0.586644352041397,0.610558341236994,0.599964500075392,0.573156304400331,0.58086148335889,0.550660653708225,0.501984597068944,0.439220848501201,0.402371537844768,0.378726695457979,0.367369152582838,0.363085012552212,0.365598010052737,0.367966919295905,0.374972046853066
525,0.419679182601282,0.380402797209815,0.585940092157183,0.609352989667176,0.598524201459401,0.570936132930422,0.578352697670393,0.547409373116142,0.497845506856459,0.435924981712608,0.401318303625125,0.380748956134098,0.37283833707578,0.372148195347424,0.377731172371559,0.381412391317165,0.389087632039014
526,0.433020175603685,0.379893725707235,0.585338807490838,0.608317433910991,0.597255665783946,0.568942193285685,0.576159936804115,0.544675170689674,0.494537849789374,0.434001197149744,0.402067153931891,0.38485226848715,0.380378819681376,0.382892828972346,0.390750343297223,0.395114639866796,0.40290452114541
527,0.498506570470664,0.379460831786421,0.584843634456377,0.607453906539722,0.596163737573509,0.567181154409923,0.574287334356536,0.542455302816194,0.492050727445494,0.433393161011377,0.404474360804666,0.390773143993296,0.389592126579704,0.394837007474574,0.404283308969299,0.408925905427396,0.416596554993559
528,0.482808249671043,0.37927147861666,0.584916342858056,0.607491809170553,0.596032723470651,0.566618712308505,0.574016028605884,0.542681402539544,0.493376365580091,0.439021001924177,0.415528142282091,0.408128904087176,0.413226118114293,0.425156845733745,0.441496141570038,0.450531511928084,0.467130868374911
529,0.498072457572489,0.379015985136914,0.58484376147583,0.607317181618629,0.595672041144777,0.565762034477741,0.573360949427543,0.542297374373734,0.49368778233187,0.442645684977768,0.423115250871018,0.419707780970417,0.427683686763502,0.440832643046779,0.455837212478364,0.462350882917755,0.471345647143726
530,0.477300056179502,0.378832862048573,0.584911149679111,0.607353258127443,0.595540709519188,0.565205790392487,0.573098533692687,0.542508854156383,0.494917605953813,0.447595592257544,0.432141865177692,0.432596411215283,0.443048298682743,0.457047614844799,0.471132346044384,0.476386775391073,0.483589711381805
531,0.483936148343077,0.378562269464179,0.584789377097439,0.607112256029143,0.595109518659381,0.564262941418864,0.572333254749909,0.541925368164039,0.49484067980797,0.450087331864457,0.437195895620953,0.439370008785674,0.449660960708045,0.461124376825065,0.470467399581721,0.472011413747172,0.472446001106513
532,0.472030630468043,0.378325958681637,0.584726187704552,0.606962901205282,0.594777087781985,0.563451736599882,0.571742218474334,0.541603530823452,0.49515638563284,0.453068686203867,0.442654580375312,0.446391348315391,0.456531113515707,0.466206728008682,0.473073964379938,0.473418679714932,0.473737468992383
533,0.477428193731343,0.378043769889658,0.584559173531582,0.606664942361553,0.594283322466861,0.562432336178686,0.570884090429919,0.540853850814687,0.494759195656092,0.454665027920147,0.445847567357325,0.450007072583156,0.458853237829615,0.46567865632502,0.469195900528217,0.467724446601148,0.465625364939578
534,0.493784148299152,0.377790444632834,0.58443882470684,0.606441785840254,0.593869323073538,0.561520095278546,0.570169110456112,0.540320163276747,0.494686892673022,0.456676812127958,0.449448912239253,0.454091414105362,0.462026649233915,0.467125608845427,0.469368630186783,0.467805688094932,0.46695076620056
535,0.50610744064337,0.377611534665556,0.584464626911969,0.606438997947209,0.593694383274937,0.560922967723746,0.56986462031812,0.540414432220057,0.495594122455302,0.460194187450661,0.45499809601706,0.460740173005567,0.468708918928734,0.473718046857518,0.476889892156713,0.476638703221231,0.479059992569818
536,0.503992167213038,0.377488256081216,0.584605831122842,0.606608429782463,0.593708808897532,0.560574808434066,0.569881586299329,0.540989699746541,0.497234571767786,0.464753065289965,0.46175844382835,0.468815208207142,0.477147805019164,0.482555879542195,0.486879486976821,0.487628789649329,0.491642334734226
537,0.500661014901292,0.377356586280935,0.584725478310361,0.606745465389816,0.593690616083704,0.560186632569154,0.569842751406542,0.541463207064737,0.49867591223957,0.46876577362901,0.467456041020715,0.475159877741785,0.483131560928341,0.487898090810527,0.49162534221929,0.491797953855716,0.493948494608724
538,0.491324939164352,0.377211643082756,0.584812408466045,0.606834113395886,0.593622012962811,0.559735155836156,0.569718672660392,0.54179065696533,0.499850598896571,0.47214332659354,0.472026408407399,0.479801854946372,0.486886233919133,0.490407822231433,0.492804615535874,0.491998878048694,0.492237666893651
539,0.491963810888882,0.377028674990734,0.584812216594334,0.606794859543366,0.593415793147276,0.559106166506179,0.569362875216439,0.54174704489713,0.5004039363154,0.474318649649432,0.474728562214456,0.481829441346147,0.487360235299967,0.488909230855956,0.489209710747265,0.487042393523577,0.484993935646718
540,0.471850635084777,0.376850983182604,0.584817244119185,0.606765744859166,0.593221396056008,0.558494947353362,0.56902995719005,0.541728104330244,0.500972157323018,0.476400551423965,0.477215849939485,0.483646409141685,0.487884157029401,0.488084924445476,0.487420453727496,0.484960191497665,0.483208529386143
541,0.44753935514524,0.376593302105623,0.584646511524627,0.606480126218977,0.592748840555124,0.55751951384383,0.56822829821136,0.540968861208531,0.500334411250184,0.476347187779678,0.476604536715016,0.481287820616268,0.483180343224757,0.480703384347718,0.477320444151319,0.473182740419518,0.468295793928954
542,0.415932851708401,0.376244345830976,0.584281600343125,0.605915623587637,0.591973446340474,0.556142594984895,0.566917968900255,0.539400441132237,0.49838353486861,0.474037914508673,0.472824263787079,0.474825429766328,0.473563776434778,0.467576671645514,0.460723825756104,0.454600649780184,0.446491585060163
543,0.40458656569783,0.375782458431593,0.583689848253135,0.605030505908836,0.590851266307377,0.554297966497955,0.56502537225658,0.536892923121534,0.494908076042769,0.469165956375372,0.465508399458586,0.46386872946253,0.458632012345461,0.448342355868816,0.437385176519454,0.42906550145308,0.417603432747663
544,0.418434134838495,0.375290428604879,0.583024423266915,0.604052689398556,0.589624155572796,0.552309396317466,0.56296890308538,0.534124344592208,0.491017643755491,0.463699127556501,0.457619919065239,0.452709154698776,0.444327634832608,0.431315621536395,0.418841177817715,0.410540386009803,0.400645069188718
545,0.410833059897107,0.374809727486152,0.582464006686807,0.603296351708837,0.588615148681801,0.550550307234849,0.561260607945562,0.531874989966015,0.487910618632352,0.459663487303824,0.452128136896616,0.445468379327052,0.436054990991114,0.42342058250645,0.413472059500964,0.407999210227053,0.404405864146994
546,0.410895834070396,0.374315841039631,0.581856589970287,0.602483347229986,0.587540398702542,0.548699597899674,0.559451470943921,0.529464778726967,0.484548938818163,0.455271084989875,0.446292207165485,0.438028304962193,0.427767374043559,0.41545268629835,0.407038674598464,0.402821245198725,0.40031232286556
547,0.429666388699939,0.373834776205066,0.581250621554128,0.601684394360391,0.586474201127447,0.546860770287757,0.557671847754491,0.527111211853252,0.48129275694347,0.451152468698127,0.441041972809209,0.43168230695796,0.421194803549179,0.409816082788255,0.403235516900164,0.400237394078348,0.399042488849437
548,0.418011850265759,0.373427387711775,0.58076628590713,0.60107378924725,0.585601636709539,0.545293329664473,0.556245033163155,0.525346563351357,0.479017285200369,0.448805591230749,0.438548966526365,0.429419455726406,0.420274454624098,0.411723484226006,0.409018404622511,0.40857555805642,0.411663848539111
549,0.414566102549754,0.37299113741138,0.580206630676556,0.600362812870822,0.584617863063834,0.54357078887364,0.554634705754871,0.523283100278582,0.476254175924002,0.445642720753334,0.434892786229217,0.425496347446805,0.4168413926373,0.409376685879545,0.407420237209008,0.40674373106014,0.407531139064933
550,0.388139487992592,0.372553925629618,0.579625743121588,0.599631392225488,0.58360706537415,0.541810563941132,0.552989352920744,0.521166434420209,0.473411007404802,0.442389932646128,0.431181120162477,0.421553696626203,0.413313741559637,0.406620519371877,0.404987579000058,0.40404618874342,0.403819804616217
551,0.376937532033352,0.372043015155735,0.578887136933106,0.598683129027194,0.582362893059434,0.539716290495486,0.550945423969711,0.518387093052131,0.469475740617835,0.437290533144916,0.424796644269203,0.413864828098523,0.404592433898113,0.396506830459373,0.392385691019285,0.389282395874013,0.384437399989433
552,0.399250693488655,0.371509802466435,0.578086366273498,0.597659047486172,0.58103273821856,0.537495838639961,0.548764583595366,0.515383428618951,0.465181051042484,0.431665734180177,0.41778604955507,0.405493816763161,0.39518351068332,0.385907391894359,0.380198852338811,0.376192205967793,0.370585822706947
553,0.371630331469293,0.371059088840269,0.577413184808185,0.596831306787224,0.579899631712439,0.535562073923428,0.546948581661092,0.51300782976799,0.461955534991397,0.428022409948974,0.413921133799338,0.401836647212192,0.392546507366019,0.385129013821895,0.382240943021661,0.380796439498157,0.38145465871961
554,0.374536927602147,0.370534006467191,0.576584258179559,0.595792003003551,0.578539876265308,0.533295494858815,0.544743783607967,0.509978977036549,0.457646870727832,0.42254168567742,0.407350596458404,0.394305849688708,0.384383283819802,0.376172738908672,0.371914190585675,0.369219559678352,0.365987187114619
555,0.3628574769656,0.370030640175519,0.57577100127233,0.594788379924975,0.577209218047272,0.531071413423978,0.542606503617754,0.507075921929481,0.453569372977551,0.417573155831483,0.401698717360886,0.388255122305926,0.378452809268052,0.370627816429355,0.366917576182715,0.364780689013439,0.363002428820059
556,0.352706228085499,0.369504188863906,0.574895363432998,0.593709291350894,0.575793252304753,0.528718472173621,0.540332152061537,0.503945912667427,0.449126024323743,0.41205079371046,0.395310841334569,0.38122906857938,0.371184667590113,0.363158609031029,0.35908953001288,0.356692520530694,0.354080141040404
557,0.343999500278801,0.368960219332069,0.573967159013592,0.592569830365078,0.574307500649663,0.526258065094359,0.537948759576488,0.500636425673585,0.444398137442737,0.406129269635803,0.388436405529104,0.373617575566621,0.363192421671505,0.354792300475472,0.350217329561122,0.347533273994241,0.344316490558069
558,0.334716585562198,0.368403746882311,0.572994841482563,0.591382756537606,0.572764968133503,0.523708521536033,0.535479826251692,0.497187860440411,0.439455450997163,0.39993927171082,0.381281349515248,0.365729843905267,0.354934976619824,0.346222576370551,0.3413210375775,0.338554784381174,0.335273150066615
559,0.335997925421106,0.367833576447351,0.571976509321833,0.590146167838011,0.571163776304785,0.521065396243502,0.532922051980209,0.493593693863104,0.434287462205908,0.393465991290329,0.373821957401206,0.357529418028769,0.346356537900796,0.337351182613123,0.332188201080335,0.329396295092423,0.326084450526814
560,0.354522586426857,0.367281082500416,0.570962623003655,0.588930225923668,0.569574410886912,0.518439875083113,0.530402731139867,0.490080114101314,0.429285515117941,0.387410214373853,0.367143014532876,0.350589875499844,0.339681716266209,0.331320159365123,0.327175423289357,0.325318666575222,0.323962515971133
561,0.308274862670206,0.366794774432846,0.570037748422656,0.587852493088668,0.568116848100575,0.51602328262296,0.52813834406241,0.487024439021811,0.4250973662644,0.382902130429205,0.362945755412275,0.347297575700979,0.33813205574389,0.332388756242227,0.331676342018692,0.332353028028193,0.335787662975986
562,0.322260392556297,0.366058261520594,0.569010525020402,0.586893633867413,0.566746554325916,0.513285839225707,0.525745461716574,0.483333333919493,0.419363537154759,0.375436346485242,0.354119888464799,0.337152043271447,0.326631507689759,0.318790556421811,0.314552255667138,0.312140963851675,0.306896517550024
563,0.349008344223272,0.365359755444339,0.568017389907181,0.585990457560231,0.565417373712114,0.510633363305268,0.52345645654305,0.479879612111285,0.414102254016916,0.369002134448545,0.347147556700465,0.329975978628545,0.319777905071872,0.312582485684902,0.309358636686383,0.308136619257469,0.306486671686959
564,0.342848694100744,0.364712867903651,0.567100415305663,0.585200127095815,0.56418593352302,0.508177674144741,0.52139020880056,0.476891653977166,0.409722951338031,0.364313050801855,0.343086647051939,0.32717426782411,0.319258445623533,0.315393649100224,0.3165725076767,0.318769801802564,0.323996458261832
565,0.32756181916093,0.364070899046097,0.566157433496745,0.584386244165345,0.562923309750872,0.505662955638248,0.519272598716949,0.473814244823684,0.405212155457407,0.359457761064013,0.338764179532261,0.323861949562377,0.317621788483873,0.31572031330198,0.318570115758994,0.321347105014378,0.325662553798591
566,0.288352823763683,0.363421790321578,0.565160688511742,0.583513053868188,0.561595533657223,0.503017701530681,0.517030618279554,0.470499153764388,0.400300262015652,0.353944366065842,0.333396386917635,0.318909509313182,0.313341532034381,0.31173593283081,0.313834594681106,0.315409071300231,0.316115155674324
567,0.28270927938026,0.362731352580382,0.564046163855143,0.582504602791175,0.560136460159117,0.500082003304653,0.51451562089892,0.466616894413773,0.394368790953707,0.346630589064284,0.325126297879763,0.309601749045894,0.302589090053974,0.298294791880736,0.295944790042804,0.293934924112541,0.287337629497178
568,0.286544543712885,0.362047387165613,0.56290818188506,0.581480963984038,0.558653857538197,0.497092493028868,0.511964723474307,0.462673814954164,0.388367993253062,0.339328883992862,0.317011424879735,0.300684478461763,0.292716004915184,0.286918653444241,0.282752090637463,0.280030571094886,0.274091790601446
569,0.284040174602275,0.361383335794927,0.561771066952117,0.580471031358337,0.557172004585122,0.494110213420884,0.509433483369492,0.458796024534174,0.382541350157717,0.332494737158932,0.309798735763333,0.293251914748982,0.285257272212772,0.279542689434517,0.276019798973367,0.274483248532822,0.27215531372886
570,0.287957120620684,0.360729204660122,0.560617809048466,0.579454778207618,0.555673698424737,0.491093301450101,0.506882964255186,0.45489592803034,0.3767236429894,0.325803927829263,0.302912600591907,0.286365652491595,0.278651017870794,0.273443148141271,0.270895526593908,0.270389113061186,0.269867324162275
571,0.253941207370364,0.360093355548354,0.559464819974533,0.578451647142997,0.554175444026353,0.48808521471839,0.504351493136046,0.451059529066561,0.371082433242169,0.319563580935464,0.296847506173031,0.280738834110272,0.273897575595386,0.269971337534712,0.269186367864945,0.270039612108096,0.271633542892019
572,0.247777271351608,0.359421039485058,0.558215128309624,0.577352110065211,0.55258594252532,0.484835300562481,0.501625076002901,0.446794663279231,0.364665882635745,0.311976241760051,0.288560770684387,0.271737793514923,0.263980420385504,0.258573887116534,0.255417167240804,0.2541771441969,0.250225951143389
573,0.241773658353959,0.35875288908589,0.556938657723778,0.576236833720069,0.55097171617337,0.481523442347643,0.498859922168735,0.442462880921831,0.358183703973019,0.30440832658992,0.280413141180558,0.263055355089802,0.254725860054852,0.248583941004021,0.24458367912246,0.242973797008139,0.239084702116134
574,0.22444856903303,0.358088818968027,0.555635224982529,0.575106194504147,0.549332829498511,0.478149357205715,0.496056349237061,0.438065565439817,0.351642789027848,0.296870745440443,0.272411531336316,0.254678587143912,0.246050379844488,0.239677021796837,0.23563383829807,0.234304204454304,0.231483628083041
575,0.224778434278597,0.35741029333443,0.554278115851847,0.573934929236793,0.547651309001363,0.474645270157977,0.493168032345596,0.433480843602388,0.344798921499089,0.28889634968512,0.263735555873847,0.24533576233452,0.235965822186463,0.228740007026687,0.223737703832602,0.221861537152184,0.217844290869858
576,0.239511692150508,0.356745789271412,0.552907089657624,0.572762272082631,0.545954331288284,0.471112351136498,0.490265678621964,0.428897486026867,0.338044882962653,0.281242695828807,0.255712574770273,0.237082337227513,0.227675410102802,0.22072979402399,0.216438582956564,0.215399055094739,0.213451176106731
577,0.247187119556028,0.356116692962164,0.551555240241162,0.571620267503392,0.544264898774943,0.46764119271074,0.48741009262022,0.424473104126275,0.331707776983634,0.274512491979379,0.249350517516692,0.231390903282612,0.223290908528975,0.218504130416541,0.217260430676488,0.21863385977164,0.221381716947108
578,0.112506538947292,0.35550988361491,0.550206603332336,0.570493931898834,0.542573188336506,0.464194794747353,0.484575806210194,0.420136077104406,0.32563963752758,0.268390928558502,0.244035143141993,0.227211349815337,0.220969962848984,0.218799615477945,0.220582515294748,0.223833568845762,0.22895853928904
579,0.133320308643986,0.354673976945784,0.548625027140719,0.569323116956171,0.540936300997001,0.460125793075672,0.481591107153982,0.41482724833056,0.31727762105989,0.257802606681565,0.230517300303128,0.210116989431114,0.198029826490734,0.186882921165399,0.175301077659118,0.167386243080101,0.147041812734717
580,0.13467415752953,0.353898932076544,0.547052192322115,0.568152038271198,0.539258109894536,0.456061234931757,0.478561476702059,0.409581360137212,0.309248684855283,0.24813762327963,0.219030490210956,0.196670047123271,0.181890210501395,0.167760372701549,0.15381120184134,0.145898743188867,0.131764799457885
581,0.15511476657895,0.353142332532565,0.545458707782748,0.566974951686682,0.537556064670379,0.451943558973703,0.475498616731558,0.404314012184478,0.301318441519559,0.23886624739478,0.208425245835316,0.184822677400577,0.168678743841684,0.153850133965777,0.140774690195208,0.134942228189585,0.127369318879912
582,0.153398513226225,0.352437487180884,0.54387603874991,0.565803262172016,0.535821325153995,0.447855567651574,0.472411556093693,0.399138254866007,0.29378420818894,0.23056215843914,0.19975900530743,0.176156865411773,0.160725917839088,0.148208275943348,0.139585976578016,0.137875048312141,0.138507412077475
583,0.15810759468031,0.351742752120511,0.542266723790388,0.564622683234069,0.53406253934456,0.443706720126408,0.46928896444522,0.393924091091156,0.286317597044383,0.222533274579067,0.1916253676734,0.16830347510673,0.153876264620362,0.143620301743614,0.138241336640763,0.13869528382861,0.141235616621116
584,0.150917185661453,0.351068277248738,0.540641201670641,0.563437526973665,0.532277513744633,0.439528649718427,0.466136314568039,0.388713932592333,0.279031578129958,0.214983193218091,0.184379541337974,0.161779271216181,0.148906297030434,0.141305417732557,0.139014150046461,0.141169916899261,0.145081948396251
585,0.173322032205971,0.350393698459346,0.538977363852941,0.562238002578672,0.530467269302785,0.435260887619491,0.46293889772348,0.383426263122393,0.271731772712565,0.207517082973722,0.177245055393926,0.155320365782371,0.143710601317827,0.1379148190809,0.137013126078097,0.139373357107449,0.141925759101812
586,0.184356203392866,0.349765127677731,0.537328750579208,0.561048624552183,0.528629907378229,0.431068912180375,0.459739102764903,0.378277728137207,0.264950443275166,0.201127189074959,0.172042422822209,0.151740116930152,0.142802337635983,0.140628829781439,0.14350770458804,0.148149033678481,0.154776546070684
587,0.173608500414113,0.349161465921251,0.535675524732813,0.559861605519752,0.526768719758788,0.426902920416934,0.456528909758757,0.373199878774323,0.258509619253091,0.195423947982965,0.167960315741921,0.14966097079706,0.143754129249106,0.1452460448888,0.151426740582796,0.157678738949815,0.166046946263552
588,0.1501264720045,0.348552310546265,0.533974397267646,0.558652499481616,0.524875001874763,0.422623250000564,0.453255995680486,0.368006247244187,0.251979361566149,0.189592037814275,0.163497774707777,0.146751270944965,0.14286362082616,0.146105198625124,0.152616193905932,0.158060065369607,0.163156365962029
589,0.152855625320481,0.34791761582864,0.532199250285489,0.557410995452142,0.522948255999348,0.418145001270114,0.449898176949157,0.362600000348247,0.245134893417927,0.183222634069395,0.157918437207784,0.141927025881042,0.138567021279631,0.141260831029349,0.145241898238306,0.148065123091458,0.147578593170436
590,0.149917496992107,0.347296781169913,0.530398823029175,0.556159380023278,0.520989564468173,0.41363349384004,0.446501531348317,0.357187097641829,0.238480784715363,0.177243363708706,0.152944995889421,0.137913221613859,0.13541408555263,0.138290534534646,0.141543595724774,0.14387420818526,0.143938203013383
591,0.15618595096068,0.346680581368317,0.528561121886825,0.55489248732511,0.518997789393214,0.409052461967064,0.443055241742104,0.351725015505864,0.231916966857759,0.171453035388082,0.148187352417741,0.134086524429809,0.132362725020451,0.135403047597238,0.138208085352608,0.140350144150678,0.140867512064985
592,0.158603324118401,0.346082478474267,0.526703466180282,0.553617154513346,0.516972560639847,0.404468220979534,0.439576042640437,0.346289768477705,0.225626855059943,0.166161601385144,0.144197986657267,0.131291970117073,0.130770346403524,0.134702816870435,0.138259872756143,0.141161148409567,0.143692102493281
593,0.172864221833018,0.345495959072952,0.524817603407929,0.552329751289232,0.514912881471928,0.399857806513474,0.436056847587917,0.340854249162353,0.219542085399276,0.161221810217672,0.140682648381286,0.129049120268576,0.129810071124669,0.134735882253462,0.13911577961988,0.142635360072094,0.146147390362036
594,0.177494079274131,0.344935899821331,0.522928499638434,0.551042130191997,0.512823728231387,0.395323834236451,0.432532339500976,0.335535131797506,0.213921268283812,0.157055166660268,0.13836706638498,0.128442626533644,0.131176383572534,0.138084405305821,0.144580275651358,0.1496203380636,0.155846020694597
595,0.167411813850984,0.34438822539034,0.521015829011325,0.549744673197055,0.510701467481435,0.390796832131968,0.428979386333695,0.330251371790737,0.208565017935797,0.153283979544206,0.136543536725933,0.128354725774821,0.133006240043644,0.141645144366977,0.149607040730879,0.155377004295227,0.162031584137655
596,0.161678243443668,0.343826692359088,0.519066916409519,0.54853456217486,0.508631562903283,0.38615450411525,0.425423286851302,0.324860067875194,0.203031255051534,0.149125946345175,0.133967591732028,0.12698682823607,0.132657120198855,0.141601263522038,0.148942653421699,0.153791500289813,0.15754734502931
597,0.176454884525336,0.343265947439581,0.517069181787456,0.547304878899561,0.506522160655138,0.381427851615836,0.421803550366417,0.319403781546525,0.197544639478487,0.144989821933299,0.131246619674488,0.125235176142523,0.13150867666628,0.14024249458751,0.146554899550478,0.150461401972447,0.152460798098748
598,0.171107680368981,0.342724551644969,0.515062202483587,0.546067038898431,0.504374357754174,0.376800529592793,0.41817451167803,0.314078722667219,0.192542346661466,0.141595403954678,0.129663083818744,0.12506757669499,0.132749164497577,0.142627487548327,0.150107328008605,0.155036519189382,0.159846995718548
599,0.157036545056293,0.342184207129679,0.513005192278266,0.544807934941724,0.502183832312665,0.372096307511303,0.414479940225069,0.308696470088582,0.187588038472392,0.138193750513942,0.127868478807266,0.124401950863328,0.132963593803196,0.143151803192246,0.150492577227342,0.155174700171601,0.159052514100143
600,0.174778915375199,0.341636573438214,0.510877940325058,0.543521892598483,0.499947472641536,0.367230631397524,0.410692618604932,0.303174177089359,0.182500121892955,0.134488763890189,0.125353749480934,0.122497579727204,0.131052468692297,0.140308351473109,0.145922387051372,0.149189252129737,0.150087660781702
601,0.15443790877477,0.341109699131038,0.508746481320675,0.542227445971077,0.497671969678292,0.362516903100398,0.406910072231925,0.297834632401654,0.177978077193509,0.131614998038208,0.124138256433274,0.122459950131816,0.132086011913658,0.142254110198051,0.149098185648716,0.153595698797532,0.15796016205168
602,0.172706661772452,0.340570279786585,0.506527290313854,0.540899929259828,0.495343822972372,0.357572876205425,0.403007471889265,0.292290067679378,0.173172565174048,0.128186995930152,0.121766819539821,0.120527644169989,0.129928111491673,0.139032408828771,0.144144731889242,0.147210798897453,0.148096024010917
603,0.172849493896596,0.340051330202583,0.504304706133717,0.539562915819111,0.492976125037155,0.352805513377667,0.39911639074069,0.286951225195837,0.168953454816608,0.125596781944673,0.120710249720577,0.120504260321096,0.130823106432556,0.140804642509238,0.147245361136979,0.151615154834461,0.155971350974616
604,0.159932131203277,0.339536847724092,0.502037955354157,0.538204314495786,0.490561120903705,0.348029486810708,0.395175788157409,0.281632637321171,0.164903511725016,0.123160333892187,0.119744307638115,0.120486045125828,0.131574154908188,0.142143891752698,0.149233956575159,0.15403629902934,0.158746079059864
605,0.164057567758798,0.339016571934396,0.499694078149339,0.536813695265015,0.488088782724863,0.343094962452804,0.391131055551998,0.276188258867824,0.160718849932638,0.120402774282306,0.118054580561551,0.119258613799852,0.130277773597086,0.140170875542561,0.146066520435957,0.149775387115075,0.151716455793419
606,0.144368049617494,0.338503871767359,0.497312409501217,0.535402052611342,0.485568081306225,0.338202317472551,0.387050685846343,0.270817608642633,0.156800193158523,0.117951530269004,0.116753572835019,0.118545240261082,0.129799174021596,0.139633847502656,0.145465489969724,0.149241576583006,0.151836540377793
607,0.145426057114418,0.337978265612589,0.494831273242664,0.533952690889609,0.482981935228415,0.333065174498398,0.382835166352619,0.265251268597357,0.152601879085946,0.114966912598203,0.114377256768563,0.116123567129128,0.126537080279735,0.134770240019554,0.138415388097313,0.140534416259166,0.139773120011548
608,0.13266828680797,0.337457959628043,0.492300450999854,0.532477387686072,0.480340714858699,0.327934937372479,0.378566814965741,0.259729845119789,0.148604515410198,0.11219414671722,0.112259004428176,0.114070893168632,0.123976598945182,0.131379253922071,0.134320278265867,0.136282488780476,0.136267836267621
609,0.132866384501536,0.336929214583615,0.489681408456298,0.530967402392686,0.477634155198516,0.322639777633412,0.374188523161635,0.254101584939549,0.144502093415723,0.109169765516731,0.109580642210499,0.111132575440011,0.120035844495572,0.126003069826817,0.127459012003974,0.128574166510951,0.127258816286798
610,0.127698869351994,0.336404888140616,0.487006321140989,0.529428268360774,0.474867599414406,0.317345132143077,0.369751312295431,0.248517799852413,0.140584368357187,0.106333614238602,0.107136937662765,0.108548277437989,0.116790760818209,0.122038622482846,0.123193405632457,0.124492478963144,0.124272834765902
611,0.109820565584305,0.335879200273701,0.484258470529884,0.527855996872014,0.472035578598389,0.311983606145787,0.365232328469247,0.242922402185983,0.136731670022205,0.103505231266853,0.10460626417231,0.105815770626286,0.113370771303661,0.117939078334727,0.118777433602413,0.120102550186768,0.120089953008107
612,0.112034096306053,0.335336941074235,0.481397594860898,0.526244204251833,0.46912757044058,0.306382191910141,0.360576898978616,0.237176815751958,0.13268181843617,0.100305196368671,0.101311280686678,0.101899056359582,0.10806714009111,0.110974364060492,0.110084115293674,0.110229502761977,0.107802262797678
613,0.109687030992394,0.334803244339671,0.478484418496744,0.524713948835082,0.466237774725435,0.300811670544187,0.35592240166446,0.231493881276921,0.128755268468201,0.097192427914383,0.098242983230352,0.098423058953572,0.103770368017428,0.106063955877107,0.105114301727061,0.105637527822184,0.104691861857422
614,0.100575072294857,0.334271117410017,0.475497316251,0.523149843235186,0.463277448484184,0.295216728924163,0.351193562658167,0.225846252292145,0.12496655555566,0.094204827114634,0.095311297126766,0.09515848189222,0.09988664235057,0.101895848266684,0.101204921145633,0.102172608520434,0.102198797208943
615,0.096791914550577,0.333733774176525,0.47241406695731,0.521551279364811,0.460242545992438,0.289505412050047,0.346364469061531,0.220167657131831,0.121184931546942,0.091155520228803,0.092167770160032,0.091553973447206,0.095456288452055,0.096847607173713,0.095779588808048,0.096527412898882,0.095865863885654
616,0.109438268339376,0.333196140971712,0.469246920459665,0.519916042095943,0.457131245049678,0.283754192886625,0.341453851278788,0.214520301735151,0.117514965595555,0.088195975334972,0.089102935447831,0.088072931318234,0.09128274987106,0.092282362942425,0.091127875016662,0.091907670100443,0.091406535950246
617,0.113361593296698,0.332674060366571,0.466046547812684,0.518241349151415,0.453949388871022,0.278216691641594,0.33653460835076,0.209096022296145,0.114270494708234,0.085763025063156,0.086933093976242,0.085983337841166,0.08948443374064,0.091558652151062,0.09227059414624,0.094616591915339,0.097434419242453
618,0.116061749585736,0.332158263061344,0.462786697533011,0.516527241956788,0.450693842478571,0.272775388251763,0.331577689510019,0.203808020202045,0.111270962438865,0.083594588720127,0.085149807023944,0.084446536740866,0.088511222373383,0.091850910907066,0.094258689425898,0.097701643234566,0.101868987498445
619,0.123704549274229,0.331647309894799,0.45946337126392,0.514772502622865,0.447363369245581,0.267420513138515,0.32658264719601,0.198649787582382,0.108483828751215,0.081641714719606,0.083658257879664,0.083301298635352,0.088059257476171,0.092638786281867,0.096384284346813,0.100484903858215,0.105018688062111
620,0.13695972474943,0.331144199847577,0.45609511478208,0.512977440027921,0.443964466992835,0.2622468013453,0.321586450512061,0.193695656169834,0.106007392863379,0.080037398159788,0.082695839666471,0.082904300906581,0.088707089495504,0.094861629928874,0.100213264197133,0.105162241257499,0.110704297118914
621,0.151018196127178,0.330650604648552,0.452706148367394,0.511144641928907,0.440509689285691,0.257370368204523,0.316641473449309,0.189038825251181,0.103959935700309,0.078939918347775,0.082531284205503,0.083644419089372,0.09104544691719,0.099385707548174,0.106977727118441,0.113224697814407,0.120674090292891
622,0.151179037933669,0.330163984182183,0.449304585016756,0.509276305479651,0.437007966760438,0.252826341562739,0.311775561459575,0.184709953807754,0.102354667195564,0.078361914337505,0.083162080089739,0.085482395900182,0.094924189428913,0.105830929369808,0.115896377502086,0.123489116206575,0.132642539366527
623,0.141585274820411,0.32967877572648,0.445836797428021,0.50736317309608,0.43343291680874,0.248358624510593,0.30688898211258,0.18049741014498,0.100842745742767,0.077820378061406,0.08373393430826,0.087101073173202,0.098142879479743,0.110651334873702,0.121569683041346,0.12909951564931,0.136858870572055
624,0.13012660197084,0.329191873823731,0.442259364950824,0.505396131214731,0.429759198743666,0.243776909565129,0.301900520203938,0.176246270908075,0.099187919759953,0.076997537641609,0.083703682237185,0.087696210923018,0.099460651657647,0.112121962064584,0.121964232603346,0.128093830707163,0.132479367441155
625,0.139990859800856,0.328701494257921,0.438559070435228,0.503371545426929,0.425978127902715,0.239044541710994,0.296794054476272,0.171932922346089,0.097363287055137,0.075868099972802,0.08304082784168,0.087255925954842,0.098972341102602,0.110716152552551,0.118434779660765,0.122751552159649,0.124027080902416
626,0.144412715562378,0.328216489751765,0.434833084919514,0.501303285249571,0.422144101503895,0.234597228848197,0.291761388318718,0.167902708764371,0.09586918226069,0.075114855757589,0.08296629702165,0.087677061293626,0.099906460951908,0.111800984841445,0.119435444634626,0.123969960681778,0.127060723301416
627,0.146951880513108,0.327733863767545,0.431058883373011,0.499186643850401,0.418245773686567,0.230330457474597,0.286765044844667,0.164070510246608,0.094564792379466,0.074546408637124,0.083134042488873,0.088409336474697,0.101279571933406,0.113565405213778,0.121517112896779,0.126473825027828,0.13077779086384
628,0.132579632130293,0.327252685228588,0.427229002229113,0.497018745308759,0.414279223914724,0.226208725135887,0.281795055695116,0.160405608252803,0.093395612839799,0.074090606820115,0.083418348290285,0.089258008526903,0.102757710297992,0.115426127668308,0.123661825948297,0.128885566528623,0.133590674976253
629,0.198687100077987,0.326767879730598,0.42325265785902,0.494779591263159,0.410183697471722,0.221863275488395,0.276678355902113,0.1566158486632,0.091955067246597,0.07320696111796,0.082878903868701,0.088795680021905,0.102001110491855,0.113674709383867,0.120276014907298,0.124171307625187,0.12585566684058
630,0.211738642487907,0.326246659060426,0.419499490943645,0.492596066485031,0.406255810919737,0.219008439912203,0.272257669708811,0.153999484803725,0.091964458911012,0.074184437051647,0.085743455893663,0.093610726454273,0.110157826704582,0.126489425281341,0.139635043478763,0.14903580029979,0.162892290705724
631,0.201646826256631,0.325712892049042,0.415761380478067,0.490371531189725,0.40232233527509,0.216539214339259,0.268033085459309,0.151737515995851,0.092306599770788,0.075539664767043,0.089111645138497,0.099009102567265,0.118789012090227,0.138979753713469,0.156275409351513,0.168045453842415,0.18364052672936
632,0.205212071499131,0.32518749171104,0.411917322863054,0.488081041463371,0.398287535555706,0.21390788179123,0.263717007448666,0.149365154414807,0.092347345623632,0.076416570411776,0.091546492022895,0.102842067963355,0.124483692703776,0.14602673939892,0.163398583115093,0.17403252504203,0.184607153892238
633,0.201854427327053,0.324657724950355,0.408042483487137,0.485737545224821,0.39421253424694,0.211440804899388,0.259489591940474,0.147156933615668,0.09246713154585,0.077338259133876,0.093954978549121,0.10652533653793,0.129712102512278,0.152082206140786,0.169095132725426,0.17877273707249,0.187096790976049
634,0.190502345714898,0.324129843198192,0.404098386794284,0.483331280240194,0.390066222956319,0.208970366678105,0.255262830951162,0.144970972060505,0.092480151802575,0.078058374510511,0.09593094085328,0.10946316614479,0.133565778599338,0.155848187271285,0.171563288947707,0.179901141818369,0.185887357026693
635,0.152933767203733,0.323610514992488,0.400034246854782,0.480849193834017,0.385806379528681,0.206305458924009,0.250929846528921,0.142651157238263,0.092192983567638,0.078323717407421,0.097057767590993,0.111052440195406,0.135154134610775,0.156131864404232,0.169320820343093,0.175701873926588,0.178541155797616
636,0.149790096574093,0.323111798905927,0.395670760726297,0.478253754000814,0.381291589722039,0.202834350133975,0.246149043617933,0.139727791163495,0.091029075993815,0.077381218377133,0.096027728547722,0.109318682195736,0.131318543798575,0.148158023139446,0.155515442763647,0.157713385117886,0.153277936108973
637,0.128730846548507,0.322613442479596,0.391223154566868,0.475583104805587,0.376691516005595,0.199388924126904,0.241374391984503,0.136865104547529,0.089861194466574,0.076402095016307,0.094912941558215,0.107517927436077,0.127685552067493,0.141488085111197,0.145704152286353,0.146619645950736,0.142619880098285
638,0.096921913301344,0.322118373235918,0.386560180617712,0.472809880008241,0.371906042044659,0.195547262957968,0.236376637807876,0.13375188495214,0.088311042910353,0.074897320667761,0.092830365549646,0.104269578750678,0.121877025790807,0.132014064738462,0.132652525738761,0.131896230374659,0.126296174466993
639,0.0997987084509,0.321617903591237,0.381584178966999,0.469915056584069,0.366866740347074,0.191070172647451,0.231029611690135,0.130244066416116,0.086231687211827,0.072697106409186,0.089437399807107,0.099037572981482,0.112988337406463,0.118316106130089,0.1142328374538,0.110921596175073,0.101724636457169
640,0.115809335168815,0.321118269343346,0.376550324218352,0.466936507517912,0.361757469357226,0.186778285456943,0.225765803073702,0.126919831608448,0.08432615089047,0.070705239667291,0.086451884155837,0.094591708595682,0.105919785510093,0.108619730950051,0.103423780844795,0.100654607847828,0.094872757453842
641,0.110953544590488,0.320621390291938,0.371573463806176,0.463893571713169,0.356667980735431,0.182992733603676,0.220771900019789,0.123996511217589,0.082841210740665,0.069232473569285,0.084449967180453,0.09180951073812,0.102037888178028,0.10464815382939,0.101631044978522,0.101569105770353,0.10197950172227
642,0.119229575396715,0.320123357721538,0.366486123093459,0.460752650190776,0.351473732903262,0.17920263810549,0.215776811076433,0.121115237380471,0.081348083142032,0.067732478127092,0.082385971538783,0.088978443314755,0.098179869680026,0.100660400610949,0.09893861005836,0.100078861697589,0.101554992990101
643,0.131755175072876,0.319625075711592,0.361406722001801,0.457535223548356,0.346270088386163,0.175738244448184,0.210974402486635,0.118502766332857,0.080108667828424,0.066537747670394,0.080882215019094,0.0870768590127,0.096013981088584,0.099385137941806,0.099857122303389,0.10263533739751,0.106317041918974
644,0.148483854206197,0.319124523801597,0.356385354611451,0.45425221905511,0.341103790099924,0.172710028261174,0.206444516967,0.116233507091818,0.079202292618113,0.065748449147746,0.080107524512099,0.086333749456085,0.095819650420421,0.101043569422444,0.104443460338497,0.109149180084649,0.115429652391842
645,0.167532336790656,0.318617310332729,0.351476678497503,0.450918382563708,0.336029529724234,0.170228938923578,0.202274300305947,0.114385601122534,0.078712505564186,0.065471839413288,0.080231912465111,0.086970002706807,0.097846038447343,0.105815752237818,0.112746144133636,0.119578126390879,0.128598757086062
646,0.628639415712563,0.318097368608655,0.346720708346641,0.447547434054388,0.331092988319573,0.168355184163322,0.198525586204208,0.113004336936227,0.078685554930979,0.065769249510734,0.08133232107613,0.089054498350871,0.102074627138557,0.113461581765172,0.124213814527105,0.133145271623901,0.144614192873745
647,0.63119521720122,0.314821527032351,0.344358362703946,0.443772794601113,0.328933360550196,0.177713365148539,0.202338059283033,0.120611390136752,0.089293756085163,0.080434428200987,0.107834708939016,0.130223104293737,0.169995309318101,0.220837845446197,0.284613958007089,0.333942123236531,0.426925850998267
648,0.598605943234409,0.311498171216796,0.34205817368076,0.439981816627956,0.326846473698707,0.18625252766614,0.205889686456512,0.127547705172177,0.098837448964705,0.093678384855898,0.131555937311949,0.166520241789544,0.226914498585004,0.30231456218742,0.387955935031727,0.44420105238403,0.527326255664732
649,0.650669949523282,0.308372949175355,0.33954402134376,0.436069586872963,0.324407435737313,0.192990751611764,0.208270934684142,0.13272360111776,0.10594404141645,0.103549068553667,0.1497972929704,0.194343989685679,0.26863196191634,0.355352755517404,0.441618678008513,0.488844883156722,0.541291129308173
650,0.662706978632654,0.304849460344745,0.337500594226256,0.432322354254194,0.322674220044584,0.200705166135401,0.21183384645704,0.139148030003506,0.114572805300015,0.115664469220951,0.170935766660476,0.225817426996556,0.313725007724876,0.410110060971448,0.496357122597712,0.537995658151314,0.581028814355115
651,0.669948231845107,0.301206386971794,0.335603537482437,0.428625386880089,0.321141415229705,0.208082114391946,0.215430209839945,0.145385748152968,0.122862932827193,0.127397864761223,0.191178695382107,0.255582589735207,0.354430102508386,0.455454085429598,0.536330965922069,0.570691718709524,0.603486276251817
652,0.652829131548339,0.297475226297355,0.333808873200167,0.424963881665272,0.319737227704207,0.215004514676887,0.218919135098569,0.151288174937193,0.130639429014331,0.138499787937184,0.210243302245414,0.283315635937121,0.390605621230701,0.492267491236383,0.564856945228597,0.592033865870389,0.616466959773068
653,0.671368081392677,0.293823078353496,0.331885840668595,0.42120281539131,0.318097999330824,0.22078874982436,0.221613618536793,0.156026810709302,0.136828865440089,0.14741617117736,0.225953861251116,0.305941098982885,0.418058029868121,0.515407254551764,0.576056621177521,0.595107598946247,0.609203402865956
654,0.653779208595236,0.290003038454922,0.330173649626366,0.417550960184042,0.316757241806041,0.226598293765373,0.224579281787818,0.160959213311106,0.143236653692128,0.156734358544658,0.242084495766412,0.328959548773584,0.44524974326851,0.53839897099534,0.590606985440674,0.605753599069644,0.619131501313116
655,0.674968327271958,0.286264533560484,0.328323797319653,0.413796419937089,0.315170124579073,0.231398867420047,0.22679530788694,0.164831647780736,0.148216873004984,0.164072639191723,0.255225930129126,0.347413177933404,0.464923187866183,0.550719886082524,0.592622551749638,0.602744691139114,0.610440903664621
656,0.660968453632729,0.282339517701971,0.326712992182402,0.410184340042509,0.313922790544382,0.236366605029983,0.229376693120788,0.169048803780229,0.153634367001017,0.172118256331714,0.269295513760377,0.367085134889669,0.485991374064692,0.566164985378092,0.602346120599797,0.611355997086174,0.621666574222797
657,0.678611325208295,0.278470686692003,0.324992087518455,0.406489747558567,0.312473200990581,0.240521794404013,0.231341020984955,0.172402896768258,0.157895976777933,0.178558983959418,0.280960730324008,0.383044253514432,0.501075492729985,0.573687645059654,0.602698838918091,0.608980940129841,0.615902659748963
658,0.662401573540669,0.274441559402428,0.323477772268029,0.402933982001008,0.311311105157509,0.244786670711048,0.233584929374914,0.176018599464191,0.162497218770576,0.185558172289283,0.293379925450581,0.400013737763356,0.51749478235856,0.584433844517779,0.609931108016754,0.616206838342673,0.625769978143539
659,0.646351475864024,0.270484378589985,0.321825867662083,0.399279256763683,0.309906923006857,0.248260812415316,0.235186180342138,0.178763751348597,0.165939306663988,0.190929658078387,0.30338019238935,0.413226714584579,0.528081299098665,0.587695070558,0.607786911595766,0.611982102928837,0.617983437631583
660,0.685449824181954,0.266600260408378,0.320049294953999,0.395537870024061,0.308289381484535,0.251047186611901,0.236227829045543,0.180756066344349,0.168384683545597,0.194886742903136,0.311247464393812,0.423112430451425,0.533787918976136,0.585424340267265,0.599832340459177,0.601684070670179,0.603974868341816
661,0.639728267542184,0.262415217149394,0.318697824579595,0.392111555384011,0.307287217078172,0.254552306356297,0.238130055454212,0.18375150306226,0.172163920476736,0.200834041737285,0.32202693581052,0.437412540392674,0.546471113353297,0.594878987794074,0.610338651837839,0.615017498739497,0.625493122419762
662,0.664765640882567,0.258503878833361,0.316910585258329,0.388370137260404,0.30560390865468,0.256663641029553,0.238716155609342,0.185074886169232,0.173725165336719,0.203575200828589,0.328028468958673,0.444258695150935,0.547909792018569,0.588719063510874,0.598526702798304,0.599820310063957,0.601843870356816
663,0.890577519261056,0.254390861850533,0.315401529917873,0.384838616975047,0.304308403008805,0.259153262340551,0.23978962753123,0.186951899138429,0.176025140030726,0.207418731234929,0.335674759203505,0.453704968772721,0.553936136586708,0.590975662966553,0.600702825300705,0.603382900418111,0.609993357070472
664,0.881191232963338,0.248347183576804,0.315651179212912,0.38271568454731,0.305983273615908,0.266269951849225,0.245947417194806,0.195148555030621,0.186846817489527,0.224159590639531,0.363312942191926,0.495069611412319,0.607784657719825,0.660950279582074,0.695635686377964,0.717626710306427,0.765651964813418
665,0.933469772233017,0.242315203070394,0.315568757755205,0.380286212400192,0.307033313627189,0.272119277032929,0.250839864902675,0.201727185177395,0.19549567413513,0.238005960365968,0.387335383463386,0.530834691767089,0.650031318113472,0.708220227552878,0.747613029738607,0.76922933611847,0.807333718802588
666,0.921465643766688,0.236330662102275,0.317115373976987,0.380013817957261,0.310630772462326,0.280736612006735,0.259268507221792,0.212685185977311,0.210196638201712,0.260953117039298,0.423226211384357,0.581179634248508,0.704603532038822,0.764038374948396,0.803372910864528,0.82242448063742,0.853525888197798
667,0.916543478000029,0.230314523427432,0.31797413119061,0.378980878298305,0.313023252635191,0.287458597462231,0.265627726547305,0.221058307954844,0.221426944179032,0.279303513824562,0.453664848132221,0.622442802383657,0.741349496006998,0.793057093504043,0.823648345499208,0.836165250638828,0.856169526615896
668,0.922805138726329,0.224314157173318,0.318510819295181,0.377642431100252,0.314820738560713,0.293107315258478,0.27087456211624,0.22804200494852,0.230822974462753,0.295334971324479,0.481404617299111,0.657618541027093,0.76605496259069,0.807768312356372,0.830246756797314,0.838400399056373,0.85322297905422
669,0.929713409345693,0.218363505148472,0.319145969224625,0.376532154543428,0.316706898138511,0.298561616990679,0.276050014206554,0.234939026599212,0.240173091349259,0.311625700713466,0.509690114352163,0.690258010694075,0.785071209112299,0.81815912645889,0.835687808692689,0.842052059507936,0.855978860041868
670,0.929955893949375,0.212481588458713,0.319914760716128,0.375697641059953,0.318739900191798,0.303916770587441,0.281256974253889,0.241884474746928,0.249669073907792,0.328481524871808,0.538841163813064,0.719941510388304,0.799764378181763,0.826184368930604,0.840893458175026,0.846604074415824,0.860543660517931
671,0.949367550866192,0.206659383382438,0.320546967472218,0.374782116884246,0.320494560802895,0.308694631182956,0.285896129870257,0.248135772437098,0.258292808267252,0.344436052578808,0.566853518229976,0.743819008930066,0.808862899975446,0.830143019768602,0.842806939237347,0.847927627793805,0.861251308909586
672,0.959132566680562,0.201015138848034,0.321965649211346,0.375014697829092,0.323430925239139,0.314625517161819,0.292086965574901,0.256341272569114,0.269698916680933,0.364853759108002,0.600193946174315,0.769118456992119,0.821371863099699,0.840046764917526,0.852873539340603,0.858763321955392,0.873727638948447
673,0.972633624922824,0.195542150441172,0.323802628930159,0.375923092759532,0.326955682175145,0.321011067939799,0.298976145850014,0.265454736741039,0.282479112743376,0.387825638457782,0.635829568560228,0.791507265441324,0.832612674766467,0.849292426716018,0.861893816724342,0.867926705819095,0.882723470559566
674,0.965761016913593,0.190360131442108,0.326578400614624,0.378230547092643,0.331872657777734,0.328767882778278,0.307708188611888,0.276915300883978,0.298648717548329,0.416382648281468,0.676137574544833,0.813594710507814,0.845652797054514,0.86103551550917,0.873569842170243,0.879806191601731,0.894568213788449
675,0.976737176507006,0.185142992587467,0.328393454675242,0.379337183243561,0.335223915534895,0.334560170276692,0.314124965446546,0.285577142831776,0.311158193756608,0.44048701982095,0.70820736204202,0.823860790948224,0.8484333011709,0.861737947069924,0.872677332506649,0.877895135617783,0.890643512564284
676,0.97812497780286,0.180228875615797,0.331087700668903,0.381754818513879,0.339882190959304,0.341659142402585,0.322288751245367,0.296475078188301,0.326926731136206,0.470016329093344,0.742010217216286,0.835856318736783,0.855698538639517,0.868401691278711,0.879435411309262,0.884987267633768,0.898508203136404
677,0.966711427549817,0.175445108113616,0.333653457459857,0.384102237972274,0.344282636813438,0.348314591074836,0.330018103995866,0.30692758757725,0.342316096836572,0.499865910690537,0.770266906793313,0.843484337503145,0.859858618310666,0.871775465815199,0.88232673622318,0.88765505438374,0.900609623655899
678,0.974961467205508,0.170544575444753,0.334732828313216,0.384494646595546,0.346341894191229,0.352217398541168,0.334407263221432,0.31331555219545,0.352329359069759,0.52278289352753,0.785777938009463,0.841408898510887,0.854961786601697,0.865564593959636,0.874830881415217,0.879263509300042,0.890760666009249
679,0.985048065323339,0.16590573758453,0.336403896217628,0.385774320122597,0.349284039292299,0.356999890254205,0.339972315961309,0.321213687035069,0.364587903401817,0.549461613355047,0.800971653008929,0.843766594591999,0.856319047655103,0.867160390214673,0.877073796082948,0.882111539070126,0.895029145755614


==> figures/fig_3b_data.csv <==
index,delta_hdg,0.1e-5,0.5e-5,0.75e-5,1e-5,2e-5,3e-5,4e-5,5e-5,6e-5,7.5e-5,10e-5,12.5e-5,15e-5,20e-5,25e-5,50e-5,75e-5,100e-5
0,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348,0.601729331109348
1,0.598252289295456,0.482445976575199,0.565866609118816,0.585241911897755,0.594471686665599,0.598216258704528,0.59860248338744,0.599516422942044,0.599482927666492,0.599332404403569,0.599140956279777,0.598909203469703,0.598297784972067,0.598324195527345,0.599103264036355,0.599228043180614,0.598352278356085,0.598247769260836,0.597915523094692
2,0.595871901501973,0.434100020444141,0.543516275870692,0.572830639513054,0.588166354698792,0.594806404232566,0.595565892303459,0.597303597479912,0.59721918900197,0.596925498549654,0.596549719107512,0.596091339790326,0.594999272624709,0.595035940777669,0.596299004871092,0.59644984619146,0.594944893442749,0.594756238672343,0.594272588328493
3,0.596666977347678,0.406155705997178,0.527748683245144,0.563017018105784,0.58261616601053,0.591522745689154,0.592658444058398,0.595150019378713,0.595021508819615,0.594611402905055,0.594091611023465,0.593466237087364,0.592032676446708,0.592088576253633,0.593686452645499,0.59386441432448,0.59203654317636,0.591835944768098,0.591322148025106
4,0.601758908880593,0.387464106671917,0.5158326208251,0.555044610055892,0.577734274325014,0.588447625287567,0.590005045165731,0.593220996659211,0.593117160009503,0.592670349251914,0.592136298355786,0.591546241162665,0.589994492816244,0.590136714169564,0.592114593090723,0.592472260843999,0.590885055672543,0.590859182680974,0.590468842432447
5,0.606794300312166,0.373942228100425,0.506458664441971,0.548501693322054,0.573494077745906,0.585692885526381,0.58777230621072,0.591731458840972,0.59179673524717,0.591455828623905,0.591140071641557,0.590942654678182,0.589588130121917,0.589939873509844,0.592509443472734,0.593315656749807,0.592703735902902,0.593095537552699,0.592988874739456
6,0.61450135041134,0.363640144551204,0.498847584291238,0.543040865394984,0.569788921108747,0.583237861496758,0.585928830594528,0.590645599657806,0.591000197544417,0.590876878528984,0.590949733103773,0.59137792346463,0.590404525895184,0.59102478657582,0.594264874156905,0.595598336253919,0.596076070921232,0.596857520587338,0.596985102148928
7,0.616061139957479,0.355539142770678,0.49256646216003,0.538493908519478,0.566602824448049,0.581149108644913,0.58457124476528,0.590086380268354,0.590888169570022,0.591121807919953,0.591795144426057,0.593137102119023,0.592755524697802,0.593722913212514,0.597774436452237,0.599757779399842,0.601569826905246,0.602798669979945,0.603182422319074
8,0.61447235741158,0.348937815063346,0.487211301137755,0.534540394515239,0.563723428277371,0.579216956878115,0.583385983775097,0.589664499373751,0.590913475125574,0.591492072008886,0.592711887883646,0.59480956635676,0.594862527035646,0.596068968626081,0.600650953086534,0.602959648817619,0.605180361510117,0.606449645369061,0.606788509502278
9,0.615887889911808,0.343414218238309,0.482535290345752,0.530996825578728,0.561036057720529,0.577333864151478,0.582215081063959,0.589188211640436,0.590813599583468,0.591661842466364,0.593272928456177,0.595827706886011,0.59606744381496,0.597369998773156,0.602142414530324,0.604437776379908,0.606280094331344,0.607315300433609,0.607443784461806
10,0.611593527224875,0.338748108020619,0.478445208161778,0.527862184581822,0.558583999070511,0.57558966506923,0.581195547921055,0.588834029673105,0.590838350557257,0.59195211483108,0.593931690730187,0.596889652782648,0.597285774599016,0.598664354902261,0.603586983643234,0.605874149066046,0.607536965489692,0.608488749345956,0.608548314922016
11,0.615263408924019,0.334694222318593,0.474752425810777,0.52493784144521,0.556208288682496,0.573800214285107,0.580054140416144,0.588265857566007,0.590526310994998,0.591787827654738,0.59392281353101,0.596931206523284,0.59721969972441,0.5985360333373,0.603295015050752,0.605289330379868,0.606119110000776,0.606739993752357,0.606566447837281
12,0.611494811535461,0.33121435086304,0.471499958592196,0.522373842334697,0.554077605494799,0.572211819432146,0.579164107950057,0.587955112346504,0.590536871229003,0.592006022746259,0.594398473882249,0.597641946138304,0.598002788476919,0.599354570323654,0.604191197037088,0.606200621237585,0.607159798557515,0.607890666972233,0.607817220406676
13,0.596025999463439,0.328125986872612,0.468514910556742,0.519949849228317,0.551999508805647,0.570585828583385,0.578166798968468,0.58745695693139,0.590253735761398,0.591830793178055,0.594305959944355,0.597506716144296,0.597734567587549,0.599015068789647,0.60368393776962,0.605468500908086,0.605885307528236,0.606414487007289,0.606201685095523
14,0.599928089475465,0.325238842661078,0.465592803623827,0.517381783795169,0.549713032932214,0.568582931050426,0.576556001022353,0.586144631281915,0.588825425405482,0.590211790472075,0.592264878816812,0.594633971821025,0.594137077597737,0.59504619383346,0.598848561016514,0.599737343430425,0.597897987403014,0.597542091616712,0.596736624087781
15,0.594381829897619,0.322714785452732,0.462983833995334,0.515108069089045,0.547646601374457,0.566788755928071,0.575229457863627,0.585151994668951,0.587837869723633,0.589162694716887,0.591044136013461,0.593068642094413,0.592305533771433,0.59309585249181,0.596648083787134,0.597387099726044,0.595554889229242,0.595361905021583,0.594763673504818
16,0.603483592344489,0.320402572570835,0.46051884923168,0.512887602669475,0.545581143368021,0.564921485241628,0.57375656701588,0.583939443133257,0.586539846866278,0.587730963261806,0.589330361071284,0.59086298233279,0.589739066746844,0.590362230171989,0.593541856764061,0.594008756099674,0.59171228881295,0.591401348658673,0.590763227978952
17,0.616306112493473,0.318417005523325,0.458376000981038,0.511029211164738,0.543819183767575,0.563403979593203,0.572784746892585,0.583322459030949,0.586059121879831,0.587331856468683,0.589035322106202,0.590741675547458,0.589808562023786,0.590551027999674,0.594031494597776,0.594930315616941,0.59400873223723,0.594322467729005,0.59415697258433
18,0.619713337497572,0.316806329959047,0.456653525401966,0.509683249624187,0.542535229502007,0.562448654942263,0.572553822233007,0.583546841082448,0.586704010806319,0.588305229592824,0.590528446603231,0.593059381430216,0.592819865875097,0.593922447377316,0.598260529961527,0.600076605926164,0.601528079273135,0.60274133266979,0.603176896643538
19,0.622108175544004,0.315378627116632,0.455105198955228,0.508504342533566,0.54138868061554,0.561642471879753,0.572499372646365,0.583952158978679,0.587556605167121,0.589498124132201,0.592237202099488,0.595519808782621,0.59584751145218,0.597226442941015,0.602194366432689,0.604568597309175,0.607103132914108,0.608576913787157,0.60909761469402
20,0.620190713341483,0.314102552459443,0.453700614410445,0.507456411002179,0.54034922449578,0.560948367376666,0.57256365896654,0.584467017029306,0.588517210973103,0.59078477996322,0.593994061944118,0.59790267051008,0.598652244487333,0.600222819453825,0.6056114397477,0.608272569182395,0.611156027309518,0.612624568673883,0.613061387790401
21,0.623376772040364,0.312920102101903,0.452367235890414,0.506431869067386,0.539316367662286,0.56022762118992,0.572536627214889,0.584831994002581,0.589229975562946,0.591722737008892,0.595214160456045,0.599412791900677,0.600294941392882,0.601905274303446,0.607364285531119,0.609943026319014,0.612314392699327,0.613490399616743,0.613673984394622
22,0.625252434927091,0.311868653201509,0.451167894918159,0.505542787060052,0.538399685146248,0.559639677873578,0.572663965750731,0.585356031923265,0.590128217381809,0.592864630062778,0.596664792342735,0.601194117267498,0.602246234522834,0.603921212326232,0.609520666924758,0.61212465937584,0.614462096404095,0.615621682906484,0.615784711231638
23,0.625953575440791,0.310922307542316,0.450073596938594,0.504750289046895,0.537564645433133,0.559138560895224,0.572874508878926,0.585951010804137,0.591089059092389,0.594054902668469,0.598134074454076,0.602941965259534,0.604124647916597,0.60584726319186,0.61155500029361,0.614165747192667,0.616481071738305,0.617637512779611,0.617786321898028
24,0.626541362484895,0.310059597893677,0.449059718109425,0.504021187265454,0.536781330013181,0.558683790649065,0.573107161687743,0.586542458476319,0.592011270621887,0.595168879076059,0.599460012404684,0.604440510937833,0.605675864038235,0.607409543356229,0.613147883585929,0.615699653864952,0.617859364120697,0.618961192632826,0.619058765596857
25,0.618959559204845,0.309271272585131,0.448118235450362,0.503348487508132,0.536044424428518,0.558269815170708,0.57335510154508,0.587123964900733,0.592889417960019,0.596204266353333,0.60064990397764,0.6057218175047,0.606957908508992,0.608680540363332,0.614405768441213,0.616873087098714,0.618853739797087,0.619900093532988,0.619951061320942
26,0.614432956218764,0.308475199945999,0.447132155499112,0.502545785203711,0.535175832829404,0.557640595628804,0.573232124811867,0.587219034671143,0.593072134786609,0.596352591657414,0.600632974551995,0.605304369962947,0.60616981550742,0.60769496781652,0.612982487968068,0.614951463930575,0.615696076430819,0.616258432591921,0.615971361448283
27,0.610799586141564,0.307699169903848,0.44614542184476,0.501689732216437,0.534248063400246,0.556903494246562,0.57291147716039,0.587049518245354,0.59288275079071,0.596040706558897,0.600028166334076,0.604150211904057,0.604572840703691,0.605875846318291,0.610682440658592,0.612177851452461,0.611907966390624,0.612138463729661,0.611663878248818
28,0.614952246642058,0.306949002008632,0.445169406934345,0.500803104152105,0.533282806261675,0.5560919091867,0.572449917863942,0.586690119365603,0.592433350719095,0.595419138846281,0.59905522314482,0.602592169177806,0.602586074744469,0.603684167859189,0.608056464466778,0.609179047538461,0.608221444960919,0.608268157858996,0.607721458282094
29,0.607087462119274,0.306293239699898,0.444306410780874,0.500054958459065,0.532441390116559,0.555441386275824,0.572211226657098,0.586596441036584,0.592355532702221,0.595281663785782,0.5987830732219,0.602132818476733,0.602044367698213,0.603121967937775,0.607491206596032,0.608712823124453,0.608303345509539,0.608660108007949,0.608378476248623
30,0.615278033105563,0.305614297231282,0.443389080599747,0.499178864869673,0.531472248610553,0.554587974932915,0.571635484879683,0.586069656103615,0.591680591489873,0.59440608414546,0.597544302037087,0.600352230369172,0.599898355121536,0.600805225230571,0.604803989450462,0.605717073776224,0.604593872246691,0.604661507278053,0.604183823701131
31,0.60460775353819,0.305059402340545,0.442632716649014,0.498524364277118,0.530706462899786,0.554015734234297,0.571471814467346,0.586047882496555,0.591710617513086,0.594433647716913,0.59756712996271,0.600445448270326,0.600130547223456,0.60112990985923,0.605374158676468,0.606634306253351,0.606587363777176,0.607138798613222,0.607030106224954
32,0.602799191585582,0.304447914331298,0.441778068783488,0.497677582363337,0.529754112602818,0.553155840638486,0.57084084633278,0.585431348148146,0.590918409132148,0.593435154011806,0.596217327273803,0.598592865615905,0.597938479109151,0.598773896283756,0.602642585582081,0.603555766089215,0.602533812381703,0.602637100066689,0.602196904203725
33,0.600808228615337,0.303863715247186,0.440947163920913,0.496836641049677,0.528801031611567,0.552282600246257,0.57017477493745,0.584765792894089,0.590072735414606,0.592393958578199,0.594860674515275,0.596820101776212,0.595913965624375,0.596634923963436,0.600247613134521,0.600976706794301,0.599561830154369,0.599539645005941,0.599047375749276
34,0.555364887554138,0.303302759758092,0.440135734443104,0.495996971391784,0.527843308816504,0.55139166116251,0.569468286003987,0.584045453706465,0.589165751225219,0.591298652082992,0.593475320045638,0.595076710582823,0.593972859327453,0.594607814795784,0.598028082610374,0.598651380561832,0.597064934192376,0.597011439511218,0.596532816198248
35,0.550903854477792,0.302425698392241,0.438880052457145,0.494414002665214,0.526206065274765,0.549453382882437,0.567059681307053,0.581137455019006,0.585266232954469,0.586473028618218,0.587094386289136,0.586277917210631,0.583360596472004,0.58307255685517,0.584258152331827,0.582696471306431,0.575289936842835,0.57282092169401,0.570709305608304
36,0.550178273119839,0.301569924825905,0.437637377114057,0.492829020571931,0.524554067520048,0.547492126730496,0.564641587389502,0.578239545970678,0.581460767823794,0.581868758237919,0.581214637923224,0.578572645350693,0.574438228909036,0.573567647656416,0.573377080460868,0.570773002800689,0.561441824783889,0.558569891205313,0.556421326261717
37,0.557908159493405,0.300766519885294,0.436450397526786,0.491307380594404,0.522948305287393,0.54559718516825,0.562352934568104,0.575525848929676,0.577977250853443,0.577751592776586,0.576145176456894,0.572281083017244,0.567467336880473,0.566301265547977,0.565428367457039,0.562574876379231,0.553478072063262,0.551045741848383,0.549382281049625
38,0.555513858784844,0.300086077166787,0.435415702499651,0.48999475329407,0.52152348721941,0.543965618050039,0.560501591159521,0.573383636425519,0.575331852065151,0.574744201973337,0.572676187794576,0.568427315076346,0.563609563846161,0.562492126269647,0.561758560364661,0.559470625458473,0.552513242043069,0.55113334749663,0.550279160714327
39,0.551880689132875,0.299429441765481,0.434403582871657,0.488697607397065,0.520105204702201,0.54234526097081,0.558678007920101,0.571285398554929,0.572779691137224,0.571886907599373,0.569450448051185,0.564936299147225,0.560164123691153,0.55910333679489,0.558486879657678,0.556626229497537,0.550906273476807,0.549972800614875,0.549400707144274
40,0.550171025231265,0.298783609305608,0.433397496643991,0.487392252009417,0.518672588799828,0.540706735159402,0.556833787381467,0.569168216951718,0.570229598954421,0.569058978101797,0.566291958330483,0.56153740465676,0.556789155731143,0.555759909115407,0.555170213847915,0.553566830588844,0.54839225843222,0.54756452108298,0.547028588123791
41,0.549282417438633,0.298164337352011,0.432419199931999,0.486111871685434,0.517256267707635,0.53909633143736,0.555042101578763,0.56712450535967,0.567805336041325,0.566411055415178,0.563397954785591,0.558510650150553,0.553839593045298,0.552859657079513,0.552323963307964,0.550960729447608,0.546233121015548,0.545492475091948,0.544999354298214
42,0.551006763394524,0.29757661482532,0.431476243241461,0.4848683106965,0.515867585773181,0.537531879781959,0.553329654791873,0.565186848901565,0.56554659438756,0.5639864378286,0.560816058309456,0.555909755167648,0.551375154541051,0.550466866898515,0.550029476024785,0.54891460138981,0.544635667926226,0.544000599967351,0.543572427425038
43,0.543734412082912,0.297040714191947,0.430596795011757,0.483703620627519,0.514545123011718,0.536071887630082,0.55178821461027,0.563470558168458,0.563605970692105,0.561969170867364,0.558784091141163,0.554062001837416,0.549794312586763,0.549017723341369,0.548820388942019,0.548063139403152,0.544515136874371,0.544111110569291,0.54383688213845
44,0.54114230518418,0.296474966464529,0.429672596460133,0.482459891035321,0.513147582993953,0.534504798043605,0.550073639787561,0.561534421570271,0.561372472442327,0.559588386916198,0.556245185183083,0.551418962583715,0.547151853914045,0.546361365677454,0.546037269697936,0.545223979281759,0.54122311576462,0.540540759215073,0.540055272268583
45,0.541302782334846,0.295921493943028,0.428759664457987,0.481219518169138,0.511748873464006,0.53294327964659,0.548370003013409,0.559614872157423,0.559174221943272,0.557259825231707,0.553777189957782,0.548857757072995,0.544590389653592,0.543785479717486,0.543337921379451,0.542486921626243,0.538236620483849,0.537438943912221,0.536890512266555
46,0.5280750915404,0.295402876330133,0.42788848626716,0.480027045101452,0.510389086718879,0.531448888103722,0.546776293799691,0.557837894923097,0.557181536571524,0.555193840259213,0.55166210368772,0.546784777118568,0.542616713265527,0.541848821683026,0.541409962334979,0.540663315771353,0.536630686542695,0.535937808812041,0.53548460783931
47,0.517898408853198,0.294802258063578,0.426905152786604,0.478662595728711,0.50887375742412,0.529725557429206,0.544807474117186,0.555580520785914,0.554538696595933,0.552318558279722,0.54844156811082,0.543076570455249,0.538572823326357,0.537615306552302,0.53661743991753,0.535393982954009,0.529959919440992,0.528671260942905,0.527811014611744
48,0.526940422589758,0.294150906662597,0.425850605879063,0.477186740290704,0.507256990516247,0.527858095091049,0.542605417591777,0.55302697661502,0.551508976917556,0.548976842096839,0.544610600716057,0.538522301197881,0.533519887009432,0.53229625265127,0.530553269434147,0.528733196246809,0.521811878566131,0.519999623000274,0.518830773520106
49,0.529939056457181,0.293613959758866,0.424939712360052,0.475901450830992,0.50580331387735,0.526254813444612,0.540845507250715,0.551048479241649,0.54928603285411,0.546661603080412,0.542202217629027,0.536096855184092,0.531190869352277,0.530018082022124,0.528339461341879,0.526807040867623,0.521053506258453,0.519903188683651,0.519270134435107
50,0.519202727742427,0.293133176888194,0.424099295741836,0.474704835429889,0.504424846083699,0.524779770343295,0.539295286894693,0.549339889033697,0.547437437690733,0.544813969669495,0.540417731132207,0.53454326563347,0.529911615415979,0.528875917214518,0.527468480450321,0.526379280472621,0.521928489797916,0.521327021087571,0.521070218217045
51,0.540593353410185,0.292589789673759,0.423174372075248,0.473380887618353,0.502933654752482,0.523137802066043,0.537463115665755,0.547266340262691,0.545090248456629,0.542338793817359,0.537759905964834,0.531658668925338,0.526907321412086,0.525796645645747,0.524117192695074,0.522862107318503,0.517790718512775,0.51683222614625,0.516286818423713
52,0.554253387214414,0.292472441533113,0.422842481894316,0.472809225449329,0.50216718052456,0.522328196522961,0.536779086587273,0.546507773918246,0.544516990188502,0.542001891971688,0.537876762460875,0.532647838121457,0.528719212515299,0.528002793982431,0.527294130156129,0.527115333186127,0.525050401998557,0.525335552565281,0.525693436352832
53,0.55801775355248,0.292473255513131,0.422677978334977,0.472470992360313,0.501607695206857,0.521856593944257,0.536635863653735,0.546438654094697,0.54486431451432,0.542787071546159,0.539451990001298,0.535598736039822,0.532809103392628,0.532636223192567,0.533238486157514,0.534337817787577,0.535290128331826,0.5365901959406,0.537582315839248
54,0.556070465023624,0.29250605702607,0.422564376387383,0.472204428520991,0.50111351133486,0.521490891663902,0.536644448272457,0.546555930063246,0.54543209986367,0.543805279563935,0.541249190154573,0.538651340527646,0.536802357517542,0.537052706842906,0.538643179698976,0.540542201017481,0.542805493731782,0.544294459676809,0.545298358358726
55,0.541514241738004,0.292522942474842,0.422434952374448,0.47191550704601,0.500601478741161,0.521094728315999,0.536581040898182,0.546573578403237,0.545828455092017,0.544567384483658,0.542609502452814,0.5408761122947,0.539583563126117,0.540050589839654,0.542114372592545,0.544220271376804,0.546189739077846,0.547274483600002,0.547912036356323
56,0.548193047053917,0.292422660313386,0.422149042406118,0.471406377791458,0.499897055124309,0.520385406230387,0.535986551904289,0.545907442504508,0.545262072565692,0.544095427210737,0.54223228499288,0.540462416794503,0.538982721319987,0.539286686571569,0.540890634536828,0.542276799036764,0.541700993543088,0.541596764431172,0.541383937462628
57,0.551131772204362,0.292383009587145,0.421949943833844,0.47101653394364,0.499297733509033,0.519851667596355,0.535669621579569,0.545595505803851,0.54516609468888,0.544198176435167,0.542615872689728,0.541146318479606,0.539781329689294,0.540097127949676,0.541709176396738,0.542974463563099,0.542076719800545,0.541964129699613,0.541822292766228
58,0.553654520515245,0.292370643600439,0.421793083165212,0.470684870845012,0.498750595091942,0.519405096626756,0.535480565228581,0.54544325031126,0.545268417978164,0.544527908593313,0.543270830598916,0.542171884085558,0.540982428082884,0.541349707650765,0.543080141902216,0.54436661858992,0.543590871157093,0.543617844371118,0.54361023444664
59,0.558058955434386,0.292380811378453,0.421672400177024,0.470403497637974,0.498248999233352,0.519033753462975,0.535397854401129,0.545421845820913,0.545527684990708,0.545030820168866,0.544120145673072,0.543418051550099,0.542424087680162,0.542858386154954,0.544752523661853,0.546113115036846,0.545570442453013,0.545730676816967,0.54582175740183
60,0.54615886972609,0.292427591129966,0.421608069702389,0.470201399563681,0.497818694268454,0.518779240981966,0.535487602435217,0.545614284911465,0.546055782027967,0.54584502056855,0.545348330369556,0.545146373033445,0.544426804724326,0.544972621928189,0.547145633091924,0.54869490389902,0.548655053078538,0.549025426252631,0.549253441695201
61,0.565235237904347,0.29237736041485,0.421414421248657,0.46981891118504,0.497232451302068,0.518263922851057,0.535131373098658,0.545231628388873,0.545774444572165,0.54562425953327,0.545131322362974,0.54472061238571,0.54370740074153,0.544073640684352,0.5458022956115,0.546795057511239,0.545142774642327,0.544800799953978,0.54450694351672
62,0.551967926774093,0.292485314357796,0.421445472752458,0.469750701434059,0.496922375675924,0.518209421957971,0.53551475863733,0.545788237191361,0.546762626557059,0.546977356235186,0.547035776870913,0.547375210990961,0.546866438256113,0.547478118395693,0.549835762306634,0.55143670528687,0.551647886087692,0.552181560824894,0.55254187528492
63,0.54849831373082,0.292482127978185,0.421327148822866,0.469474642774542,0.496432962716102,0.51784920013615,0.535375554598895,0.545670710494792,0.546800688517082,0.547113339092043,0.547234850442944,0.547465733045443,0.546750790003763,0.54723475857672,0.549286100573819,0.550470264717662,0.549392824847773,0.549303118473769,0.549177224931878
64,0.553627478663785,0.292452589459577,0.421176336954289,0.469153186094606,0.495905418492462,0.517424814289393,0.535117498668571,0.54539845516337,0.546614778141497,0.546960561642534,0.54703626675913,0.547004659393271,0.545995310913129,0.546316651719641,0.547986319066369,0.548741982344892,0.546595997704567,0.546109635069694,0.545728283541606
65,0.555081715648818,0.2924674660459,0.421090529200158,0.468921691631741,0.495457107576573,0.51713364985348,0.535065741096356,0.545387242129236,0.546775775735741,0.547235577672126,0.547419146603814,0.547421465961109,0.546388297118492,0.546696131959205,0.548365384077955,0.549133999817876,0.54727800176402,0.547018020081407,0.546836854290529
66,0.564703988522961,0.292494838377631,0.42102636555601,0.468720774461308,0.495036943606289,0.516887979840752,0.535073326203823,0.545447514868107,0.547020204016102,0.547603190562564,0.54791397443391,0.547995221149507,0.546982405961135,0.547300876129931,0.549026516420447,0.549857570932957,0.54831197846571,0.548214101091267,0.548150211632869
67,0.566369484462177,0.292600052723367,0.421076070377189,0.468680221442792,0.494758167106246,0.516878250684979,0.53544926560409,0.54597111629479,0.547881431598278,0.548726803795425,0.54941349350696,0.549999323384654,0.549346632250549,0.549850986657683,0.552063473918723,0.553378691908167,0.553205072353593,0.5536714239402,0.553991050713084
68,0.529114890272373,0.292714961370333,0.421145573586693,0.468670182790828,0.494508732355074,0.516910780249276,0.535871412127801,0.546544664098448,0.548786592549079,0.549880579094103,0.550910500000727,0.551921587010424,0.551539738421147,0.552176625144998,0.554732725636533,0.55632077557031,0.556707204446905,0.557302285359493,0.557659171343014
69,0.527887421856422,0.292574378770193,0.420873696565194,0.468175642480492,0.493859619431319,0.516175062003637,0.534972470004373,0.545390277100865,0.547314941095274,0.548039391860027,0.548306159563664,0.547866459531953,0.54627488724608,0.546274178573411,0.547241822364089,0.547120334996205,0.542575429296501,0.540986445025345,0.539788280432324
70,0.528926735702597,0.292432832942528,0.420600256402115,0.467677058052563,0.493206534334866,0.515440297621175,0.534080291180649,0.544254016464029,0.54588705736986,0.54628577213328,0.54590558766113,0.544326547342101,0.541881147510652,0.541454881315769,0.541401795551013,0.540373936714661,0.533961516813163,0.531899577782452,0.53052620895098
71,0.52390763317171,0.292308365544896,0.42034967471331,0.467207473735954,0.492577569037856,0.514753882517719,0.533272616339513,0.54323482503739,0.544635191873433,0.544779621721543,0.543909436676892,0.541537280076829,0.538577812574874,0.537914783114725,0.537323281091213,0.535973461435295,0.529446254146553,0.527647296656446,0.526578860870552
72,0.535574303671433,0.292152016885496,0.42005609138819,0.466678280409631,0.491897766639878,0.513988057692928,0.53233661129292,0.542058021969717,0.543182060539467,0.543044791358585,0.541655513484133,0.538487912510649,0.535041844204925,0.534158887921506,0.533055320055471,0.531424165506871,0.524704128215067,0.522999483395988,0.522046437924818
73,0.530523226075174,0.292097676338063,0.419900419830298,0.466333022065385,0.491373225446156,0.513494998395565,0.531856125835427,0.541473430865039,0.542548520067546,0.542352999912244,0.540863722907615,0.537657618568287,0.534349478286981,0.533570917277584,0.532769870052419,0.531688074929235,0.526969174767353,0.526221715274754,0.525962559001982
74,0.528180181109825,0.292007528928911,0.419697622837509,0.46592372654295,0.490794818941252,0.512912999459378,0.531225522157385,0.540698981198072,0.541657602044993,0.541344847840084,0.539651852186016,0.536218563999075,0.532868202983151,0.532088662701369,0.531293877684479,0.530368076651587,0.526100949531922,0.525452078751098,0.525207714582749
75,0.531940051837772,0.291904919644457,0.419478727736704,0.465491770640198,0.490197332651989,0.512303179392228,0.530548261095872,0.539868607831966,0.540695487357505,0.540256970641894,0.538350249864444,0.53467442686325,0.531258103550558,0.530459708944833,0.529611078522885,0.52874930555954,0.524597049828085,0.523915335152791,0.523616762164852
76,0.526402807506363,0.291838736653629,0.419309870290249,0.46512577669299,0.489655419922773,0.511794639849308,0.530038717226281,0.539257528257055,0.540036705019799,0.539555740554215,0.537589834146533,0.533938473995124,0.530659988159855,0.529944382850946,0.5292916115708,0.528729676958648,0.525344258315637,0.524936091698214,0.524818002122613
77,0.506280433647726,0.291733655244181,0.419089477002174,0.46469018611327,0.489055250042772,0.511188887303059,0.529365260265068,0.538438166972854,0.539095414552078,0.538505345336838,0.536359646840455,0.532511135804112,0.529170860635149,0.528427501601624,0.527677282114603,0.527076944770777,0.523405086631475,0.522791243490167,0.522505343695723
78,0.503025266200547,0.291477438496891,0.418666957583474,0.463986270848032,0.488231485576468,0.510201295632317,0.528055142397731,0.536802139897531,0.537051629454321,0.536092490114701,0.533301521037534,0.528455987320154,0.524415890788478,0.52331291506329,0.521604284846543,0.520107868942299,0.513829076828488,0.512082277035921,0.511011123523819
79,0.493237795640729,0.29121057368078,0.418227241515759,0.463256308515859,0.487384837995126,0.509185590656594,0.526707838673475,0.53512782840281,0.534978234924376,0.533672294701455,0.530293813441473,0.524599981893376,0.520027027815579,0.51866225349081,0.51625848970081,0.514243919343032,0.5068754718684,0.504860443595898,0.503691019766178
80,0.493729931638427,0.29088305313618,0.417704407211653,0.462415329144941,0.486445812096088,0.508020652431584,0.525118716933279,0.533149361801158,0.53251430921572,0.530794025202485,0.526718400895971,0.520019234582745,0.514819121557841,0.513148272123486,0.509928762572598,0.50732906265579,0.498764448499901,0.496432242910118,0.495111120524411
81,0.491859040211296,0.290577678228619,0.417206181735013,0.461601437979944,0.485527151549482,0.506905318735886,0.523626061299445,0.531307063941522,0.530260058202516,0.528207517018703,0.523598374441844,0.516217685077628,0.510682530390436,0.508862839829791,0.505235491471394,0.50251524380608,0.494169643282892,0.492140535618238,0.491093042707161
82,0.5055417248996,0.290274963086214,0.416707654225158,0.460783050690411,0.484603406245444,0.505794025497518,0.522150443339171,0.529495971161208,0.528068297191011,0.525722519816006,0.520658286961429,0.51274859679408,0.507008021016379,0.505105089262695,0.50122805280666,0.498539333892098,0.490680867476541,0.488963036297299,0.488146848730589
83,0.512329652912746,0.29009432679488,0.41636687321117,0.460162220945152,0.483839361344615,0.504980038237975,0.52118758214279,0.528358278047138,0.526804844485176,0.524409703618157,0.519338866832775,0.511691527371215,0.506371805189418,0.504708178447432,0.501406589079895,0.499550723691223,0.494285439925606,0.493698948753341,0.493660806055107
84,0.510913902432846,0.289976511067643,0.416109264653867,0.459646059269714,0.483160643706013,0.504327489222324,0.520498265674833,0.527577054109841,0.526026268778692,0.523699441930249,0.518826315822116,0.51175615599081,0.507053936414349,0.505715792175197,0.503185901890748,0.502239279577601,0.499276462175001,0.499475845472673,0.499903303463462
85,0.465967517599846,0.289855000038341,0.415847374351742,0.459123016415967,0.482476353009826,0.503670338678776,0.519797947156331,0.526781386680331,0.525223282324447,0.52295039298009,0.518233773792483,0.511610353366946,0.507357568706684,0.506240548209314,0.504195807753096,0.503755173081848,0.501621707330403,0.501885491828136,0.502260707563802
86,0.478351589882372,0.289449938463335,0.415220081419914,0.45813411644687,0.481432763561969,0.50227304374368,0.517794577646091,0.524255300882757,0.52207999651782,0.519278353642744,0.513636152317667,0.505516728484598,0.50014817649941,0.498422862234846,0.494689908106952,0.492534599046871,0.48488386102861,0.482529791457205,0.481035396306063
87,0.471521609553343,0.289159176023995,0.414735719400283,0.457316630216736,0.480523804767656,0.501136623912037,0.516255595012516,0.52235042803708,0.519803923897506,0.516717902521555,0.510619304879132,0.501908128685984,0.496227219209458,0.494338311914114,0.490131857530809,0.487696225013262,0.479752470277283,0.477612138291396,0.476423078393227
88,0.478897299813342,0.288833391911887,0.414202218144532,0.456435481964868,0.479563371005347,0.499919083183261,0.514586028075715,0.520283436048244,0.517325075804371,0.513924198351626,0.507317666741943,0.497939258056193,0.491901042979314,0.489828188579402,0.48508840938791,0.482338981866465,0.473941094442621,0.471817949303444,0.470707657601892
89,0.480911830107327,0.288579942786569,0.41375947289238,0.455661898112462,0.478687390125147,0.498871174394221,0.513218445504032,0.518620349689774,0.515407299509856,0.511844734026188,0.505017670516704,0.495502123901215,0.489544081774929,0.487520208329924,0.482858881447484,0.480430352006091,0.473400719130282,0.472033773914008,0.471483492827862
90,0.468147352343933,0.288355223291788,0.413352294610153,0.454929169983834,0.477843446449849,0.497894263665277,0.511978286705095,0.517129374484982,0.513729410788245,0.510070113684984,0.503139045939545,0.493680765048977,0.487937604800207,0.486027175514628,0.481598390323611,0.479591410050745,0.473891811048199,0.473081649412784,0.472885422488856
91,0.459590631899628,0.288048366084992,0.412835872995359,0.454061268080041,0.476892573636446,0.49672748986559,0.510413076873928,0.515217273695336,0.511489177235756,0.507602543894886,0.500320468020766,0.49045613138387,0.484533224570495,0.482521370969535,0.477744499055689,0.47552516677632,0.469072627518113,0.467816961054637,0.467256757238352
92,0.456010783632482,0.287695099614314,0.412255696447659,0.453113692073027,0.475879064720451,0.495455172862503,0.508670724079838,0.513079174176526,0.508956913577872,0.504786039480816,0.497048558963697,0.486597795964427,0.480360082084562,0.478177716591101,0.472868161357014,0.470279606176492,0.462783104179821,0.461072727417453,0.46019999715011
93,0.447805007772004,0.287334291992375,0.411661492351,0.452145830442725,0.474849498101175,0.494165692035309,0.506906007076368,0.510919079592006,0.506409724235758,0.501966820950672,0.49379999033497,0.482826355450911,0.476342451797008,0.474029977569558,0.468296510127787,0.465487788453669,0.457564697191667,0.455760508505384,0.454855109805936
94,0.455730783965807,0.286932930598977,0.411010514491234,0.451107701327091,0.473765617798399,0.49278527373516,0.504988584322981,0.508564678880128,0.503615815045611,0.498857380453015,0.490182420307792,0.478555520732907,0.471734376170298,0.469245453566302,0.46296021069153,0.459825004299931,0.45119606713806,0.449172452441389,0.448138168979184
95,0.456051646931594,0.286609268004082,0.410455259458604,0.450177553101088,0.472764855606002,0.491579262310914,0.503385602353015,0.506632369107634,0.501403095350314,0.496482012043401,0.487587689186743,0.475849594870226,0.469137969123517,0.466712559902796,0.460515309769134,0.457713532399334,0.450403632914581,0.449077424268808,0.448551648120758
96,0.452653243499729,0.286304512748716,0.409921486300694,0.449269378736709,0.471781399274478,0.490418439844012,0.501865610350872,0.504813785801612,0.499349872778871,0.494309425576317,0.485272729878277,0.473550133983469,0.467029247368927,0.464703818592474,0.458677744221165,0.456240162819849,0.450047612870796,0.449170455241552,0.448921677384688
97,0.447459782129978,0.285990935564354,0.409373621639281,0.448341981204592,0.470783778288675,0.489240210187884,0.500316939609705,0.50296078029523,0.497255170776941,0.492088572811706,0.482891636358631,0.471133396324916,0.464739334110805,0.462473117062524,0.456498887930807,0.454258932682955,0.4484987732101,0.447697395392557,0.447453309693252
98,0.458584119262125,0.285656182563676,0.408795524052484,0.447376925067721,0.469758170776858,0.488016635024185,0.498689781712261,0.50100748406285,0.495031098865448,0.489711493936354,0.480299896272272,0.468393252729372,0.462021109080575,0.459754353072509,0.453667539665345,0.451439351085126,0.445529834170941,0.444565262064141,0.44417832360674
99,0.464808352050459,0.285417506013239,0.40833947835212,0.446549090738652,0.468838266321607,0.487015663393209,0.497458560656659,0.499579886085808,0.493515808902891,0.48821267340657,0.478900661480252,0.467412940014766,0.46150348094904,0.459468979418813,0.45388648791279,0.452275957955769,0.448075755491853,0.447824670196506,0.447927162442547
100,0.467418525350698,0.285235499807184,0.407956785248149,0.445803853623698,0.467982896474633,0.486152864416172,0.496468645756791,0.498469835212783,0.492422262082941,0.487227489676543,0.478176354865085,0.467361977793438,0.462073167080941,0.460343921265177,0.455446763808045,0.454559996627613,0.45210065843564,0.452447496498983,0.452915221100764
101,0.465497724430887,0.285081680437299,0.407611441119683,0.445100354216416,0.467160923595273,0.485363632156342,0.495603067030911,0.497521188128443,0.491536730281353,0.486486797174105,0.477751035073414,0.467656633646604,0.462972273075318,0.461527554368217,0.457253154144511,0.456950262970874,0.455592563615045,0.456182589843249,0.456754805297692
102,0.439050585292707,0.284922312121538,0.407259605336332,0.444388373142281,0.466333898852509,0.48456816382993,0.494719739423468,0.496546302421354,0.49060616467213,0.485676638272745,0.477196866722181,0.467662682375307,0.463409193688441,0.462148068564805,0.458231400536728,0.45819604296344,0.456949715295372,0.457363429142383,0.457764707096691
103,0.436760554329002,0.284635142026708,0.406747337446612,0.443495367069022,0.465385841083162,0.483409906900494,0.493154260336415,0.494638671800542,0.488424042632983,0.483300912869219,0.474475246154781,0.464375588092987,0.459656702028973,0.45809680279074,0.453275864929979,0.452249470072975,0.447535585131824,0.446280102634297,0.445514995047729
104,0.432595000308108,0.284346359152504,0.406230615813862,0.442595397841286,0.464433984745304,0.48225286785191,0.491592771446497,0.492741076919414,0.486261534694359,0.480957231166752,0.471814917006714,0.461237212810706,0.456167427786124,0.45438713527198,0.44889807359652,0.447248124280245,0.440877525254635,0.439108970795649,0.438092960004217
105,0.428800703644661,0.284043112164096,0.405692717842832,0.441670169234826,0.463464893814277,0.481068149909011,0.489982907685017,0.490783726348977,0.484025131341199,0.478529724155337,0.469056794744522,0.458001784179675,0.452614722793914,0.450643486337298,0.444577313267216,0.442470426441833,0.435190755604861,0.433285313698804,0.432260932798284
106,0.421113266021447,0.283728671799699,0.405137671311697,0.440724240309286,0.462482214877132,0.479862929643056,0.488337302241135,0.488783317630265,0.481737519325586,0.476046708902192,0.46623979345443,0.454725924473118,0.449063961116855,0.44693291057403,0.440378296257473,0.437950903500988,0.430240381831962,0.428373242627487,0.427427222999227
107,0.433785363236344,0.28337716259944,0.404531697800177,0.439721378438284,0.461459583065037,0.478579814292918,0.486551886770704,0.486601377383001,0.479215245495896,0.473283365134641,0.463060644260221,0.450958547731638,0.444942975983686,0.442615659854746,0.435472899526975,0.432657039721348,0.424281237112421,0.422284215247649,0.421271833033949
108,0.432463216060567,0.283128454783388,0.404056194243987,0.438856742305472,0.460540753640032,0.477530609520355,0.485190693016913,0.484987915589129,0.477455024309677,0.471464033624925,0.461175720753243,0.449163242199835,0.443352758113701,0.441135730130583,0.434231753222743,0.431867691471285,0.42538612747384,0.424394704675029,0.424092071916844
109,0.436643177359981,0.282882773164366,0.403583477541368,0.437993810892331,0.459625376906463,0.476494513346754,0.483850621575335,0.483403888421505,0.475733185538421,0.469690511783183,0.459347927865687,0.447432822537917,0.441813427994771,0.439692321318307,0.432971738891593,0.430941151725502,0.425565214160616,0.424996534601833,0.424926544269561
110,0.43712150399194,0.282677298172616,0.403162338681465,0.43718503411254,0.458752241096229,0.475556904822867,0.482685468595023,0.482052918569476,0.474319276663864,0.468292666022886,0.458021096726515,0.44642312202891,0.441149471053914,0.439201974462663,0.43286120952587,0.431312091100734,0.427277323549165,0.427173772960968,0.427365520951565
111,0.442397758552263,0.282485079320713,0.402758364123372,0.436393835362359,0.45789446131593,0.474657069736101,0.481583835346908,0.480785775488767,0.473012173697348,0.46702007867356,0.45684882646782,0.445597066785959,0.44066276703838,0.438877667545113,0.432875805561939,0.431712261717481,0.428520524204456,0.428603705823689,0.428863110229318
112,0.438573120812681,0.28233808782257,0.402413908914923,0.435665644376092,0.4570856368384,0.473870153659166,0.480680731206667,0.479780649299911,0.472047159039717,0.4661599878059,0.456216126911588,0.445520523960969,0.44106303841137,0.439507699419504,0.434017857253223,0.433369425021527,0.431323990125471,0.431738801946428,0.432183849851891
113,0.435478369461015,0.282172603014449,0.402046044082337,0.434912335765153,0.456260832503855,0.473047936309177,0.479706652856376,0.478679143711866,0.470945961487677,0.465122653324748,0.455320009999166,0.444983389497173,0.440811766235758,0.439375832261918,0.4340998082486,0.433624045479956,0.431580871167757,0.431798407411316,0.432063674995521
114,0.429828772585812,0.28199441025591,0.401661991066767,0.434141588357392,0.455425884639212,0.472203552075673,0.478685952803863,0.477514117983688,0.469754032413682,0.46396632036719,0.454245714652974,0.444135610627352,0.44012781687845,0.438743845947181,0.433506209335094,0.433023870084299,0.430553682499594,0.430469710970808,0.430517677370659
115,0.42221543140741,0.281786935159487,0.401239740780489,0.43333040044091,0.454564219952404,0.471298356702041,0.477548803433396,0.476193326679794,0.468350767507491,0.462545322112883,0.452802068893708,0.44271109635223,0.438697988034958,0.437276493869069,0.431845879233061,0.431143544405783,0.4277668279302,0.42725228130691,0.427018289518916
116,0.42177206791715,0.281538512842946,0.400763511230057,0.432462655813852,0.453664567446868,0.470305653930981,0.476247105274772,0.474653552330724,0.466655429687446,0.460764405061208,0.450869115104881,0.440557233886872,0.436358826836228,0.434807914010766,0.428947734059081,0.42782947270391,0.423166561625711,0.422138993732965,0.421587222944423
117,0.409394701662365,0.28129871476043,0.400297310877778,0.431604370125098,0.452774824575763,0.469337945088009,0.474987239538174,0.473170272383253,0.465034636166723,0.459075308558281,0.449063596562544,0.438613420059929,0.434315683637156,0.432689658344063,0.426558177428949,0.425230072965588,0.420142069157029,0.419072273277576,0.418541982252421
118,0.386622975265627,0.28098841466974,0.3997381081952,0.430650902510179,0.45182034628115,0.468216686013398,0.473441296366948,0.471306367899408,0.462912044899627,0.456774062399685,0.446437525122134,0.435468337044528,0.430787707542352,0.4289377852044,0.422136262283754,0.420235066486555,0.413649291373394,0.412022652306034,0.411138586985536
119,0.471681319091294,0.280544347028626,0.399002979462575,0.429521695829811,0.450746131835989,0.466807444856953,0.471359775026531,0.468728370490625,0.459856929180972,0.453344106136543,0.442313897557552,0.430161000949029,0.424616381606055,0.422289660286835,0.414129420131094,0.41105365906381,0.401311260732302,0.398436129055457,0.396751522855056
120,0.481862463599594,0.28072871986508,0.399099381221532,0.429243690236423,0.450302891142727,0.466796629684201,0.471811059848176,0.469493476035271,0.461224390936525,0.455314424026782,0.44546107826129,0.435718309547297,0.432205204997086,0.430979872818442,0.425703828827542,0.425698083228175,0.426126041502498,0.428174348978945,0.429992621125366
121,0.479044813617218,0.280976789926677,0.399290135642966,0.429070755173543,0.449940942758733,0.466968610297781,0.472568382806312,0.470646572472059,0.463077700909239,0.457844663095142,0.449272048498418,0.441956884342933,0.440314258927804,0.440046595122333,0.437201240385875,0.439470902488448,0.44558156012092,0.449470362362867,0.452301793685164
122,0.474867865738234,0.281198208798334,0.399452619713065,0.428873468040366,0.449562750616076,0.467085213769972,0.473203139576469,0.471623619782842,0.464665405968712,0.460010801831209,0.452497308486515,0.447032220570623,0.446654724849392,0.446981108699651,0.44559148587692,0.448938587850105,0.456348225299304,0.459950652753139,0.46233232634336
123,0.476708089727848,0.281384605165731,0.399574951817073,0.428638943763423,0.449158784056754,0.467124502905931,0.473678489454966,0.472378205905844,0.465929860660503,0.461747520860431,0.455065042115495,0.450910112217441,0.451282481188892,0.451912042770931,0.451226170883165,0.454825441798415,0.461243323828911,0.463823718638671,0.465390083256119
124,0.472894664839564,0.281578033826966,0.399713767733986,0.428426638381264,0.448773620275576,0.467196125441901,0.474192571083277,0.473172014887655,0.467222184995378,0.463490544371845,0.457577429933807,0.454540860186404,0.455469149293931,0.456298078679269,0.456069214621121,0.459692862912153,0.464970365409422,0.466804901399441,0.467870958345842
125,0.466843057500806,0.281739763848445,0.39981639232372,0.428181117909786,0.448365853445808,0.4671988041587,0.474565062015276,0.473769067174817,0.46823050649613,0.464859305423969,0.459527877661668,0.457205703582233,0.458349815263339,0.459203182647509,0.459002826341089,0.462264607111881,0.465719423991805,0.466712094717777,0.467253115066246
126,0.458855832628886,0.281855772897791,0.399863297912574,0.427881659779099,0.447920336140971,0.467096627991818,0.474734068128053,0.474089918582078,0.468853541204297,0.465734953374484,0.460770947314004,0.458743235171347,0.459781713241977,0.460502354973157,0.459949803150362,0.462549710596661,0.463779313795687,0.463921927977502,0.463959298819662
127,0.457460749927854,0.281914810777412,0.399838654752816,0.427511612137963,0.447425238879628,0.466861938270349,0.47465260025226,0.474074788718494,0.469017185901613,0.466033137609534,0.461209787005081,0.45906523727149,0.459710667881215,0.460164580702049,0.458935877358343,0.460655938647036,0.459461998580868,0.45879279674658,0.458367387681894
128,0.467774980799283,0.281963593805949,0.399804144339356,0.427134146457332,0.446927170765602,0.466611860481268,0.474533290273354,0.474005384108021,0.469098956536426,0.4662222963099,0.461490697326626,0.459170414451937,0.459431990324324,0.459644998531637,0.457836146051165,0.458886473969253,0.4562725961504,0.45532303524439,0.454808605932441
129,0.463839525052192,0.282081595728355,0.399866369146367,0.426859095097371,0.446506613163273,0.466546698765695,0.474735031326755,0.474353447324187,0.469723438339307,0.467067837087007,0.462645183007985,0.46057688562073,0.460838611198904,0.461030810782895,0.459243066706309,0.460295783370306,0.45837348290823,0.458040455541544,0.458027550854073
130,0.460563276925763,0.282169815569755,0.399893422344762,0.426551446773085,0.446064436729923,0.466416516751152,0.474807942677457,0.47452591763388,0.470102245027634,0.467599344046701,0.463353900128936,0.46129832913698,0.461387035463087,0.461471836637584,0.459476042020051,0.460296698265225,0.458106612267008,0.457770112828628,0.457751130279714
131,0.471072121064461,0.282233879427918,0.399892264525919,0.426218076033634,0.445605842155289,0.466235295525727,0.474778749838559,0.474559226961125,0.470286602091593,0.46788345733582,0.46371652865054,0.461511181157919,0.461327319970968,0.461259967147885,0.458939999757792,0.459434912642606,0.456657675955428,0.456148494684666,0.456007768838968
132,0.469334430805549,0.282368084874559,0.399989253782881,0.4259884711985,0.445225543390873,0.466241910708761,0.475075097247434,0.475015324693281,0.47102133065666,0.468834230838229,0.464968100968319,0.463044120183253,0.462958703139482,0.462944256418837,0.460846621963358,0.461586634074491,0.459923099563405,0.459999473078961,0.460276997523287
133,0.457565762612397,0.282486685180738,0.400070254697521,0.425746473177133,0.44483837455575,0.466218781777777,0.475305694947118,0.475378592229258,0.471620268448383,0.469605889558221,0.465955945378029,0.464154850167315,0.464043587587209,0.464015067403198,0.461954123999991,0.462716736710229,0.461231294347937,0.46134431610545,0.461614333436627
134,0.447774630695723,0.282522326116618,0.400044453051387,0.425399180330535,0.444376850987836,0.465995541648238,0.47516784505942,0.475252914422624,0.471562295168877,0.469563677931092,0.465834332352409,0.463625929931509,0.463084298250131,0.462829327889536,0.460236234793111,0.460451259635419,0.45740921761508,0.456798402331149,0.456546025034726
135,0.44532370941289,0.282492107127426,0.399933577012305,0.424968552311143,0.443857844938131,0.465617435990667,0.474745495937405,0.474750947441576,0.471003862096417,0.468908487475186,0.464896074733443,0.461952119962128,0.460766976311263,0.460182205002906,0.456782893285617,0.456240682681903,0.451275428539568,0.449924837809606,0.449196942480444
136,0.496638377724245,0.282448123838298,0.399805639534578,0.424522311249961,0.443330328517627,0.465211762700536,0.47426959108082,0.474178755986921,0.470353572527413,0.468146108822615,0.463835723340924,0.460191154321682,0.458447804988867,0.457590541604478,0.453542839664834,0.452478012746838,0.44655395467493,0.445006657999392,0.444209601566191
137,0.498785048649234,0.282915559174139,0.4004138916469,0.424845174627962,0.44340656639331,0.465808611442674,0.475499054521257,0.475742616772511,0.472557178240691,0.470851529919498,0.467393898279934,0.465220715560797,0.464732340960506,0.464555503686769,0.462432426424433,0.463411753097801,0.464130262306118,0.465691573338629,0.467127107051226
138,0.490462521508657,0.283380728011269,0.401031016675224,0.425189924741324,0.443500209463651,0.466429179890887,0.476749084285327,0.477322283102389,0.474756136348616,0.47352488861964,0.470847087823699,0.469908794514351,0.470376306934084,0.470690566476658,0.469934754998118,0.472156119611774,0.475826338462544,0.478212417718289,0.480054298242632
139,0.489365807010726,0.283774141490844,0.401558410858653,0.425453748604786,0.44353398976578,0.46687857276032,0.477680205215902,0.478477129598324,0.476367228924451,0.475451690667786,0.47323921378301,0.472889442992299,0.473723551459444,0.474200691078735,0.473921122179276,0.476362768239153,0.479619304755258,0.481314293062377,0.482532269526203
140,0.490037703535614,0.284145963984524,0.402065643620571,0.425707782774779,0.443561475193519,0.46729591104715,0.478539638010036,0.479531818018146,0.477827141652915,0.477176197446498,0.47532570144282,0.475347283479358,0.476351245566966,0.476886860006245,0.476806750479529,0.479189472989303,0.481505742178279,0.482535861021966,0.483264797244408
141,0.48632128516085,0.284508522398724,0.402569526714539,0.425969229056244,0.443595512278368,0.467714406845685,0.479386609758442,0.480564350778669,0.479241310360084,0.478830517767899,0.477292015876078,0.477580459130804,0.478664331216943,0.479215047174335,0.479226112243598,0.481469733589142,0.482933190019228,0.483523818441073,0.483978923398796
142,0.481846947200578,0.284832831615783,0.403029085013042,0.426195468639077,0.4436044069509,0.468054432067084,0.480082964794921,0.481395444941515,0.480373314378505,0.480125786016812,0.47875330928346,0.47904176811374,0.479996359743573,0.480457677749734,0.480290192235721,0.482159024608309,0.482323347555559,0.482376685682954,0.482503414027856
143,0.491865156028543,0.285115183603623,0.403438315564634,0.426379621166457,0.44358325060353,0.468305537508993,0.480612711601753,0.482005827535596,0.481201036010974,0.48103915670937,0.479690090918357,0.479737499816444,0.480391519822774,0.480682323775843,0.480130409016052,0.481475949901841,0.480173611454236,0.479708074980357,0.479532826664919
144,0.483182419274511,0.285453634179752,0.403933223948696,0.426662036486666,0.443635942304921,0.46873113209392,0.481436721558558,0.482996887434704,0.482524269593022,0.482556764870711,0.481440465875553,0.481648482615907,0.482348321298552,0.482661386672232,0.482250360870931,0.483663535501236,0.482857137304497,0.482798252686894,0.482974070006525
145,0.462821178358793,0.285720989975695,0.404337193339429,0.426860729387527,0.443627718432187,0.468988626561763,0.481955827514176,0.483586579999664,0.483302705906855,0.483395110220078,0.482260619107573,0.482182697867481,0.482577176150996,0.482729555598394,0.481968502996918,0.482950783060594,0.481034986283304,0.480552737421001,0.480439742028641
146,0.445654715967524,0.285842912658471,0.404546585307205,0.426868764617338,0.443481553293609,0.468887383148993,0.48184018820059,0.483346208090326,0.482976450241104,0.482875577140575,0.48125699875746,0.480093852176434,0.479584537420895,0.479269177679744,0.477330597791522,0.477110704254808,0.471964540691228,0.470183653961014,0.469197788964154
147,0.434961506681248,0.285848016157278,0.404598949749659,0.426724058506634,0.443227240532269,0.468508474938891,0.481235778065596,0.48246920032029,0.481814929636225,0.481344999196695,0.478933080867693,0.476212069147172,0.474503702380374,0.473580956658006,0.470089331613675,0.468432685299936,0.459815705282233,0.456836810037024,0.455121707779914
148,0.44399305292473,0.285784635736091,0.404557761210422,0.42648924270614,0.442910646416403,0.467972222882448,0.480357692307888,0.481240446055361,0.480203064651959,0.479285912924361,0.475961526520375,0.471572429585488,0.468671290098716,0.467161351490872,0.462177056753849,0.459293986950406,0.448236779643204,0.444664308093387,0.442669261360444
149,0.450010293340447,0.285783992437592,0.404599095942982,0.426337237577831,0.442653999882229,0.46759302853652,0.479764326640437,0.480397221622535,0.479114293047386,0.477893530306808,0.473958133915583,0.468551742810772,0.465054558985967,0.463289017282821,0.457730676866523,0.45463860356365,0.444378984400369,0.441672783381733,0.440379853935808
150,0.47427822065107,0.285823825296036,0.404694788493749,0.426241788676053,0.442438920171788,0.467321467319797,0.479364865139657,0.479816534524121,0.478381084266507,0.476954169849685,0.472611192016684,0.466614689569004,0.462889878754699,0.461064994164371,0.455447668051217,0.452642622659951,0.444257255379761,0.442618374780263,0.442057457851275
151,0.467469585553978,0.286022829298362,0.405009611385624,0.426370947614871,0.44238658446294,0.467465396494579,0.479697029633766,0.480200025931746,0.478925682468562,0.477592719810007,0.47341955201313,0.467907210827857,0.464803741712859,0.463364501514632,0.458858639802117,0.457436019548591,0.45365228200996,0.454021921630874,0.454781624478978
152,0.471967128519184,0.286169146392592,0.40525625520629,0.426437972154751,0.442290453972156,0.467488876759661,0.47981197117957,0.48029795248731,0.479086413301267,0.477755295344582,0.473574333393719,0.468182648494444,0.465346323224399,0.464080790976888,0.460069684288003,0.459238157841784,0.456806660164459,0.457364225750749,0.458083044615705
153,0.448249845215375,0.28633993594682,0.405539801376695,0.426548554502458,0.442226936278209,0.467589554909309,0.480058357926772,0.480568366522795,0.479472237182626,0.478193976862535,0.474101740496343,0.468988519957338,0.466509890557499,0.465454201763072,0.462011316922591,0.461771603018098,0.460534069755932,0.461269077939364,0.462011597096546
154,0.443580746324194,0.286386520104408,0.405664591471324,0.426511296075114,0.442066754058075,0.467315696548703,0.479632338235137,0.479933447278032,0.478668725363746,0.477165945381086,0.472632137587642,0.46681516043664,0.463895621265366,0.462610379213435,0.458534764006905,0.457629047316208,0.453757529229311,0.453017443598289,0.452676054193146
155,0.452568496425368,0.286402013271762,0.405746755475517,0.426435404073568,0.441880456949794,0.466975246524757,0.479091794748054,0.479154415994185,0.477682245106366,0.475926680829723,0.470910849644349,0.464354832981185,0.460993978922224,0.459485634500809,0.454802917305809,0.453340753514116,0.447750137767005,0.44630150907429,0.445532905733595
156,0.442403615168943,0.286476000673459,0.405908494627269,0.426441485574515,0.441753373107783,0.466788683460729,0.478826151795753,0.478744257921785,0.477189171108614,0.475305762997959,0.470057293186586,0.463253877436354,0.4598644113837,0.458358917956235,0.4536931213571,0.452352184955307,0.44739372719258,0.446416491362288,0.446052765045767
157,0.448867732200275,0.286482127252205,0.405977785573478,0.426360088546094,0.441565640394732,0.466444766657982,0.478284180486829,0.47797500911715,0.476226588663079,0.474116957744789,0.468455434172594,0.461082002249353,0.457401604513845,0.455754805274757,0.450698998087431,0.449059341686796,0.443311711567661,0.442035592665504,0.441473440409393
158,0.44999688870713,0.286530805349037,0.406104429808857,0.426338098469667,0.441420969259776,0.466213619985405,0.47794482133278,0.477479277332882,0.475630910001129,0.473389617045792,0.467504038925416,0.459930733160293,0.456263961685479,0.454640897916707,0.449646346113624,0.448182089848395,0.443196253682694,0.44236567316648,0.44213418377079
159,0.43837596348639,0.286585692804262,0.406239743531308,0.426328350048323,0.441286099115494,0.466007418087643,0.477650957152412,0.477048022832873,0.47512342559325,0.472777187970771,0.466722484457074,0.459050939435696,0.455466380210621,0.453899283316168,0.449042311519451,0.447803295607717,0.443555435682758,0.443050540642591,0.443026081717188
160,0.440541261147784,0.286564369328089,0.40627067515632,0.426219260287671,0.441082599079459,0.465622608619519,0.477042757061068,0.476206639964863,0.474079294371131,0.471513359085685,0.465074797369092,0.456908033382282,0.453077726063818,0.451385624627722,0.446159426262663,0.44461901369011,0.439385800071342,0.438373292780787,0.437965404438045
161,0.447450820345225,0.286559104344941,0.406321763231801,0.426131845160252,0.440895444193837,0.465282441263941,0.476517626177749,0.475481473882827,0.47319511180989,0.470456727851179,0.46373194360416,0.455268864452767,0.451360663213906,0.449635909673519,0.444296211201744,0.442738475981253,0.437572699189451,0.436643512738585,0.4363073733526
162,0.450731328519112,0.286599692407966,0.406434518235036,0.426107438255438,0.440753631416948,0.465061627905665,0.476206602422992,0.475044107418056,0.472694474974319,0.469878153455292,0.463051281432798,0.45463624063863,0.450918684699411,0.449303955764986,0.444235977604807,0.443038121748642,0.439049671904411,0.438675719285358,0.438724672942764
163,0.438391588560247,0.286660724316791,0.406575411123129,0.426114208905417,0.440634876624607,0.464900156909252,0.47600123327561,0.474749250943384,0.472382778871529,0.469534400124854,0.462692228108587,0.454469598422069,0.451033028976974,0.449570043862997,0.444874965581622,0.444094075838815,0.441232761341951,0.441276745139244,0.441579396473947
164,0.445671320910432,0.286640687737185,0.406605295872576,0.426015372431626,0.440443305440629,0.464547026791548,0.475456874641512,0.474009843283831,0.471486924718727,0.468477025324685,0.461371834574082,0.452865483815738,0.449307198589187,0.447772475086638,0.442829605038341,0.441810721151791,0.437932627915582,0.43737264237658,0.437210977064574
165,0.441974970305914,0.286669487037584,0.406700551913601,0.425982517025341,0.440298935910015,0.464318877735156,0.475136911856397,0.4735717105784,0.470991743605244,0.467917622738487,0.460738195162821,0.452302953888942,0.448906769993921,0.447455003410525,0.442693170176517,0.441888611462785,0.438601657798181,0.438314160597413,0.438355216572889
166,0.437102152450208,0.286674345892384,0.406762510778802,0.425919841535181,0.44013486074004,0.464038541156368,0.47472547776108,0.473015935235999,0.470343339193857,0.467173458676605,0.459859075753586,0.451369859631975,0.448020118424652,0.446585192794134,0.441819015836929,0.441024945474824,0.43762430484901,0.437238922144124,0.437201536144695
167,0.446916989524986,0.286648921904946,0.406781850041235,0.42581775637189,0.439944525848915,0.46368955150247,0.474194086191704,0.472305456371745,0.46949457365001,0.466188613631787,0.458663400589282,0.449975851233014,0.446552312987837,0.44506864084093,0.440119018696687,0.439162179856764,0.435174992898424,0.434510025290549,0.434279243258842
168,0.455161632780462,0.286688784030129,0.406889215009237,0.425803491584772,0.439816449738141,0.46350564355228,0.473958019951346,0.471989322873324,0.469167471193709,0.465847894779849,0.458346891872429,0.449897180530807,0.446745026977962,0.445400007529847,0.440783240342521,0.44019150170364,0.437339733783138,0.437228837025291,0.43739907212617
169,0.450314569243136,0.286781113706241,0.407069181421694,0.425864142846196,0.439741951148067,0.463461071760504,0.473967970245888,0.471998883386581,0.469267590841536,0.466029730915953,0.458729867062066,0.45081885802239,0.448149565127225,0.447050847756288,0.443050574761776,0.443064622727287,0.441862414261153,0.442413830083087,0.443017672656449
170,0.375139359149002,0.286839007613289,0.407202955311331,0.425883540908396,0.439639543764782,0.463339154226257,0.473838681334736,0.471824502140149,0.469121569093183,0.465905323721058,0.458684865415716,0.451048101167114,0.448613931592256,0.447619587762494,0.443841754569599,0.444011835210321,0.442848535053998,0.443228856679495,0.443658886324477
171,0.382091011169953,0.286464562209587,0.406751576726041,0.425357774898691,0.439176274936025,0.462142631381444,0.471784457857087,0.46907157758128,0.465617663208283,0.461677646820641,0.453099711322622,0.443066390029454,0.438781004730003,0.436753778038977,0.429997916278465,0.427197446773113,0.416450833885528,0.412293185563331,0.409599960547637
172,0.388308650862618,0.286152089693305,0.406372342740865,0.424892596961574,0.438754072532525,0.46106754195291,0.469963630991071,0.466649161352351,0.462571236911614,0.458043748933743,0.44840150271829,0.436650181910429,0.431185573044627,0.428527027833629,0.420015883227884,0.415758839783288,0.401863046581627,0.397053759182719,0.394188150876808
173,0.387584648240452,0.285893815464103,0.406057190331982,0.424481935781941,0.438369145403637,0.460103100679168,0.468354632532792,0.464525427206084,0.459935094102997,0.454937792867783,0.444479492392584,0.431563191154836,0.425434351191744,0.422444272976195,0.413051450550063,0.408315862433005,0.394639091130986,0.390699854759787,0.388605031694669
174,0.375697162838174,0.285644827905853,0.405746629234405,0.424071937939332,0.437985819368886,0.459152544017322,0.466780754170065,0.462461436139528,0.457394153845406,0.45196990624375,0.440792335515375,0.426945572397481,0.420375671163048,0.417181190746396,0.407255637781467,0.40239749224552,0.389723426072765,0.386688070768018,0.385239734518134
175,0.377593134182814,0.28533748369686,0.405348416192935,0.423578353139035,0.437548482574034,0.458065010698198,0.464967590214627,0.460088503494815,0.454469022505423,0.448555452797744,0.436548562944097,0.421598778867049,0.414474919236411,0.411011233203154,0.400346787199836,0.395150663237382,0.382378660140463,0.379466438247884,0.378055027401155
176,0.366046820540754,0.285057464705521,0.40497862408175,0.423106201236775,0.43712645863791,0.457029248661654,0.463258695822749,0.4578687688772,0.451760340607784,0.445425796699109,0.432734826059173,0.417003377902705,0.409605390607758,0.406029761358815,0.395059818665934,0.389947414961719,0.378282025708828,0.376003137710486,0.374979911562987
177,0.369905707498254,0.284723359276857,0.404526564840797,0.422555944982085,0.43665454812591,0.455866206343068,0.46132623902492,0.455360225726575,0.448694246382806,0.44188166793928,0.428404282050999,0.411720045482562,0.403922528729879,0.400159142803367,0.388643329633179,0.383349976987543,0.371616225501632,0.369274413548805,0.368141294939652
178,0.381504873374157,0.28442919492511,0.404120100617902,0.422041879494295,0.436207545914697,0.454781804481411,0.45954719488794,0.453071176437994,0.445928755495894,0.438722067852031,0.424632305060473,0.407364435601694,0.39947148626195,0.395690472087447,0.384097039355454,0.379062827858765,0.368618434155745,0.366877752778215,0.366111082358556
179,0.379543230659489,0.284218738924706,0.403821193095896,0.421620686072625,0.435822832791054,0.453879314621316,0.458109276927178,0.451251923740572,0.443783482920629,0.436329257846446,0.421918660285847,0.404642936982952,0.397096290564263,0.393540151979902,0.382523859842768,0.378324447084075,0.370734524779202,0.370218850385211,0.370214286603827
180,0.383408073076337,0.284007540178523,0.403516018278408,0.421191187432622,0.435433926305392,0.452972453792494,0.456669054590041,0.449437574717238,0.441652619388918,0.433962553024623,0.419253864487434,0.401995990860082,0.394777495011489,0.39142108159226,0.380872483747481,0.377305315437304,0.371414056835113,0.371371732586988,0.371569945181582
181,0.391343593610734,0.283830079683879,0.403252410512901,0.420796542230936,0.435069307031361,0.452140815242367,0.455372091190804,0.447823314769726,0.439787469930401,0.431925296985671,0.417042003424484,0.400022284201092,0.393268463508024,0.390176630830342,0.38024721595765,0.377388516674126,0.373218224792131,0.373639860947977,0.374056601759572
182,0.391305246871087,0.283708897684136,0.403062807643626,0.420466813820919,0.434748997367815,0.451440179202759,0.454319394144957,0.446542925148656,0.438358420362727,0.430420642162172,0.415546962798995,0.399091147058724,0.393011973112732,0.39028948279238,0.3812412650746,0.3792733921694,0.377209978400482,0.378259144085067,0.379020334246838
183,0.372506627437551,0.283594085758358,0.402879650304025,0.420141834732353,0.434433093765013,0.450756680928112,0.453300518827317,0.445311711526249,0.436994223389849,0.428994782997555,0.414150946924975,0.398250656507966,0.392783326732072,0.390378868769657,0.382043611997626,0.380727477093936,0.379777964158941,0.380946905511434,0.381706934569525
184,0.366777889336254,0.283374830164757,0.40254942801092,0.419683914772764,0.43403078506068,0.449831974737501,0.451840171631194,0.443490950784584,0.434871059934689,0.426651295367725,0.411522606295998,0.39552549091103,0.390117305907176,0.387707814181923,0.379176093042199,0.377595978114808,0.374820536826944,0.37479744083205,0.374698432957421
185,0.371756321281865,0.283133280851944,0.402183367225786,0.419191623151961,0.433607408995184,0.44885347711176,0.450284833703131,0.441549252387354,0.432599031443752,0.424135116444461,0.408676103048498,0.392490182201763,0.387065832633666,0.384610799160723,0.375782729755302,0.373886809897217,0.369615619780025,0.368857726885847,0.368309181330485
186,0.359994513493428,0.282932787516835,0.401868839877595,0.418741861454257,0.433213176307183,0.447965457110114,0.448901442030024,0.43984664565691,0.430641226961663,0.422005619782151,0.406359634685216,0.390266189222918,0.385043562984035,0.382670417374491,0.373916086101296,0.372097495247328,0.367955427912975,0.367379781594825,0.367024258978753
187,0.40823776759678,0.282674321799177,0.401469690411863,0.418215541956457,0.432770527582059,0.446942982103363,0.447272029297233,0.437818177828773,0.428270141580913,0.41938273787438,0.403392526858841,0.387071066202467,0.381789020415597,0.379347258681592,0.370246930603836,0.3681080996122,0.362812534789247,0.361749266887354,0.361089901159054
188,0.403274832197124,0.28274750952655,0.401533544545342,0.418108331601381,0.432612794069322,0.446625366672802,0.446949357710023,0.437535801085588,0.428161356629044,0.419488140723235,0.404053614567152,0.389270998205589,0.385311455031599,0.383583345466018,0.376319383839998,0.375971894283475,0.376532526487199,0.378351617399983,0.379690391612791
189,0.419115538427941,0.282789701566163,0.401556551046798,0.417966523654265,0.432432655697376,0.446242949516645,0.446504129944673,0.437086194229181,0.427827351298203,0.419309213754525,0.404298018706628,0.390694907721216,0.387681417313582,0.386426518996817,0.380296383883913,0.380907065270783,0.38360641384944,0.385976712267096,0.387531394046456
190,0.400783912330134,0.282924218991106,0.401712724372945,0.417948014063944,0.432337050250496,0.446106279475309,0.446505855510663,0.437231086585217,0.428254038968968,0.420041108452391,0.405727431772558,0.393750067310626,0.391961281508492,0.391318007188251,0.386676501263459,0.388522853669517,0.393977091088665,0.397155893370378,0.399152228110321
191,0.393068507472948,0.282946611842276,0.401714415730298,0.417792729798454,0.43214972600927,0.44570079180679,0.446009349295703,0.436704634797204,0.427801717939078,0.419694746828586,0.405674507092613,0.394443613622897,0.393116288274859,0.392639976412907,0.388263684270024,0.390077192424846,0.393995130132761,0.395942106830788,0.396991028559767
192,0.398767915188366,0.282924287222747,0.401654482842939,0.417583654537248,0.431927393566949,0.445194470419045,0.445325442752615,0.435926149823055,0.427019106424082,0.418942550643623,0.405060044790246,0.394231742364895,0.393077774535737,0.39260942512235,0.388082982916622,0.389502505845328,0.391255124927393,0.392028878340968,0.392302733095262
193,0.397494651920467,0.282937174742746,0.401644639028692,0.417420145536395,0.431736533314113,0.444782581366043,0.444814335777033,0.435379447783064,0.426531339232557,0.418542233896598,0.404901924732696,0.39465472387271,0.393810351974589,0.39343458488353,0.389022077495621,0.390368556956418,0.391511206367824,0.39209976920739,0.392338063516076
194,0.410158899513244,0.282943228755756,0.401626386400672,0.417250461379848,0.431542515838899,0.444362591005613,0.44428630560499,0.434809023610597,0.426007854387042,0.418092634685896,0.404660342326568,0.394895842242788,0.394273888305484,0.393946099648807,0.389544148851288,0.390746429682465,0.391221395574217,0.391611139831401,0.391776152342428
195,0.391512921535358,0.283024055368593,0.401715072646654,0.417178304526383,0.431415033562286,0.444139025604297,0.444116889500319,0.434716751431424,0.426095293361643,0.418374962190377,0.405376862687134,0.396501577989287,0.39641048123859,0.396307908677179,0.39242284193686,0.394001334873266,0.39559917399318,0.396632586133294,0.397286338616398
196,0.40523246147301,0.282993929799526,0.401649695095148,0.416970645545513,0.431197589112465,0.443649348678619,0.443454217498884,0.433961147377986,0.42532086225361,0.417607127944648,0.404668007826646,0.395912569867814,0.395732259688552,0.395506923077366,0.39118554376205,0.392198002545399,0.39174392671931,0.39179266375879,0.391760889377443
197,0.41381534816888,0.283045982455466,0.401700564023065,0.416867466200892,0.431051012289592,0.443370762105719,0.443178815372343,0.433723834057667,0.425210000987912,0.417636836720474,0.405012721711834,0.39686665539124,0.396993615043875,0.396879374123457,0.392798018748521,0.393965862168589,0.394149677886261,0.394663297848384,0.395004655285699
198,0.408404570205787,0.283147173267197,0.401823303899585,0.416831326589253,0.430950553509837,0.443227308911752,0.44314745923979,0.433808902510585,0.425507524395018,0.418151573941217,0.40598099167867,0.398675311445773,0.399276450394422,0.399367218926117,0.395790554326948,0.397363251063819,0.398820441875239,0.399960791241865,0.400733856916908
199,0.403798767297982,0.283213437552169,0.401899825907464,0.41675665023014,0.430824868857737,0.443006474012146,0.442968903397315,0.433692482372735,0.425536518300544,0.41833132311214,0.40647442985572,0.399695064791689,0.40050449315428,0.400650027780503,0.397168107299741,0.398717420628757,0.399867593030836,0.400771656395174,0.401347030989215
200,0.399895790695147,0.283251045092637,0.401938122714354,0.416650132057843,0.430678620701967,0.442723077790758,0.442671492839279,0.433413882508678,0.425349923118205,0.418242918902509,0.406590470114755,0.400103593262501,0.400938453867011,0.401041364542509,0.397398968022248,0.398690509248583,0.398883775345675,0.399316203970819,0.399566433108273
201,0.406202462443924,0.283265392297434,0.40194507837338,0.416517515610133,0.430515770269903,0.442389632010085,0.44227909438646,0.433006147604777,0.424992079866685,0.417942174033354,0.406409999579052,0.400045394864254,0.400785639791746,0.400786983938395,0.396838282363428,0.397764566913658,0.396849793878834,0.396837648487679,0.396813262523872
202,0.404603261144121,0.283316996112741,0.402005755759309,0.416434394289126,0.430386974761712,0.442157296004194,0.442069938572969,0.432841546257,0.424942502759002,0.418008831635691,0.406708180708361,0.400679352765788,0.401508912541074,0.401520521084506,0.397592927670888,0.398510817552345,0.397798340358199,0.398020685878562,0.398200786346552
203,0.399908287592738,0.283358136959202,0.402053502601812,0.416341916949105,0.430252731490182,0.44190716703909,0.441824493558075,0.432625524184697,0.424821036579539,0.417982354112119,0.406866857361269,0.401072496873247,0.40191750551377,0.401902144124886,0.397898978411235,0.398716271073777,0.397835157845035,0.39804289376652,0.398222126090409
204,0.462704801406646,0.283371244270996,0.402063121498436,0.41621743958188,0.430097914651872,0.441594363138025,0.441460732990099,0.432249121196691,0.424488560112758,0.417696078465782,0.406667635298891,0.40091463198061,0.401635618339834,0.401520611947114,0.39724772890404,0.397786731735044,0.396175806903503,0.396097220261563,0.396086517771047
205,0.448668461680363,0.28378780192382,0.402661335265428,0.416641560363948,0.430324683703672,0.44228198665278,0.442917539586147,0.434271326503794,0.427259161533928,0.421150583968446,0.411421031193819,0.4080174101086,0.410439758488667,0.411233768158813,0.409446459294447,0.412422197879309,0.418557679822503,0.422077938064276,0.424584779495204
206,0.439023935786103,0.28410458241087,0.403125096632667,0.416951177123342,0.430471143223967,0.4427162120917,0.443898342696436,0.435646328928482,0.4291689328595,0.423535294447246,0.414673764629341,0.412653298309682,0.415902459855005,0.417089324908207,0.416352498282286,0.420115877935054,0.427472217969306,0.430897607972912,0.433134469691231
207,0.426840236917314,0.284351806514171,0.403496531335139,0.417184145815008,0.430564656677003,0.442982702519284,0.444562547203549,0.436589503386734,0.430503861309689,0.42520505976,0.416923512542474,0.415660891566792,0.419200968961536,0.420478393800399,0.419968965070007,0.423654954756501,0.429551543901107,0.431823165914069,0.433168904510773
208,0.421649190132315,0.284517527106557,0.40375701643138,0.41732240939161,0.430593482401399,0.443050324429034,0.444856869963885,0.437033459399064,0.431182010114854,0.426066707686412,0.418063373807119,0.416954103701885,0.420309727077949,0.421423043774479,0.420461318350565,0.423437064164328,0.426386259397324,0.427155804517342,0.427493964523756
209,0.410084189365257,0.284646511521303,0.403968963924105,0.41742173946537,0.4305962606016,0.443036244132325,0.444996646939483,0.437267054026247,0.431581110607188,0.426583263380078,0.418727464690486,0.417529401543809,0.420542874483028,0.421420746557715,0.419840115063662,0.422035017407711,0.422459489078197,0.422244014346965,0.422016993685098
210,0.418573622490655,0.284703224101188,0.404080559487794,0.417434658986056,0.430541138005096,0.442847995732976,0.444815409643911,0.437070748891937,0.431421261457999,0.426419702953394,0.418478242612492,0.416772755493577,0.419160474288967,0.41966287572197,0.417098001469792,0.418245547723066,0.415758754727403,0.414528623296536,0.413727251935095
211,0.424546760075145,0.284807960892429,0.404261952431358,0.417513467653799,0.430531090735629,0.442791970830793,0.444871911988143,0.437189700277432,0.431664439386447,0.426742244818565,0.418880214721979,0.417023508588429,0.41912081689378,0.419451631699247,0.416501379430288,0.417292150238326,0.41449548331615,0.41357841726257,0.413120212387479
212,0.431422918811799,0.284944066708441,0.404490713557842,0.417639384821741,0.43055354322523,0.442828787635574,0.445092414492776,0.437523355059154,0.432179330092212,0.427389383318266,0.419709105339131,0.417913535163689,0.419915869476317,0.420191636233218,0.417186391682485,0.417970160797476,0.41586109599245,0.415554381454561,0.415563024870346
213,0.431143238691945,0.28511563454919,0.404773630681278,0.417819774717914,0.430613611323066,0.44297169668503,0.445499163705568,0.438099335096439,0.433000395948746,0.428401041041804,0.4210123146189,0.419488285170175,0.42157314129841,0.421894646210903,0.419109354832518,0.420145262346808,0.419273848129158,0.419642357485497,0.420102344766286
214,0.434230120176319,0.285278893115298,0.405048681584153,0.41799878530771,0.430673144569507,0.443106646656602,0.445884553409144,0.438641091636885,0.433769576443945,0.429342128011746,0.422204395265804,0.420866113721802,0.422966282140027,0.423295792576946,0.420616697385885,0.421758690782394,0.42136597150851,0.421903754248637,0.422431145735976
215,0.43395943247685,0.285454106067434,0.405344709804951,0.418202861008543,0.430750220301361,0.443286809229957,0.44634478187702,0.439276284143913,0.434652145589904,0.430413393608351,0.423555144038972,0.422451503530053,0.424609563166061,0.42497110356164,0.422459530261832,0.423751481105716,0.423853798305597,0.424542933534222,0.425139719872789
216,0.451393102136209,0.285620815721988,0.405632521323481,0.418405504032989,0.430826694934559,0.443458198805934,0.44678204516092,0.439875066969557,0.435480188316602,0.431411107557339,0.424791664237048,0.423839022767695,0.425990754950842,0.426349020971806,0.42390234181253,0.42522455989055,0.425352163956322,0.42596247077345,0.426478864700961
217,0.461438128860748,0.28588511143401,0.406064958122953,0.418749003009046,0.431000514679516,0.443906596078384,0.447709553844992,0.441114904882083,0.437129813080297,0.433397357451229,0.427331978998876,0.42711281075202,0.429717755677781,0.430323948808111,0.428628581729448,0.430651579975414,0.432851035305486,0.434338045649966,0.435457723026908
218,0.456403242358953,0.286199182303605,0.406576018191013,0.419176049814745,0.431232671000998,0.444511432549709,0.448904723357843,0.442696186812605,0.439210406945005,0.435893613751229,0.430520553293647,0.431244313373256,0.434435056597542,0.43535125028022,0.434558248376371,0.437359009526292,0.441477281818372,0.443597890336191,0.445107229777473
219,0.460717368311935,0.286469628699197,0.407031277298339,0.419561110759072,0.431435672283682,0.445016185621262,0.449907340466708,0.444011578856537,0.440932602523676,0.437938981570155,0.43306710805144,0.434321860279734,0.43773650680923,0.438756801813011,0.43829409183393,0.441231787716288,0.445048334235894,0.446723384720094,0.447862638952468
220,0.457199455849877,0.286754906439479,0.407514296465442,0.419982457396816,0.431664092043469,0.445580458866667,0.451003940387504,0.44544003150269,0.442790334199494,0.440136693385971,0.435788149939303,0.43758502312285,0.44122214958307,0.442345295182552,0.44221446404852,0.445287796082727,0.448965771328991,0.450418389011686,0.451406555645102
221,0.432470335368116,0.287006689032209,0.407955230701518,0.420374316862405,0.431872154620594,0.446071451427798,0.451957663018809,0.446669926958656,0.444378979793233,0.44199472073321,0.438025360296497,0.440070536987156,0.443691144122685,0.44478863804953,0.444644928758283,0.44750903751036,0.450118690743841,0.451005066892575,0.451620876419017
222,0.425853973910835,0.287209949521896,0.408374626716777,0.420784938721951,0.432103834274111,0.446147280156813,0.452199016284151,0.446897250053579,0.444716673701361,0.442314575069407,0.438148235597795,0.439422096849395,0.4423022096602,0.442981688505518,0.441758199875655,0.443373884784345,0.441931096624988,0.440979927816978,0.440388951800626
223,0.434734173834046,0.287367143818224,0.408728537039413,0.421143877780397,0.432300492826881,0.4461210519851,0.4522554073766,0.446880918050906,0.444736807047679,0.442251110662367,0.437772738435684,0.438122887604422,0.440203924109909,0.440452004690253,0.43813459339923,0.438627730678682,0.434242964061342,0.43231565288835,0.431201001106971
224,0.441521706844562,0.287567411311259,0.409148644349178,0.421572015557038,0.432544889891249,0.446230286949756,0.452549640050958,0.447180992699464,0.445163808294556,0.442685265959844,0.43808188790008,0.437919499581636,0.439583570012335,0.439624851613943,0.436873158339001,0.437004157436938,0.432454034572119,0.430943250752269,0.430255696658938
225,0.457686202199984,0.287797146119764,0.409615971255326,0.422053790231025,0.432826569751052,0.446442311448458,0.453021266433523,0.447714773950978,0.44588894872055,0.443481970441373,0.438884580622854,0.438488062478183,0.439982167138612,0.439957665628731,0.437167103698076,0.437349885286909,0.433776481254458,0.43302028979481,0.432900219393797
226,0.465860602636112,0.288108705146166,0.410210227596837,0.422666994596058,0.43319981065705,0.446907697867252,0.45393335440796,0.448825792006618,0.447355897279916,0.445178530876508,0.440892266916201,0.440837769181556,0.442622550096117,0.442782830559462,0.44064078846129,0.44153591851391,0.440648892613856,0.441205133951623,0.441971609796991
227,0.470605831411614,0.288453095519485,0.410860327559729,0.423348349020124,0.433621119477742,0.447497307897833,0.455052979375156,0.45020231349958,0.449157630034743,0.447274928825026,0.443419079808291,0.44390062881518,0.446101937104516,0.446506087113767,0.445146760487559,0.446804202444661,0.448176430807863,0.449560065901309,0.450809060757384
228,0.465849820596884,0.288809098318984,0.411535077483411,0.424069815788952,0.43407102341155,0.448153118772536,0.456275835175384,0.451705266784742,0.451112224856117,0.449547510491701,0.446158885578115,0.447206204840404,0.449812266857101,0.450443890636025,0.449795928906826,0.452063769732291,0.454827256347539,0.456513375622776,0.457876771233008
229,0.467491579276293,0.289120898272961,0.41215016202977,0.424749994109004,0.434492434211902,0.448714819368926,0.45732071710508,0.452965618458834,0.45273950628773,0.451410187509824,0.448324223539,0.449601126815387,0.452315484082261,0.453007620381621,0.452591992589708,0.454935131321436,0.457295372400067,0.458479783157286,0.4594288063156
230,0.458915585564957,0.289427568487333,0.412763133585505,0.425443704170198,0.434923890752744,0.449291385570521,0.458380206406309,0.454237848102943,0.454372532406894,0.45327199692379,0.450472763844532,0.451936972405421,0.454718129725669,0.455448206244547,0.455201599216526,0.457558098588833,0.459501974829919,0.460341449903364,0.461053121844398
231,0.446640161249026,0.289669835148098,0.413284276966919,0.426063220573908,0.435304286283757,0.449714247852119,0.459160165755036,0.455136587289744,0.455510906183921,0.454523143283782,0.451787916519061,0.453027348049118,0.455547650923276,0.456140859368687,0.455576522185499,0.45746989513609,0.457699987068327,0.457705857671291,0.45786450348919
232,0.437185335742073,0.28982956964136,0.413684630467161,0.426578473583735,0.435613430532165,0.4499318086569,0.459573223453465,0.455549523580626,0.456013194335416,0.45499630201677,0.452058777596599,0.452611168484904,0.454529655479629,0.454809755608817,0.453440961466721,0.454445215176741,0.452003139957139,0.450910904869416,0.450376041199982
233,0.43859524728777,0.289927455306736,0.413992872922206,0.427014673848099,0.435869281703982,0.449997998975596,0.459717026433805,0.455608068225522,0.456055062902639,0.454911711680962,0.451596779351109,0.451194569109522,0.452347829774316,0.452238149450676,0.449862954251641,0.449874040184181,0.444878029207491,0.442927347603604,0.441903661378141
234,0.43520921005574,0.290029042460196,0.414305008842967,0.427461831551983,0.436133345424765,0.450084408729719,0.459894803090034,0.455714373042163,0.456160181052892,0.454910747176058,0.451272032252917,0.450078857666009,0.450650677564763,0.450262513825661,0.447215729196871,0.446660714644203,0.440774367328499,0.438832014838653,0.437922083812928
235,0.439684237613752,0.290106630316553,0.414579782928221,0.42788034481396,0.436378728068429,0.450117142179866,0.459976756913942,0.455696800875957,0.456106078150122,0.454721771479177,0.450716927434187,0.448708650170828,0.448718841450746,0.448069131518979,0.444400694060918,0.443372808479413,0.436882410093715,0.434992661718283,0.434172619905207
236,0.431900924557375,0.29020652026247,0.414885644962599,0.428335226059332,0.43664962696408,0.450217729236509,0.460176770684725,0.455838342736894,0.45625982158718,0.454792637050673,0.450534260074809,0.447968999889117,0.447655168217483,0.446877379687333,0.442966765559916,0.441871136955665,0.435985761309098,0.434627535076194,0.434195803672234
237,0.437525069974696,0.290257278578217,0.415116542512875,0.428724878948492,0.436877160051645,0.450197453703962,0.4601631074114,0.455699931959559,0.456052086794065,0.454428201822426,0.449784871736483,0.44645688717706,0.445673277481175,0.444687396685343,0.440292216585116,0.438878060556526,0.432573776285769,0.431122883046638,0.430600867217523
238,0.446714524456363,0.290338264768889,0.415389594075241,0.429160452091311,0.437136615974179,0.45026308096502,0.460300092620874,0.455764583438419,0.456109893646817,0.454394605004969,0.449503931918307,0.445711155030268,0.444717377964272,0.443666325449392,0.439188698225919,0.437867434105099,0.432398578692231,0.431433040249615,0.431233809149489
239,0.437651726127978,0.290489824295082,0.41577863578419,0.429723478498177,0.437486214322467,0.450466692114601,0.460690352565655,0.456151232412804,0.456600954051472,0.454892888961806,0.44994316449694,0.446056596302499,0.44516090298362,0.444207705239308,0.440098034861857,0.439282064785957,0.435677592180929,0.435548245623251,0.435892389049635
240,0.434739756044199,0.29058276272055,0.41607871789992,0.43020915879395,0.437784280910882,0.450526529299622,0.460825811243716,0.45620205138377,0.456654728491797,0.4548590668196,0.449673037807718,0.445370208510565,0.444300991030117,0.443289693290945,0.439078122619121,0.438240526936299,0.434497785747905,0.434127381861119,0.434232058981075
241,0.446661526337765,0.290654984428679,0.416345471704203,0.430669440067824,0.438066256649466,0.450540944863935,0.460880547324188,0.456149087182824,0.456574850423479,0.454667043954843,0.449205818518783,0.44443723516604,0.443158672708181,0.44206750452318,0.437681864189344,0.436747420289515,0.432673177825774,0.432060285767283,0.431972156257319
242,0.444520267531121,0.290791420820334,0.416707029239024,0.431229032450361,0.438416846768311,0.450737792103501,0.461253025778771,0.456518954315042,0.457043752777372,0.455149268014302,0.449661294213856,0.444904989275845,0.443798296211511,0.442833327501309,0.438853446242015,0.438397142637616,0.435837868414182,0.435896519542081,0.436274265245007
243,0.4617364560244,0.29090909020037,0.417039525735862,0.431768930340318,0.438755353761176,0.450897368028447,0.461556944385749,0.456798498360788,0.457393319096524,0.455486347371306,0.449924584815901,0.445087815280289,0.444057512878441,0.443158702870856,0.439393620523225,0.439173462646224,0.437112058984825,0.437247540363757,0.437637390028255
244,0.450237481502436,0.291119312552759,0.417511896612616,0.432457004863304,0.439196752278458,0.451326111281586,0.462325943246437,0.457690986046834,0.458536801108767,0.456793685710932,0.451497163428576,0.447195955233611,0.446712080598123,0.44612867157352,0.443267094355495,0.443939498024646,0.444335831297331,0.445449755128557,0.446495359104349
245,0.454208113038131,0.291253231039091,0.417869540503082,0.433042403236021,0.43956942543585,0.45156287828137,0.462754054275549,0.458130758570097,0.459085799462236,0.457369515753198,0.452072259277092,0.447782607098796,0.447384491067563,0.446854236315807,0.44413369195874,0.444855901383571,0.444742760477133,0.445318058595097,0.445918440148636
246,0.452287112909202,0.29140324356926,0.418250939993142,0.433660818494644,0.43996626857181,0.451857408109968,0.463278522862681,0.458696962966057,0.459796391640105,0.458142448048136,0.452913621699561,0.448755719590811,0.448525879437296,0.448091041868405,0.445630320760905,0.446523966424821,0.446475445718642,0.446941997871556,0.447466137508263
247,0.44217837482573,0.291534810592189,0.418603921850267,0.434260474160686,0.440352050587882,0.452115629176031,0.463735117629527,0.459172335531497,0.460385583432388,0.458765535897208,0.453550788497165,0.449413068206511,0.449246479108248,0.44884691113121,0.446473531344082,0.447359050429442,0.446890011653951,0.447074571630185,0.447412480071584
248,0.440320003924896,0.291602253537595,0.418858411613158,0.434769969349238,0.44067836507604,0.452211632689538,0.463905922807563,0.459270229207166,0.460482669846469,0.458787515465291,0.45338025665472,0.448882599748843,0.448472574720396,0.447941674018623,0.445184870047155,0.445607254619479,0.443456012625669,0.442854544255441,0.44267213191688
249,0.43930686189579,0.291656069301366,0.41908932791825,0.435261626129361,0.440994269854378,0.45227728487007,0.464022769839491,0.459299254661678,0.460491459795205,0.458705826166896,0.453082940249479,0.44820279837308,0.447546561224432,0.446887594763982,0.443770360462758,0.443807012059073,0.44054662769827,0.439580066697996,0.439207497128545
250,0.442083379364365,0.291701798774253,0.419304741771647,0.435742757276344,0.441304729177518,0.452326166929045,0.464109802224001,0.459291748399904,0.460454440741243,0.458572907000867,0.452730566204695,0.447481308446541,0.446603770903378,0.445834161055837,0.442415990628629,0.442166977709609,0.438284128275701,0.437218789044304,0.436833382659922
251,0.442703474028969,0.29176138024321,0.41953785897775,0.436246275568474,0.441631974434746,0.452416377979139,0.464268302974872,0.459381725765563,0.460545479324591,0.458601069999809,0.452608690874452,0.447135603363361,0.446162618702121,0.445353395274872,0.441842897248367,0.441541139593678,0.437820665984965,0.436998757997395,0.436816186545375
252,0.440837602499807,0.291821814447741,0.419769411408517,0.436753294276214,0.441963387362583,0.452514258952617,0.464439090367565,0.459490122349913,0.460661195431823,0.458662751531635,0.452541602536705,0.446892676328696,0.445863982522419,0.445036678331257,0.441493868553563,0.441199988471561,0.437745750800039,0.43713246409149,0.43709593123884
253,0.42747409442672,0.291868932524725,0.419977908931083,0.437241925103245,0.442284274141008,0.452581649987067,0.464555786102083,0.459529022518795,0.460687460190013,0.458618253163495,0.452340081556918,0.446469959096222,0.445349145985366,0.444483197986041,0.440846352805476,0.440494976689082,0.437017394792743,0.436421672381557,0.436383757853596
254,0.435883300706563,0.291838552953468,0.420065396365775,0.437612578245421,0.442527973872445,0.452447476598994,0.464321313702127,0.4591055290762,0.460116571498937,0.457849053763832,0.45117395971702,0.444653799291806,0.443107027656591,0.442020563020392,0.437765228822497,0.436843631061634,0.431723678794856,0.430391869686508,0.429835658318431
255,0.406324555056887,0.291857892803344,0.420223219963794,0.438054600301913,0.442820902915728,0.452440949331735,0.46431163477564,0.458985913353052,0.459944130797456,0.457574736096689,0.450697077793673,0.44391709716132,0.442276769268184,0.441156555300271,0.436831691317241,0.435933267964492,0.431286964728412,0.430340455588782,0.430087789600976
256,0.394829181622305,0.291733858751979,0.420168764838657,0.438295671897483,0.44298567637519,0.452006186278745,0.463573148531014,0.457886343200756,0.458525106258234,0.45578555627136,0.448183897448523,0.440198421376499,0.437738188421751,0.43618401328139,0.430617311857053,0.428580821715474,0.420583140346982,0.418127926909343,0.41683652652873
257,0.387537458828894,0.291555051385154,0.420021935957564,0.438441979948919,0.443089527455479,0.451421548177459,0.462579172326697,0.456457104447648,0.456693199536375,0.453510468760122,0.445059658479303,0.43570173384153,0.432344588376252,0.430322531248071,0.423433023142355,0.420288829968387,0.409551629027825,0.40616026055692,0.404314733789783
258,0.385744262119896,0.291347746760756,0.419821631337376,0.438529605389781,0.443155935436283,0.450749164698061,0.461439642760508,0.454846593676288,0.454642286370453,0.450988386380293,0.441651822662993,0.430923732498993,0.42672754762181,0.424277051188414,0.416198191680851,0.412171400395972,0.399744490817858,0.39603142365229,0.394063137611296
259,0.399943375321163,0.291143272177503,0.41961543059817,0.43860360796604,0.443213971866047,0.450064295889712,0.460287129583138,0.453233136701402,0.452602056947094,0.448499031149507,0.438337004805484,0.42641852299703,0.421572754447087,0.418804564782303,0.409874578371619,0.40535655816167,0.392608800219305,0.389201615137261,0.387503234837297
260,0.416711623133663,0.291027310685774,0.419535772267417,0.43879350691557,0.443347846160453,0.449582462130248,0.459499743735566,0.452122637353997,0.451220094428467,0.446827087221612,0.436164003362848,0.423717672891785,0.418773324109276,0.415998348465467,0.407131206453319,0.403025480844482,0.392742645996107,0.390820549931381,0.390135334515873
261,0.424050614474067,0.291009137887366,0.41960046283504,0.439122539867784,0.443574181878917,0.449344000485592,0.459144818356964,0.451599454132734,0.450601279359305,0.446094227626934,0.435278216277472,0.422971948326392,0.418445690944958,0.415945362488653,0.407924594215794,0.404925710001337,0.398732452889291,0.398700192494277,0.399205670361959
262,0.412016459089214,0.291032496107285,0.419725964421293,0.439512539938949,0.443842499014126,0.449215703642554,0.458985088848185,0.451341393881004,0.450326621331557,0.445784364603569,0.434967609787341,0.423063809215125,0.41911936297861,0.416968836687468,0.409959179597415,0.408104934296814,0.405321499713707,0.406485293471332,0.407634701532969
263,0.405051501208636,0.290989788111539,0.419747030367811,0.43979855343487,0.444043752764873,0.44891667731567,0.458527406445375,0.450689179780496,0.44954468686579,0.444858233215178,0.43382773598623,0.421894474284067,0.418142672903301,0.416108849566659,0.409398806014416,0.407882275784711,0.405403489643746,0.40615891585248,0.406857773323903
264,0.405067678599601,0.290912440461433,0.41971049824999,0.440025163079861,0.444207319760008,0.448525031409297,0.45791059866603,0.449830415227716,0.448500964682254,0.443619101790313,0.43227763789578,0.42012517527799,0.416396861724889,0.414378456454165,0.407659953663289,0.406153566663177,0.403018697047951,0.403109461418535,0.40328557056528
265,0.413318056641328,0.290840073827287,0.41967680495812,0.440251249712869,0.444371667829465,0.448140347294305,0.457310436871783,0.449001353843269,0.447500581129973,0.44243973044825,0.430822820868043,0.418521033090236,0.414862648808942,0.412882866517287,0.406219091584562,0.404788138900612,0.401442072320314,0.401282792974077,0.401291398555667
266,0.42438434901842,0.29081675879624,0.419714608662201,0.440545931625557,0.444582275924798,0.447878454662783,0.456929951957205,0.448472826126382,0.446890870217731,0.441741435501872,0.430026672085924,0.417907213734448,0.414566436429749,0.412760580308993,0.406535791026453,0.405550038179448,0.403291263854584,0.403571799013998,0.403898846502867
267,0.441710446099294,0.290855210718561,0.41984541661834,0.440933917948591,0.444856166746842,0.447780705877272,0.456839501499496,0.448335526452109,0.446786409685101,0.441660435041176,0.430062737571627,0.418506518920642,0.415752755132927,0.414263382869552,0.408868102194864,0.408670850553941,0.408451570713336,0.409538283147044,0.41040295344887
268,0.430377089794529,0.290986682330408,0.420120102228389,0.44147204681566,0.445232509365835,0.44794352362548,0.457204362874544,0.448804699799944,0.447462907832712,0.442529193562975,0.43136681985766,0.420921366018263,0.419136511371257,0.418162580917163,0.414131739774004,0.415181834863122,0.41813802183583,0.4204092925382,0.422038855921878
269,0.432546131590643,0.291049664974947,0.420289503429951,0.441906706111405,0.445542195193414,0.44793242950685,0.457261350547956,0.448860837825621,0.447600081668999,0.442733283719682,0.43175348390655,0.421874355558351,0.420562016689007,0.419811833156909,0.416293114967887,0.417654051859326,0.420402760789422,0.422110678805604,0.423256615509352
270,0.43432752099164,0.291121612160582,0.420472445047665,0.442357968573919,0.445865261821995,0.44795357545249,0.457373355255673,0.448989741454188,0.447828436066924,0.443045474948056,0.432274303337951,0.422969481652148,0.422102912802875,0.421556662773084,0.418494237576468,0.420104810911168,0.422675265543725,0.424034528546816,0.424930674425959
271,0.427705480539988,0.291199926624842,0.420665142039814,0.442822334232044,0.446199522686973,0.448000720500882,0.457528974384891,0.449175617248578,0.448127159573595,0.443439859459574,0.432893218996279,0.42415218029185,0.423693356414613,0.423326424238366,0.420654378713257,0.422448665648615,0.424813643616424,0.425929416822708,0.426681033307422
272,0.425175772012081,0.291238426447535,0.42079574808049,0.443225229883902,0.44649530350927,0.447948409914937,0.457508795695661,0.449126221593976,0.448119105866197,0.443456732886833,0.432992074583066,0.424513519590776,0.424202055701226,0.423869051070482,0.421181203918575,0.422765415078567,0.42384608988947,0.424292879578368,0.42461595843015
273,0.429868107975886,0.291279809056493,0.420941397434287,0.443653707022359,0.446813881871858,0.447852623848453,0.45743175999437,0.448987565606027,0.448010337293253,0.443348062189162,0.432903093036062,0.424557470042222,0.424301478986545,0.423955790947195,0.421143141353149,0.422447200206251,0.422330337656412,0.422285480212939,0.422335895222603
274,0.429015371212066,0.291344467534666,0.42112238519829,0.444120533469137,0.447160565210566,0.447826845040901,0.457476564421135,0.44901279285565,0.448111416250363,0.443494584976103,0.433154905076441,0.425090204249669,0.425004599261039,0.42471426815079,0.421989957631697,0.423264642070339,0.422997195701432,0.423030370325752,0.423203287536218
275,0.42825112743581,0.291401519881339,0.421290660529323,0.444576640736078,0.447502905816114,0.447788705148895,0.457498525005624,0.449007863574897,0.448171153098701,0.443588816951193,0.433330127514724,0.425482664275091,0.425509421015,0.425244377510754,0.422531459118825,0.423715401183011,0.423134293022451,0.423122158416413,0.423298049906622
276,0.432525392425892,0.291451849827514,0.421447417391501,0.445022801327095,0.447841423884155,0.447739742864424,0.457500557495522,0.448976900653908,0.44819521229764,0.443638076949886,0.433439907217754,0.425757509415849,0.425851999029531,0.425590487576703,0.422836969493982,0.423897258593927,0.422953172865687,0.422859874592006,0.423002361159726
277,0.433249549210435,0.291522739681199,0.421635614323315,0.445503770252692,0.448206016730459,0.447754269822059,0.457612309013236,0.449092645402488,0.44840643755104,0.443914115305786,0.433850351432845,0.42645803319636,0.426716689760758,0.426515150651987,0.423893751247719,0.425018711459107,0.42435963498011,0.424482881780895,0.42479309113242
278,0.427489874208234,0.291594086986484,0.421824071605597,0.445987671517918,0.448575679332094,0.447778967523697,0.45773992753848,0.449228923240514,0.448641200751565,0.444216251647458,0.434288137923775,0.427169488218679,0.427571710637152,0.427419906060145,0.424905854701213,0.426070301055251,0.425548577308757,0.425757346430647,0.426124563967638
279,0.44062657730376,0.291631207190615,0.421957932228093,0.446416407046621,0.448911683620247,0.447718188799085,0.457716805311573,0.449163860898741,0.448613625292618,0.444196231488198,0.43428549680935,0.427205972136914,0.427563251272298,0.427358911951334,0.42466313645919,0.425584928286191,0.42428091701734,0.424125047079071,0.424235595535844
280,0.439188505930966,0.291737076405967,0.422199296438352,0.446960370321979,0.449327787900005,0.447853239702167,0.458033768628263,0.449552062455541,0.449169058803418,0.444886080460387,0.435234951332911,0.428637008820362,0.429301272414323,0.429242644035411,0.426946386007698,0.428223915270292,0.428153381596491,0.42863759566518,0.429211578077449
281,0.448178794034576,0.291829855499896,0.42242043980494,0.447486846990729,0.449735895486093,0.447963915509432,0.458304734038569,0.449876243458474,0.44963713155686,0.445464452109135,0.436020581761572,0.429777741278489,0.430632138768619,0.43065261452856,0.428560596121663,0.429969825534452,0.430188444114834,0.430730517609004,0.431318897367614
282,0.441699186930725,0.291966386857261,0.422711208195148,0.448092034745199,0.450200871173196,0.448208970693236,0.458805661782454,0.450503268023241,0.450492241534844,0.446510823411206,0.437424006625172,0.431787827370719,0.433019071554507,0.433220849590131,0.431626191408598,0.433448021269963,0.434791679964256,0.435774430501529,0.436654548372387
283,0.435448266132163,0.292060902852722,0.42293654105729,0.448631966339385,0.450626190391067,0.44835057818642,0.459121943697347,0.45088046377299,0.451018399317677,0.447149007087209,0.438259845714558,0.432901305306563,0.434230235620687,0.434457569756871,0.432911390003691,0.434668614370068,0.435470525102938,0.436049152683925,0.43661903620301
284,0.427724660796266,0.292117035971401,0.423101078798793,0.449109616388801,0.451013682833276,0.448395705254878,0.459267430709091,0.451028209245035,0.45124444848565,0.447417239672076,0.438587970537786,0.433239726582015,0.434456680527274,0.434597737421582,0.432787727976631,0.434187014863863,0.433673336878844,0.433598400382797,0.433728077001408
285,0.432310773508157,0.292129168551406,0.423194913650343,0.449512529147075,0.451354831583682,0.448326066021147,0.459211887873859,0.450907966189124,0.451123110509012,0.447260699944182,0.438342113472535,0.432733124723751,0.433641028632145,0.433594097292281,0.431241259105508,0.432049537838086,0.429741250784787,0.428926776541242,0.428594137720775
286,0.440402458018757,0.292165587635062,0.42332513148063,0.449953693209331,0.451724677525565,0.448324562780144,0.459274726121444,0.450947070573578,0.451207139818663,0.447355722100457,0.43843883223617,0.432754325254338,0.433524595975352,0.433392621918745,0.430815648234509,0.431405171573433,0.428772480086709,0.428030308976765,0.427819001738687
287,0.445850719400252,0.292243792805299,0.423520328608423,0.450465615807416,0.452145562975907,0.448443283643457,0.459545073413396,0.451262389361372,0.451646196534404,0.44788321436581,0.43911655434756,0.433634295784654,0.434496945571787,0.434410412587462,0.43199283724714,0.432758836482289,0.431036214608013,0.430878318710832,0.431104577007473
288,0.433882534423063,0.292347387635175,0.423755705184078,0.451023801642018,0.452601872520143,0.448642108081576,0.459951224163637,0.451755930084965,0.452312094321854,0.448684318088365,0.440154160268782,0.4350196451385,0.436084357267729,0.436102711795993,0.434010329350617,0.435094748435216,0.434502070219856,0.434876794852709,0.435454537205275
289,0.463016816823452,0.292381329870941,0.423880766935253,0.451464487355691,0.452983666013023,0.448657485635985,0.460035591387188,0.451818541000215,0.452417340153107,0.448796789559477,0.440253570811488,0.434991208919429,0.435875473147106,0.435787344367448,0.433404337098943,0.434167313739029,0.432479774725751,0.432249173984722,0.432367376865082
290,0.452007792908709,0.292582640229369,0.424287553946159,0.452224827288259,0.453590292853713,0.449106293066837,0.460889023972207,0.452887230442362,0.453838870636894,0.450516323042773,0.442504332548044,0.438115336089585,0.439631693267444,0.439885921549604,0.438512618121489,0.44026567363607,0.441750272201198,0.443006530989158,0.444179622274117
291,0.452250138671525,0.292714479716014,0.424584617347815,0.452871295318321,0.454125859505266,0.449375543679929,0.461424477423636,0.453526857451661,0.454695575926396,0.451535224950205,0.443784965345276,0.439725084671591,0.441403517048583,0.441733655094347,0.44058413204021,0.442451777559124,0.443813309779258,0.444734903296779,0.445600120347506
292,0.446101802733531,0.292840550273385,0.424872995788301,0.453513172013644,0.454664302441651,0.449643580062867,0.461952326389132,0.454152139361119,0.455528029756363,0.452519004622409,0.445005151735276,0.441208939342052,0.442989803697386,0.443363178352788,0.442344277346693,0.444230028195743,0.445261083706596,0.445870134927064,0.446503367226998
293,0.438590583442587,0.292927243902366,0.425098248972241,0.454089100841307,0.455163978443929,0.449813203899485,0.462305404956183,0.454541733331155,0.456050346323539,0.453118797988198,0.445696715347634,0.441887780314163,0.443551391525415,0.443849788847091,0.442624233740785,0.444199718478759,0.443993413879554,0.443962514589839,0.444167367166585
294,0.435553237598577,0.292969680847539,0.425251497008591,0.45458715349774,0.455616494336274,0.449867444395907,0.462456173453775,0.454660896715977,0.456220078394088,0.453285644975426,0.445801437308106,0.441704676433784,0.443048705858762,0.443167021423842,0.441441048488334,0.442452909807218,0.440469693097261,0.439687138994449,0.439421991189497
295,0.430072802748261,0.292994062673303,0.425373823626063,0.455050713354071,0.456050637286494,0.449875703018149,0.462526133281656,0.454673198511646,0.456250901635725,0.453283478651593,0.445682621629716,0.441220045423444,0.44221007087216,0.442137168150835,0.439894970525629,0.440385450489679,0.437061061886417,0.43586304898628,0.435384769200222
296,0.437186963401873,0.292988642199494,0.425445888102517,0.455457289249943,0.45645103866699,0.449803619907327,0.462456766818305,0.45450154600273,0.456044470744733,0.452993478836937,0.445183248552032,0.440211700093646,0.440763786827647,0.440460603431231,0.437600209797702,0.437517531713585,0.432865870705424,0.431300461096163,0.430633038862039
297,0.445211017304962,0.293021260029166,0.425576316325222,0.455925986860969,0.456897472748978,0.449836253372149,0.462568468848854,0.4545738702602,0.456153942860591,0.453092431518705,0.445218772342027,0.440036700384085,0.440416182065645,0.440034965015947,0.43701523560423,0.436860036454914,0.432608983319179,0.431506430461263,0.431213226856071
298,0.424680253498544,0.293094657503364,0.425770777746475,0.456465628966805,0.457396960763361,0.449987411415094,0.462883104233008,0.454916664476201,0.456611929971929,0.453617723362469,0.44583195402748,0.440727676173539,0.441171821575078,0.440843569084623,0.438042277008575,0.438183727311282,0.435318430065839,0.434987990796703,0.435227287880888
299,0.432888019039746,0.293056399509966,0.425784299894675,0.456803447113186,0.457765682656463,0.449835139715122,0.462671974104611,0.454558312655309,0.456162923780935,0.453033887953115,0.444948148726495,0.439212888544631,0.439162567207873,0.438578383818373,0.435078150568405,0.434575270097102,0.429819238485023,0.428560468317039,0.428109377040423
300,0.430957445410444,0.293063655930123,0.425867642784986,0.457214349631036,0.458187225904656,0.449803273501525,0.462670306264483,0.454483655546711,0.456082301608009,0.452904794868613,0.444692431815489,0.438681220649869,0.438448255141496,0.43778597991734,0.434123256775042,0.433559412074995,0.429060885921637,0.428073482839165,0.427836056279673
301,0.412571510752026,0.293060758697194,0.425932311060242,0.457601599445243,0.458597232921967,0.44974353530202,0.462620541773688,0.454346922067003,0.455922243169333,0.452680881804814,0.444316007314198,0.437998503041184,0.437570179190441,0.436823194049876,0.432973382243807,0.43232009522031,0.427873876937739,0.426981208313415,0.42680395958297
302,0.420962710971906,0.292962784100987,0.42584102694465,0.457811911832476,0.458892568827556,0.44942397920346,0.462122738629642,0.453614401081478,0.454997077166294,0.451526986523557,0.442696587542299,0.435519526256851,0.434475860211787,0.433412819626763,0.428686168240729,0.427267729386806,0.420662312623165,0.418798743633438,0.417942645238901
303,0.419614428812552,0.292914405562836,0.425824960140195,0.4580978389038,0.459240779364819,0.449226483485472,0.461839980531312,0.453176847695015,0.454456760505614,0.450850765613315,0.441744104364489,0.434104758951855,0.432796309983469,0.431617659303399,0.426622967128047,0.425098981862934,0.418769722991689,0.417270386289028,0.416712124879917
304,0.412734329563227,0.292862236615603,0.425799415987805,0.458367578676237,0.459581208476869,0.449012707927331,0.46153142582436,0.452709595882956,0.45388152037821,0.450137181260785,0.440755603123238,0.43268236282253,0.431145694862145,0.429871424857384,0.424660706698633,0.423078449426866,0.417036755491904,0.41579419448301,0.415410685274624
305,0.405924014398519,0.29277794450855,0.425718601899343,0.458569982303655,0.459879350924623,0.448705726446698,0.461064271469568,0.452035061346469,0.453043503017474,0.449108741442546,0.439357627759651,0.430700369028867,0.428829752389537,0.427400098121699,0.421788125594129,0.419959792515443,0.413487180716308,0.412094638332167,0.411586535881902
306,0.450756538277445,0.292663956525434,0.425585711274655,0.45870744865634,0.460136169822641,0.448309431897089,0.460446314462241,0.451164938344951,0.451959712554867,0.447788279842411,0.437585734895447,0.428225396305563,0.42594652403182,0.424320416204568,0.418182012918144,0.415997832900807,0.408765630819166,0.407093697963447,0.406386055230761
307,0.451179205444723,0.292817479762952,0.425958963417472,0.459443853071395,0.460819550228644,0.448496097486057,0.460950515177029,0.451749244525989,0.452826390696316,0.448859617151412,0.439008877498224,0.430449301527878,0.429007553497246,0.427883994381792,0.423289141161294,0.422779433869976,0.421290146073549,0.422414497741396,0.423658707876335
308,0.420602942605417,0.29296443239773,0.426321046075375,0.460173388399909,0.461507735969497,0.448685802920735,0.461453709664253,0.452328324669435,0.453678550941521,0.449906660023755,0.440382796861623,0.432524206138634,0.431776242018166,0.431054859524542,0.427647582389044,0.428301811425712,0.429858654308589,0.431922343411471,0.433661159072098
309,0.418105897577861,0.292957524792964,0.426418644105049,0.460606479883344,0.462001782900652,0.448438429452711,0.461202822128681,0.451897484850195,0.453222385397143,0.449348963379125,0.439578165400339,0.431330740643849,0.430371485574823,0.429537715598202,0.425756106845032,0.425939624125746,0.42491851162195,0.425188299955589,0.425553591235713
310,0.412496427924305,0.292939402755944,0.426492737113912,0.461009889631378,0.462481302525892,0.448159552799674,0.460898940005389,0.451401210181653,0.452682546573948,0.448692669705379,0.438652428585616,0.429995366847442,0.428819357557944,0.427872480936717,0.423727770086793,0.423507175591844,0.420729393928516,0.420060118058115,0.419814594382881
311,0.430866682970032,0.292896123847067,0.426519213706053,0.46135584701165,0.462927091660991,0.447807830626377,0.460471580615127,0.450745342419011,0.451938906267927,0.447791839916718,0.437409981226159,0.428232393680383,0.426764142736297,0.425663937248302,0.421044940905348,0.420356208017308,0.415986898578401,0.414665725481568,0.414048997183052
312,0.430200361319178,0.292942114754854,0.426694416725476,0.461864896467194,0.463488964303841,0.447711914469889,0.460485175313691,0.450687589947077,0.451964828624253,0.447834919169403,0.43745502814835,0.42841263358223,0.427178937620327,0.426221526562606,0.422028259725895,0.421795352365709,0.419100259929923,0.418786805539205,0.418942243611987
313,0.426330705578237,0.292982426638914,0.426857558531574,0.462359174306077,0.464047698818201,0.447607275603894,0.460482463450367,0.450609828494652,0.451962404131921,0.447842788580337,0.437452284002414,0.428510385978658,0.427463752046557,0.426616538742292,0.422734636103469,0.422803669539446,0.420969354990778,0.421036396193662,0.42143549862213
314,0.441935778109858,0.293002255149561,0.426983050308195,0.462808913571955,0.464582675442741,0.447449431845759,0.460387459116439,0.450410493978403,0.451801417100355,0.44765674203297,0.437188459272159,0.42821514287251,0.427236321879921,0.426428599170063,0.42263664664256,0.422766475000336,0.420888843242521,0.420838184529065,0.421123428299133
315,0.449058433072776,0.293094972813643,0.427231510441352,0.463397988482995,0.465220559315938,0.44751360591106,0.460671908543875,0.450721410725061,0.452295211610439,0.448271152317348,0.438006989978575,0.42951477214359,0.42899614831307,0.428443149843378,0.425375681388933,0.426187693321817,0.426290057570307,0.427109671302391,0.427985632258162
316,0.438279158739296,0.293216397198433,0.427528769931975,0.464045252950587,0.465907816444373,0.44767977087484,0.461126697146737,0.451257671716735,0.453074410912397,0.449230668324998,0.439281288908511,0.431438330850485,0.431477241207938,0.431223663740452,0.428990036318427,0.430535290885715,0.432450265101906,0.433887200153452,0.435136334583905
317,0.440742638041512,0.293279591322221,0.42772530766362,0.464576995473119,0.466523977905501,0.44768718311936,0.461305138330178,0.451421433232783,0.453367266462531,0.4495898562858,0.439731222639874,0.432088531169673,0.4322946689527,0.432116781507703,0.430039799974083,0.431594548276272,0.432785042593502,0.433567441918272,0.434302995090704
318,0.454541744201874,0.293350917537188,0.427934327556441,0.465122518815735,0.467157817573098,0.447729080082817,0.4615397574876,0.451659926003962,0.453752756865919,0.450060190935994,0.440326771476535,0.432932763911883,0.433332252475753,0.433243660540179,0.431368674034637,0.432990408852546,0.433873858437993,0.434383347550158,0.434941996724717
319,0.466175830857626,0.293484027721253,0.428248956366782,0.465792322954316,0.467887633361675,0.447971105324661,0.462112302464222,0.452347872101231,0.45471371487975,0.451231812983245,0.441862580561619,0.435132394078751,0.436036216574506,0.436206089507464,0.435033461179618,0.437221475959547,0.439496569063964,0.440596731618079,0.441593948606356
320,0.473012284042371,0.293665456571776,0.428647625277983,0.466565656148995,0.468701932014536,0.448384315418986,0.46296948462911,0.453408828241874,0.45614979620095,0.452978829405709,0.444158246029882,0.438380315792356,0.439979547840812,0.440504778529788,0.440304231819378,0.443284853599865,0.447454288704413,0.449254850824114,0.450727241347263
321,0.472223352863298,0.293869565080199,0.429087045853077,0.467393792352034,0.469568443946319,0.448896383178642,0.463985081954593,0.454671040783026,0.457837219293523,0.455024412387705,0.446831796390006,0.442085685741851,0.444395328215653,0.445273893902062,0.446023164496929,0.44971476030345,0.455254501636037,0.457389191566397,0.459055969287086
322,0.476478377216484,0.294058107217087,0.429501165036028,0.468197480479332,0.470431466609129,0.449388368502824,0.464955821262616,0.455863288542693,0.459423666925957,0.456935089873698,0.449294085864697,0.445375892218151,0.448188998544344,0.449300409310556,0.450641088171879,0.454638148871428,0.460159794423304,0.461965945761675,0.463374132697004
323,0.494165464273153,0.294256420673517,0.429933532796636,0.469028934610252,0.4713286527967,0.449939028861266,0.466015533491783,0.457163708928475,0.461140808681977,0.458996137118775,0.451934042572813,0.44883868653654,0.452119562972194,0.453441171484782,0.455312389774759,0.459546069975534,0.464972415523482,0.466529582328278,0.467780182794085
324,0.499357965985516,0.294526294694262,0.430518166188435,0.47006345801208,0.47239363807703,0.450736338487827,0.467511842237352,0.459018503322194,0.463589065318175,0.461949939504396,0.455748545765997,0.453918319606113,0.457999695950006,0.459710614518814,0.462642628504191,0.467638371879408,0.474684868650028,0.476839889047961,0.478552062124956
325,0.482772684368105,0.294805483031858,0.431121422809836,0.47113228658572,0.47350378385819,0.451606745222907,0.469114538250707,0.46099758015218,0.466185263014401,0.465070420531565,0.459748938186198,0.459132965388529,0.463921360463407,0.465962189397917,0.469775717279585,0.475298923029143,0.483050336101392,0.485275296558131,0.487035878878171
326,0.479976597880552,0.294988488701753,0.431556445135136,0.471999925142661,0.47448627837511,0.452198891200299,0.470233028990083,0.46232185846886,0.467914732892566,0.467108281026257,0.462243101235162,0.462018324191928,0.466823812225274,0.468823473875821,0.472443777917697,0.477387845683977,0.48247182032912,0.483248465280735,0.484002865564381
327,0.481180544114236,0.295147171137458,0.431948204299001,0.472817824294294,0.475449387366248,0.452739101724296,0.471252684155694,0.463505929768657,0.469452266386035,0.468900568125114,0.464383988414402,0.464338704219763,0.469002003860218,0.470885247104075,0.474126219698961,0.478386357483101,0.481076367045712,0.480850452414017,0.481008169110107
328,0.485741469641135,0.295302049496829,0.432332320731708,0.473628838541645,0.476423907433238,0.453290442205109,0.472280526271383,0.464692792760784,0.470984969950119,0.4706790833868,0.466490516266716,0.466580190360165,0.47108393094548,0.472852577946762,0.475755566073658,0.479456827579673,0.480588814666152,0.479915282624577,0.479886469943167
329,0.484342381537188,0.295469424969989,0.432737483814469,0.474468660242997,0.477436463150154,0.45390541644636,0.473404428288117,0.465998624007482,0.472664180977808,0.472630315999818,0.468816158106821,0.46911631353483,0.473537489477581,0.475242156653675,0.477986158657939,0.481371093347908,0.481926191230561,0.481284543479972,0.48137933127269
330,0.486903697096456,0.295619915156796,0.433111997043504,0.475272133155613,0.478439653950924,0.454489986004742,0.474466012299525,0.467213330967583,0.474215837216439,0.474415919154798,0.470900153609774,0.471267761770854,0.475505782293237,0.477100634041597,0.479569252214194,0.482554378342145,0.482302887036885,0.481515586936434,0.481565340259696
331,0.477822197952036,0.295773518221564,0.433490820056485,0.476082387267997,0.479465081311766,0.455106733601749,0.475570644116803,0.468477066869947,0.475823298403408,0.476262908824672,0.473053809297427,0.473502445621047,0.477586222606353,0.479094666193869,0.481376829410412,0.484089896048552,0.48348734181535,0.482742127279003,0.482863853092213
332,0.467832171379258,0.295874091574907,0.433774750732234,0.476772701470603,0.480418430857178,0.455574176469527,0.476414925591042,0.469388831679916,0.476964257126619,0.477527614121053,0.474404122582571,0.474547753555907,0.478190166553486,0.479467416200813,0.481143974239749,0.483187263809463,0.480979444178417,0.479644935264297,0.479378746601673
333,0.481683803538387,0.295920716721442,0.433961181727262,0.477337232536316,0.481292909626761,0.455884351155701,0.476988382308994,0.469937416400988,0.477627724519547,0.478200879878471,0.474950040248638,0.474441575659577,0.477406631920792,0.478338450278113,0.479084354129314,0.480193613080526,0.475741779419586,0.473604023766476,0.472830205086568
334,0.461242804325845,0.296030519327016,0.434255865940399,0.478034380025516,0.482278603946962,0.456400483290669,0.477900396258912,0.470933206936286,0.478870772704184,0.479588644591677,0.476473443687381,0.475816003610791,0.478549795524269,0.479384620454225,0.479974562519919,0.481007336891318,0.477238056427285,0.475763371018809,0.475528827607507
335,0.466570918508196,0.29603601294334,0.434364404539032,0.478492468810743,0.483100336904777,0.456602598870531,0.478279768479359,0.471217958741248,0.479183272166891,0.47982584140383,0.476430943143482,0.474913844448047,0.476875634438143,0.47733056134211,0.476904253900329,0.476990319441563,0.470921833279704,0.468529141457671,0.467657408250992
336,0.464400511081767,0.29606632388408,0.434512737483691,0.478993455005283,0.48396347315129,0.456880220312107,0.478782136528527,0.471667585476336,0.479710271592126,0.480331035944476,0.476768723164053,0.474644089616793,0.476086827753888,0.476306960247331,0.475326475325579,0.475005644753947,0.468595971894432,0.466351273013429,0.46563748687883
337,0.47060757784168,0.296084343498724,0.434636047581615,0.479456275323701,0.484808280477829,0.457121998594721,0.479220424641026,0.472032078455869,0.480125527939653,0.480700439980769,0.476932929358359,0.474174217134802,0.475111656318752,0.475109321788848,0.473612916943441,0.472942686633688,0.466272400554132,0.464128265367663,0.463502298695204
338,0.449110598238432,0.296130585802673,0.434805864125762,0.479971436748004,0.485702061927826,0.457452496176397,0.479803022686264,0.472588889505684,0.480790501212495,0.481380216949333,0.477530990905825,0.474393764421428,0.475059100558137,0.474962081603885,0.47333617962282,0.47271561551062,0.466937020729609,0.465368941967788,0.465143024281284
339,0.468147199330693,0.296072311147828,0.434788219954697,0.480242861421327,0.486422450149464,0.457466314704707,0.479852465044614,0.472435299930088,0.480530815232204,0.480921689178956,0.476590008641262,0.472397047380428,0.472272135604023,0.471803578653658,0.469185599022189,0.467729372856273,0.459793136964873,0.4572394681875,0.456292868114566
340,0.497872257660712,0.296107318125566,0.434930906537065,0.480707579761714,0.487293508495671,0.457754955756662,0.480360619781693,0.472897841080192,0.481075523544495,0.481462471119257,0.477032871610894,0.472520209170921,0.472234350554399,0.47173700291129,0.469187694602784,0.468015946956404,0.461725814769888,0.46015770261466,0.45993000341222
341,0.501017669106069,0.29627488358041,0.435335314645578,0.481515163657232,0.488445615350107,0.458472523128584,0.481612329130847,0.474329984079363,0.482907213824487,0.4836002858337,0.479648502627721,0.475825511774098,0.476189599130914,0.476093470361215,0.474871853654735,0.475193923406942,0.473855991994001,0.47453643709921,0.475839546368381
342,0.504844516862887,0.296446775959521,0.435746555501488,0.48233248264463,0.489624417402424,0.459231465954644,0.4829196714694,0.475825944082708,0.484812357291383,0.48581838246676,0.482349999974421,0.479180929234643,0.480112391565061,0.480355554824334,0.480222980828353,0.481637746194811,0.483096899158214,0.484577756525467,0.486280267530128
343,0.507357928998787,0.296625949902338,0.436170044750329,0.483166740066182,0.490836115811451,0.46004274649474,0.484300018911589,0.477408089926122,0.486820017353618,0.488152337118948,0.485185163213621,0.482658250945957,0.484100882130496,0.484639323413819,0.48542719960013,0.487654711910754,0.490649429446724,0.49227449100376,0.493945561319785
344,0.505030548313428,0.29680574542987,0.436593806562039,0.484002061103829,0.492068808637502,0.460885009231809,0.485717179261471,0.479028091487242,0.488866434002635,0.490522601731351,0.48804454595811,0.486097897321276,0.487961172945144,0.488735980770001,0.490244714345245,0.49300892350603,0.496580238903712,0.497981842492003,0.499422338779539
345,0.507996442231203,0.296963135563476,0.436976011450473,0.48478192212643,0.493277427480271,0.461679627351801,0.487041196717205,0.480514904618604,0.490727160475193,0.492651140990997,0.490550193485545,0.488955393859673,0.491025091758243,0.491916339994907,0.493777815595966,0.496665422031865,0.499631697091665,0.50040320980764,0.50138370939802
346,0.503477142565811,0.297124535431147,0.437364163282008,0.48556873878168,0.494510294546533,0.46251291585278,0.488415295377745,0.482058431035263,0.492652613255899,0.494849974422636,0.493132345142323,0.491879314388286,0.494130373589759,0.495122064692767,0.497289444161657,0.500254998515887,0.502743890809129,0.503129961645881,0.503877442277558
347,0.490910736622013,0.29725415415704,0.437693358425256,0.486274766393575,0.495696826802331,0.463263779656573,0.489639806132372,0.483395724899249,0.494297298941547,0.49669060956539,0.495207181158266,0.494021845714776,0.496223239837589,0.497193433128304,0.499307352324777,0.501994119939836,0.503125287892565,0.5028253922639,0.50314335908815
348,0.498216000457354,0.297316071704307,0.437898090765846,0.48681057243088,0.496762358553509,0.463808822284113,0.490513612862568,0.48426334343806,0.495317891293911,0.497750727674608,0.496207752197107,0.49458737336086,0.496345614935162,0.49709267459935,0.498559322470332,0.500410889614587,0.498797626064164,0.497313387621914,0.496880812066995
349,0.493128296417532,0.2974081651955,0.438154522498447,0.487409677243198,0.497889741022626,0.464461458138272,0.491556183137191,0.485351057972324,0.496623635249164,0.499163148134918,0.497693136474249,0.495894000846603,0.497442668307115,0.498097004781545,0.499338779521136,0.500873479718861,0.498592939555278,0.497091408666355,0.49676783192142
350,0.510797379715705,0.297470171062987,0.438354125282247,0.48792732745199,0.498963362319209,0.465027523526439,0.492446491185849,0.486233198575526,0.497654050075686,0.500230440333585,0.498705823432153,0.49652411857461,0.49771548667472,0.498204050012318,0.499010020928778,0.500047762535558,0.496605479937926,0.494800540764766,0.494334574565533
351,0.500998729765863,0.297611478050766,0.43869500985005,0.488630549335041,0.500198779682475,0.465867576787522,0.493777770837424,0.487693593913533,0.499440863645074,0.502234839307797,0.500999935901308,0.499047940825532,0.500389138872846,0.500980640609394,0.502172782007671,0.50359018506739,0.501794506711382,0.500982658355248,0.501269115963216
352,0.49819995296825,0.297697078860428,0.438933297764327,0.489190789313377,0.501331398367382,0.46654154987303,0.494823538236098,0.488770239784865,0.500713868778656,0.503592786459828,0.502397795668242,0.500239024183693,0.501370204560686,0.501874128019642,0.502869730166064,0.504032905580009,0.501595459495913,0.500483812838893,0.500528886570028
353,0.5122129833117,0.2977636941449,0.439134932888411,0.489695805925457,0.502428699000151,0.467164350411707,0.495775393109982,0.489718835980722,0.501813415111985,0.504732252276366,0.503497018374495,0.501010548643462,0.501848367571264,0.502224370175313,0.502907811303871,0.503723422865807,0.500441758550937,0.498994123386087,0.498807788475639
354,0.507496045798867,0.297892116222495,0.43944661508679,0.490345428431604,0.503654766005348,0.468003962952857,0.497072766575143,0.491119317317866,0.503504134101347,0.506604396691268,0.505598957928697,0.503265087197463,0.504207281546999,0.504664875158193,0.505674585178469,0.506818065772048,0.504851814807023,0.504108016419762,0.504438041437125
355,0.504769975653475,0.297989609412651,0.439700610814526,0.490911877274467,0.5048235265578,0.468758626819206,0.498218196341939,0.492312890124263,0.504913924795565,0.508119783932082,0.507202170535652,0.504773373081486,0.505611930986025,0.50603983467794,0.507030902335497,0.508112910457926,0.506006322836943,0.505139573332507,0.505351796716543
356,0.510143792218199,0.298067596765667,0.439917321211467,0.491422039181128,0.505954256247434,0.469462032498227,0.499268577888014,0.493376331020579,0.506146221359365,0.509410140421439,0.508494582933866,0.505834049130494,0.506464392508714,0.50680907426662,0.507620372725805,0.508481021367902,0.505763582259335,0.504591333863045,0.504582033999007
357,0.552849055945527,0.29816572119277,0.440168721267944,0.491974382556632,0.507127794495568,0.470244148293658,0.50043709834844,0.494591517171673,0.507574108375156,0.510941189189752,0.510116593269938,0.507390872378367,0.507956036847978,0.508293388160256,0.509158073205376,0.510052059224256,0.507588725232358,0.506568118036596,0.506681566337724
358,0.554380670068607,0.298445493474447,0.440790750379435,0.493053537053068,0.508773221941005,0.471720073319127,0.502756230347491,0.49728807909192,0.510984363631436,0.514947657074516,0.515112891120626,0.513817403818634,0.515513431976256,0.51646026809259,0.519186151539497,0.521940423402328,0.525089777139503,0.526572866809265,0.528456367940456
359,0.540649248569899,0.298714472550633,0.441391852691437,0.494105838832009,0.51042118633795,0.47320939166721,0.50506923701459,0.499957024748047,0.514336127746778,0.518854110494461,0.519912887076318,0.519797803116567,0.522335706946568,0.52371774701813,0.527739902641561,0.53158043315543,0.537072041857865,0.539092122382058,0.541189852054841
360,0.54729450512592,0.298900497577984,0.441836320808136,0.494934785164712,0.51189667715022,0.474441017420476,0.506939095728223,0.502031241012603,0.516876075054403,0.521721428012447,0.523239006475524,0.52351304092187,0.526199712691927,0.527648303796636,0.531862222333287,0.535561586931108,0.539546203375188,0.540376358045146,0.541512839967361
361,0.558046090407031,0.299105627417699,0.442314460985662,0.495810265405802,0.5134293390304,0.47577785038446,0.508956724683956,0.504285333547325,0.519639826407923,0.524851497786476,0.526894392328052,0.52765093942711,0.53054980697682,0.532096910939301,0.536610003053342,0.54031328153794,0.54368713674418,0.544063115501653,0.54489388755351
362,0.559400002560129,0.299348477461614,0.442861709029299,0.496784778407675,0.515067607868296,0.477296027681766,0.511241593260054,0.50687216181197,0.522829425453523,0.528494286981434,0.531214680460421,0.532682484174362,0.535959656711386,0.537687233705478,0.542747240914128,0.546723345149208,0.550513555365486,0.551016824859733,0.551974790045924
363,0.556977737428576,0.299581646794543,0.443389283296362,0.497730340623655,0.516699644029129,0.478825613079836,0.513516522103285,0.509429275052538,0.525958506378,0.532037091463765,0.53535193408078,0.537359469999281,0.540851672671085,0.542672284179058,0.548024405444704,0.55199824890067,0.555425947294141,0.555692374702311,0.556492965035481
364,0.545460290683139,0.299787472945478,0.443863701134347,0.498596940325747,0.518277966857414,0.48029791143444,0.515671397905705,0.511814955475563,0.528838206558126,0.535244675265142,0.538989207787631,0.541245347413693,0.544708653111998,0.546499023425082,0.551792594603121,0.555421670098721,0.557638340951868,0.55734423243492,0.557769918201444
365,0.532230248372824,0.299924051160352,0.444206082328009,0.499268059786791,0.519692675833606,0.481552859955869,0.517451465734266,0.513700724915572,0.531032099899197,0.537574728737123,0.541396365410232,0.543325569995774,0.546310996089472,0.5478514584365,0.552455510090256,0.555146345799359,0.5546589199482,0.553230709412902,0.552909490467425
366,0.532450325778809,0.299988144988052,0.444410384971884,0.499734021968055,0.520927042017488,0.482571577681012,0.518831205364712,0.515056625016848,0.532506963827178,0.538995601391089,0.542554470287635,0.543638946651794,0.545777506676142,0.546897298905713,0.550328932847017,0.551697651137933,0.547783155643135,0.545068576575602,0.543954549061851
367,0.521034170620717,0.300048432271261,0.444604268727475,0.500177956472117,0.522138608037472,0.483586181054645,0.520188470918158,0.516379699180163,0.533932982478898,0.540356014333135,0.543648107217288,0.543946328885155,0.545350149512461,0.546123314558261,0.548647344877398,0.549101131856991,0.543418497936475,0.540345448313843,0.539132035077408
368,0.527458683891336,0.300050364429551,0.444686371340374,0.50045418922908,0.523193294704042,0.484405657000115,0.521216837004337,0.517269705247271,0.53477675678773,0.540989312017221,0.543766053811444,0.542931369757715,0.543379110694053,0.543707672983573,0.545039987441215,0.544369143296521,0.536363341392235,0.532639550053106,0.531083511154307
369,0.512528240209315,0.300081767175849,0.444819712494499,0.500796094277034,0.524296832060532,0.485323790087263,0.522392522775939,0.518353397681712,0.535880449388625,0.54195757613181,0.544379348518194,0.542747957416551,0.542572611174813,0.542637589536262,0.543357599915546,0.542247471867747,0.53414216479333,0.530820193401826,0.529653816328446
370,0.482902631044693,0.30004063458863,0.444815099883889,0.500933297189145,0.525203848785366,0.485995652212329,0.52315950107062,0.518900594697552,0.536266965271218,0.54203381509469,0.543797459995654,0.540926136497339,0.539813361090517,0.539462449280439,0.53909117175641,0.53706897991589,0.527199555408466,0.523344883256811,0.521842514742608
371,0.465078517159263,0.299865389341,0.444558531236147,0.500708246814971,0.525765433289921,0.486218490920107,0.523195560332537,0.518486414493872,0.535379889173008,0.540533288536737,0.541103158775374,0.536183775661972,0.53354904337792,0.532496489333829,0.530117400784602,0.526317788867329,0.51206396779837,0.506497110811354,0.503866562882015
372,0.45159209645486,0.299621050170604,0.444169402461008,0.500292023855734,0.526126917883407,0.486190515976063,0.522828743256734,0.51754739252988,0.53381676528111,0.53822256867174,0.537382908140645,0.530159777111351,0.525892902884366,0.524095698826795,0.519574763761667,0.51401114737014,0.495827143576721,0.489019161160784,0.48568124398262
373,0.468252465344603,0.299332816699048,0.44369363788321,0.499750035247575,0.526342718988481,0.485982172522492,0.522177609641895,0.516242959540902,0.531797619339647,0.535385019972279,0.533037477599752,0.523447310194693,0.517591339531919,0.515080014979968,0.508518671500079,0.501429385315007,0.480340138993976,0.472908587477105,0.469306217328624
374,0.508612057889574,0.2991382687636,0.443385804442645,0.499428021081851,0.526721088657245,0.485998668085701,0.521902440106601,0.515459903638127,0.530501547301569,0.533496245397609,0.530095226195045,0.518990957362091,0.512310429813751,0.509484729322984,0.502200745101964,0.495012660158265,0.47564814558297,0.46978753137039,0.46739357810021
375,0.5000793115583,0.299123676807064,0.443443748362058,0.499617691964834,0.527549938185219,0.486589224809705,0.522600199322227,0.515959158742241,0.530961089245372,0.533844623866108,0.530284849545272,0.519186209020112,0.512932099101295,0.510439164427293,0.504435574782187,0.499127777044587,0.486998396591062,0.48481489627296,0.484940900435994
376,0.495031009892715,0.299071637223173,0.443426596242123,0.499696172210613,0.52826144406144,0.487047757378853,0.52307827798725,0.516170806398882,0.531039091600111,0.533720701559651,0.529837346391214,0.518454412607722,0.512342022074748,0.510012018232169,0.504677001380596,0.500402844581454,0.491479031528388,0.490329055443633,0.490907714198501
377,0.494658448850885,0.299000236713317,0.443368508469434,0.499711678806011,0.528897103664679,0.487429143195515,0.523428005813979,0.516217590143085,0.530903187597505,0.533339254823714,0.529057447350701,0.517264437448221,0.511163059068195,0.508913454684845,0.503935857809276,0.500256420628171,0.492658063567382,0.491561236185768,0.491958424303848
378,0.499348987682478,0.298931378166441,0.443311082496087,0.499722614779654,0.529509476623401,0.487802812806593,0.523763085816086,0.516251549943562,0.530757974410893,0.532958699438925,0.528304219656255,0.516149282090126,0.510078383474989,0.507908294596346,0.503250026301037,0.50005635814541,0.493314799393856,0.49215584622363,0.492383572677335
379,0.488118477177991,0.298887106137985,0.443296506960346,0.499788474998608,0.530154168788353,0.488243178801049,0.524203681146025,0.516432195065748,0.530815788211522,0.5328442449747,0.527939874757228,0.515631194419797,0.509738615029568,0.507714628290595,0.503555018596663,0.500974215133728,0.495444092158806,0.494488822977637,0.494792058282894
380,0.496295430095009,0.298796069409666,0.443189613533263,0.49972054074213,0.530656335306529,0.488517741692678,0.524373315230915,0.516257859637247,0.530406114226927,0.532153384770452,0.526800041459081,0.513997187303476,0.507982966030633,0.505939456553014,0.501729571694059,0.499147726110134,0.492850178786982,0.491213996965611,0.490994301188583
381,0.514266179576942,0.298746180922472,0.443157358222808,0.499752018023985,0.531231233216655,0.488908941817091,0.524731359555143,0.516342287477486,0.530351112280429,0.531920870310188,0.526317316371366,0.513362382057955,0.507494644078123,0.505565617864287,0.501717702044442,0.49955336954135,0.494033231360813,0.492630749415558,0.492590600502798
382,0.529243156799757,0.29877796526076,0.443277982290791,0.49999538693033,0.531988910612866,0.489567966320108,0.525518149471808,0.517000688067937,0.531067655063982,0.532663448260662,0.527188643187848,0.514709776151911,0.509468665227353,0.507893569786401,0.505125948849286,0.504065552974219,0.501371224907777,0.5011177105013,0.501874572680831
383,0.523639779034404,0.298873596114123,0.443518966900934,0.500408579668241,0.532896602860455,0.490459775244555,0.526669847773892,0.518140813386415,0.532425815561187,0.534208349919945,0.529153483425369,0.517600692221927,0.513291906435749,0.512211884868796,0.510909965725994,0.511239873111402,0.511832377956299,0.512723966328865,0.514206543772598
384,0.53216266678835,0.298937391031385,0.443697521499555,0.500730083219532,0.533707720778014,0.491256934064891,0.527655752260968,0.519059427513885,0.533478912023506,0.535360717224491,0.53055490836277,0.519585798655322,0.515860463731864,0.515077059085895,0.51459727899592,0.515539526162316,0.516666966360547,0.517286650113906,0.518464277498913
385,0.522017007053824,0.299034392223164,0.443938333937417,0.501139368535456,0.534592676733706,0.492186677866015,0.528842205117968,0.520240426651228,0.534877669667481,0.536940765640707,0.532528298269335,0.522344374673776,0.519316124156489,0.518876537713592,0.51934461802555,0.520987513758545,0.523041961575089,0.523715328987979,0.524888770548292
386,0.514236921258307,0.299079191453856,0.444077658506214,0.501400349434194,0.535325221166259,0.492949044843479,0.529745858299774,0.521045900272058,0.535764603892001,0.537868790301994,0.533583524249812,0.523696460212689,0.520921261117834,0.52058809805352,0.521269690340628,0.522823092255492,0.523477979368028,0.523201804032876,0.5236870531544
387,0.507483761703222,0.299085973266977,0.444142502732619,0.501552004779004,0.535939608855341,0.493586489311077,0.5304386184516,0.521572928291277,0.536275386126523,0.538322330406404,0.533980388183533,0.524065276960348,0.521263946022503,0.520894117810794,0.521361839953965,0.522431159325131,0.520921092107421,0.519583071453933,0.519379559346103
388,0.502764731438081,0.299061970813912,0.444146562239079,0.501614123232842,0.536452658328469,0.494118136925796,0.53095408328351,0.521867593121344,0.536475923891422,0.538389370066038,0.53385095638021,0.523672801333694,0.520658765766139,0.520161581518359,0.520157529317918,0.520555863034027,0.516784819740927,0.51455157665928,0.513826275129861
389,0.521262251492622,0.299018285944835,0.444110966030416,0.501616966973108,0.536891935984608,0.49457679019122,0.531347401280275,0.522004378742161,0.536469294652151,0.538203352621038,0.533387013024235,0.522818751820008,0.519504653301191,0.518842426872591,0.518275739376428,0.517996466713157,0.512343624120879,0.509528487540617,0.50851621508522
390,0.499619397899424,0.299058072460862,0.444233613889812,0.5018429796899,0.537530293744314,0.495314883004094,0.532185730278974,0.52273528616343,0.537263783431674,0.539031133507566,0.534332929971532,0.524045182398508,0.520985043812259,0.520447002190458,0.520241346770212,0.520296067967451,0.516126783043238,0.514336191146484,0.514143941761673
391,0.451020197926842,0.298999752544176,0.444166671551469,0.501796211376906,0.537891068744547,0.495721741194269,0.532482922169795,0.522750084349803,0.537096966239706,0.538650945262505,0.533613459146798,0.522829014076196,0.519382867323098,0.518639932907148,0.517765237370277,0.517079685470688,0.510785050359387,0.508086079089616,0.507251907889119
392,0.454796019991707,0.298677511581269,0.443729981937924,0.501286456246985,0.537830737609195,0.495453318309175,0.53186098356521,0.521419530200894,0.535258291012922,0.536223938354444,0.530063756655471,0.517386754400365,0.512500281007965,0.511052702377455,0.507760646843361,0.504663517064553,0.491036195540305,0.485021643085455,0.482006263948966
393,0.441540132511753,0.298390217259977,0.443349764259399,0.500847576170457,0.537811020975348,0.495229962309887,0.531322081380709,0.520218195666043,0.533614226784543,0.534070705880975,0.526954810780746,0.512737706982524,0.506779338854034,0.504830391123207,0.49989416975114,0.495388938467371,0.478711435909536,0.472053952833832,0.46886635284393
394,0.425675085787719,0.298073607282629,0.442892787576183,0.500300233433317,0.537663728659823,0.494849654376615,0.530538176285022,0.518697642627698,0.53156525729265,0.531435079156685,0.523231100817403,0.507310384923419,0.500212430807115,0.497733265258594,0.491083425289568,0.485217851130462,0.465863747268941,0.458737695524993,0.455418848159767
395,0.418619266127893,0.297720860272124,0.442344737270341,0.499627635807237,0.537373042631826,0.4942888797166,0.529474070505258,0.516809411489923,0.529052025178326,0.528246776141576,0.518800400466581,0.500975985197293,0.49264396335103,0.489588663963743,0.481088303114767,0.473831803084285,0.451828028323304,0.444216464881912,0.440695170645931
396,0.417294971175681,0.297366215554309,0.441777914923721,0.498926801354589,0.537030741485882,0.493650142376436,0.528299242968737,0.514787382545813,0.526389506129512,0.524904358246533,0.514219031244109,0.494558098182317,0.48511295440743,0.481546879844951,0.47145134928024,0.46315745957102,0.439789418769856,0.432309484778957,0.428967244905406
397,0.41234409141104,0.297030062123041,0.44123626820148,0.498255608325217,0.536692741311037,0.492996754514109,0.527117591709151,0.512775382082932,0.523768508980424,0.521646060870555,0.509813487259556,0.488527519876717,0.478195157169092,0.47423739500366,0.46298063518835,0.454138873107186,0.430949356820636,0.424231667689124,0.421431019888781
398,0.416128125375253,0.296698297415917,0.440690816387793,0.497576554171433,0.536325526907731,0.492289546240413,0.525865406935626,0.51068473613882,0.521070345696743,0.518320715931738,0.505367970793429,0.482549509344836,0.471446694751861,0.467155435122191,0.454941586284584,0.445767539280228,0.423174569178331,0.417196184826755,0.414842316583865
399,0.414503983328464,0.296401072965798,0.440206669702496,0.496974262753878,0.53601041868894,0.491622975766848,0.524696837460433,0.508729544853673,0.518577053640315,0.515279568808227,0.501364499879265,0.477326645577992,0.465737428050675,0.461261002973329,0.448600484123364,0.439589417410251,0.418929113719567,0.414155465040558,0.412518858964794
400,0.42535358116807,0.296117053218651,0.439739471174022,0.49639136220401,0.535695397084355,0.490938518862855,0.523515564432668,0.50677500351602,0.516107623620093,0.512292176846383,0.497475607918584,0.472354005359466,0.460404508826263,0.455803507983064,0.442884773728608,0.434174272389244,0.415425987770617,0.411592151621833,0.410440457625512
401,0.425765002405633,0.295888473908146,0.439380648459826,0.495946774945889,0.535494803974978,0.490372887676185,0.522544101457707,0.505130019897385,0.514067764223152,0.509863459562994,0.494394797833504,0.468647907314613,0.456713157068391,0.45218461327021,0.439652476169444,0.431816918524322,0.416473469504875,0.414136717667193,0.413837729592007
402,0.43183842050749,0.295675355635018,0.439045925947504,0.495531297284975,0.535307561981116,0.489811575955701,0.521593420749241,0.503529770645678,0.512103432886737,0.507545187403153,0.491490995170352,0.465244444326348,0.453413178309241,0.448994333008642,0.436930478055451,0.429949863603393,0.417340409973912,0.415914134705045,0.416034197345171
403,0.433806471632424,0.295496140358037,0.438775759944593,0.49519801748013,0.535185556612322,0.489318244818313,0.520766919665389,0.50211729392427,0.510401670149832,0.505569247923327,0.489080986361716,0.462604708442832,0.451075703109222,0.446864656923046,0.435553127446385,0.429614266847057,0.419932909405043,0.419403495581995,0.419954313740563
404,0.425955762654878,0.295334383021656,0.438535785148737,0.494902361897317,0.535087913279479,0.488846984987434,0.519988223079469,0.500785085714165,0.50881778734216,0.503751399833166,0.486903511948928,0.460323769947243,0.449170616213239,0.445195601096633,0.434682120022261,0.429730453598859,0.422393701493788,0.422387272611544,0.423131499699357
405,0.431229773418516,0.295155237923262,0.438251451717379,0.494547020743186,0.534922462688449,0.4882869294326,0.519075858593839,0.499280276392767,0.507017354206579,0.501672161758662,0.484375914914183,0.457529775651524,0.446593843536633,0.442755844910474,0.432671624925171,0.42826099517221,0.421549568470467,0.421234323340467,0.421639666069081
406,0.438483899479377,0.295004738844591,0.4380223817188,0.494262003067755,0.53481360579483,0.487785818331028,0.518272398438836,0.497941395043528,0.505447261284282,0.499891054992581,0.482274014160539,0.455384958633556,0.444824002646761,0.441201634985957,0.431779605766984,0.428093675315355,0.422676602913193,0.422542778384783,0.423015851135551
407,0.423572725247954,0.294887743673547,0.437859970948021,0.494062818065919,0.534777733012691,0.487367256021972,0.517615053205449,0.496818659497178,0.504171118044293,0.498484757758953,0.480698262591393,0.454023290674894,0.444012565176617,0.440692912324519,0.432184943608024,0.429413611870127,0.42584970708681,0.426202676535288,0.426966340753461
408,0.39749798846162,0.294726651257315,0.437596674023871,0.493730782460533,0.534606161439378,0.486779688152698,0.516691170581901,0.495335750714497,0.502428472351255,0.496500912018483,0.478328005854728,0.451467700290744,0.44165514517942,0.438433491325614,0.430135946590219,0.42752706488171,0.42319694467239,0.422739488747597,0.422897383802277
409,0.40197655505331,0.294474618448177,0.437162086051613,0.493192313713527,0.534237505221958,0.485904680144653,0.515355506443844,0.493254244964305,0.499937573250467,0.493597388778747,0.474678492160131,0.446972158280679,0.436835962315974,0.433426457393543,0.424365723387228,0.420985092743593,0.413054847203641,0.410624218513763,0.40946628389662
410,0.408449090042249,0.294252217502795,0.436784468450739,0.492723798175297,0.533924474428427,0.485074351389578,0.514110017299291,0.491318559433451,0.497653050780307,0.490965290619675,0.471427552539101,0.443128159214954,0.432883692666572,0.429407122996749,0.420023870724614,0.41637347846794,0.407276804846411,0.404513922868766,0.403256342788751
411,0.404845690652938,0.294063782122923,0.436474696078662,0.492339461902106,0.533682016176646,0.484310245056674,0.512988903189774,0.489575922862516,0.49563402840392,0.488675500442178,0.468667653820909,0.440057687792646,0.429930217252054,0.426511041978964,0.417234183031371,0.413755703637321,0.405227154675222,0.403028375072514,0.402237032897506
412,0.424977368428128,0.293874864505596,0.436156176450291,0.491942352870224,0.533419104552188,0.483507225718391,0.511818618344919,0.487779447702964,0.493555583673709,0.486320507948846,0.465830410583021,0.436896255796843,0.426866602323294,0.423489284117599,0.414261594414066,0.410889964281206,0.402635780715601,0.400708625964848,0.400107239195838
413,0.424745700117733,0.293761045768872,0.436000093591311,0.491751154865624,0.533345145748397,0.482918377792,0.511014291350512,0.486516006420436,0.492183483226208,0.48485370201431,0.464231659285823,0.435605749309491,0.426160200717852,0.423095070940902,0.41480243085462,0.412387057749637,0.407238957797265,0.406901743382703,0.407358693310414
414,0.432101509663642,0.293652708433652,0.435850831711699,0.491567733901173,0.533272857322353,0.482326052642095,0.510215146758651,0.485271764337827,0.490841184848668,0.483426507059636,0.46268786061702,0.434379574732264,0.425489318283461,0.422710567821268,0.415232714398737,0.41358470417372,0.410410118943414,0.410776068314309,0.411599145828159
415,0.430186179167403,0.293573609733575,0.435762580917052,0.491462251282822,0.53327011843332,0.481814261302466,0.509558879997126,0.484240425947906,0.489781290798588,0.482353192219871,0.461632007263451,0.433861979943871,0.425665571420274,0.423242627959994,0.416775398602658,0.416032497550726,0.415033335905435,0.416094496377122,0.417284373192433
416,0.442287002152491,0.293492480066334,0.43566529325706,0.491344488389761,0.533250983175162,0.481280222159275,0.508875249689167,0.483180381586016,0.488685895767847,0.48123542807137,0.460510023140124,0.433212316022628,0.425617176765416,0.423488987023555,0.417803515408054,0.417684449728729,0.417665118024586,0.418751553663227,0.41985836800869
417,0.449028040844015,0.293453885653616,0.435660299811066,0.491346243581537,0.533342903209398,0.480882104785118,0.508424087945195,0.48245732406771,0.488032918725607,0.480668820971402,0.460144030809594,0.433658455919926,0.426894519786342,0.42518223553789,0.420646095132265,0.421475709773643,0.423475223580596,0.425147659215924,0.42660239441319
418,0.460971987719154,0.293438263272301,0.435704132430038,0.491412127975839,0.53349383138057,0.480561267132631,0.508106501496521,0.481928587662688,0.487632995732046,0.48041426046359,0.460197299829332,0.434673586223695,0.428809462781913,0.427541004730832,0.4242109992135,0.425988574610155,0.429784645497337,0.431864514158921,0.433542822009534
419,0.469545700863703,0.293460854807432,0.435831927707784,0.491589627581338,0.533751035586592,0.480381471097762,0.508025475171853,0.481735772993875,0.487670108456848,0.480699529044399,0.460980179041672,0.436705906152005,0.43191432146761,0.431174196833207,0.429286129357318,0.432190425982099,0.438197866436819,0.440854784142834,0.442887317767211
420,0.464082983281284,0.293508750841239,0.436015069846476,0.491842305661632,0.534080439242353,0.480305480076055,0.508117042671396,0.481785326546426,0.488019335525527,0.48136606702142,0.462267646616464,0.439397217354704,0.435737163113453,0.435544523865083,0.435123396879718,0.439115230549072,0.446975184556925,0.449974084996676,0.45220064483005
421,0.46557235017128,0.293535538702414,0.436148627033813,0.492030120057092,0.53434545534539,0.480161627686436,0.508097877537949,0.481680156355065,0.488158094248424,0.481759988107813,0.46315455506036,0.441392867548502,0.438569807399965,0.438751549276013,0.43922577511073,0.443683534817655,0.451253923905083,0.453572414251347,0.455302829725754
422,0.463125590575242,0.293564689113553,0.436285716108522,0.492223723485068,0.534614810402423,0.480035025887014,0.508108740246598,0.481617865856094,0.488346994478335,0.482208233887855,0.464095936687635,0.443388762511599,0.441314917315334,0.441817242855738,0.443013544338788,0.447762201820691,0.45473690128648,0.456439686886087,0.457788539048874
423,0.483413948328739,0.293583503634461,0.436397558724021,0.492384557053208,0.534850744039846,0.47987775897645,0.508070798080184,0.481488102217789,0.48844127871452,0.482530206343438,0.46484314003723,0.445020390315842,0.443523836112181,0.444249779101954,0.445865685611621,0.450616144724365,0.45634383772106,0.45728455943876,0.458185076949304
424,0.471315305794242,0.29366531985266,0.436651067896167,0.492737503735571,0.535274484535728,0.479972405668117,0.508447097588169,0.481935385301248,0.489286889547375,0.483782128039173,0.466853350951963,0.44845317679533,0.447924072814371,0.449082920069139,0.451793530827933,0.457246559353683,0.464336035015361,0.465924322401604,0.467378718434986
425,0.503930290138051,0.293702682893679,0.43680241304133,0.492953967918752,0.535563672161653,0.479913593014986,0.508569497603516,0.482025691152063,0.489654033900443,0.484424520709872,0.467994822637781,0.450495161394681,0.450473761745171,0.451811294791124,0.454808979525402,0.460130735531974,0.465771860041433,0.466525157187265,0.467435927408642
426,0.548504024076107,0.29381098147119,0.437173822546882,0.493487487128089,0.536174646096738,0.480236785263203,0.509366379277768,0.483020948937133,0.491231026660861,0.486577970076588,0.471186817398206,0.455458469278523,0.456618516161472,0.458506445211987,0.462989650260692,0.46941641645151,0.477869090658455,0.479966698330818,0.481902320398798
427,0.567717631533811,0.294053676827908,0.437856532931671,0.494466082917678,0.537236781772948,0.481194126148971,0.511184763681678,0.485398474022627,0.494620980831343,0.490983583693543,0.477441753101117,0.464780239283685,0.468069561817565,0.470987936846337,0.478382187330453,0.48728183005671,0.502298149110979,0.507146809496426,0.510996321504467
428,0.569310183469086,0.294344686409152,0.438650133257585,0.495615218747913,0.538480252857449,0.482451805970815,0.513465368691928,0.488370669710712,0.498777112936455,0.496320305056227,0.484909654822561,0.475616904225163,0.481139616494372,0.485100619412309,0.495358954646673,0.506487995095885,0.526168791493296,0.53232263610242,0.536929028242103
429,0.575696343776679,0.294623295817695,0.439412365353009,0.496728254501102,0.539695188318343,0.483732835027759,0.515754986730422,0.491321482826369,0.502877776572919,0.501552764718227,0.492153209826435,0.485829830127789,0.493126978309288,0.49785358696097,0.510093156332303,0.522375811728294,0.542880970718727,0.548450315474314,0.552488701065361
430,0.596489154869581,0.294906204920145,0.440182044979792,0.497861493252622,0.540938926801315,0.485116681952529,0.51818043153148,0.494421050434786,0.507149600225258,0.506965233121887,0.499564556950606,0.49601669746547,0.504819370086826,0.510146414323346,0.523854974667886,0.536699574118258,0.556484230543043,0.56105243733381,0.564351761349546
431,0.589247994184528,0.295242782205092,0.441075017187478,0.499189453243821,0.54239290377045,0.48685669953468,0.521142382220195,0.498197159649341,0.512296147796392,0.513439396155051,0.508351731981157,0.50793443489567,0.518419720240025,0.524412559462041,0.539779644713486,0.553369150715296,0.573465790612356,0.577825455913363,0.58103432758309
432,0.586609173255798,0.295533700830933,0.441857428527337,0.500360004649441,0.543692930189854,0.488466685471442,0.523858116461712,0.50160813135776,0.516921761177731,0.519214473719022,0.516076315553586,0.518004874775375,0.529439171942963,0.535707427332119,0.551580243862257,0.564703532938266,0.581875482505677,0.58468607720114,0.586848318162012
433,0.602485223328117,0.295797304123369,0.442572268512882,0.501435680587285,0.544901922670877,0.490029267481747,0.526462222059019,0.504837103387089,0.521273120962443,0.524603484386941,0.523178845023087,0.526933069644889,0.538846423197626,0.545153750180151,0.56087642469269,0.572965298227442,0.586401457934843,0.587641565938473,0.588828586012096
434,0.604455985295978,0.296099298863585,0.443373777649207,0.502650140354875,0.546262375464283,0.4918712214987,0.529473601355364,0.508569244366234,0.526268308374116,0.530762437621547,0.531253772632774,0.537058300850023,0.549599755663502,0.556024028356656,0.571906758734422,0.583437293381278,0.595395941582856,0.596371005881629,0.5975483196976
435,0.611160839132946,0.296389137745169,0.4441427843793,0.503821396630061,0.547585208169307,0.493747970624925,0.53249779180625,0.512281575621036,0.531202292176061,0.536797168211117,0.539055950272694,0.546555792792435,0.559408905169971,0.565796602880665,0.581437565432536,0.592093308190123,0.601998193112368,0.602420521244881,0.60331580305403
436,0.594161373516289,0.296684227563094,0.444920167810566,0.505011546398108,0.548934787305081,0.495748158472546,0.535673209632138,0.516155792385915,0.536318422028715,0.543013285798273,0.547005923785394,0.556056114106642,0.569095674169932,0.575393674702995,0.590703955310773,0.600519144680468,0.608851486125987,0.608968773887995,0.609737443676454
437,0.606290041904301,0.296900332647143,0.445507506771014,0.505911864959828,0.549985928746778,0.49743983092022,0.53831684394866,0.519301653234933,0.54041733950625,0.547896186791542,0.553018130375784,0.562586543761186,0.575007203049094,0.580841954748375,0.594751807497517,0.602735981426887,0.606815466832373,0.605370328927532,0.605104220314135
438,0.611718731469179,0.297144648972783,0.446157256646571,0.506911603405397,0.551144514880374,0.49934962967551,0.541265194668575,0.522818563553703,0.544984056546256,0.553328509340607,0.559710165299708,0.569997175119699,0.58202484283146,0.587533707097573,0.60057271121699,0.607479532883246,0.610087820443366,0.608547330250707,0.608357107950644
439,0.616115356826905,0.297392082788889,0.446810285933889,0.507919288412668,0.552315193220852,0.501360846636753,0.544328296858302,0.526455232130867,0.549676020508852,0.558871718872283,0.566465612876529,0.577382397478886,0.58899898228041,0.594193407262032,0.606463878182574,0.612506342635592,0.614278069817603,0.612820807229932,0.612767901162437
440,0.623261428073628,0.297638793272153,0.447457487676274,0.508920245734734,0.553482208178411,0.503456351884442,0.547476062886837,0.530172198526123,0.554437883456653,0.564453374451929,0.5731821182055,0.584603821188006,0.595765646955154,0.600642595532022,0.612187295650782,0.617484114662756,0.618664420981788,0.617284272995734,0.617314888830033
441,0.619793376672694,0.297894830803889,0.448122604628058,0.509951604536894,0.554684619819542,0.505691481512166,0.550791868269387,0.53407681808242,0.559412926286925,0.570252456997513,0.580104353468637,0.59202063865939,0.602778383798133,0.607377592247435,0.618358980325227,0.623134302262268,0.624245188137649,0.623089545974647,0.623279182215177
442,0.522667087241485,0.298121023048505,0.44871289767534,0.510865764376515,0.555765292890147,0.50786204171912,0.553953251423907,0.537753822112483,0.564035512553449,0.575550180001544,0.586240884661899,0.598229668674125,0.608307963507766,0.612512860659277,0.622599198875687,0.626533272596509,0.62645709630605,0.624924459326646,0.624824143050369
443,0.529511077995807,0.297961043981407,0.448467206765514,0.510514294048001,0.555530490898897,0.508432119371861,0.554600885866863,0.538083050718684,0.564131540510213,0.575100620913383,0.584408052135034,0.593109196738691,0.599963679053234,0.602635908933632,0.607924644209022,0.607014158454385,0.593494983453068,0.585755490594332,0.581386544623986
444,0.510400700234636,0.297831055691744,0.448288418187982,0.510263233593825,0.55538868245822,0.509095587896715,0.555387878307344,0.538602660824679,0.564491844830641,0.575011306269413,0.583171017257512,0.589167749710097,0.593499374003551,0.595029943073867,0.597025635834184,0.593239106283375,0.573869244989005,0.564548551190792,0.559579090108132
445,0.520288410386662,0.297649794053418,0.44798049726176,0.509822639007896,0.555042573763037,0.509507406736254,0.555761462413387,0.538569676666553,0.564109614254163,0.574001812836306,0.580737652032186,0.583781596047965,0.585571074890832,0.585995057454656,0.584807236263018,0.578439779421391,0.554257038371888,0.543863827723309,0.538577326076478
446,0.523499887587572,0.297508769001622,0.447765429327959,0.50951990172647,0.554828623316328,0.510048617514572,0.556336463728629,0.538813802025082,0.564114444732087,0.573514001945296,0.579126285255559,0.579851636902481,0.579761927379493,0.579422391700449,0.57629696977173,0.568771715409626,0.544277961120695,0.534947723543812,0.530732556860083
447,0.516830969842089,0.297385112606702,0.447587887086457,0.509273228477834,0.554664450836379,0.510633483796705,0.556972516094112,0.539144093930396,0.564243455148555,0.573206794573105,0.577841249568447,0.576604542938466,0.575027708778492,0.574126243874334,0.569741154412196,0.561761038512973,0.538582658111015,0.530690666207296,0.527598613227011
448,0.483131922708828,0.297247827596777,0.447372748201857,0.508971735735502,0.554436698863723,0.511131425933357,0.557460214891363,0.539278742735533,0.564114161504295,0.572592662133171,0.576196145650366,0.573020341149335,0.570052186644865,0.568641130470769,0.563115371095787,0.554750783738966,0.532410535145979,0.52533530422142,0.522787015131156
449,0.459983210942753,0.297018443807122,0.446928020966319,0.508339525571629,0.553863611604244,0.511212993696823,0.557274353575654,0.538505938743723,0.562769465671698,0.570463427225831,0.572516700165684,0.566685582721633,0.561821740728935,0.559662619155616,0.552028612484028,0.542243810548655,0.516935613454502,0.508646859259967,0.505203398264664
450,0.433908428559265,0.296735965997167,0.446348261957038,0.507520801789659,0.553093804594811,0.511031599128072,0.556670061478404,0.537169459906993,0.560690863772071,0.56744830635533,0.567707544707226,0.558943538668573,0.552053465621654,0.549088279930278,0.539063580464753,0.527634389022152,0.49875369662241,0.489179489408512,0.48490544237414
451,0.429973439424405,0.296396841938409,0.445623358234879,0.506508068904754,0.552121654137302,0.510573557151375,0.555631382919793,0.535243630384084,0.557855447986404,0.563528683551151,0.56175326684344,0.549774198541059,0.540725598283041,0.536889554178488,0.524162625257751,0.510863349427998,0.477856522391023,0.466931162667204,0.461849820822455
452,0.45311547652288,0.296067813072099,0.444919198294434,0.505530091800781,0.551176884643399,0.510073600650764,0.554542671484532,0.533262744894823,0.554989337093868,0.55963072590542,0.555953171197761,0.541059447030285,0.53018553448637,0.525639599336308,0.510819058467257,0.496369563370479,0.461907443123552,0.451159597547193,0.446340670670538
453,0.439495277311481,0.295823776890535,0.444423522698184,0.5048408357729,0.550514521428238,0.509812106422403,0.553855964693547,0.531856434912073,0.552933462489868,0.556811758685725,0.551765849422803,0.534886249925259,0.523002976648298,0.518151121879071,0.502771522615201,0.48875006708781,0.457948894365946,0.449775505474394,0.446756303684953
454,0.428680511600429,0.295556237278399,0.443864375521661,0.504068073847051,0.54976351365241,0.509405779285705,0.55294777594555,0.530154157457595,0.55051089140532,0.553569655424775,0.547065115667157,0.528098193635311,0.515152380094092,0.509952748897592,0.493784978934808,0.479868955373715,0.450805384644002,0.44368376299771,0.441223337693816
455,0.437576432081651,0.29527483430565,0.443265606819041,0.503245572576775,0.548958226358083,0.508887450650449,0.551874251562295,0.528233741822363,0.547830049179411,0.550044163834585,0.542046895381819,0.520979104480593,0.506992158295826,0.501441311293011,0.484419851605212,0.470491335817776,0.442339083841619,0.435673301965175,0.433343514137358
456,0.442354089891887,0.295034725684593,0.442766694765478,0.502560497821001,0.548285517720697,0.508456998047547,0.550959942659024,0.526550680170884,0.545500440018014,0.547004492293242,0.537780827524191,0.515086519211703,0.500471563088496,0.494771117490345,0.477618520822379,0.464355665144955,0.43912479294431,0.433853477875688,0.432313328742008
457,0.430503519193993,0.294821734443895,0.442332077523482,0.501964397270984,0.547698088438434,0.508073829579188,0.550136952058546,0.525008466893426,0.54338768750154,0.544273373636034,0.53400356860057,0.510005218997869,0.495032897857615,0.489309307525322,0.472437738989282,0.460156072232906,0.438360484495321,0.434493937453408,0.433708898222201
458,0.448252565337111,0.294588713570692,0.441842152535682,0.501295988761155,0.54703563874584,0.507567509194079,0.549128925374259,0.523218571419201,0.540970586271388,0.541188615876249,0.52978206040974,0.504346662697757,0.488908196461726,0.48308714238667,0.466161033882403,0.454419519690567,0.434059600540809,0.430410728835339,0.429553062878236
459,0.393805110456932,0.294417305911876,0.441504989885999,0.500834538050862,0.546576703190775,0.507241731898389,0.548428598892784,0.521874085509708,0.539174295338647,0.538918014776426,0.526744667288392,0.500507485834461,0.485120457309504,0.479462967553125,0.463388139273974,0.45301112152199,0.436650829415396,0.434524077744644,0.434544059687859
460,0.387197078820169,0.294087271146006,0.440806812235226,0.499915139562463,0.545670730921993,0.50637782440553,0.546927646351839,0.519358666099677,0.535879495948495,0.534794056551071,0.521139528170286,0.492867265463137,0.476518762278132,0.470475043284749,0.45310947772978,0.441888490389023,0.421595944763446,0.416862473576093,0.414936295849262
461,0.395589787355881,0.293760383330725,0.440106663149133,0.49899626954017,0.544761928835923,0.505450479168194,0.545347632826872,0.516745204099687,0.53249093185856,0.530590056867775,0.51548187701196,0.485255253849987,0.468048430168911,0.461662070149647,0.443194032334825,0.431381514616926,0.408799004936818,0.402927161866264,0.400267252398828
462,0.384893905070344,0.29347408680124,0.439505715719624,0.498206650760969,0.543976610857805,0.50459243949823,0.543903612115269,0.514344340590501,0.529417409589345,0.526817875167987,0.510481809920961,0.478715235028675,0.461014127495584,0.454473323121991,0.435633855573756,0.423973648430944,0.40208480007963,0.396836548888614,0.394661630896633
463,0.397025487287937,0.293177877619365,0.438868388760267,0.49737280372531,0.543145708579817,0.503634660522273,0.542320669922124,0.511757979494915,0.526129905246099,0.522806894359769,0.505191954033551,0.471823089202359,0.453593908097133,0.446865497166425,0.427518507736502,0.415856792327474,0.394037888519041,0.388965029847894,0.386889297089737
464,0.41071183204061,0.292929096285609,0.438350311595706,0.496692319967329,0.542462428578267,0.502779069949894,0.540926624696964,0.509461930587635,0.523254594920624,0.519343254668996,0.500708890654281,0.466209443189213,0.447846035145778,0.441138162846412,0.422053108463054,0.411112202957648,0.391870429526951,0.38820929806632,0.387034495532758
465,0.430048977451962,0.292728148281928,0.437953828615257,0.496168850121711,0.54193150117603,0.502043984468999,0.53974880096,0.507493933121874,0.520835678862953,0.516476286052521,0.497090071494712,0.461938140325535,0.443819322868352,0.437330918802607,0.419192658786494,0.409555200028666,0.394487997666175,0.392753499611446,0.392740492489161
466,0.446367052450788,0.292585549990695,0.43770875814599,0.495842763224363,0.541594168502938,0.501489487937538,0.538882002513616,0.505987547136422,0.519044139739394,0.514415194765485,0.494616539643636,0.45940415281192,0.441980166130053,0.435947716064488,0.419525856367841,0.411816047469096,0.402401204560645,0.402957081734838,0.404281593719259
467,0.453324473600614,0.292490159001076,0.437585833993125,0.495678248530044,0.541416834255628,0.501095098544276,0.538289061678207,0.504884570979592,0.517797774181349,0.513050230930291,0.493122918572114,0.458329106240241,0.441936004110886,0.43652715341147,0.422305265261893,0.416835147176659,0.413272506632024,0.415804358623354,0.418205584201843
468,0.424755362005343,0.292416198466425,0.437515685680555,0.495584424239848,0.541310182604466,0.500769962769813,0.537818846804373,0.5039656763253,0.516802155878249,0.512005676010187,0.492075911627099,0.457891327575449,0.442616374449084,0.437857266795908,0.425820392023025,0.42240808094691,0.423287633019809,0.42681025838304,0.429619275165809
469,0.433024069428858,0.292276037660618,0.43725911339671,0.495244345305116,0.540959381428067,0.500155618879823,0.536887675561126,0.502394192744824,0.514951397863399,0.509888386472951,0.489530359226435,0.455184942293775,0.440347307665101,0.435840850742898,0.424544863912863,0.42165257988607,0.421398182047623,0.423144824105644,0.424539641813023
470,0.442897579829675,0.292163004348874,0.437071459353653,0.494994528190228,0.540697336862807,0.499618208550176,0.53609627749718,0.501036163572372,0.513393656814623,0.508149081384761,0.487521379089073,0.453286260727299,0.439072556268601,0.43491265959748,0.424655893862909,0.422556292714724,0.422621392668429,0.423846633906906,0.424881003402463
471,0.450010678029772,0.292079243612192,0.436959304725806,0.494844363335787,0.540534007838809,0.499176108745917,0.535472736497045,0.499930194280543,0.512176951813276,0.506845073824115,0.486123362538787,0.452290740271916,0.438894154188997,0.435176598123021,0.426249068862445,0.425186782163259,0.426611363756312,0.428026218704757,0.429227851362798
472,0.455402165699798,0.292016314339714,0.436900045603528,0.494764692310744,0.540441084121784,0.498803785973608,0.534973383229088,0.499011404372972,0.511212931696991,0.505862149711993,0.48517145029685,0.451935253565315,0.439460679578301,0.436230420943649,0.428738645679326,0.428764521458842,0.431728283081568,0.433441682719182,0.434869467090544
473,0.450805482683477,0.291968814660973,0.436879297923837,0.494736831045395,0.54040037692917,0.498484871199039,0.534569992701674,0.498237750601068,0.510444086844713,0.505125760447173,0.484557844872659,0.452047144830618,0.440542718463045,0.43781283863842,0.431755433791396,0.432814857588381,0.437107536034322,0.439009623960606,0.440574448877774
474,0.453180536521416,0.291911857868535,0.436828749595116,0.49466958751236,0.540321118838255,0.498115648665168,0.534092700646263,0.497364901024989,0.50954694044155,0.504227617985295,0.483711361358317,0.451768212451437,0.441053480614478,0.438712446832813,0.433675883292636,0.435320218087912,0.439467001546297,0.44085562672765,0.442075662621896
475,0.473284576169064,0.291862689169531,0.436796205078003,0.494626711135845,0.540266680770032,0.497768359120433,0.533659971754247,0.496563351924518,0.508746840157385,0.503451984603144,0.483030024486904,0.451700828640077,0.441767718604012,0.439802275089945,0.43572213417251,0.437879897792676,0.441905093140385,0.442952306495443,0.443985832233856
476,0.708571112634665,0.291863294700161,0.436898161423994,0.494765688296933,0.54039495109178,0.497633604692515,0.533581100392429,0.496274131181809,0.508624124574115,0.503527607100439,0.483526475863852,0.453347097716976,0.444573889325224,0.443181269572054,0.440696103676982,0.443988580463486,0.450153184335977,0.452054785283105,0.453736542641098
477,0.689408005949835,0.292188133787312,0.43851395590893,0.497283501477309,0.543072790698811,0.500909008273822,0.539190762762367,0.503509593511133,0.518728288610382,0.516586101650091,0.501974763010503,0.481111381999443,0.480048855405236,0.482677961596911,0.491918978241293,0.506680903958924,0.545335343701983,0.561259150940819,0.572986014729592
478,0.682504339573671,0.292440802332215,0.439875872467529,0.499424005092111,0.545360187443779,0.503766608065532,0.54407699742175,0.509719988727422,0.527403161851763,0.527764801610148,0.517666429081036,0.504110918745581,0.508657212806881,0.514002070217748,0.530931018328876,0.551991087975202,0.601346307972483,0.618611289956221,0.630385706106572
479,0.686730472791357,0.29265943943858,0.44110286112541,0.501368453462037,0.547451913796479,0.506493147513216,0.548691433178875,0.515504563552135,0.535457754316639,0.538088119170988,0.532022790770324,0.524582597098124,0.533412675617204,0.540649284115272,0.562609544672876,0.586637347903247,0.635738956923064,0.649899050887013,0.658880687114012
480,0.67619900238343,0.292875311037374,0.442292264627833,0.503268144102813,0.549510779583031,0.509325980365971,0.553403764706078,0.521349037279048,0.543547362482253,0.548383589182745,0.546183070847842,0.544254002243583,0.55658473863405,0.565206078698278,0.590512680719987,0.615524190863621,0.66000541202085,0.670464703731081,0.676714863730115
481,0.680058703301763,0.293049494163207,0.443323618470243,0.50492347959679,0.551317271192067,0.511956961445291,0.557734366838122,0.526642601342466,0.550840008596056,0.557589850012596,0.558671074792035,0.561037057333549,0.575644366025788,0.584967718633087,0.611518758695735,0.635363342548857,0.671482025607908,0.677777489856607,0.681256580120246
482,0.694542726455022,0.293221863802538,0.444321833932608,0.506533081472973,0.553085640881042,0.514685010163887,0.562149417908646,0.53199366274858,0.55816028441474,0.566753204480879,0.570935045344802,0.57709372416559,0.593404948747393,0.603103321839378,0.629931306335634,0.651905763826227,0.680389239335662,0.683812167624487,0.685629619632894
483,0.682256535999593,0.293421240258292,0.445376621792518,0.508242332517069,0.554974428980559,0.517743100648811,0.567002912824969,0.537854368511125,0.566118693489444,0.576641614807528,0.58401958203209,0.593927240454737,0.611771637662592,0.621724511506307,0.648519173356442,0.668686760535184,0.691854986223307,0.693930764981193,0.695182951408745
484,0.679809536187028,0.293574234203022,0.446260436459647,0.509674447034527,0.556569660175158,0.520558781241389,0.571404495410517,0.543093381739753,0.573165914349932,0.58527387457569,0.595169771224233,0.607612162866389,0.625920535621242,0.635608446494333,0.660917191424657,0.678156777353711,0.694252385100741,0.694238323773614,0.694282389323792
485,0.680562851358003,0.293709848072423,0.447065223124255,0.510978203386197,0.558031848736402,0.523344575976916,0.575685618841845,0.548141694362446,0.579889474534942,0.593401205448235,0.605439999772383,0.619752215648555,0.637984126044258,0.6471736201266,0.670467868892396,0.684714146733744,0.694823510388146,0.693325048190032,0.692600405037981
486,0.672821471366335,0.29383736886129,0.447821169642308,0.512201828727553,0.559412220681403,0.526167318661606,0.579948439944832,0.553134826226744,0.586471637037785,0.601254747324228,0.615155779601591,0.630867546416906,0.648689603786146,0.657260999659767,0.678371376689141,0.689885882661378,0.695481919187778,0.693130192960414,0.69205343800632
487,0.680188487320883,0.293935155046838,0.448462182212944,0.513234424275007,0.560587733667955,0.528853744165594,0.583923487330374,0.557735902199599,0.592446989410297,0.608240119914804,0.623504338967825,0.639866612116935,0.656766473418029,0.664533799992566,0.683063336547803,0.691780428618475,0.69291846107237,0.689580983521321,0.688000043026298
488,0.678547346825077,0.294043898889151,0.449116834013687,0.514288915547154,0.561790434622002,0.531711589373655,0.588087034353681,0.562554654337274,0.598652324475121,0.615429821759408,0.631987516897448,0.648937322077977,0.664985522274877,0.672033738164095,0.688434404080134,0.695129904542009,0.694132862980595,0.690778771398052,0.689365159097688
489,0.685470914217596,0.294139633381569,0.449711019342797,0.515241192286528,0.562883522520898,0.534558023584693,0.592150846800185,0.567229120494853,0.604583190028991,0.622174363517972,0.639706325564079,0.656833117342429,0.671828882246595,0.67811738491762,0.692384205646133,0.697227846201233,0.694271464797125,0.690747137990852,0.689308674406269
490,0.673362913984122,0.294245501175949,0.450318142014054,0.516213736269959,0.564000852253737,0.53757215665599,0.596388462117675,0.57210822574481,0.610717354853193,0.629085521498126,0.64751836335916,0.664799731850986,0.678863407379808,0.684494456713684,0.697055066053049,0.700626488241211,0.697059330630858,0.693831962137185,0.692666218209609
491,0.668224914258895,0.294311216702469,0.450782142325022,0.516944511214287,0.56485332917113,0.540358850110655,0.600186177060299,0.57642395928726,0.615989055264318,0.634800049819583,0.653552843399309,0.670252483181238,0.682938144968284,0.687758352125548,0.698166070596281,0.700033591600224,0.694146735703233,0.690238647026882,0.688599215076471
492,0.660162241940327,0.294357489270752,0.451170156779985,0.517547081564781,0.565564657239434,0.543064196723962,0.603773911718697,0.580471120805816,0.620811887139261,0.639865110291836,0.658614520215186,0.674409892731337,0.685621836007498,0.68964007051522,0.697976449102743,0.698289290920329,0.690337160794275,0.685872052951186,0.683900174599047
493,0.615255123640585,0.294378444845493,0.451465318999714,0.517994041682114,0.566104078092846,0.545633102872926,0.607067932851306,0.584148106352279,0.625048414921853,0.644117753575414,0.662513104996165,0.677059616306643,0.686680203666798,0.689892434220188,0.696167284244424,0.694966580362525,0.684862269287201,0.679781867227771,0.677462081782422
494,0.608225405744837,0.294214984374469,0.45134198035851,0.517789689764063,0.565944422057233,0.547366188654308,0.60907256971394,0.58615387524458,0.626974917478781,0.645423335350633,0.662406060837731,0.674354073014842,0.681466459176365,0.68354267096405,0.686410786534533,0.682256718386841,0.665366347851942,0.65740607853573,0.653209184875798
495,0.59145896819997,0.294044706844871,0.451178328307609,0.517523123125619,0.565712188470519,0.549005387184972,0.610878769343849,0.587912246580471,0.628532331845676,0.64627077817532,0.661777098947104,0.671221885936991,0.676067400141344,0.677166591034181,0.677245534640962,0.670921504753851,0.650025935110226,0.640880075601822,0.636192843661592
496,0.601950998378808,0.293850788918215,0.450914519565877,0.517098353626462,0.565304324424924,0.550415099129217,0.612273953328048,0.589146924025388,0.62934188281649,0.646184217435192,0.659974989919441,0.666733349723653,0.66929610125334,0.669456799903805,0.666844741945424,0.658506071153616,0.634025087925303,0.623916665959096,0.618887445896259
497,0.59061018266958,0.293684190778468,0.450736111086011,0.516817114822667,0.565046415028028,0.551981619097698,0.613882020171149,0.590669108934397,0.630551477867466,0.646654149810729,0.659092525666368,0.663814568860973,0.664726038313179,0.66425000957551,0.660113360041478,0.651033289366058,0.626814249530557,0.617611368658127,0.61350787577955
498,0.583163531307904,0.293504109225109,0.450494782233038,0.516437780426044,0.564678733680401,0.553397378355556,0.615207692660932,0.591835808067955,0.631254609881741,0.646505989809883,0.657465452371026,0.660069092492724,0.659334074093551,0.658243875022033,0.652584471527189,0.642705501150205,0.618018607561306,0.609067720704461,0.605273442602689
499,0.571989063472051,0.293318764057191,0.450221167661351,0.516011038815686,0.564256263753652,0.554719718332141,0.616348243978856,0.592772668243553,0.631637311513235,0.645989955010871,0.655452812225335,0.655993983694906,0.653718245643969,0.652076734962863,0.645067860102247,0.634533433938285,0.609481924874662,0.600709872411239,0.59712498391523
500,0.569948243980241,0.293122667254704,0.449894755565729,0.515504894787502,0.563745195040304,0.55590233797556,0.617233329652484,0.593386712857252,0.631576079767714,0.644953573701146,0.652842971658417,0.651274480273206,0.647468935788358,0.645295143663967,0.636931328434348,0.625697453835211,0.599859722806168,0.590980863423626,0.587382761352461
501,0.568155732627827,0.292931826989634,0.449577024120004,0.515017666041816,0.563251052860997,0.557064594474496,0.618060467029453,0.593935634065788,0.631441154389195,0.643879823379595,0.650312556383712,0.646850859416349,0.641733294676106,0.639132339520567,0.629778120577403,0.618204535361001,0.592538881241153,0.584006874472397,0.580710674464481
502,0.565033122413484,0.292746350892948,0.449268823351699,0.514550011693984,0.562774884223045,0.558209452426976,0.61883589196323,0.594427469467972,0.631245118563124,0.642782912504138,0.647869040186916,0.642706634747055,0.636463773529008,0.633523028545282,0.623467111219146,0.611812955466161,0.586869358588145,0.578862148304153,0.575954102849676
503,0.538412236482272,0.292563831554516,0.448961185062118,0.514087198808604,0.562301275764795,0.559320022250302,0.619533821313683,0.594828176840238,0.630941294897968,0.64160086414712,0.64541477290008,0.638681352808525,0.631440084326909,0.628217828282858,0.617628671725669,0.606015385567183,0.581886461707419,0.574343959687054,0.571744830868918
504,0.533915403862608,0.292348575966714,0.448511445245054,0.513407398934617,0.561595112812067,0.560117933812296,0.619706516724641,0.594545508781648,0.62970109899617,0.639270355302334,0.641457841996121,0.632651226270359,0.624020812430081,0.620350133575864,0.608441465976815,0.595997237159646,0.569678982403584,0.561065362563155,0.557704057140061
505,0.543462076133898,0.292136573223167,0.448064640428195,0.512738260957706,0.560898028819358,0.560868038508301,0.619794748371717,0.59415801373626,0.628355548843487,0.636874940019652,0.637532858076334,0.62680139476911,0.616932672865904,0.612886185439505,0.59992777162376,0.586963071162452,0.559661867862407,0.550793482946066,0.547329446695835
506,0.508621225573676,0.291948031261515,0.447704356329691,0.512207083537264,0.560344612949119,0.561729011888122,0.620058005731942,0.594009746356849,0.627388264400712,0.635031583624517,0.63449033023136,0.622317921403763,0.611628242907274,0.607392683529255,0.594141552732153,0.581446214660719,0.555701569650961,0.547858372164259,0.545165044868649
507,0.493427406945759,0.29171859801749,0.447160857159084,0.511402368479939,0.559502321928698,0.562214172562285,0.619701730516639,0.59304245951475,0.625305677657575,0.631811979373054,0.629605609098545,0.615302073460675,0.603240916248767,0.598571340836548,0.58389350541672,0.57024291407516,0.541776056060334,0.532652660604576,0.529061030192708
508,0.498501548677169,0.291479536471829,0.446564591474444,0.510526893509136,0.558585127724751,0.562549131774292,0.619106692335574,0.591756462775572,0.622831971061088,0.628164124915,0.624229732212264,0.607693779113201,0.594211790907973,0.58909038454078,0.572873523259955,0.558212231380107,0.52715797212314,0.517087532724989,0.512931169646951
509,0.497262860136939,0.291258566919183,0.446037098759197,0.509759677331853,0.557779221043015,0.562934586970063,0.618606995046203,0.590600487480601,0.620602920119805,0.62490510934875,0.619507253841608,0.601116914562459,0.586555303262515,0.581137524505657,0.564062826002627,0.549149618808417,0.518262400792957,0.508787082550353,0.505148692133134
510,0.406383204856294,0.291046212901717,0.445536534614183,0.50903749471635,0.557019177516342,0.563308747752787,0.618099174550028,0.589435318902192,0.618415827456666,0.621763843572205,0.615036019833863,0.594974549359297,0.579504838640827,0.573866517662338,0.556235016238086,0.541374691084028,0.511493023176063,0.502879815278218,0.499851862929567
511,0.416580301565546,0.290686295696285,0.444511684238501,0.507611940218876,0.555549555878298,0.562918634180166,0.616417352739465,0.586594461086324,0.613978773441222,0.61581109038845,0.606654287048587,0.583232763631763,0.565495694168766,0.559027425097386,0.537732105099087,0.519798922692035,0.480056685156851,0.466600887048491,0.460301524664957
512,0.412867042156263,0.290356604186658,0.44361285839623,0.506369683920422,0.554264179912858,0.562602023935614,0.614894855295535,0.583966353268748,0.609933528635572,0.610452187605293,0.599232754136257,0.572970718764878,0.553456438875611,0.546378592847522,0.522624309892925,0.503070126862113,0.459818228770567,0.445776427317679,0.439369402592363
513,0.397088212308212,0.290040006494577,0.442751358200962,0.505188317356748,0.553040219713122,0.56225734808984,0.613358702607102,0.581309982105171,0.605929624065937,0.605221986084566,0.592084210922346,0.563177839504416,0.542102330178,0.534508012495761,0.508790293082546,0.488227007224803,0.443869610700311,0.430510551330056,0.424748571527038
514,0.390608636665127,0.28972280649057,0.441855554716613,0.503971585900492,0.551781595131841,0.561799066540531,0.611667042527693,0.578424504868873,0.601682329988068,0.599748061925928,0.584665955249528,0.55305859838274,0.53042965321976,0.52230975583554,0.494601868853946,0.473073003794181,0.427673983748919,0.41480785313976,0.409419844327503
515,0.377148883687792,0.289414999287326,0.440979388060979,0.502790483886321,0.550559332789259,0.561294727002005,0.609934322913823,0.575469644311959,0.597415538281368,0.594314690832745,0.577375037972693,0.543181293715787,0.519146195595288,0.510558688916539,0.481177189840903,0.459058170434589,0.413873287745812,0.401998092752285,0.397229686789743
516,0.385812215069291,0.289108466456759,0.440080820397196,0.50159008360328,0.54931922887691,0.560698238189225,0.608084809488668,0.572336291631862,0.592974877737971,0.588718822327395,0.569913009094931,0.533105560619309,0.507695084482595,0.498637836295767,0.467598222506647,0.444940574699776,0.399915789624901,0.388766357269157,0.384357070170914
517,0.379897177892768,0.288826864373749,0.43928642694505,0.500531542953595,0.548220293991859,0.560158106333577,0.606364338436558,0.569375864386182,0.588846337067041,0.583578675223629,0.563152546122453,0.52409886565789,0.497661669799554,0.48829877435073,0.456425017094264,0.434049688438789,0.39191586801562,0.382756150365805,0.379496517523307
518,0.36837108936803,0.288553139399547,0.438505996622745,0.499497722507229,0.547146983521061,0.559576685953539,0.604608786380762,0.56635439113427,0.584697640496049,0.578460443346402,0.556464383291795,0.51523569769894,0.48787074857276,0.478236442786915,0.445694979300821,0.423721833959359,0.384321372678478,0.376667593013062,0.374138482251448
519,0.377824640814482,0.288280874840327,0.43770602271575,0.498445889575439,0.546057407757446,0.558917919380903,0.602759047700742,0.563185714336984,0.580407934535546,0.573206064544719,0.549618222734252,0.506176457929336,0.47789353763246,0.467973650638384,0.434704203587871,0.413029752915712,0.375494494365416,0.368634293874484,0.366338174720895
520,0.366537405242915,0.288032003462885,0.437006095980585,0.497525738982757,0.545098156231455,0.558318557071043,0.601040178102465,0.560195974448216,0.576424683954048,0.568384872422383,0.54342073950991,0.498108339290991,0.469225269376799,0.459176860981528,0.425907761202072,0.405177742805929,0.371505428509238,0.366389838761854,0.36497604667311
521,0.352181686281688,0.287783558954964,0.43628217775606,0.496580537123625,0.544115811370045,0.55764373615612,0.599228025034508,0.557060531959181,0.572295322245939,0.563412228985864,0.537031862125805,0.489788292751885,0.460286570441036,0.450080017213647,0.416662794262548,0.396647947817235,0.365422502719833,0.361035930536315,0.359801704393332
522,0.365692126783168,0.287532098037516,0.435517187223209,0.49559001414418,0.54309093532801,0.556876073201513,0.597295644951787,0.553737773939426,0.567963807124695,0.558215736063453,0.530346871254843,0.481063039171548,0.4508890616809,0.440473509538806,0.406677464890101,0.387095447833596,0.356981849962086,0.352582919704746,0.351085400557041
523,0.396372352719711,0.287306998329187,0.434871625104883,0.494750993061279,0.542214551372887,0.556190054943425,0.595528862598431,0.550648614796821,0.564004050789634,0.553526479279373,0.524405797768588,0.47348124238564,0.442993464527672,0.432558199929101,0.399221622157966,0.380795622976101,0.354338467656693,0.351374327921657,0.350628533746879
524,0.406254844146703,0.287122258756465,0.434431394869563,0.494171832797713,0.541593322445091,0.555702893611412,0.594116814073759,0.548073583566486,0.560790799695093,0.549817466438652,0.519875064099012,0.46803566521835,0.437840639354248,0.42772096298017,0.396205626957109,0.380084906193936,0.360915368704841,0.361060694524676,0.362131948182004
525,0.419679182601282,0.286954652407885,0.434067947690465,0.493692038115826,0.541071106218234,0.555281415996865,0.592835037042448,0.545685465124582,0.557866897854125,0.546496617805139,0.515902346269097,0.463440691058642,0.43376641369,0.424075591299784,0.394731875606495,0.381053547581673,0.368614654263853,0.371034675103812,0.373266648950476
526,0.433020175603685,0.28680597349994,0.433795358096726,0.493330230844033,0.540666657682227,0.55495287676267,0.591725982137735,0.543547609834761,0.555313921252687,0.543664825133703,0.512627541117021,0.459900806187859,0.431016065206278,0.421890011453512,0.395130072707753,0.384090830946394,0.378196003500967,0.382468445861788,0.385580265186286
527,0.498506570470664,0.28667463802289,0.433607356973536,0.493079354386743,0.540373597164852,0.554720299464167,0.59079163117273,0.5416637758504,0.553131751344992,0.541318216704117,0.510040965679848,0.457392685544754,0.429541163802277,0.42109910816624,0.39724191355938,0.388952366952408,0.389191633520198,0.394891806529027,0.398639035774696
528,0.482808249671043,0.286539471845978,0.433721991463622,0.493262718859576,0.540525009267629,0.554992254951584,0.590768213576698,0.541025378907912,0.552709572129804,0.541241262413316,0.510641772304066,0.459542230189549,0.43386413135293,0.426747847106909,0.408015531785257,0.404424419995903,0.416754388276437,0.426716966846527,0.433095320111582
529,0.498072457572489,0.286398713640465,0.433749673833084,0.493324848470088,0.540555528330923,0.555132100313478,0.5905254650376,0.540076345430544,0.551862147851047,0.540610614157231,0.510434884439288,0.460410469321468,0.436412433909568,0.430307882272831,0.415345847457737,0.414872027101811,0.432206681300069,0.442178515676863,0.448191679469281
530,0.477300056179502,0.286272031675435,0.433851290541587,0.493490064259619,0.540692854834163,0.555401130571356,0.590498600863266,0.539439465259687,0.551448019118671,0.540532721082801,0.510997293767475,0.462379003410969,0.440247166155171,0.435224814721158,0.424119256320056,0.426677225022523,0.448299286624432,0.458162187159853,0.463926813102814
531,0.483936148343077,0.286136603093059,0.43384123475941,0.493499713859839,0.540674331638261,0.555497188481308,0.590184814464489,0.538393677604073,0.550474245320645,0.539728913258081,0.510508411433923,0.462710023399689,0.44188002105553,0.43760085736375,0.428977030436178,0.43308735018435,0.453791591711428,0.461220182213749,0.465274386369672
532,0.472030630468043,0.286009486070877,0.433863481867237,0.493553680284476,0.540702224290485,0.555647260553595,0.589963940720459,0.537484590316235,0.549693880065812,0.539171078485944,0.510355869685681,0.463505021952733,0.444017610093037,0.440483122891177,0.434259974711263,0.439793970955517,0.45983074391075,0.465667200358548,0.468796359395548
533,0.477428193731343,0.285879414733376,0.433823099341775,0.493520907111462,0.540643999901602,0.555701226976499,0.589585975274072,0.536350974087043,0.548610507583525,0.538220330081216,0.509629885812777,0.463398455758272,0.444927568576932,0.441941710666884,0.437321842845457,0.443470527280196,0.460697711796942,0.464327406110329,0.466185575764109
534,0.493784148299152,0.285756541762802,0.433810339326057,0.493525671578967,0.540624904226469,0.555797882594939,0.589283188009336,0.535328883271864,0.547686651777807,0.537473113973029,0.509182299666293,0.463678378533593,0.446263652324897,0.443834284032197,0.440808499936382,0.447580609826857,0.46293698665084,0.465363209468381,0.466707444318374
535,0.50610744064337,0.285646555021266,0.433878565888872,0.493642833616227,0.540721140036919,0.556029489100188,0.589206888752354,0.534636639459052,0.547219314992789,0.537309615469504,0.50955198244455,0.465144622667151,0.449031374527654,0.447276056742546,0.446239186358552,0.454033055622829,0.469520154096896,0.472004464233025,0.473673638438571
536,0.503992167213038,0.285546439549915,0.434003277991033,0.493839963942728,0.54090074637339,0.556368369121606,0.589307342151606,0.534200859847084,0.547104144432468,0.53759238259796,0.510538574203739,0.467479390634098,0.452806279416956,0.45178073049969,0.452883861995464,0.461831821644115,0.478134391081099,0.480980959291924,0.483091678914375
537,0.500661014901292,0.285447477502295,0.434109089584748,0.494010683110613,0.541055379713517,0.556689963186599,0.589376437444169,0.533722867527981,0.546929357138407,0.537790023667692,0.511384480334037,0.469540266370916,0.456131480102136,0.455723661788857,0.458510773490519,0.468138828023374,0.483784405520577,0.486169829264125,0.488082909917056
538,0.491324939164352,0.285348982655754,0.434190909472685,0.494147662060141,0.541177374525091,0.556983761493131,0.589397318348993,0.533178335086146,0.546662256241384,0.537861260515933,0.512032361806028,0.47124832616522,0.458920332639422,0.459018786982244,0.463054510201376,0.472942741839156,0.486891414540664,0.488389290637977,0.489816196029146
539,0.491963810888882,0.285247825927883,0.434220058390482,0.494210443537889,0.541225355590402,0.5571991511087,0.589287126147407,0.532447495110071,0.546140051880815,0.537598048573917,0.512188369251243,0.472173627397129,0.460645138003258,0.461091829181548,0.46578247641935,0.475385438275916,0.486323396719345,0.486444707060363,0.487078169084147
540,0.471850635084777,0.285149471873621,0.434249126256406,0.494272975864815,0.541274278844855,0.557420394437092,0.589186912874194,0.531733632423591,0.545642779173901,0.537362181703316,0.512369658412105,0.47309982148152,0.46231552818081,0.463075744949545,0.468307637736627,0.477590734928084,0.486090101374474,0.485367599518356,0.48561374324924
541,0.44753935514524,0.285043391656323,0.434174854012394,0.494191553170682,0.541178548367037,0.557479294214941,0.588818249189996,0.530631558401831,0.544617559089653,0.536443973273441,0.511567844645782,0.472527141783806,0.462047993088161,0.462888393041184,0.467791162689905,0.475975630781265,0.47992088165741,0.477393187547063,0.476590680135452
542,0.415932851708401,0.284928319043946,0.433981636333237,0.493948136936662,0.540920869094841,0.557354487976112,0.588148890444902,0.529088035619165,0.542998178933171,0.534763331316898,0.50967406903368,0.470315849082737,0.459705137559686,0.460398611319849,0.464125969945222,0.470519964185059,0.468327048929048,0.463464888523131,0.461311793747369
543,0.40458656569783,0.284801007985258,0.433637785838934,0.493506117974744,0.540466419483436,0.557009104545545,0.587121597452394,0.527008852651519,0.540665161275062,0.53217296722712,0.506483791020316,0.466182358426733,0.454969710491988,0.455272139755174,0.456896801767588,0.460786530350489,0.450873655825985,0.443198922678669,0.439443370936793
544,0.418434134838495,0.284672172901667,0.43325302543795,0.493011849085774,0.539960213459674,0.556587201435437,0.585980630310145,0.524756174862941,0.538116534484912,0.529316884033701,0.502922290748581,0.461531256692308,0.449643723577631,0.449523957155643,0.449021820208328,0.450613746633462,0.434770295093537,0.425622889073209,0.421222770879107
545,0.410833059897107,0.284503313524498,0.432916674094856,0.492600586011832,0.539539381500909,0.556242982437016,0.585040743371159,0.522725519027082,0.535925200265035,0.526939756205025,0.500029422109908,0.457840378184797,0.445558961277062,0.445207171682181,0.443464047512718,0.443806755779849,0.426365248671711,0.418113617037386,0.414594053320415
546,0.410895834070396,0.284338407897278,0.4325595183174,0.492161526137685,0.539090697741751,0.555848509584173,0.584028365412911,0.520583364796749,0.533599114390438,0.524397676519211,0.4969060064434,0.453836386220287,0.441124536787546,0.440523477672225,0.437528658080116,0.436713263870631,0.417975278188818,0.410414054516423,0.407451006662464
547,0.429666388699939,0.284179516298485,0.432219946873045,0.491744114630672,0.538662553387508,0.55545097724133,0.58302349284783,0.518453271516898,0.531305377779487,0.521905407395892,0.49386019414831,0.449985487238673,0.436929586768623,0.436129625314654,0.43215546778306,0.430530311640986,0.411693369795602,0.4051748938789,0.402894687902044
548,0.418011850265759,0.284031080004679,0.431987177756959,0.491463644649581,0.538368160840106,0.555167576058688,0.582222828784374,0.516640998388998,0.529453831908917,0.519987423339224,0.491641144728801,0.447412233181752,0.434381970947001,0.433590978022644,0.429543077175051,0.428030536438084,0.412183260582311,0.407999565283514,0.40717111233926
549,0.414566102549754,0.283884813326406,0.431708875753042,0.491123200382456,0.538014738849916,0.554807642840177,0.581303244375871,0.514645983608821,0.527367952014251,0.517773495430812,0.489000220456993,0.444221749338352,0.431072341808056,0.430208137894443,0.425758167415683,0.424029210919806,0.409291046446995,0.405920569371466,0.405406220170692
550,0.388139487992592,0.283742650594708,0.431426755960836,0.490777016180873,0.537655415291326,0.554422990868368,0.580353295850758,0.512605315261963,0.525233542052481,0.515503138980123,0.486281909130478,0.440941000791239,0.427675005197806,0.42673860393395,0.421911463970224,0.419999698986228,0.406159881185476,0.40332065646755,0.402948915897757
551,0.376937532033352,0.283598323512418,0.431028620952361,0.490283958736861,0.537153148364534,0.553878120920027,0.579145882522505,0.510158580675927,0.522570910363234,0.512563279948822,0.482609647722164,0.436249058171762,0.422532167222038,0.421330984817547,0.415341832925526,0.412511558046188,0.39662202084865,0.392673919076546,0.391391681263583
552,0.399250693488655,0.283455738350504,0.4305938634068,0.489745618475893,0.536606748027174,0.553265342936181,0.577839318532079,0.50755341717597,0.519715341849327,0.509386300567268,0.478606364006956,0.431103930250728,0.416873820884337,0.415370288301584,0.408110787357082,0.404321389956309,0.386449922410619,0.381677239759181,0.379788743646308
553,0.371630331469293,0.283324350574651,0.430289750193037,0.489368906745117,0.536215715819434,0.552774538118335,0.576752760663871,0.50530413273319,0.517348088490681,0.5068421704581,0.475517645799137,0.427396924872677,0.413079366358873,0.411522436031595,0.404087410135478,0.40042425702699,0.38477181348467,0.381560282930894,0.380683279353616
554,0.374536927602147,0.283189802168933,0.42986340704237,0.488841214967362,0.535679105305207,0.552122975389851,0.575409492272489,0.502641351652682,0.514448495517322,0.503625459733291,0.47147189913535,0.422273461162892,0.407534814869211,0.405723441157283,0.397284769628127,0.392951476831564,0.376095532795493,0.37229825666246,0.370914991095678
555,0.3628574769656,0.28306083344803,0.429471657456021,0.488355676060188,0.53518244898192,0.551481553622912,0.574098822373913,0.500034250452189,0.511638806537197,0.500532359971319,0.467612089341481,0.417487137387976,0.402467097390452,0.400482270983462,0.391422555866554,0.386809289867892,0.370310238514682,0.366893682963167,0.365695585340316
556,0.352706228085499,0.28293275482944,0.429039683384028,0.487821711034727,0.534639254146405,0.550771088658286,0.572687897519434,0.497264307368895,0.5086317281945,0.497196365755466,0.46341309062435,0.41223555133491,0.396860713538554,0.394653330727606,0.384794404207553,0.379741439007049,0.362854245371506,0.359346296877734,0.358005019662586
557,0.343999500278801,0.282805794793937,0.428576477842369,0.487250896523839,0.534060730880912,0.550000642853104,0.571193116520205,0.49435717777639,0.505462789996126,0.493663757248157,0.458942554314372,0.406628300417678,0.390860196869852,0.388400987967251,0.37765560875514,0.37209819475373,0.354562227140065,0.35085148466422,0.349310318616667
558,0.334716585562198,0.282680230291911,0.428090342269091,0.486653631119046,0.533456881257998,0.549178227074559,0.569628813955085,0.491335885300703,0.502163356654436,0.489975077660893,0.454259599336177,0.400761035216543,0.384589834689859,0.38186600521567,0.370220614199559,0.36416453496781,0.346028808966154,0.342188728853719,0.340511431677625
559,0.335997925421106,0.282555610393062,0.427578847259117,0.486027541057507,0.532825602129886,0.548301249881727,0.567991517273756,0.48819365641999,0.498725865463985,0.486121261700797,0.449352225082932,0.394619799533374,0.378034522885858,0.375031134415841,0.362464905911414,0.355907042004994,0.337177169204034,0.333237047126089,0.331448016479665
560,0.354522586426857,0.282435976776323,0.427097599122138,0.48543731635721,0.532227807108104,0.547422366543445,0.566369059899077,0.485081958586946,0.495345039989273,0.482348681785632,0.444573203562364,0.388750953050282,0.371879948414383,0.368672338677545,0.355540901801353,0.348814493763793,0.330794059931283,0.327479262987173,0.326045666870714
561,0.308274862670206,0.282326797090012,0.426732488697023,0.484983233440582,0.531758176103977,0.54662901725641,0.564907043892078,0.482254855080489,0.492344490138765,0.479065444302443,0.440504506257524,0.384047724139959,0.367236462102277,0.364042991544241,0.351253751794729,0.34516325334142,0.330760804065814,0.329512368342279,0.329319757417174
562,0.322260392556297,0.282045012476046,0.426012828298417,0.484189426926111,0.530981108436427,0.545616767429971,0.563302036213603,0.478733844830091,0.488625527049525,0.474917130063164,0.435065096825926,0.376915093865407,0.35945107195407,0.355907769273368,0.341915974844873,0.335022134148234,0.317928316100775,0.314970520666066,0.31348462972736
563,0.349008344223272,0.28176983314139,0.425389657888125,0.48350142988434,0.530300101211219,0.544638640391695,0.561775964538935,0.475376880219619,0.485129473073105,0.471059904228001,0.430060891213654,0.370559249496153,0.352706170388259,0.348983532211521,0.334620856165357,0.327678405375109,0.311359335188829,0.309012945711387,0.307859557496714
564,0.342848694100744,0.281492479892362,0.424910249326073,0.482974413732765,0.52976652250966,0.543740866838909,0.560412181168585,0.4723497597654,0.482063733534235,0.467756560647416,0.425871347240164,0.36556544584463,0.347717307922728,0.344080723701266,0.330506637659977,0.324506694890537,0.312794043262793,0.31306926457399,0.313484876154024
565,0.32756181916093,0.281229298117554,0.424424888267307,0.482438080425547,0.529224043243343,0.542807421337795,0.55900382781717,0.469249754105531,0.478915440022514,0.46435280040612,0.421546031629033,0.360432938820329,0.342585771432823,0.339017726557976,0.32612387721281,0.320889928360274,0.31236733927153,0.313970925287818,0.314991067678835
566,0.288352823763683,0.280984158236007,0.42389373244812,0.481847778306189,0.528631784367424,0.541806143397471,0.557494598354905,0.465964464922066,0.475544254869966,0.460670871030463,0.416828703179163,0.354764592891696,0.336817606166493,0.333229613543323,0.320619676039303,0.315739367934291,0.308316796789703,0.309888101548591,0.310638384607132
567,0.28270927938026,0.28076328175274,0.423205572933952,0.481083082507393,0.527880662805336,0.540657402343056,0.55574980603717,0.462213878067272,0.471609261661148,0.456283142096662,0.411104245373394,0.347605868004017,0.329239083877481,0.325369656351573,0.311929397234802,0.306407532188391,0.295928779109623,0.295212601557024,0.294352257335274
568,0.286544543712885,0.280552516695866,0.422519934150914,0.480320233942556,0.527130763756392,0.539472745526372,0.553965635171264,0.458398508571296,0.467608807342128,0.451820427877386,0.405289435576684,0.340421449386636,0.321691336488449,0.317562155406814,0.303445069986286,0.297431692587485,0.285064655160587,0.28323998857477,0.281700631492707
569,0.284040174602275,0.280348987557555,0.421881656456616,0.479607475416667,0.526425653795797,0.538282399530636,0.552193847226071,0.454629686582025,0.463677135798933,0.447450664469431,0.399627867037519,0.333599301968988,0.314650509498369,0.310355644550073,0.296011350651345,0.289891534132494,0.277576477108474,0.275983519488938,0.27465175963517
570,0.287957120620684,0.280153934587484,0.421257922446946,0.47890956674224,0.525733674980269,0.537065147955636,0.550398688422494,0.450833783755813,0.459723756624233,0.443059847017444,0.393955649665305,0.326878125330372,0.307783795515649,0.303361717977875,0.288977153278329,0.282889281509858,0.271221158594739,0.270147579159024,0.269151618050706
571,0.253941207370364,0.279965106868388,0.420678181582515,0.478258016337368,0.525083203277808,0.535841132479335,0.548615033962934,0.447088828192077,0.455841297367251,0.438763376700925,0.388440378953593,0.320524693388996,0.3014152437939,0.296953504867299,0.282902217277504,0.277130690088473,0.267234394419991,0.267221678104386,0.266847361423817
572,0.247777271351608,0.279790075514413,0.419955602242793,0.477455343643617,0.524297415466554,0.534487770875951,0.546637195786761,0.442941884974774,0.451491621700681,0.433891092186898,0.382118536030095,0.313005361514701,0.293647110837078,0.288924473920747,0.274302774188346,0.268060839736277,0.256340032484763,0.255117674548135,0.253895984125303
573,0.241773658353959,0.279622170573109,0.419230968088433,0.476650481651918,0.523509478980521,0.533092587848035,0.544614457982989,0.438723879685033,0.447069635751227,0.428935947435348,0.37570542702025,0.305482057900537,0.285926569783892,0.280962657893303,0.265903605133849,0.259303825599061,0.246548882402547,0.244829022953159,0.243302362035797
574,0.22444856903303,0.279460870692589,0.418504454068947,0.475843724906756,0.522719713976543,0.531655058998525,0.542546831750313,0.434436644034885,0.442577391636352,0.42390060553597,0.369207620520937,0.297968810277887,0.278267042462225,0.273081991014791,0.257712647368888,0.250853479189936,0.237653201454033,0.235867495761682,0.234324433722453
575,0.224778434278597,0.279304799519744,0.417715437120304,0.474973349621974,0.521873549930848,0.530138430072306,0.540376772727831,0.429946480003018,0.437862495046936,0.418598495635022,0.362361306788922,0.29004698509642,0.270154910810043,0.26467847621417,0.248755632958693,0.241433208151209,0.226936517039306,0.224576507076089,0.222699181695937
576,0.239511692150508,0.279154840907711,0.41695912504107,0.474136425119316,0.521056786044517,0.528596549656911,0.538191228821931,0.425461123257697,0.433162111421129,0.413320847344348,0.355587970223387,0.282403210434223,0.262428734453895,0.256737391048022,0.240620317065172,0.233118738367724,0.218759165092861,0.216758069817728,0.215140184920664
577,0.247187119556028,0.279011228418451,0.416309023369274,0.473407451503795,0.520335191353486,0.527073751247517,0.536061962383989,0.421158723691725,0.428676003352372,0.408311629869982,0.349238756523076,0.275597762469083,0.255760146504482,0.250044553624824,0.234503002148189,0.22741103236328,0.21576735517045,0.215551312104277,0.215013783629563
578,0.112506538947292,0.278872429944207,0.415722164953098,0.472742975371917,0.519670597675501,0.525547682815705,0.5339541935789,0.416960316211983,0.424312713218293,0.403458364221969,0.343152868506071,0.269354037577199,0.249794945994014,0.244174018880692,0.229637755337456,0.223246063268596,0.215199319458424,0.216938403179808,0.217465953800811
579,0.133320308643986,0.278659098394125,0.414356441926426,0.471325597067627,0.518351714388107,0.523597420699386,0.531298138012018,0.411214582003183,0.418318864296925,0.396658381358022,0.334296292538015,0.258696274844248,0.23854188403242,0.232011151677982,0.214448209055849,0.205636009488995,0.186084635287903,0.180287318450199,0.176153850027207
580,0.13467415752953,0.278475803668735,0.41317780515479,0.470088258600953,0.51718709637157,0.521669492469139,0.528690784718436,0.405669786445955,0.412541350666219,0.390121471335472,0.325877446750737,0.248984995406071,0.228477550445231,0.221295936049668,0.202027310454279,0.191892466548997,0.167700032939888,0.15998425317262,0.155093640726559
581,0.15511476657895,0.278301678326316,0.412051623475175,0.468901840796494,0.516066129478766,0.51970666388797,0.526057960871686,0.400125570779187,0.406772282959058,0.383603409225594,0.317555588191813,0.239655531690696,0.218924789791988,0.211203832908302,0.1908191339215,0.179846407450241,0.153813874941392,0.146105453738788,0.141610739572269
582,0.153398513226225,0.27814871851619,0.411090783945868,0.467874328682553,0.515081727059146,0.517763782727389,0.523476117841167,0.394808100558068,0.401243418667266,0.377378063873229,0.309722198710175,0.231335172311434,0.210607912824228,0.20260664101983,0.182210972174931,0.171218240102236,0.147359285624332,0.141970556757166,0.139096755444383
583,0.15810759468031,0.278001172745264,0.410153160590768,0.466869392179279,0.514116822068849,0.515775419184109,0.520855147275961,0.389467226401376,0.395694039871185,0.37113718267791,0.301943476504226,0.223295587839747,0.202651562617982,0.194436865247563,0.174301602254712,0.163455048643379,0.142055432853288,0.13860682611594,0.136899276298963
584,0.150917185661453,0.277862130076951,0.409275223534827,0.465921783933455,0.513201248458541,0.513758946226366,0.518220545681764,0.384184264763604,0.390206931112764,0.364979200570304,0.294363343401348,0.21576035248125,0.195308982517931,0.186996638037117,0.167547071201646,0.15711436749863,0.13897556602183,0.137549020206156,0.136924250143922
585,0.173322032205971,0.277724975017528,0.408383819497452,0.464961558383693,0.512275037533219,0.511677805946729,0.515520844373947,0.378814416817707,0.384631800671016,0.358726736755785,0.286734991804278,0.208313750812182,0.18808055001426,0.179676243365774,0.160902097635586,0.150827746357119,0.135115870067344,0.134826196419133,0.134678025975851
586,0.184356203392866,0.277602868610017,0.407651047196272,0.464152590576304,0.511478477602862,0.509618124563087,0.512882052103668,0.373741725804929,0.379362615596821,0.352846906947127,0.279722495105359,0.202017164690939,0.182204755702283,0.173969465577875,0.156757514319441,0.14763224323824,0.136867880494106,0.139111710675311,0.140246787712953
587,0.173608500414113,0.27748797888952,0.407002358551032,0.463424094904645,0.510751093092833,0.507546105599788,0.510257404928803,0.368832718735536,0.374261459480794,0.347177005630408,0.273093182340269,0.196450267327183,0.177170055541501,0.169242501409464,0.153973336193087,0.146006677661104,0.140544767985965,0.145162987249915,0.147392172444317
588,0.1501264720045,0.277374921657104,0.406313785084801,0.462657797135682,0.50999172101121,0.505396179882953,0.507548027684438,0.363794625357977,0.369024092299669,0.341355262746753,0.266335502523885,0.190763526950127,0.171965458492533,0.164271397987552,0.15057947064253,0.143443531071373,0.141045600714815,0.146364576332923,0.148653849138063
589,0.152855625320481,0.27725675153409,0.405510879894497,0.461783472362797,0.509140554653254,0.503126584945411,0.504694935464608,0.358450244893621,0.363471939917801,0.335173243900591,0.259165117847697,0.18450707561328,0.166071529506795,0.158431257760335,0.145621032666114,0.138777324266745,0.136499239396399,0.14072352996194,0.142101728323649
590,0.149917496992107,0.277144598112874,0.404748077836186,0.460946794745069,0.508321490010088,0.50081341137928,0.501811677073023,0.353161627994321,0.357973338297798,0.329067679382533,0.25220480782598,0.178682876269396,0.160660898764295,0.153144878518564,0.141410425410279,0.134981344089344,0.133583516957829,0.137524754233545,0.138635728014704
591,0.15618595096068,0.277035308863531,0.403990396784942,0.460114835218311,0.507506553464868,0.498437602367688,0.498871581574012,0.347852194809545,0.352450503304952,0.322947973357895,0.245329058829115,0.173070189138838,0.155470653949144,0.148090194398199,0.137413784131514,0.131369977139225,0.130738986748177,0.134481058272895,0.135432658616868
592,0.158603324118401,0.276933162411571,0.403290959604966,0.459337269063438,0.506737787136902,0.496025975301572,0.49591509448929,0.342659410304445,0.347041052675051,0.316976882590529,0.238766149363007,0.168010239764835,0.150890742476109,0.143736829414532,0.134362877471748,0.128864538797361,0.129862622692385,0.134067845220353,0.135276970976608
593,0.172864221833018,0.276835823085675,0.402624974854895,0.458590873715727,0.505995512896548,0.493565368188392,0.492924117463215,0.337532410591403,0.341693401979725,0.311094446745462,0.232429899898948,0.163338726956837,0.146723821723223,0.139840917828708,0.131844891693095,0.126930250811251,0.129689100788843,0.134434266203169,0.135921220060795
594,0.177494079274131,0.276746426113408,0.402057357704345,0.457936302491954,0.505330963638979,0.491092129989863,0.489955300596605,0.332660758841933,0.336598384506346,0.305526141599364,0.226629511796928,0.159509005177237,0.143488722199798,0.137023354390684,0.130799477749609,0.12673705683167,0.132545409357419,0.138618675098467,0.140820033364423
595,0.167411813850984,0.276661020129768,0.401530105640937,0.457319506279426,0.504698494597083,0.488575478346608,0.486963453494774,0.327902543136982,0.331612906238558,0.300103412079218,0.221121950174931,0.156104263084339,0.140695161231669,0.134685149148088,0.130259360526264,0.127051342841482,0.135690938377387,0.14280606819601,0.145486332761558
596,0.161678243443668,0.276555730220403,0.400938753978578,0.456651340150384,0.504020382387592,0.485946468018691,0.483904552208249,0.322985678026734,0.326485386603435,0.294529656418761,0.215446286535846,0.15234472666301,0.137396300497288,0.131703272702061,0.128645538602567,0.125949474776611,0.135609498873269,0.142582367381196,0.145010571892957
597,0.176454884525336,0.27645361765101,0.400331322848162,0.455967901498751,0.503329547537391,0.483235058983371,0.480767633116717,0.318020100520726,0.321303929859978,0.288910998620861,0.209802792200617,0.148601919962947,0.134076126670767,0.12865038850855,0.126738847856992,0.124400165504728,0.134354559658835,0.140855371155718,0.142906412909587
598,0.171107680368981,0.276355692015561,0.399818598592302,0.455371275262691,0.502711112444111,0.480501591901771,0.477647248767342,0.313339701804659,0.31640087641648,0.283638691436531,0.204724993206558,0.145672978439595,0.131646493130294,0.126627902048571,0.126249602519601,0.124555080410242,0.136439296423561,0.143666335141173,0.146104218023089
599,0.157036545056293,0.276261201183477,0.399290058995622,0.454759821289565,0.502080384873765,0.477684027633179,0.474448458572256,0.308620060910798,0.311453321618863,0.278332940276901,0.199682103643004,0.142723984854067,0.129148141813885,0.124473997524527,0.125365048460506,0.124128511863102,0.136911742905111,0.144157254452258,0.146531709729006
600,0.174778915375199,0.276168850433477,0.398698081660554,0.45408979484676,0.501400933055153,0.474751453628203,0.471126071630824,0.303715092674523,0.306317465089283,0.272827256781678,0.194450154913609,0.139421601136735,0.126206064379065,0.121741016701815,0.12342837027643,0.122322231585631,0.134369558973411,0.140669381126557,0.142442969046694
601,0.15443790877477,0.276080513868514,0.398215813822528,0.453519569147326,0.500804144776092,0.471803087198632,0.467834489905664,0.299168471520742,0.301531687397266,0.267752890958224,0.189882016843591,0.13703481032785,0.124267282533398,0.120177830685897,0.123150395427568,0.122546535615866,0.136064897289125,0.143040120969177,0.14523695645982
602,0.172706661772452,0.275994018340947,0.397635187819716,0.452859202315517,0.500132619737253,0.468713982512788,0.464382608521032,0.294323166956565,0.296446730454408,0.262350389182429,0.184944027609466,0.134009149505517,0.121561735420961,0.117647683106383,0.121239032940645,0.120669192088345,0.133170653567788,0.139165544791565,0.140766820706015
603,0.172849493896596,0.275911462985778,0.397166572666872,0.452300187344105,0.499544665541868,0.465609512632742,0.460965063859519,0.289862172807852,0.291737202683126,0.257408859366524,0.180694554181768,0.131908681516212,0.119868832926965,0.116301185474262,0.121022385911428,0.120877948438352,0.134693609663628,0.141398042740326,0.143461196265599
604,0.159932131203277,0.275831523708603,0.396709189532831,0.451751054507669,0.498964732307949,0.462428971306168,0.457489707070594,0.285466272220827,0.287088880298197,0.252560137692207,0.176624772133082,0.129958235491876,0.118305488666534,0.115068571088127,0.120832434691848,0.121062582326619,0.135876037931238,0.142985777535365,0.14526886224319
605,0.164057567758798,0.275754051451894,0.396193095086012,0.451148289492711,0.498340436722291,0.459124228374322,0.453883925755514,0.28089585527467,0.282265796153372,0.247530116177455,0.172368909270981,0.127627187127891,0.116273552286788,0.113233893460154,0.119600631695589,0.119901764760748,0.134115083765476,0.140579206999845,0.142448456611303
606,0.144368049617494,0.275679265754002,0.395710610005189,0.450575315636822,0.497740339900204,0.455752685586069,0.450237941745627,0.276469329854602,0.277582283538311,0.242685797469435,0.168411112143296,0.125621992557321,0.114576142316683,0.111768924183537,0.118835269585522,0.119299707086708,0.133599369095342,0.139999592128703,0.141849918446038
607,0.145426057114418,0.275604314391119,0.395130773010606,0.449913884808137,0.497067246577665,0.452223404889847,0.44641630920626,0.271737097774192,0.272598438500417,0.237518464309328,0.164083557684523,0.122985785747157,0.112138470100899,0.109380961949777,0.116572987581862,0.116807535806152,0.129194722935581,0.134284121478369,0.135393280540031
608,0.13266828680797,0.275532124487368,0.394569578852174,0.449268244083632,0.496406591675819,0.448610130604387,0.442531808859089,0.267095522624432,0.26770254379384,0.232479428165727,0.159977955689404,0.120575797087567,0.109928663600029,0.107243590453088,0.114643939206051,0.114737629226239,0.126022766949582,0.130554403503068,0.13144475083197
609,0.132866384501536,0.275458508778199,0.393948140206418,0.448567509553354,0.495700268044767,0.444855048779017,0.438501749189726,0.262277677991771,0.262636312065662,0.227272554434528,0.155709875591041,0.117848329706217,0.107341454106255,0.104626673556919,0.111928778377945,0.111689214263841,0.121027109634691,0.124532975283686,0.124944590887335
610,0.127698869351994,0.275387508469019,0.393341184590521,0.447878482740898,0.495002833925588,0.441006900671121,0.434398865137426,0.257538537425746,0.25764760805523,0.222183814268872,0.151645237625898,0.115322842205023,0.104958256372267,0.102236494358547,0.109531549947447,0.109052990324129,0.117232238814051,0.120362644077706,0.120708797521525
611,0.109820565584305,0.275316876800067,0.392717178502198,0.447172946865327,0.494291212366175,0.437040638949608,0.430188809563704,0.252772676023972,0.252635495606611,0.21709795693845,0.147631733059601,0.112783189326484,0.102539677214231,0.099783403404344,0.107001848703071,0.106259634570544,0.113291414005598,0.116066674504675,0.116342158366006
612,0.112034096306053,0.275238801536664,0.392000155497018,0.446383072207301,0.493510143121903,0.432894139194754,0.425787301414052,0.247722394252674,0.247354359460505,0.211738214324347,0.143325267209224,0.109762737321285,0.099575469386262,0.096650480044468,0.103394632011994,0.102135911575837,0.106748593228103,0.10834888927394,0.108077967342978
613,0.109687030992394,0.275153166528285,0.391293615230354,0.44560667853984,0.492734494939965,0.428602202855165,0.421323717450522,0.242767285587896,0.242186068884936,0.20653565948699,0.139224176431357,0.106919254374675,0.096748354141735,0.093682395225877,0.100168213076331,0.098549912015978,0.101930365440462,0.103278795489164,0.103028861301403
614,0.100575072294857,0.275069622775373,0.390587532342984,0.444828626283461,0.491956436437195,0.42418980485122,0.416759034266142,0.237848268330511,0.237057156130112,0.201410850182224,0.13526510154636,0.10419966566674,0.094047559751676,0.090852318838344,0.097131886992327,0.095214624133948,0.097780847279277,0.09911409775417,0.098994370856128
615,0.096791914550577,0.274984266306263,0.389841190084244,0.444012946865226,0.491146989232907,0.419621215061686,0.41204715422339,0.232827251380376,0.231838275286317,0.196218934325842,0.131267558597947,0.101360220572325,0.09120946537899,0.087837809478939,0.093775848642729,0.091489085920842,0.092852589196268,0.093842586469995,0.093636732941427
616,0.109438268339376,0.274899726086441,0.389086562304132,0.443187632801573,0.490328567922628,0.414917548373389,0.407218357219866,0.227815865618708,0.226635935027269,0.191080687297993,0.127376650171111,0.098598938323112,0.088449741736482,0.084904635199799,0.090527381022874,0.087911614882242,0.088355593632376,0.089177424414759,0.088986329774462
617,0.113361593296698,0.274825380801043,0.388421668209098,0.442438693301348,0.489569991189202,0.410163101148419,0.402385214217769,0.223167937097899,0.221784626742553,0.186368549315605,0.12402826645691,0.096489830080821,0.086387158026065,0.082810732434967,0.088571044876266,0.085949992710078,0.087332406671231,0.08917015143682,0.089645108420175
618,0.116061749585736,0.274755293576393,0.387791800438807,0.441718349487703,0.488833024295704,0.405315524315794,0.397492392516264,0.218699905428638,0.217112551666984,0.181886447132854,0.120969507883696,0.094681752812138,0.084640434467335,0.081083903864832,0.087128640151639,0.084605869296369,0.08729926525448,0.090172432882831,0.091231202002624
619,0.123704549274229,0.274688581512253,0.387188714249086,0.441019425280686,0.488111876837528,0.400369510305644,0.392533529468644,0.214387444065829,0.21259758824312,0.177606906785872,0.11815590105618,0.093109711939979,0.083138403818197,0.079635677146245,0.086051190512048,0.083685371056026,0.08778650668703,0.091562952084531,0.09306584496443
620,0.13695972474943,0.274626128859709,0.386639405768533,0.440365456567061,0.487425241913151,0.395355611224325,0.38755008462949,0.210344970532438,0.208349557089205,0.173649323850231,0.115716618898178,0.091939458545057,0.082061053075985,0.078684636558726,0.085668835142605,0.083592863913673,0.089632096453648,0.094512781915217,0.096536850875297
621,0.151018196127178,0.274567055829188,0.386172146774014,0.439781037679697,0.486792563839708,0.390312452141714,0.382594604526073,0.206705301424639,0.20449708520418,0.170152521577528,0.113799080919495,0.09135726815032,0.081612172318509,0.078475239999454,0.086336013651124,0.084755448107976,0.093624282895807,0.10003168619693,0.102776524966233
622,0.151179037933669,0.2745084923912,0.385786547301032,0.439265871270576,0.486213401942423,0.385252951353933,0.377685117446005,0.203490115995817,0.201063529908555,0.16713665819328,0.11240854478862,0.091359856061256,0.081789695911209,0.078998467449164,0.088006728860265,0.087099237610769,0.099438565291076,0.107580699239716,0.111108827722576
623,0.141585274820411,0.274451503082374,0.385407590841517,0.438755451544111,0.485636796863171,0.380096518953042,0.372710558795917,0.200366173015833,0.197728264473712,0.164238221146982,0.111105534501245,0.091361455343134,0.081948944202793,0.079469276542675,0.089474868551623,0.089122799183308,0.103893189508423,0.112882841104844,0.116634752993858
624,0.13012660197084,0.274397362464942,0.384984149448773,0.438205742313908,0.485028033539855,0.37477835663912,0.367583910230266,0.197097526609888,0.194263974934389,0.161203450546344,0.109595775514837,0.090984714744713,0.081677161119762,0.079391300437453,0.090008694430422,0.08993573778386,0.105388251556226,0.114051734923684,0.117380327588718
625,0.139990859800856,0.27434480261034,0.384505516548092,0.43760720779641,0.484379432884137,0.369279230868764,0.362282948165186,0.193641215734401,0.190630819466635,0.157991261912581,0.107841758287921,0.090198495153039,0.080945830565331,0.078735604685537,0.089594752634934,0.089546303200946,0.104279910974973,0.111862787987305,0.114434708599313
626,0.144412715562378,0.274293716019687,0.384087198479262,0.437058822849616,0.483768691134473,0.363752475628593,0.357009735903231,0.190521980882124,0.187332961687848,0.155158417559597,0.10648293215907,0.089844041452042,0.08067622586967,0.078625578446293,0.08997197191601,0.090128610995594,0.105347313600411,0.112895764893853,0.115424789583935
627,0.146951880513108,0.274243523068671,0.383698210362479,0.436534144601411,0.483174977303048,0.358165226906167,0.351720116569542,0.187602778276904,0.184239264991865,0.15255531576855,0.105338112657592,0.089681983936372,0.080606500117258,0.07874037650113,0.090633763826792,0.091041152892355,0.107020808510804,0.114767623560929,0.117393135026622
628,0.132579632130293,0.274194213683373,0.383327887108597,0.436024103399712,0.482591129508827,0.35250841146706,0.346401205319415,0.184834363118334,0.181302449270586,0.150126522034371,0.104338903159016,0.089624516701101,0.080640737590051,0.078963534037624,0.091401424666326,0.092060481504897,0.108789133623863,0.116733798346568,0.119443787542753
629,0.198687100077987,0.274147484406862,0.382886806213525,0.435452453175174,0.481957631960988,0.346643294229578,0.340874938715327,0.181786598734828,0.17810853398888,0.147417266278761,0.102974115699496,0.089018161427175,0.080065420979616,0.078431850827259,0.090971050913209,0.091574745490068,0.107320455427768,0.114340900218223,0.116487408716424
630,0.211738642487907,0.27404056102353,0.382735840224991,0.435122492767344,0.481495213722142,0.341116140664158,0.335942127778213,0.180409897542397,0.176546836586756,0.146490092348735,0.103517178051541,0.090764835512118,0.082003808492399,0.080959350304125,0.095323614394526,0.097064749597798,0.118773032253554,0.12959189079892,0.133941029249665
631,0.201646826256631,0.273921898003603,0.382638906061294,0.434836444503066,0.481063109228069,0.335638744332884,0.331129421534911,0.179412152701352,0.175366101045203,0.145962166304576,0.104420671267354,0.092874182648186,0.084336553660008,0.08392470859267,0.100166811634594,0.103072869865631,0.130152703034328,0.143746427655648,0.149449867408153
632,0.205212071499131,0.273817990716929,0.382501265309637,0.434517446431586,0.48060556345032,0.33002441574916,0.326186021989329,0.178189897079766,0.17397325437209,0.145175747412852,0.104939779897115,0.094381984146213,0.085991136001571,0.086039868191232,0.103597024497245,0.107249246452239,0.136843221476812,0.150990917331686,0.156650620571057
633,0.201854427327053,0.273712776354921,0.382378863518314,0.43421067202721,0.480155113710427,0.324394169651632,0.321269701758456,0.177100377860466,0.172719150811211,0.144520435334866,0.105525167086742,0.095890596779116,0.08764029931818,0.088123073648889,0.10687901695294,0.111195394927691,0.142686067913596,0.157022161078951,0.162501975825778
634,0.190502345714898,0.273614073557976,0.382243247781367,0.433893076974624,0.47969507596338,0.31869033948592,0.316303582202373,0.175961656342003,0.171424910928586,0.143799263912831,0.105959341241881,0.097125958514912,0.088980424873213,0.089812804489405,0.109490077200668,0.114272067826021,0.146501599424999,0.160370302449604,0.165362240258053
635,0.152933767203733,0.273529961722925,0.382060979797207,0.43353733052206,0.47920555835003,0.312835393488189,0.311189997171031,0.17457063579909,0.169891816831014,0.142797560883445,0.106012594198975,0.097804753963427,0.089700187842967,0.090740140132721,0.110902103170896,0.1158381763117,0.147184035279374,0.159730157395741,0.163829039054488
636,0.149790096574093,0.273477787126317,0.381709876221525,0.433042045139527,0.478610903990927,0.306543843559777,0.305588971563439,0.172270346941206,0.16748593477728,0.140837131733997,0.104960313142029,0.097025203400834,0.088819857160922,0.089726774961342,0.109348177631767,0.113710456575479,0.14041704696566,0.14951448637477,0.151612315186045
637,0.128730846548507,0.27342853385677,0.381347826642928,0.432535936257028,0.478005784296728,0.300166272095584,0.299930662159793,0.169966162631399,0.165086753379973,0.138880530878224,0.103882058482244,0.096188339670326,0.087880765718472,0.088644967533303,0.107731864602342,0.111559490430273,0.134565160521867,0.14145993015589,0.142514150029754
638,0.096921913301344,0.273388879896605,0.38088438361227,0.431943485720757,0.477333147071031,0.293492600232541,0.293973194199628,0.167201676052131,0.162258132712476,0.136463065903857,0.102282548831576,0.094676593720349,0.086217386340754,0.086684975491062,0.104796465301601,0.107808988652645,0.126045901255279,0.130377036804913,0.130265537075812
639,0.0997987084509,0.273350890607641,0.380253827510658,0.431207953014316,0.476548820161079,0.286364155956982,0.287550902358536,0.163715936889927,0.158760156074968,0.13334222558386,0.099927656166853,0.092221859225078,0.083558814362733,0.083512554139442,0.100014122334898,0.101813899632738,0.113560078534918,0.114532045110237,0.112902518681209
640,0.115809335168815,0.273314592443412,0.379648262231719,0.430489737592296,0.47577449909119,0.279210746002128,0.281146410737875,0.160410851499755,0.155446697356727,0.130427395951112,0.097792115836791,0.090044830647201,0.081204853220914,0.080725470274397,0.095943171391701,0.096808271895964,0.104428506179696,0.104050456838044,0.102164124303935
641,0.110953544590488,0.273279877310472,0.379138906143396,0.429848557091296,0.475055411603415,0.272227768238293,0.274970838863215,0.157626576979239,0.152638350679936,0.128052217163948,0.096218681657437,0.088563519143431,0.079597572887778,0.078864220521804,0.093411153506339,0.093799100827271,0.10034370254884,0.100686440954865,0.099650756854278
642,0.119229575396715,0.273246275486496,0.378609702266636,0.429187720426226,0.47431828802092,0.265141456125894,0.268720924411939,0.154807848271303,0.14981005803993,0.125658575086804,0.094611898559882,0.087032190828827,0.077942764346735,0.076947677803402,0.090825168298193,0.090754557143449,0.096288986873996,0.097085896378318,0.09656854254939
643,0.131755175072876,0.273212655783677,0.378131466427089,0.428566048169927,0.473607357201938,0.258153486908326,0.262613505573068,0.152303554819698,0.147291539480441,0.123591997705177,0.093332446206011,0.085897425578491,0.076715336730582,0.075559100861239,0.089100528302485,0.088813786214184,0.094705419175145,0.096637766621834,0.096915349056134
644,0.148483854206197,0.273176454654569,0.377723827745559,0.427999748572995,0.472934489773873,0.25134988413144,0.256736806031763,0.150222356044853,0.145185827909851,0.121956435617891,0.092482060638439,0.085280443965162,0.076045018617698,0.074853328618726,0.088449516456715,0.088218431805825,0.095833102870101,0.099495827901605,0.100782746155271
645,0.167532336790656,0.273132961554925,0.377403283716002,0.42750214370113,0.472309001867599,0.244821976224705,0.251183785142789,0.148669873525915,0.143594288679443,0.120853700423801,0.092159912961613,0.08529959169941,0.076060892877542,0.074981826259013,0.089069019405149,0.08918890552952,0.099864820024031,0.105773076883439,0.108237760505132
646,0.628639415712563,0.273076563503537,0.377174307366018,0.427076399464646,0.471732236288629,0.238634553429638,0.24601799168291,0.147697225285509,0.142567503298062,0.120332121408789,0.0924094140677,0.086004014878167,0.076819532973361,0.076004829825757,0.091007088148551,0.091760203071536,0.106607891289714,0.115084140666745,0.118793361995524
647,0.63119521720122,0.270861713861066,0.376718544499676,0.425974296160787,0.46998988799325,0.237291480469746,0.246862344450952,0.15733656970472,0.152210297217006,0.131469186497698,0.10526712558687,0.102836406964852,0.095428647819823,0.0987194613865,0.126131541980658,0.136055264991383,0.200172599897712,0.239214366176258,0.2608023142099
648,0.598605943234409,0.268685738838587,0.376252080091366,0.424845379130595,0.468197946037229,0.236021230356151,0.247669529431487,0.166212755209959,0.161090108856486,0.141639862923151,0.116847730257168,0.117719176863131,0.111815854209896,0.118467462347897,0.156088436681401,0.173669812611111,0.272133238459843,0.326923611251738,0.356038725383794
649,0.650669949523282,0.266740542908505,0.375848566444312,0.423797287594905,0.466493502195605,0.234373590083933,0.247860973994076,0.17346683905857,0.168261178829822,0.149787359377647,0.125946842772862,0.129109817154014,0.124143742034117,0.133253024846283,0.178553881699686,0.201826263351482,0.320589273091731,0.380129177347746,0.409747694929719
650,0.662706978632654,0.26453292060236,0.375329034005934,0.422568500315334,0.464541880774184,0.233454463644647,0.248877755275359,0.181516488058732,0.176369443621497,0.158961601818483,0.13620805296152,0.141984900013756,0.138325625198837,0.149971183523571,0.203127036641954,0.232556503345706,0.370736811258733,0.433822341320474,0.463841464664782
651,0.669948231845107,0.262289557217012,0.374778612239523,0.421280031343087,0.462495290829485,0.232718321882875,0.2500123364182,0.189226529302046,0.184170229572458,0.167744382015912,0.145963240655286,0.15410075615,0.151681386068809,0.165557032818768,0.225771347656151,0.260865219849321,0.41336610802446,0.476550388053045,0.50518772692573
652,0.652829131548339,0.260031364939847,0.374207396180633,0.419945145426911,0.460369183144192,0.232091856537084,0.251172932781872,0.196498732537351,0.191550105793185,0.176016234612431,0.155086485342683,0.165313432905957,0.164030625803504,0.179847796443915,0.246398371635786,0.286662702031436,0.449111913878312,0.510034814896985,0.536238559411451
653,0.671368081392677,0.257891825767029,0.373667171208984,0.418639924593392,0.458259830105523,0.231235009933727,0.251930721275733,0.202746284534206,0.197842179137909,0.18301548030555,0.162669635585044,0.174414904743965,0.173913446280902,0.191232079541225,0.262949567302564,0.307341897002783,0.473648075576698,0.529450867374472,0.55181573242478
654,0.653779208595236,0.25565774244766,0.373080977095741,0.417250163163265,0.45602060944844,0.230648582538561,0.25292808615392,0.208968509790196,0.204166405712103,0.190045835432876,0.17030342042584,0.183587159218274,0.183948437215281,0.202706212016585,0.279501333605796,0.32806363064631,0.497719576798167,0.549263388815473,0.568871712924581
655,0.674968327271958,0.253533721306834,0.372527487520064,0.415892151532924,0.453799464481283,0.229822434344237,0.253529576095763,0.214279160230062,0.209516125333699,0.195945051080833,0.176578420473382,0.190922467284531,0.191832171286648,0.211688494455889,0.292627313836423,0.344445321414469,0.512861830479692,0.558507726755019,0.574587139443106
656,0.660968453632729,0.251286849865568,0.371921151161734,0.41443750680222,0.451430929282177,0.22930243132408,0.254418950431969,0.219689050374788,0.215032001721641,0.202041379155545,0.183121454966637,0.198644821428552,0.200238655092097,0.221211085727514,0.306439554208029,0.361749748254836,0.529987845966517,0.57158254763369,0.585658161959766
657,0.678611325208295,0.249118097912674,0.371339940429417,0.413002443607595,0.449063363143762,0.228586262813796,0.254980979561584,0.224360339423946,0.219757326399391,0.207224770570688,0.188573384310275,0.204904905898136,0.206931756745416,0.228768074242944,0.317579280942458,0.375639330823585,0.540374016719039,0.576910052887879,0.588419016774503
658,0.662401573540669,0.246835334723087,0.370712972728313,0.411479258387116,0.446557404847199,0.228123072132894,0.25576946892624,0.229084418535413,0.224590825508329,0.212544359313223,0.194227299687026,0.211471860408299,0.214043221104351,0.236764532901516,0.329310485703554,0.390329880966069,0.552814385027252,0.586018438370281,0.596218433498259
659,0.646351475864024,0.244633121705357,0.370116566478164,0.409983269910186,0.444061063751456,0.227429067242989,0.256202092939393,0.233092135424064,0.228648562056871,0.216970019953005,0.19881083171528,0.216608891959597,0.219469718099648,0.242848810870476,0.338456388176862,0.401678663200976,0.558888115347364,0.587743242464079,0.59594505156549
660,0.685449824181954,0.242507303551553,0.369551614033831,0.408516800218709,0.441577748915257,0.226525631576408,0.256316116495083,0.236467648817513,0.232023236462341,0.220611431353942,0.202460401305788,0.220510251713439,0.22344654991352,0.247295259167866,0.345364281592501,0.410113609380825,0.559952588866627,0.584138637978466,0.59019791547373
661,0.639728267542184,0.240121209166241,0.368888810661425,0.406880668433055,0.43884887092272,0.226179194642306,0.257019295463464,0.240422401597082,0.236100102844287,0.225088120774813,0.207185123995715,0.225920081742916,0.229283808778065,0.253812983970693,0.355131652056301,0.422344324067464,0.569790992865697,0.592939445635673,0.599266102454381
662,0.664765640882567,0.237979287330165,0.36832806155195,0.405381621968672,0.436271303543013,0.225194351925819,0.256912027104554,0.243145337278329,0.23879703268613,0.227963093537957,0.209950091917122,0.22868357900333,0.231956131518282,0.256781691236253,0.360037317854903,0.428160582033874,0.566990677411102,0.585777273868987,0.590005361150163
663,0.890577519261056,0.235649150013684,0.367699676243347,0.403759389207631,0.433508087562023,0.224569823266186,0.25715722288242,0.246159711508839,0.241857124915815,0.231277039201571,0.213297699532263,0.232283473809762,0.235668782081354,0.260912956114068,0.366585428554776,0.436205987514652,0.57025798803338,0.587588580445735,0.59168458096652
664,0.881191232963338,0.231621098774836,0.366126795541637,0.400832407431648,0.429127835557271,0.226390803589002,0.260359516832074,0.252962702013497,0.249493231280799,0.240127147043668,0.223773015272758,0.245784708072712,0.25146068965566,0.278567182033655,0.392441523173777,0.470551304606327,0.627177361657628,0.65774669896051,0.670883301966782
665,0.933469772233017,0.22753526893295,0.364522923224008,0.397823626142156,0.424613872121683,0.227749734703609,0.26290366147262,0.258741495775641,0.255950815318007,0.247599085560586,0.232540344817898,0.256906237255759,0.264334605118968,0.292930723297037,0.414365536526054,0.499905384746571,0.668912402507211,0.704565476422777,0.719890927771584
666,0.921465643766688,0.22330699414919,0.36319163265083,0.394974165951648,0.420194426703277,0.230609422915182,0.267457515861077,0.266713624051077,0.265187047206849,0.258399929912068,0.245673794253984,0.274214637218801,0.285027459053501,0.315787029877689,0.446676556845855,0.541735767109656,0.722140970470126,0.760659148825578,0.776552079931402
667,0.916543478000029,0.218944472516137,0.361736292513885,0.391951031368081,0.415546757633946,0.232674611970172,0.270905868229466,0.273182577919588,0.272649038491832,0.267129345659746,0.256223065669876,0.28792514380595,0.301265230890214,0.333702321099246,0.473379596233252,0.576247112144001,0.755335706843169,0.790562070011473,0.803095764415558
668,0.922805138726329,0.214447545361768,0.360232469199326,0.38882407146528,0.410746305577955,0.234320446805987,0.273762421877476,0.278782848331304,0.279109348250969,0.274702365607928,0.265364453468764,0.299717973615814,0.315164587697012,0.349022799415874,0.497165914971674,0.606458737726681,0.776149352192375,0.806272379118917,0.815130951147438
669,0.929713409345693,0.209798719278875,0.35875699575156,0.385656407689458,0.405858379181182,0.235968167929984,0.276600081163914,0.284208256544359,0.285419076173608,0.282131653124772,0.274408002729885,0.31145046793819,0.329056226809573,0.364312149597317,0.521077962771602,0.635789280192631,0.791968222086026,0.817581395422942,0.823846538773909
670,0.929955893949375,0.204984265180595,0.357321637284808,0.38245928721273,0.40089927903248,0.237654744518201,0.279472740566758,0.289535108783414,0.291669945530338,0.289528117519917,0.283500826142497,0.323338911977864,0.343213572329267,0.379877590995753,0.545448025112839,0.664223945257935,0.804313354121233,0.826379808456205,0.830968623687155
671,0.949367550866192,0.199980593108633,0.355870436298628,0.379187607261483,0.39583008026318,0.239129089212836,0.282040677202299,0.294382213249711,0.297385555877362,0.296325094053143,0.291907976078475,0.334352148987482,0.356343381016234,0.394314511586512,0.568527313446607,0.689297442173691,0.81166783382408,0.830893205983995,0.83423967944995
672,0.959132566680562,0.194818050504171,0.354630450090446,0.376038193928131,0.39085599087185,0.241256370457995,0.285490518249739,0.30012754999555,0.304276269026762,0.304561539342836,0.302285787696345,0.348255690651086,0.373179972908863,0.412796204343178,0.596282550311047,0.717417168838932,0.82350779471938,0.841368369963003,0.844534467467377
673,0.972633624922824,0.18948224918239,0.353542801678531,0.372970942064911,0.385946252554037,0.243676907403554,0.289344848442454,0.306225865228076,0.311670721352924,0.313445839305817,0.313623806489974,0.363646580887488,0.391975567239248,0.433418812182837,0.626142858209343,0.74464419901647,0.834488262031474,0.851156356239511,0.854126535480654
674,0.965761016913593,0.184037298398459,0.35279918164088,0.370173082898155,0.381305527151014,0.24684672518632,0.294247577004517,0.31341112036739,0.320488809665723,0.324079723797123,0.327374497482065,0.382609420562304,0.415362218856083,0.45905459281031,0.660686935088637,0.772942545126568,0.847720966126293,0.863435744046298,0.86638822104188
675,0.976737176507006,0.178237176015912,0.351801018963382,0.367092863580555,0.37636108978478,0.249067552023998,0.297851618714189,0.319042630483641,0.327443263746305,0.332565544969133,0.338492383491545,0.398043954895568,0.434444385313019,0.480002277858698,0.688445321800724,0.790279306176165,0.850160612222271,0.864443850854956,0.866658680278297
676,0.97812497780286,0.172284961419639,0.351141512630194,0.364279724075954,0.371697210737624,0.251993908167839,0.302442948224176,0.325703489554635,0.335746873199785,0.342718228390199,0.351931902071516,0.416954693948442,0.457997325232136,0.50580965325503,0.719084079462429,0.808321111563517,0.857619064928143,0.871365986310921,0.873612591702477
677,0.966711427549817,0.166040576373279,0.350499416640735,0.361442915557923,0.36701481812779,0.254726673930764,0.306785807076405,0.332014283857057,0.343686768058622,0.352514524450939,0.365092132702949,0.435711289429532,0.481486833872992,0.531504843256917,0.746111339475092,0.82116742130573,0.861823986392257,0.874929525786242,0.876973047688332
678,0.974961467205508,0.159310074919776,0.349408431379819,0.358159122716806,0.361879100107111,0.256076385304459,0.309229450955043,0.33613354467913,0.348953943032774,0.359196942200006,0.374366614237279,0.449221586348318,0.498552231626047,0.550147524554951,0.762288796576307,0.823411886077803,0.856431839601418,0.868733402620468,0.870119232064357
679,0.985048065323339,0.152308623090948,0.348545321994681,0.355037196375031,0.356936059046983,0.25790696155952,0.31233172188208,0.340928844760446,0.355113002598633,0.366995404706487,0.38523921836908,0.465189583190845,0.518768999198442,0.572098161319522,0.778838035186751,0.828325269257893,0.857876464168405,0.870355103242739,0.871967636914085


==> figures/fig_4_data.csv <==
Lambda,Ret_0_25,Var_0_25,Vol_0_25,Meta_0_25,Anchor_0_25,Ret_0_5,Var_0_5,Vol_0_5,Meta_0_5,Anchor_0_5,Ret_0_75,Var_0_75,Vol_0_75,Meta_0_75,Anchor_0_75,Ret_1,Var_1,Vol_1,Meta_1,Anchor_1
Delta HDG,0,64584.8785473046,2130.77313568691,,0,0,80143.7199128959,2156.79590525315,,0,0,99231.8346381321,2199.58196246301,,0,0,120179.158049508,2258.17865851943,,0
0.1e-5,19740.6592731646,414404.745606075,16695.7305541376,0.1,south,78586.4476426773,454618.147631165,18489.0727217853,0.1,south,138583.702005763,485276.205932511,19814.7378867378,0.1,south,194839.279107413,499617.725834744,20498.0592979301,0.1,south
0.5e-5,54333.4586044572,146579.043613976,5710.971251817,0.5,south,113620.355081008,229742.411174411,9081.26248642922,0.5,north,166584.168554998,277553.093689755,11091.6928235001,0.5,south,223230.467404946,316059.149289256,12791.5973682136,0.5,south
0.6e-5,52808.1016914058,127705.499719201,4996.73132617266,0.6,south,,,,,0,,,,,south,,,,,south
0.75e-5,53420.8152653547,113466.757775786,4409.48227559587,0.75,south,111955.068016939,177297.426013961,6970.51484774997,0.75,south,175111.741435145,236343.855967583,9343.85181629131,0.75,north,228403.961522787,262624.481197422,10494.4896012008,0.75,south
1e-5,52821.2341506718,97463.945094108,3734.07462331496,1,south,110539.133092457,150962.060085331,5893.20809659133,1,south,172900.741681489,199516.697231455,7830.27926713825,1,north,234394.075156593,237252.251013355,9388.85930210369,1,north
1.25e-5,51990.4228449907,92706.4898410213,3568.34602511239,1.25,north,109357.713057273,129850.465075712,5052.62753567192,1.25,south,170649.817986511,173624.599071384,6788.84388281035,1.25,south,,,,,south
1.5e-5,49409.8441699493,83440.728676012,3199.56410283152,1.5,south,108828.264844949,117300.158865331,4541.45121051613,1.5,south,167269.064858294,151922.587046154,5928.18231453064,1.5,south,,,,,south
2e-5,45269.1420865362,74600.8652757152,2862.40743573599,2,south,106412.361427106,97987.1370791863,3748.65719540069,2,south,164856.351931382,127677.230645289,4957.54743577569,2,south,224750.840981913,157436.657181691,6129.29783535922,2,south
3e-5,40609.4686807426,67643.1097016023,2588.88172970376,3,south,98520.2440262922,82933.7181237872,3161.07560467669,3,south,159872.330034821,99747.0039692561,3808.58721162114,3,south,219169.206416381,122241.901827382,4709.76509982406,3,south
4e-5,37395.3441606415,63085.8316079533,2413.21192339475,4,south,90200.1552165178,75276.3275328324,2860.00899598026,4,south,152782.367118628,88192.4513467236,3336.88728537135,4,south,213323.400680448,102069.373222852,3871.29419878772,4,south
5e-5,34206.5633231795,61064.7974919722,2322.29158883937,5,east,85666.9110345194,71900.1111239632,2710.71031797395,5,south,144515.02461387,81651.9477295867,3074.12855720788,5,south,206899.714274492,93571.8466022961,3522.74303098803,5,south
6e-5,31389.8652672242,59909.7879080085,2255.19609255576,6,west,82305.0373212684,69850.923045688,2622.6434070374,6,west,137584.550340449,77097.9768160266,2884.03187996207,6,south,200419.086356098,87584.6511709987,3273.24636590393,6,south
7.5e-5,27739.341825058,59482.46912685,2206.91448569702,7.5,east,78410.8778452233,66458.4816439857,2473.7771128314,7.5,east,130650.37756187,73718.2523966027,2723.31462683679,7.5,east,190308.878128648,81268.3303814617,3006.41799171137,7.5,east
10e-5,,,,,0,71399.3276199904,64180.0420688997,2354.34244409258,10,east,123252.546207458,71258.2684126206,2589.48898868614,10,east,177220.647908331,76411.1287633908,2749.12600778745,10,east
12.5e-5,,,,,0,,,,,0,,,,,0,168697.282559148,75151.1164723955,2640.58034159982,12.5,west
15e-5,,,,,0,59488.68270906,63872.0142063607,2234.11847957828,15,east,109790.582893745,68263.1129524187,2386.99980043608,15,east,164108.408293569,74030.243386137,2575.28909882655,15,east
20e-5,,,,,,,,,,,,,,,,153350.854721968,72041.4814737564,2423.33458422943,20,east


==> figures/fig_4_interp.csv <==
index,0_25,0_5,0_75,1
59000,23017.1972383374,,,
61000,34215.9024046474,,,
62000,36324.847493337,,,
62750,37527.8934453294,50593.8428434716,,
64000,39113.6646344428,69185.9251018545,,
65000,40135.3481764459,74423.6679347857,,
66000,41007.5800581702,77868.1502589988,,
67000,41768.5556320089,80438.9019449413,,
68000,42443.4732036225,82490.6832773004,,
69000,43049.8346352283,84198.2394483151,,
69500,43331.3999068264,84955.6124513377,103734.537625483,
71000,44104.2891758195,86939.5385372961,121649.701268782,
72000,44569.0619638614,88075.8804992542,126763.868731868,
73250,45103.388403351,89338.6518449199,131137.02297312,147820.649654579
74000,45402.4567247504,90027.5396752905,133172.909232547,161893.730301059
75000,45779.2647297802,90879.203347148,135454.109879799,170891.398564937
76000,46133.7134375584,91665.2427138392,137380.917696244,176514.248036026
77000,46468.3084080207,92395.0515188396,139048.78173305,180614.281885177
78000,46785.1562971462,93076.1405353405,140519.127069307,183842.963422951
79000,47086.0452846028,93714.6094537779,141833.821761984,186506.515691424
80000,47372.5062004565,94315.4796212384,143022.688244292,188773.611998814
81000,47645.8596554925,94882.9341402256,144107.722397739,190747.125314669
82000,47907.2528530913,95420.4946523359,145105.613244414,192494.44793582
83000,48157.6886801907,95931.1538427895,146029.32375116,194062.138108489
84000,48398.0489426097,96417.476342075,146889.123601277,195483.711020664
85000,48629.1131045658,96881.6766592892,147693.287214472,196784.097317949
86000,48851.573537482,97325.6801488729,148448.579329143,197982.345640686
87000,49066.0480304207,97751.1712589003,149160.601300118,199093.338826348
88000,49273.0901318481,98159.6321176895,149834.043464578,200128.926518323
89000,49473.1977587763,98552.3736912971,150472.872583577,201098.697231649
90000,49666.8204103531,98930.5611648454,151080.473425306,202010.519396163
91000,49854.3652488619,99295.234786859,151659.757327627,202870.929667314
92000,50036.202255039,99647.3271163134,152213.246570999,203685.417489436
93000,50212.6686218221,99987.6773925856,152743.140754612,204458.637493644
94000,50384.0725176655,100317.043585697,153251.369594356,205194.570635683
95000,50550.6963249511,100636.112562189,153739.635345144,205896.648237948
96000,50712.7994389707,100945.508709537,154209.447202119,206567.848734073
97000,50870.6206971469,101245.801291347,154662.149434558,207210.774021872
98000,51024.3804956032,101537.51075108,155098.944574596,207827.71037442
99000,51174.2826401618,101821.11413969,155520.912668517,208420.67751164
100000,51320.5159707784,102097.049809326,155929.027366623,208991.468490911
101000,51463.2557918982,102365.721489075,156324.169454904,209541.682403798
102000,51602.6651359105,102627.501837871,156707.138301617,210072.751381693
103000,51738.8958825386,102882.735553045,157078.661592795,210585.963059149
104000,51872.08975344,103131.742099579,157439.403654751,211082.479381978
105000,52002.3791983462,103374.81811429,157789.972602742,211563.352451405
106000,52129.8881866334,103612.239530314,158130.926509022,212029.537947686
107000,52254.732916182,103844.263460056,158462.778747416,212481.906563832
108000,52377.0224496843,104071.129868836,158786.00264291,212921.253793221
109000,52496.8592871325,104293.063066525,159101.035531955,213348.308347565
110000,52614.339882017,104510.273040441,159408.282320918,213763.739428968
111000,52729.5551077496,104722.956649335,159708.118615291,214168.163038314
112000,52842.5906799613,104931.298695498,160000.893480365,214562.147469285
113000,52953.5275395923,105135.472889614,160286.93188423,214946.218110986
114000,53062.4422010615,105335.642720986,160566.536865992,215320.861661039
115000,53169.4070692683,105531.962244051,160839.991465487,215686.529833898
116000,53274.4907287154,105724.576790678,161107.560445283,216043.642635274
117000,53377.7582076444,105913.623616481,161369.491831252,216392.591262194
118000,53479.2712197306,106099.232488365,161626.018294163,216733.740678908
119000,53579.0883855883,106281.526219586,161877.358391595,217067.431911183
120000,53677.2654360758,106460.621157869,162123.717686778,217393.984095128
121000,53773.8553991665,106636.627631433,162365.289758711,217713.696311413
122000,53868.9087719544,106809.650357201,162602.257115998,218026.849231301
123000,53962.4736791911,106979.788814988,162834.792025208,218333.706597209
124000,54054.5960196004,107147.137591008,163063.057263174,218634.516557339
125000,54145.3196010837,107311.786693665,163287.206801465,218929.512871342
126000,54234.6862658138,107473.821844288,163507.386430236,219218.916001654
127000,54322.7360061113,107633.32474513,163723.734327793,219502.934103296
128000,54409.5070719053,107790.373326758,163936.381581434,219781.763923247
129000,54495.0360705041,107945.041976694,164145.452664498,220055.591619147
130000,54579.3580593239,108097.401750986,164351.065873949,220324.593505841
131000,54662.506632166,108247.520570221,164553.333732371,220588.936737275
132000,54744.5139995727,108395.463401329,164752.363357774,220848.779930346
133000,54825.4110637425,108541.292426405,164948.256804263,221104.273736532
134000,54905.2274884426,108685.067199624,165141.111376279,221355.561366469
135000,54983.9917643117,108826.844793277,165331.019918843,221602.779072034
136000,55061.7312699156,108966.679933783,165518.071085953,221846.056590022
137000,55138.472328881,109104.625128525,165702.3495891,222085.517551
138000,55214.2402634068,109240.730784215,165883.936427619,222321.279856597
139000,55289.0594444254,109375.045317483,166062.909102469,222553.456028092
140000,55362.9533386611,109507.615258272,166239.341814835,222782.153528882
141000,55435.9445528152,109638.48534661,166413.305650838,223007.475063156
142000,55508.0548750839,109767.698623258,166584.868753499,223229.518852835
143000,55579.3053142011,109895.296514683,166754.096482992,223448.37889466
144000,55649.7161361804,110021.318912796,166921.051566145,223664.14519911
145000,55719.3068989178,110145.804249815,167085.794236025,223876.904012663
146000,55788.0964848017,110268.78956863,167248.382362406,224086.738024783
147000,55856.1031314681,110390.310588966,167408.871573803,224293.72656087
148000,55923.344460824,110510.401769664,167567.31537174,224497.945762301
149000,55989.8375064568,110629.096367335,167723.765237817,224699.468754589
150000,56055.5987395349,110746.426491642,167878.270734136,224898.365804579
151000,56120.6440932984,110862.423157445,168030.879597551,225094.704467539
152000,56184.9889862314,110977.116334011,168181.637828207,225288.549724909
153000,56248.6483439991,111090.534991491,168330.589772781,225479.964113411
154000,56311.6366202299,111202.707144848,168477.778202785,225669.007846166
155000,56373.967816212,111313.659895387,168623.244388292,225855.738926398
156000,56435.6554995742,111423.419470062,168767.028167404,226040.213254272
157000,56496.7128220122,111532.011258687,168909.168011736,226222.484727351
158000,56557.1525361173,111639.459849188,169049.701088212,226402.605335123
159000,56616.9870113641,111745.789061019,169188.663317398,226580.625248016
160000,56676.2282493042,111851.021976857,169326.089428613,226756.59290129
161000,56734.8878980147,111955.18097268,169462.013012032,226930.555074133
162000,56792.9772658443,112058.287746321,169596.466567963,227102.556964314
163000,56850.5073344977,112160.363344599,169729.481553493,227272.642258672
164000,56907.4887714958,112261.428189105,169861.088426664,227440.853199715
165000,56963.9319420473,112361.502100725,169991.316688339,227607.230648603
166000,57019.8469203658,112460.604322968,170120.194921888,227771.814144719
167000,57075.2435004605,112558.75354418,170247.750830845,227934.641962074
168000,57130.1312064333,112655.967918693,170374.011274656,228095.751162731
169000,57184.5193023055,112752.265086976,170499.002302622,228255.177647441
170000,57238.4168014021,112847.662194855,170622.749186155,228412.956203658
171000,57291.8324753171,112942.175911827,170745.27644945,228569.120551101
172000,57344.7748624802,113035.822448547,170866.607898651,228723.703385009
173000,57397.2522763489,113128.617573514,170986.766649614,228876.736417225
174000,57449.2728132429,113220.576629006,171105.775154342,229028.250415243
175000,57500.8443598405,113311.714546302,171223.655226159,229178.275239337
176000,57551.9746003549,113402.045860237,171340.428063712,229326.83987788
177000,57602.6710234056,113491.584723109,171456.114273848,229473.972480962
178000,57652.9409286003,113580.344917988,171570.733893437,229619.700392404
179000,57702.7914328433,113668.339871451,171684.306410206,229764.050180258
180000,57752.229476382,113755.582665768,171796.850782621,229907.047665879
181000,57801.2618286056,113842.086050577,171908.385458881,230048.717951645
182000,57849.8950936079,113927.862454066,172018.928395068,230189.085447404
183000,57898.1357155257,114012.923993685,172128.497072493,230328.173895718
184000,57945.9899836627,114097.282486426,172237.108514293,230466.006395965
185000,57993.4640374108,114180.949458672,172344.7793013,230602.605427361
186000,58040.5638709767,114263.936155645,172451.525587231,230737.992870967
187000,58087.2953379242,114346.253550483,172557.363113239,230872.190030719
188000,58133.6641555394,114427.912352944,172662.307221835,231005.217653554
189000,58179.6759090293,114508.923017768,172766.372870245,231137.095948652
190000,58225.3360555582,114589.29575271,172869.574643198,231267.844605869
191000,58270.6499281325,114669.040526261,172971.926765193,231397.482813375
192000,58315.6227393384,114748.167075066,173073.443112269,231526.029274555
193000,58360.2595849405,114826.684911056,173174.137223291,231653.502224205
194000,58404.5654473468,114904.603328315,173274.022310789,231779.919444052
195000,58448.5451989459,114981.93140968,173373.11127136,231905.298277645
196000,58492.2036053228,115058.678033093,173471.416695663,232029.655644633
197000,58535.5453283579,115134.851877721,173568.950878017,232153.008054464
198000,58578.574929214,115210.461429843,173665.725825632,232275.371619544
199000,58621.296871217,115285.514988526,173761.753267478,232396.762067865
200000,58663.7155226342,115360.020671091,173857.044662816,232517.194755137
201000,58705.8351593546,115433.98641838,173951.611209404,232636.684676444
202000,58747.6599674757,115507.419999838,174045.463851394,232755.246477451
203000,58789.1940457995,115580.329018408,174138.613286934,232872.894465178
204000,58830.4414082439,115652.720915253,174231.069975484,232989.642618355
205000,58871.4059861696,115724.602974319,174322.844144867,233105.504597397
206000,58912.0916306295,115795.982326729,174413.945798056,233220.493753988
207000,58952.5021145405,115866.86595503,174504.384719717,233334.623140322
208000,58992.6411347839,115937.26069729,174594.17048252,233447.905517989
209000,59032.5123142342,116007.17325106,174683.312453212,233560.353366542
210000,59072.1192037216,116076.610177195,174771.819798487,233671.978891743
211000,59111.4652839298,116145.57790355,174859.701490643,233782.794033516
212000,59150.5539672315,116214.08272855,174946.966313034,233892.810473613
213000,59189.3885994643,116282.130824642,175033.622865345,234002.039643
214000,59227.9724616492,116349.728241635,175119.679568674,234110.49272899
215000,59266.3087716542,116416.880909923,175205.144670445,234218.180682111
216000,59304.4006858048,116483.594643609,175290.026249147,234325.11422275
217000,59342.2513004429,116549.875143528,175374.332218923,234431.303847551
218000,59379.8636534382,116615.728000168,175458.07033399,234536.759835602
219000,59417.2407256499,116681.1586965,175541.248192927,234641.492254402
220000,59454.3854423457,116746.172610716,175623.873242808,234745.510965633
221000,59491.3006745746,116810.775018886,175705.952783203,234848.825630731
222000,59527.9892404991,116874.971097524,175787.493970049,234951.445716268
223000,59564.4539066861,116938.765926075,175868.503819395,235053.380499161
224000,59600.6973893588,117002.164489334,175948.989211024,235154.639071703
225000,59636.7223556105,117065.171679775,176028.956891954,235255.230346431
226000,59672.531424583,117127.792299823,176108.413479843,235355.16306083
227000,59708.1271686084,117190.031064047,176187.365466263,235454.445781894
228000,59743.5121143189,117251.892601291,176265.819219892,235553.086910524
229000,59778.6887437222,117313.38145674,176343.780989592,235651.094685802
230000,59813.6594952465,117374.502093923,176421.256907396,235748.477189117
231000,59848.4267647548,117435.258896658,176498.252991405,235845.242348163
232000,59882.9929065299,117495.656170941,176574.77514859,235941.397940814
233000,59917.3602342311,117555.698146771,176650.829177513,236036.951598873
234000,59951.5310218231,117615.388979936,176726.420770965,236131.91081171
235000,59985.5075044794,117674.732753733,176801.555518517,236226.282929781
236000,60019.2918794591,117733.733480644,176876.23890901,236320.075168046
237000,60052.8863069602,117792.39510397,176950.476332953,236413.294609276
238000,60086.2929109476,117850.721499406,177024.27308486,236505.948207264
239000,60119.5137799598,117908.71647658,177097.634365517,236598.042789937
240000,60152.5509678918,117966.383780547,177170.565284182,236689.585062375
241000,60185.4064947573,118023.727093238,177243.070860718,236780.581609743
242000,60218.0823474298,118080.750034874,177315.156027667,236871.038900131
243000,60250.5804803635,118137.456165333,177386.825632264,236960.963287313
244000,60282.902816295,118193.848985489,177458.084438394,237050.361013427
245000,60315.0512469259,118249.931938503,177528.93712849,237139.238211573
246000,60347.0276335867,118305.708411089,177599.38830538,237227.600908338
247000,60378.8338078842,118361.181734739,177669.442494083,237315.45502625
248000,60410.4715723303,118416.355186919,177739.10414355,237402.806386158
249000,60441.9427009556,118471.231992229,177808.377628362,237489.660709548
250000,60473.2489399059,118525.815323533,177877.267250377,237576.02362079

==> figures/fig_5_data.csv <==
index,total,red,green
-6000,9,0.45,
0,21,,1.05
25000,40,,2
50000,81,,4.05
75000,234,,11.7
100000,326,,16.3
125000,388,,19.4
150000,284,,14.2
175000,204,,10.2
200000,168,,8.4
225000,75,,3.75
250000,66,,3.3
275000,36,,1.8
300000,27,,1.35
325000,23,,1.15
350000,7,,0.35
375000,7,,0.35
400000,2,,0.1
425000,1,,0.05
450000,0,,0
475000,0,,0
500000,1,,0.05
525000,0,,0


==> figures/fig_6_data.csv <==
Lambda,Ret_0_25,Var_0_25,Vol_0_25,Meta_0_25,Anchor_0_25,Ret_0_5,Var_0_5,Vol_0_5,Meta_0_5,Anchor_0_5,Ret_0_75,Var_0_75,Vol_0_75,Meta_0_75,Anchor_0_75,Ret_1,Var_1,Vol_1,Meta_1,Anchor_1
Delta HDG,0,87796.1985352688,2286.91235053576,,0,0,94043.8841026991,2310.43327362911,,0,0,106073.984051192,2349.59737009524,,0,0,122190.369274163,2403.64010784288,,0
0.1e-5,23003.9042214167,441415.32619558,17127.9872325852,0.1,south,79656.3934009905,485807.476776478,18996.5261900567,0.1,south,136947.671216461,517164.26759351,20306.749743652,0.1,south,191393.002660205,535318.925296845,21050.1387164577,0.1,south
0.5e-5,51222.6967575086,160124.427241434,5797.03677209762,0.5,south,110205.899456766,242826.04885587,9192.40532009672,0.5,north,162549.830012322,292806.92815593,11255.2101015466,0.5,south,218844.742963715,334463.243934807,13030.0790361274,0.5,south
0.6e-5,50289.4568224471,143401.413517547,5082.76223711379,0.6,south,,,,,0,,,,,south,,,,,south
0.75e-5,51167.813467045,130336.402053958,4515.73731886984,0.75,south,108181.516296917,189381.63502223,7036.52109832099,0.75,south,170392.348064379,249154.256666332,9462.3460404041,0.75,north,223588.763359064,277528.541804301,10654.7665798606,0.75,south
1e-5,51393.8974816994,115802.288384272,3851.79568811261,1,south,106516.847200863,164169.473210669,5971.67824037612,1,south,168608.139760991,212049.455187406,7921.07695688249,1,north,228076.738763983,250261.566904856,9515.04984562286,1,north
1.25e-5,50323.8775874475,112958.382010518,3685.64962568189,1.25,north,105446.704822574,144442.321706206,5152.63193688904,1.25,south,165947.039575288,185745.11544967,6863.31923553084,1.25,south,,,,,south
1.5e-5,48293.9023432362,106317.3811234,3333.4630744185,1.5,south,105464.976360144,132788.924577951,4652.87013287346,1.5,south,162174.093933564,164783.485237676,6005.94088852597,1.5,south,,,,,south
2e-5,44436.5302306199,100066.67892175,3028.68748796664,2,south,104340.064333409,115526.282117569,3866.33256180322,2,south,159864.029784861,141811.342928825,5052.7198259434,2,south,218238.214561531,170391.845447737,6239.89427197098,2,south
3e-5,39367.2760698354,94693.2942735554,2759.61719920473,3,south,96460.9172072406,104356.156533828,3295.85125363414,3,south,156899.172923888,116368.407468716,3934.72538976493,3,south,213426.925524686,136106.624615772,4808.97787152645,3,south
4e-5,35982.0190403957,91182.7664287509,2575.43046129569,4,south,88470.905080162,98724.1912950509,3033.29885988375,4,south,149566.963536454,106849.277130968,3456.26543283561,4,south,209097.987068481,117735.506756288,3991.30038189721,4,south
5e-5,32774.2178743262,89517.4026934838,2482.9152228631,5,east,83689.3153911818,95855.5589557629,2886.63981344013,5,south,141625.475541266,101922.549149424,3222.53461323266,5,south,202546.413495564,110339.794024878,3639.0959347952,5,south
6e-5,29989.5868365439,88432.5459484076,2415.27251668962,6,west,80187.7263751406,94103.2063781947,2799.17957893659,6,west,134841.966236787,98220.5370706538,3052.77270382971,6,south,196241.798892481,105292.121337204,3402.59154974634,6,south
7.5e-5,26544.697657879,87878.4473311488,2370.55320269231,7.5,east,76113.7759630325,91099.6306823421,2640.40925749389,7.5,east,127737.735763202,95243.0247154867,2899.13904934761,7.5,west,186505.096855614,100042.547353746,3164.78089349961,7.5,east
10e-5,22254.0673907155,87515.0482474253,2339.18128707572,10,west,69190.7257933937,88792.8772696626,2517.55768679235,10,east,120178.815090453,92806.6578965602,2765.88709023471,10,east,173321.940646643,95455.0793616717,2921.76960232743,10,east
12.5e-5,18948.4553218405,87484.9138278204,2326.52870829055,12.5,east,,,,,0,,,,,0,164677.982375672,93914.8446206273,2815.40941021461,12.5,west
15e-5,,,,,0,57560.4819884034,87421.3098304279,2397.54935118754,15,east,106743.533548822,89061.5755011735,2549.85144809684,15,east,160076.346014576,92712.5563743959,2749.93019471868,15,east
20e-5,,,,,0,,,,,0,,,,,0,149368.634859885,90047.8317738683,2589.4227898676,20,east
25e-5,12563.4373380419,87398.6564788567,2306.738559402,25,east,,,,,0,,,,,0,,,,,0


==> figures/fig_6_interp.csv <==
index,0_25,0_5,0_75,1
87500,20217.9009962792,,,
88000,27261.0523137454,53775.245436656,,
88250,29001.6570218413,60498.9173939861,81810.6166543401,
89250,33117.4483664377,70847.7771774887,107426.752326378,129838.018964771
91000,36795.047891418,78037.9517752962,119617.754834483,155974.605567033
92000,38170.2834474218,80524.3983874802,123545.336617182,162569.011973425
93000,39279.6589580896,82481.0308344308,126575.899756936,167403.924579271
94000,40209.5005695172,84094.4487156303,129043.95042952,171223.197827633
95000,41009.9036789649,85467.279068694,131125.973169127,174380.3317399
96000,41712.5408927539,86662.0493982887,132926.550549134,177071.345033348
97000,42338.7168347178,87719.6911178322,134512.791329567,179416.332265007
98000,42903.4514452448,88668.4658583584,135930.338513116,181494.227597411
99000,43417.7320681782,89528.7088337403,137211.648456586,183359.700172239
100000,43889.8391863607,90315.5411721977,138380.627247348,185052.181806228
101000,44326.1684920279,91040.5129682918,139455.393048411,186601.051286323
102000,44731.7627832986,91712.646139919,140450.005793548,188028.785622736
103000,45110.6685334255,92339.1223670025,141375.59542151,189352.96578304
104000,45466.1822150926,92925.7518681655,142241.123384459,190587.602908279
105000,45801.024911494,93477.3018042618,143053.911782858,191744.04382101
106000,46117.4688953137,93997.7319120839,143820.020344606,192831.606465502
107000,46417.4312074105,94490.3671411395,144544.520909122,193858.036520204
108000,46702.544049732,94958.0264825194,145231.701139001,194829.842369455
109000,46974.2085618163,95403.1206878998,145885.218286954,195752.545361092
110000,47233.6364762556,95827.7274798295,146508.217027873,196630.869825859
111000,47481.8827906405,96233.650201884,147103.420985075,197468.889461904
112000,47719.8716850565,96622.4641002861,147673.204697822,198270.141582302
113000,47948.4172944722,96995.5532407588,148219.65084073,199037.717337023
114000,48168.2405150356,97354.1402463173,148744.596179486,199774.333728356
115000,48379.9827196537,97699.3104687684,149249.668823109,200482.391658107
116000,48584.2170407951,98032.0317992023,149736.318678765,201164.023136682
117000,48781.4577206351,98353.1710288599,150205.8425453,201821.129995236
118000,48972.167912681,98663.5074570051,150659.404939616,202455.415872459
119000,49156.7662327825,98963.7442836388,151098.055498102,203068.412831133
120000,49335.6322926458,99254.5182061583,151522.74360753,203661.503651301
121000,49509.1113997948,99536.4075493788,151934.330778451,204235.940616326
122000,49677.5185702597,99809.9391899299,152333.601166597,204792.86143376
123000,49841.1419711738,100075.594483405,152721.270565287,205333.302799931
124000,50000.2458877917,100333.814361799,153097.99412795,205858.212014724
125000,50155.0732916533,100585.003736816,153464.37303007,206368.456973484
126000,50305.8480725533,100829.535319482,153820.960240681,206864.834800794
127000,50452.7769857845,101067.752946512,154168.265542509,207348.07934178
128000,50596.051357159,101299.974487943,154506.759915181,207818.867687692
129000,50735.8485810874,101526.494397743,154836.879376073,208277.825881412
130000,50872.3334411447,101747.58595874,155159.028357388,208725.533923535
131000,51005.6592777791,101963.503264807,155473.582685077,209162.530179443
132000,51135.9690239181,102174.482976356,155780.892214645,209589.315271392
133000,51263.3961260076,102380.745879568,156081.283170201,210006.355526166
134000,51388.0653653664,102582.498275104,156375.060225958,210414.086037848
135000,51510.0935925273,102779.933218207,156662.508363482,210812.913396144
136000,51629.5903853988,102973.231628864,156943.894533075,211203.218123142
137000,51746.658640537,103162.563288053,157219.46914357,211585.356855127
138000,51861.3951055245,103348.087733802,157489.467401364,211959.664300799
139000,51973.8908593571,103529.955068919,157754.110516646,212326.455002829
140000,52084.2317468148,103708.306690639,158013.606792309,212686.024926018
141000,52192.4987720087,103883.275951082,158268.15260899,213038.652892107
142000,52298.7684556208,104054.988756231,158517.933317887,213384.601878706
143000,52403.1131597855,104223.564110193,158763.124051547,213724.120197472
144000,52505.6013840669,104389.114610621,159003.890461482,214057.442564772
145000,52606.2980355625,104551.746900459,159240.389390417,214384.791076397
146000,52705.2646758037,104711.562080569,159472.769485988,214706.376096454
147000,52802.5597468017,104868.656087219,159701.171761911,215022.397069355
148000,52898.2387783197,105023.12003797,159925.730111927,215333.043262745
149000,52992.3545782107,105175.040549078,160146.571781206,215638.49444831
150000,53084.9574074552,105324.500027197,160363.817799373,215938.921526582
151000,53176.0951413507,105471.576937813,160577.583378849,216234.487101192
152000,53265.8134181481,105616.346052634,160787.978281777,216525.346007391
153000,53354.1557762893,105758.878677852,160995.107158469,216811.645799152
154000,53441.1637812798,105899.242865051,161199.069859985,217093.527198675
155000,53526.8771431213,106037.503606312,161399.961727176,217371.124511738
156000,53611.3338251352,106173.723014902,161597.873858291,217644.566011946
157000,53694.5701449231,106307.960492831,161792.893357027,217913.974296652
158000,53776.620868137,106440.272886386,161985.103562709,218179.466616998
159000,53857.5192956633,106570.71463067,162174.584264128,218441.155184318
160000,53937.2973447714,106699.337884068,162361.411898407,218699.147454894
161000,54015.9856247172,106826.192653464,162545.659736133,218953.54639489
162000,54093.613507254,106951.326910972,162727.398053886,219204.450727076
163000,54170.209192454,107074.786702851,162906.69429517,219451.955160844
164000,54245.7997702117,107196.61625123,163083.613220674,219696.150606845
165000,54320.4112777634,107316.858049206,163258.217048712,219937.124377461
166000,54394.0687535299,107435.552949821,163430.565586575,220174.960374235
167000,54466.7962875592,107552.740249394,163600.716353522,220409.739263243
168000,54538.6170688252,107668.457765617,163768.72469602,220641.538639344
169000,54609.5534296135,107782.741910827,163934.643895824,220870.433180138
170000,54679.6268872078,107895.62776078,164098.52527141,221096.494790392
171000,54748.8581830711,108007.149119284,164260.418273269,221319.792737641
172000,54817.2673196998,108117.33857896,164420.370573473,221540.3937796
173000,54884.873595316,108226.227578422,164578.428149949,221758.362283968
174000,54951.6956365468,108333.846456127,164734.63536581,221973.760341176
175000,55017.7514292299,108440.224501108,164889.035044105,222186.647870556
176000,55083.0583474734,108545.390000828,165041.668538285,222397.0827204
177000,55147.6331810863,108649.370286332,165192.575798688,222605.120762316
178000,55211.4921614886,108752.191774879,165341.795435309,222810.815980275
179000,55274.6509862008,108853.880010236,165489.364777093,223014.220554695
180000,55337.1248420061,108954.459700759,165635.319927991,223215.384941899
181000,55398.9284268687,109053.954755439,165779.695819975,223414.357949241
182000,55460.0759706904,109152.388318009,165922.526263227,223611.186806188
183000,55520.5812549754,109249.782799262,166063.843993659,223805.917231608
184000,55580.4576314746,109346.159907675,166203.680717949,223998.593497515
185000,55639.7180398696,109441.540678453,166342.067156241,224189.258489477
186000,55698.375024557,109535.945501082,166479.033082652,224377.953763919
187000,55756.4407505868,109629.394145496,166614.607363721,224564.71960248
188000,55813.9270188051,109721.905786923,166748.817994923,224749.595063627
189000,55870.8452802491,109813.4990295,166881.692135371,224932.618031685
190000,55927.2066498371,109904.191928731,167013.2561408,225113.825263431
191000,55983.0219193967,109994.002012849,167143.535594944,225293.252432397
192000,56038.3015700661,110082.946303148,167272.555339396,225470.934171027
193000,56093.0557841073,110171.041333343,167400.339502037,225646.904110792
194000,56147.2944561627,110258.303168022,167526.911524116,225821.194920402
195000,56201.0272039865,110344.747420221,167652.294186063,225993.838342201
196000,56254.2633786806,110430.389268195,167776.509632092,226164.865226869
197000,56307.0120744617,110515.24347141,167899.579393677,226334.305566505
198000,56359.282137985,110599.324385813,168021.52441195,226502.188526197
199000,56411.0821772492,110682.645978406,168142.365059086,226668.542474147
200000,56462.4205701038,110765.221841169,168262.121158732,226833.395010446
201000,56513.3054723822,110847.065204371,168380.812005523,226996.772994551
202000,56563.7448256768,110928.18894929,168498.456383737,227158.702571553
203000,56613.7463647781,111008.605620379,168615.07258514,227319.209197286
204000,56663.317624793,111088.32743691,168730.678426053,227478.317662344
205000,56712.46594796,111167.366304117,168845.291263687,227636.052115061
206000,56761.1984901754,111245.733823863,168958.928011788,227792.436083507
207000,56809.5222272462,111323.441304865,169071.605155608,227947.492496549
208000,56857.443960883,111400.499772482,169183.338766266,228101.243704028
209000,56904.9703244452,111476.91997811,169294.144514501,228253.711496093
210000,56952.1077884519,111552.712408178,169404.037683861,228404.917121734
211000,56998.8626658682,111627.887292788,169513.033183355,228554.881306553
212000,57045.2411171796,111702.454613999,169621.145559595,228703.624269815
213000,57091.2491552632,111776.424113784,169728.389008442,228851.165740809
214000,57136.8926500658,111849.805301667,169834.777386197,228997.524974549
215000,57182.1773330988,111922.607462058,169940.324220341,229142.720766859
216000,57227.1088017571,111994.839661306,170045.042719861,229286.771468857
217000,57271.6925234712,112066.510754473,170148.945785167,229429.695000873
218000,57315.9338397,112137.629391849,170252.046017635,229571.50886583
219000,57359.8379697709,112208.204025217,170354.35572877,229712.230162107
220000,57403.410014575,112278.242913881,170455.886949037,229851.87559591
221000,57446.6549601242,112347.754130468,170556.651436347,229990.461493173
222000,57489.5776809743,112416.745566508,170656.660684227,230128.003811016
223000,57532.1829435231,112485.224937816,170755.925929689,230264.518148767
224000,57574.4754091863,112553.199789666,170854.458160809,230400.019758584
225000,57616.4596374583,112620.67750178,170952.268124022,230534.523555675
226000,57658.1400888618,112687.66529314,171049.366331158,230668.044128156
227000,57699.521127792,112754.170226619,171145.763066222,230800.595746544
228000,57740.6070252589,112820.19921345,171241.46839193,230932.192372908
229000,57781.4019615328,112885.759017541,171336.492156012,231062.847669697
230000,57821.9100286963,112950.856259624,171430.843997292,231192.575008254
231000,57862.135233108,113015.497421275,171524.53335156,231321.387477021
232000,57902.0814977801,113079.688848785,171617.569457229,231449.297889471
233000,57941.7526646743,113143.436756897,171709.961360803,231576.318791754
234000,57981.1524969192,113206.747232418,171801.717922159,231702.462470079
235000,58020.284680953,113269.626237706,171892.847819644,231827.74095785
236000,58059.1528285922,113332.079614042,171983.359554997,231952.166042553
237000,58097.7604790332,113394.113084883,172073.261458115,232075.74927241
238000,58136.1111007856,113455.732259012,172162.561691647,232198.501962813
239000,58174.2080935424,113516.942633578,172251.268255446,232320.435202541
240000,58212.0547899884,113577.749597045,172339.388990867,232441.559859768
241000,58249.6544575495,113638.158432031,172426.93158493,232561.886587881
242000,58287.010300086,113698.174318068,172513.903574338,232681.4258311
243000,58324.1254595301,113757.802334264,172600.312349375,232800.187829919
244000,58361.0030174725,113817.047461883,172686.165157676,232918.182626367
245000,58397.6459966972,113875.914586843,172771.46910787,233035.420069111
246000,58434.0573626685,113934.408502131,172856.231173114,233151.90981838
247000,58470.240024971,113992.53391015,172940.458194516,233267.661350748
248000,58506.1968387052,114050.295424983,173024.156884445,233382.683963757
249000,58541.9306058389,114107.697574591,173107.333829743,233496.986780401
250000,58577.4440765178,114164.744802947,173189.995494835,233610.578753464
251000,58612.7399503355,114221.441472096,173272.148224742,233723.468669732
252000,58647.820877565,114277.79186416,173353.798248009,233835.665154072
253000,58682.6894603527,114333.800183275,173434.951679532,233947.17667338
254000,58717.3482538766,114389.470557478,173515.614523311,234058.011540423
255000,58751.7997674702,114444.807040527,173595.792675112,234168.177917552
256000,58786.0464657126,114499.813613679,173675.491925057,234277.683820315
257000,58820.0907694862,114554.494187402,173754.717960128,234386.537120947
258000,58853.935057004,114608.852603048,173833.476366607,234494.745551776
259000,58887.5816648061,114662.892634471,173911.772632437,234602.316708515
260000,58921.0328887283,114716.617989597,173989.612149516,234709.258053458
261000,58954.2909848415,114770.032311955,174067.000215927,234815.576918592
262000,58987.3581703648,114823.139182156,174143.942038102,234921.280508611
263000,59020.2366245531,114875.942119335,174220.442732922,235026.375903845
264000,59052.9284895581,114928.444582549,174296.50732976,235130.870063107
265000,59085.4358712665,114980.64997214,174372.140772465,235234.769826456
266000,59117.7608401136,115032.561631052,174447.347921292,235338.081917889
267000,59149.9054318747,115084.18284612,174522.133554773,235440.812947944
268000,59181.8716484344,115135.516849313,174596.502371539,235542.969416246
269000,59213.6614585349,115186.566818955,174670.458992095,235644.55771397
270000,59245.2767985033,115237.335880902,174744.00796054,235745.58412624
271000,59276.7195729595,115287.82710969,174817.153746241,235846.054834468
272000,59307.9916555048,115338.043529654,174889.900745467,235945.975918616
273000,59339.0948893916,115387.988116015,174962.253282971,236045.353359407
274000,59370.0310881755,115437.663795935,175034.215613532,236144.193040476
275000,59400.8020363496,115487.073449551,175105.79192346,236242.500750456
276000,59431.4094899627,115536.219910974,175176.986332055,236340.282185013
277000,59461.8551772199,115585.105969264,175247.802893031,236437.542948829


==> figures/fig_7a_data.csv <==
index,spread,timestamp,delta_hdg,0.1e-5,0.5e-5,0.75e-5,1e-5,1.25e-5,1.5e-5,2e-5,3e-5,4e-5,5e-5,6e-5,7.5e-5,10e-5,15e-5,25e-5,50e-5
0,66.187941176471,2020-07-21 09:30:00,0.602541703417585,0.602541703417585,0.602541703417585,0.602541703417585,0.602541703417585,0.602541703417585,0.602541703417585,0.602541703417585,0.602541703417585,0.602541703417585,0.602541703417585,0.602541703417585,0.602541703417585,0.602541703417585,0.602541703417585,0.602541703417585,0.602541703417585
1,65.628770220588,2020-07-21 10:00:00,0.588527321512398,0.507812037719396,0.596473333654183,0.598972486897163,0.598631394379234,0.598912549390594,0.599423830127284,0.600441954484486,0.599804224537349,0.59937911965003,0.599307143772848,0.598932958562507,0.599193789944671,0.599700211403273,0.599238985960115,0.597915796991665,0.598045418591735
2,65.204375,2020-07-21 10:30:00,0.580972101722679,0.46588164090975,0.590819453000563,0.595245965283035,0.594486161790919,0.594972438200754,0.595899837454479,0.597746211626237,0.595977237789999,0.594611744560384,0.594026706496919,0.59305590728378,0.59309230694036,0.593117433801113,0.590974907787712,0.587611979316322,0.586414157906992
3,64.821966666667,2020-07-21 11:00:00,0.570782720177373,0.440553614335861,0.585637522356726,0.59153724674425,0.590348479980444,0.591020002793684,0.592320827026269,0.594885589506123,0.591928681115799,0.589629417702071,0.588531106085355,0.587051277973916,0.586832331911766,0.58639000101701,0.583146900410054,0.578975034494779,0.577709219339042
4,64.83543125,2020-07-21 11:30:00,0.571234540708604,0.422927289394214,0.58076482595193,0.587780146793991,0.586136918177272,0.586957623634328,0.588578748413912,0.591742581800177,0.587435367201908,0.584081215001965,0.582369678469172,0.580371736800238,0.5797831013632,0.578704010500774,0.574345293112393,0.569430960033816,0.567838512602394
5,64.784722916667,2020-07-21 12:00:00,0.568848893424163,0.409841117974065,0.576381119480119,0.584222771036622,0.582188436576354,0.583201701007496,0.585157851990497,0.588904462258425,0.583621815421639,0.579686333745381,0.577731176382008,0.575531182157811,0.574895321482288,0.573865345135995,0.569826065906517,0.565818401576504,0.565486176837651
6,64.888773897059,2020-07-21 12:30:00,0.571874991520217,0.399574784775321,0.572338300550587,0.580781277369371,0.578394262041546,0.57961802958678,0.581903651907348,0.586192417051606,0.580102303838733,0.57577791628035,0.57370307148325,0.571409643496186,0.570798011743512,0.569929290181939,0.566307441269198,0.562928754612393,0.563087185009184
7,64.734509191176,2020-07-21 13:00:00,0.567703566694003,0.391328138473213,0.568702068063489,0.577568307017227,0.574908423950906,0.576397775152677,0.579037712876541,0.583876008042716,0.577367662057777,0.573073778583001,0.571176255802052,0.569011323119463,0.568652001596904,0.56835372901887,0.56578735938793,0.563554141752951,0.564671543834649
8,64.743700367647,2020-07-21 13:30:00,0.567858425545675,0.384410122850767,0.565253584367137,0.574402264732739,0.571487922045801,0.573238293662666,0.576210397907796,0.581541834119777,0.574590157893563,0.570247276263511,0.56841793376256,0.56629561493609,0.56603705081379,0.565948475951358,0.56360792226048,0.56133074058557,0.562028902860107
9,64.774110416667,2020-07-21 14:00:00,0.568433877227941,0.378559888253002,0.562058100770298,0.571375346854277,0.568259213810868,0.570298047740674,0.573606532722747,0.579415823649192,0.572201777219653,0.567973417583961,0.566309357167544,0.564298742280675,0.564200987280372,0.564421600576931,0.562499184049193,0.560515353091855,0.561423088201662
10,64.80921875,2020-07-21 14:30:00,0.570756361721961,0.373542498610786,0.559091295433666,0.568486767832536,0.565222012113491,0.567576336795039,0.571225600830622,0.577500582923402,0.570189229257157,0.566209900411848,0.5647834628707,0.562931233302367,0.563031530684656,0.563609199146508,0.562162559244744,0.560527795608368,0.561686149188908
11,64.808479779412,2020-07-21 15:00:00,0.567689832696204,0.369215296895502,0.556362993268735,0.565766565854154,0.562417355737726,0.565124047487255,0.569126446497429,0.575868811894772,0.568675120212987,0.565127303000065,0.564048084236336,0.562425117568025,0.562795679626683,0.563845103930159,0.563043888124384,0.561922250082025,0.563478929178751
12,65.0921875,2020-07-21 15:30:00,0.577603207148156,0.365359563811183,0.553730945301115,0.563083689776087,0.559666619763399,0.562716070903263,0.567049238064843,0.574213366198804,0.567055579414663,0.563778063288778,0.562884063146579,0.561363547967856,0.561832025159257,0.562989831767978,0.562127090598824,0.560672692919194,0.561710246487859
13,65.02932536764699,2020-07-21 16:00:00,0.574989219913012,0.362101569785592,0.551460254422405,0.560727280149209,0.557364858834678,0.560849646753536,0.565568808404375,0.573221258850724,0.56664736701258,0.564204617474402,0.563918152244618,0.56280072059336,0.563738777181827,0.565732264786901,0.566184648614497,0.566097668757002,0.568573682042971
14,65.32609375,2020-07-21 16:30:00,0.580087716082566,0.359147495775443,0.549252867438511,0.558398638444148,0.555100373667182,0.559002858030101,0.564080462019929,0.57217216055449,0.566028156493964,0.5641481921406,0.564208410064869,0.56328667232783,0.564420690077121,0.566657445514294,0.567175089726861,0.566745398313293,0.568505912653667
15,65.555647058824,2020-07-21 17:00:00,0.588237854939511,0.356572304255459,0.547265544897812,0.556271401599945,0.553111837462065,0.557477391543949,0.562933813590359,0.571484810382591,0.566012808731518,0.564900624784389,0.565446096541675,0.564815199407631,0.566263471449555,0.568980430349121,0.57006835100075,0.570077062410816,0.572276800069268
16,65.39515625,2020-07-21 17:30:00,0.58594074116522,0.354371903851438,0.545549021719178,0.554410372589735,0.551486416029404,0.556380302101423,0.562250788457103,0.571302766602393,0.566852279014474,0.56681438062473,0.568052783544087,0.567850786455755,0.569779386575313,0.573279349124658,0.575431887966951,0.576366284192632,0.579379700222262
17,65.25148541666701,2020-07-22 09:30:00,0.580475904503451,0.352336797285732,0.543860017724189,0.552560876520908,0.549869486895057,0.555261795309167,0.561511616145077,0.571009834343623,0.567343390596493,0.568007556204759,0.569608299132716,0.56958230588628,0.571671569847107,0.575292734359117,0.577228475559318,0.577513229252421,0.579578364060752
18,66.4553125,2020-07-22 10:00:00,0.610097547947509,0.350465739030722,0.542236627465462,0.550768583043787,0.54826920157499,0.554087923803768,0.560648397417739,0.570493312689058,0.567280789374506,0.568185210657283,0.569788290395023,0.569692947096569,0.571650607611611,0.574848913705444,0.575787921632238,0.574861050847217,0.575736471183523
19,66.76,2020-07-22 10:30:00,0.61923391045505,0.349203814123354,0.541327037125817,0.549749561112465,0.547735106995803,0.554228233278946,0.561271916490837,0.571697649029986,0.570413327925572,0.573177095494015,0.576049220875877,0.576804417102697,0.579772519243155,0.584845759680509,0.589044296111421,0.591921990367068,0.596957613142276
20,67.0003125,2020-07-22 11:00:00,0.622693433489455,0.348182095769691,0.540662757906452,0.549000597844181,0.547556563252644,0.554770726118028,0.562321558012238,0.57335535661289,0.574181011937458,0.578809259661026,0.582856307562534,0.584344978950769,0.588140254803516,0.594562373241094,0.600463026186524,0.604362595979346,0.609462305205876
21,67.38633333333301,2020-07-22 11:30:00,0.63327169733366,0.34729283088038,0.540105119566777,0.548368932262638,0.547516523967925,0.555439997648993,0.563479293489214,0.57509139499705,0.577853496262961,0.583968517677364,0.588826499436038,0.590757847754922,0.595010931313777,0.601988102611658,0.60807535036293,0.611370196479596,0.615324406875185
22,66.611875,2020-07-22 12:00:00,0.615236360327478,0.346629867306076,0.539819588769857,0.548045147881168,0.547879979928856,0.556565060226882,0.565123254018808,0.577349633982791,0.582290278387216,0.590013137585712,0.595738365539116,0.598147815926546,0.602902731675555,0.610547734283123,0.617192541418489,0.62071772484346,0.624878891556919
23,66.643919117647,2020-07-22 12:30:00,0.615474781131112,0.345749425843533,0.539125145492013,0.547254896625713,0.547560107711108,0.556789726942299,0.565696339022423,0.578305893313692,0.584011917674062,0.591679486723244,0.596995468466973,0.598971239253853,0.603149586794471,0.609364048946025,0.613073543075158,0.613087818314379,0.613679822388507
24,66.46171874999999,2020-07-22 13:00:00,0.611190423279461,0.344939048431424,0.538462582076258,0.546498089264328,0.547267145887112,0.557013788843054,0.566242556333792,0.579198796113207,0.585526895073163,0.59305666946982,0.59800039119001,0.599630381651203,0.60339085287912,0.608710862682577,0.611080236931375,0.610287062801364,0.610970619661666
25,66.691,2020-07-22 13:30:00,0.61687651449563,0.344125806577265,0.537728322100674,0.545658181120679,0.546838800678628,0.557036465602208,0.566533580715942,0.579763358604894,0.58635204185713,0.593433253235104,0.597852327089599,0.599070056181123,0.602362344546605,0.606796976175224,0.608016173850228,0.606569943586852,0.607048886243895
26,66.661,2020-07-22 14:00:00,0.615987076956161,0.343455844848722,0.53714919767933,0.544992138666566,0.546636699894579,0.557313505574962,0.567095867334464,0.580622621008833,0.587708411641146,0.594704082502231,0.598953994901581,0.600051508438967,0.603247136630932,0.607605813369994,0.609161618788057,0.608633813560184,0.610321760692833
27,66.829375,2020-07-22 14:30:00,0.619235752900029,0.342821433718549,0.536571296260104,0.54432641437535,0.546415333938917,0.55753611518205,0.567574029500039,0.581358174098444,0.588777582764502,0.595569454681363,0.599598394042787,0.600548342242289,0.603612151147429,0.607800599133969,0.609328136748937,0.608891540727701,0.610503684562394
28,66.628125,2020-07-22 15:00:00,0.61510828225876,0.342279828945945,0.536088017839808,0.543767761931322,0.546325032376835,0.557893888257594,0.568187474919748,0.582230197063769,0.590071214773471,0.596820538130381,0.600785758863546,0.601710187078176,0.60478703842933,0.609082108269581,0.610982679887062,0.611009186478998,0.613010772078139
29,66.9525,2020-07-22 15:30:00,0.622521880595686,0.341716824622303,0.535529271837054,0.543122566580803,0.546093284783581,0.558046539165394,0.568546151747653,0.58278160868081,0.59071575615789,0.597113861219199,0.600799281629243,0.601542304342145,0.604437716501839,0.608421982355674,0.609853208731378,0.609284136611136,0.610549334575635
30,66.707590073529,2020-07-22 16:00:00,0.615916242066452,0.341300713103188,0.535158258382878,0.542691880104163,0.546144771672559,0.558527562698789,0.569265000560125,0.583737967126004,0.592121595292981,0.598626234516488,0.602408814284062,0.603250287277923,0.60630086396526,0.610655305868531,0.612852307874163,0.613216048410728,0.61552254077581
31,66.622801470588,2020-07-22 16:30:00,0.613119733836113,0.340818608810788,0.534651700094515,0.542105823149078,0.545956945281392,0.558682322195431,0.569591468388404,0.584214327679855,0.592574546649165,0.598696115531956,0.602201223575567,0.602861025945353,0.605718297076646,0.609699718425506,0.611210461182557,0.610650936553015,0.611819832901686
32,66.63,2020-07-22 17:00:00,0.613580938384683,0.340329814834723,0.534100702524804,0.54146902259546,0.54568129614931,0.558705786132126,0.569753998424373,0.584485054813247,0.592650723490046,0.598280383513667,0.601453792779391,0.601902589565149,0.604536157259409,0.608119298403877,0.609034489094931,0.607938557257364,0.608759950516529
33,66.6065625,2020-07-22 17:30:00,0.613868777395882,0.339881413870388,0.533578951489,0.540865879908165,0.54543815309046,0.558751067835415,0.569930515492657,0.584762135449754,0.592770898007628,0.598029970803326,0.600990329782724,0.601322578011048,0.603849400773448,0.607293147282444,0.608137007519296,0.60717121525717,0.608316799260345
34,65.64859375,2020-07-23 09:30:00,0.58878947426726,0.339467952738028,0.533081481013762,0.54029095120263,0.545219829001105,0.55880913502805,0.570111217542211,0.585034717382107,0.59290938764311,0.597881983925238,0.600704344062225,0.60097475114192,0.603457164805745,0.606879063340586,0.607815867523519,0.60705518202789,0.608423913208568
35,65.43625,2020-07-23 10:00:00,0.583622770336211,0.338789303751764,0.532169888642626,0.539236520811556,0.544265790258478,0.55789256699554,0.569139171957305,0.583910638795994,0.590419660955495,0.593786970763825,0.595472874180267,0.594965376302484,0.596528889635469,0.598175046071441,0.59609732954313,0.592014880901879,0.58993030586859
36,65.139862132353,2020-07-23 10:30:00,0.575254712249877,0.338083813845906,0.531182834505366,0.538097335636839,0.543193491891031,0.556827097536057,0.568000643227886,0.582600755915336,0.587746729270851,0.58970008494202,0.590475294731604,0.589394759108899,0.59031401465282,0.590896509474497,0.58754248804338,0.582895783829537,0.581131275586046
37,65.34185661764701,2020-07-23 11:00:00,0.580058659859481,0.337308482296956,0.530060820504539,0.536807101106725,0.54191245760993,0.555500211809132,0.566567873309363,0.58095488717286,0.584599410809956,0.585132504669971,0.585035555996685,0.583429409344821,0.583763995799009,0.583456700026177,0.579175864573435,0.574223308915686,0.572559726907477
38,65.588382352941,2020-07-23 11:30:00,0.585603888894414,0.336651567743339,0.529068277320595,0.535663826473609,0.540842003965387,0.554444233530358,0.565453807948263,0.579700628019466,0.582363855630215,0.582174722408056,0.581774654251739,0.580067019264414,0.580339015007598,0.580197147248005,0.576857512308733,0.573545228823724,0.573770973949195
39,65.660625,2020-07-23 12:00:00,0.590110350317519,0.336114768285205,0.528215934843774,0.534681537649025,0.539998492631122,0.55367552246682,0.564673384519673,0.578849437561609,0.580997591510084,0.580641135118826,0.58034776015907,0.578818022664887,0.579350394890104,0.579924966583612,0.578165144954447,0.576605917907781,0.578229396469566
40,65.5720625,2020-07-23 12:30:00,0.588677176418925,0.335675341641429,0.527479231775988,0.533833671649083,0.539341261356038,0.553138438027057,0.564159169911457,0.578316010956071,0.58028413406493,0.580110179432262,0.580145570362266,0.578922583734972,0.579845176586363,0.581272674527941,0.580965965126801,0.580579148020394,0.582805492837404
41,65.661762867647,2020-07-23 13:00:00,0.590471220886876,0.335244477845434,0.52673513903304,0.532979854011936,0.53867057893608,0.552578119355457,0.563616369247714,0.577748775302749,0.579519096171927,0.579455226946962,0.579705369411362,0.578673513374668,0.579818576967281,0.581666656270546,0.581804978160751,0.581327583537774,0.582979544580615
42,65.81182142857101,2020-07-23 13:30:00,0.594885093914496,0.334866071392216,0.526048250335896,0.532194556880273,0.538091320579162,0.552127336837141,0.563197543888731,0.577327964296323,0.579045539262023,0.579210488830793,0.579726801735795,0.578903399447572,0.580281012500446,0.582533265296232,0.58309247047952,0.582719670498396,0.584368664416108
43,66.05828125000001,2020-07-23 14:00:00,0.59977008988373,0.334572795708651,0.525469699268703,0.531537160026541,0.53768561312032,0.551888129197393,0.563018501157257,0.577188236710324,0.579102357302696,0.579720195538918,0.580636750612679,0.580100851355456,0.581799760091008,0.584603420870228,0.585846650775771,0.585963082674552,0.588045160077247
44,66.30875,2020-07-23 14:30:00,0.608136415729787,0.334365796789894,0.525006969467738,0.531016754864281,0.537463720893367,0.551870370447509,0.56308835787856,0.577336980840265,0.579676242604612,0.580927893504059,0.582339541973853,0.582139705425453,0.584209962113423,0.587627521332393,0.589615213585155,0.590248324620865,0.592695617277252
45,66.83156249999999,2020-07-23 15:00:00,0.616547889300498,0.334287719896498,0.524730842706017,0.530716374838285,0.53754004051256,0.552214363858717,0.563565628752245,0.5779570532622,0.58108881579761,0.583291017009335,0.585393601882469,0.58565073172467,0.588230178366927,0.592497817572916,0.595589061251028,0.597097112914994,0.600230423902271
46,66.897614583333,2020-07-23 15:30:00,0.6201367296267,0.33433155789791,0.524641892348373,0.53063711171113,0.537911827108445,0.552910667492921,0.56443580792863,0.579025687637668,0.583256448391376,0.586627110634007,0.589528342773987,0.590295219100225,0.593434420036079,0.598601437038066,0.602772841733676,0.605013243472556,0.608573851603234
47,66.527875,2020-07-23 16:00:00,0.611568157384928,0.3344241007902,0.524635248679601,0.530654628791549,0.538399073723986,0.55372877333177,0.565431690575676,0.580225031381447,0.585543421891071,0.589935785382221,0.593464171908644,0.594594984671857,0.598108010725281,0.60376738449685,0.608250704323718,0.610348286029751,0.613470678747804
48,66.4328125,2020-07-23 16:30:00,0.608877748511543,0.334395649274355,0.524448684093223,0.530458637024141,0.538562084625536,0.554118317339916,0.565922848510379,0.5808160945758,0.586554311600407,0.591139576538855,0.594634751838097,0.595649419877438,0.59896463384257,0.60400375802777,0.60698754719608,0.6071556584927,0.608296668040054
49,66.46656250000001,2020-07-23 17:00:00,0.608798207617489,0.3343337174367,0.524212535188103,0.530204687426353,0.538626951731171,0.554369535099882,0.566247254766076,0.581202687163257,0.587131820220676,0.591659991049338,0.594964775080013,0.595777940547489,0.598822086955921,0.603218336044752,0.605060436339634,0.604261060869001,0.604925807154539
50,66.270238970588,2020-07-23 17:30:00,0.603293161085301,0.334276097133469,0.523982726650454,0.529958921272668,0.538689187237428,0.554604819650542,0.566547172358463,0.581554664115089,0.587624475672733,0.592067697383687,0.59520227112942,0.595855954482598,0.598703637353543,0.602695975585859,0.604022906557585,0.603077522185447,0.603984033104844
51,68.604150980392,2020-07-24 09:30:00,0.656989021705418,0.334148028776929,0.52364661360985,0.529589052481257,0.538562639393049,0.554591836051498,0.566557211600596,0.581561135127103,0.587450591866009,0.591490092362647,0.594246414674934,0.594610330344832,0.597117485303378,0.600464991889044,0.600891311261171,0.599256968573003,0.599614659284606
52,68.78218749999999,2020-07-24 10:00:00,0.660529958313643,0.334815357097295,0.524608903670142,0.530757433253045,0.540557170446389,0.557175414105924,0.569509839667502,0.584973011886665,0.593723645569506,0.600638914535035,0.605524113315507,0.607425267002835,0.611773818606157,0.618832103057969,0.625894341961889,0.631821408724294,0.639705355272123
53,68.79328125,2020-07-24 10:30:00,0.661102743302654,0.335496310471446,0.525644714952293,0.532003879764781,0.542616206709447,0.559788324562826,0.572465178919447,0.588348230258561,0.599584275094109,0.608616302782665,0.614853917040317,0.617625889725859,0.622926117272288,0.631534029754658,0.640242729203233,0.646324595274899,0.652371917418755
54,68.636337912088,2020-07-24 11:00:00,0.658704068978727,0.336150371399465,0.526680863979078,0.533239000473417,0.54461243180731,0.562274789282069,0.575246298788997,0.59148347730264,0.604689107344655,0.615046455490446,0.621948481006834,0.625059825394423,0.6306636803371,0.639470335433234,0.647598291742065,0.652040609906917,0.655906583596803
55,68.486502747253,2020-07-24 11:30:00,0.655936147563508,0.336738742950752,0.527644011024572,0.534374705189279,0.546422883309259,0.564487682884543,0.577688070902102,0.594191640379084,0.608747742153159,0.61965452399303,0.62663782576495,0.629681027023841,0.635134018781269,0.643335946614458,0.649985680121387,0.652615984778094,0.654942230748007
56,68.136875,2020-07-24 12:00:00,0.646136704375175,0.337259153909464,0.52852568953223,0.535403199451029,0.548041060436992,0.566425601020552,0.579793578396303,0.596483035857003,0.6118590713991,0.622749758889571,0.629452851586525,0.632207248096729,0.637293132299787,0.644615541273168,0.649773785906717,0.651082778015191,0.652605067123868
57,67.883038602941,2020-07-24 12:30:00,0.641292605108336,0.337618880122843,0.529159218695954,0.536126527073261,0.549191267665218,0.567756138001603,0.581187673801471,0.597927511750532,0.613285894598349,0.623361321034951,0.629284322149718,0.631436670442134,0.635832423074936,0.641766203724817,0.644850976880278,0.644372515272518,0.644598472333065
58,67.70353492647101,2020-07-24 13:00:00,0.637443461569567,0.337893202799837,0.529669199088182,0.536698721066836,0.550101676196589,0.568771489832683,0.582212873629402,0.598935114374571,0.613912420942002,0.622967915557159,0.628078852082392,0.629661290632463,0.633445242784816,0.638290671942007,0.640067022468558,0.638851212446663,0.638939011017233
59,67.583333333333,2020-07-24 13:30:00,0.635648986183607,0.338100212023904,0.530082041270999,0.537153188771541,0.550824813518085,0.569542557272302,0.582954770355256,0.599611517379147,0.613986267053047,0.621976771655914,0.626340445112133,0.627438026477161,0.630730529446241,0.63479733065127,0.635824835162864,0.634381022343594,0.634606603842399
60,67.800970588235,2020-07-24 14:00:00,0.638087160920623,0.338271951757201,0.530447519772909,0.537550108331539,0.551449758527043,0.570183818262754,0.583547633519167,0.600117747239682,0.613839027952263,0.620885449182142,0.62466275045164,0.625413984105957,0.628383142622439,0.632025653564358,0.632836843447072,0.631575983770204,0.632156775980805
61,67.4615625,2020-07-24 14:30:00,0.631276172287031,0.338468942900577,0.530864252078886,0.538006603295121,0.552144076326592,0.570904162353608,0.58423197497599,0.600736659081413,0.614007653199567,0.62046376733644,0.623958372379056,0.624589899774473,0.627495763371884,0.631212995337161,0.632525966270678,0.632036704854828,0.633389442957231
62,67.32982169117601,2020-07-24 15:00:00,0.628725894068488,0.338561577937843,0.531117994183184,0.538269732237583,0.552550003593757,0.57126213116704,0.58450198617166,0.600875414217751,0.613349344137949,0.618937704339136,0.62194910069112,0.622305828656853,0.624947836352661,0.628272063888022,0.629074537915951,0.627980733650016,0.628553113607748
63,67.304738970588,2020-07-24 15:30:00,0.628640902941553,0.338614965618932,0.531310976946708,0.538461255251654,0.552845183854193,0.571482918632824,0.584619866220031,0.600846352114335,0.612495840281482,0.617297671963636,0.619906227890138,0.620048278243226,0.622492445473882,0.625556688051291,0.626105220793388,0.624853380545468,0.625394952692696
64,67.249460416667,2020-07-24 16:00:00,0.626796122257096,0.338665714698932,0.531500558781063,0.538648788797488,0.553127213821562,0.571689172471429,0.584727326461487,0.600816753918349,0.611762843396836,0.615993630643789,0.618367497375279,0.618413859381425,0.620793149273843,0.623851629935382,0.624560355708542,0.623603869703871,0.624524967888463
65,67.13957352941199,2020-07-24 16:30:00,0.621294968730783,0.33868950206141,0.531647032524419,0.538785910112707,0.553331169898216,0.571801056767571,0.584732797971768,0.600678578793375,0.610928718361291,0.614649552626039,0.616824455931311,0.616790919332369,0.619111580472782,0.622143171734113,0.622890785616011,0.621985799615552,0.622913024494352
66,66.69472242647099,2020-07-24 17:00:00,0.613384130164861,0.338637020615445,0.531670025134441,0.538779187410787,0.553327298088168,0.57165999507984,0.584455678549155,0.600220773416967,0.609592869766534,0.612651563038942,0.614500966829428,0.614286982029952,0.616419708997927,0.619144119830247,0.619410209326209,0.617972376785816,0.618355287213871
67,66.52875,2020-07-24 17:30:00,0.610008160640887,0.338479296929898,0.53152197592332,0.538574534935089,0.553043881731376,0.571181060672035,0.583801514541744,0.599335305231352,0.607572136443687,0.609748216310514,0.611105101412053,0.610589186891772,0.612386273345141,0.614521169107687,0.613877586433464,0.611568157303339,0.611231747207084
68,67.666794117647,2020-07-27 09:30:00,0.637032182334829,0.338286120812206,0.531308004989554,0.538294454799852,0.552658360838366,0.570588527912632,0.583030561195971,0.598331830222617,0.605478322734905,0.606889129958006,0.607852837442956,0.607114398460937,0.608673937185363,0.610453923223086,0.609424888893646,0.606996768937637,0.606832292560639
69,67.827676470588,2020-07-27 10:00:00,0.641139265700496,0.338695227335788,0.532084206660813,0.539129529110912,0.55368016661013,0.571627587722384,0.584043324984159,0.599309491752153,0.607177886945387,0.609628379284946,0.611546022163669,0.611586509458065,0.614097420642374,0.617885191183806,0.620652984992496,0.622663293378408,0.626815326879672
70,67.712058823529,2020-07-27 10:30:00,0.638366435853428,0.339136841811946,0.532939622762488,0.540060078410824,0.554819961345477,0.572802107892532,0.58520909837807,0.600466460522887,0.609127617641224,0.612547858869161,0.61525354121511,0.615882111086213,0.619059490777195,0.624056711706083,0.628462856584959,0.631346273085752,0.635127464608073
71,67.601764705882,2020-07-27 11:00:00,0.635610388879831,0.339516016161142,0.53371367972445,0.540896181756306,0.555809127063854,0.573780737880228,0.586147742193921,0.60135630953668,0.610478174219924,0.614391778110802,0.617449365693684,0.618306921991086,0.621700604747377,0.62691624267769,0.63111523523726,0.632976547264971,0.6351728345487
72,67.210882352941,2020-07-27 11:30:00,0.624723172141858,0.339836291734084,0.534408274508638,0.541641124549349,0.556655550928373,0.574576926417124,0.586877263588412,0.602003507610564,0.611318283681574,0.615383467667449,0.618510469732828,0.619382808920419,0.62274504695124,0.627717999686703,0.631146137951828,0.631904833278476,0.633110272582828
73,67.064411764706,2020-07-27 12:00:00,0.622420425889343,0.339990169221709,0.534842231787087,0.542083931413164,0.55706694142495,0.574835264742204,0.586993801358391,0.601937826809216,0.610796934603657,0.614316808650936,0.616997537558754,0.617518411966808,0.620433597348501,0.624399372083367,0.625987357167053,0.624809829288114,0.624399139551001
74,67.23125,2020-07-27 12:30:00,0.62575141759656,0.340104534092781,0.535216317280729,0.542459885615729,0.55738121186588,0.574979508972522,0.586988320072632,0.601742947236536,0.61009517530615,0.613083850494357,0.615376013125564,0.615617224951553,0.618201242109922,0.621522280003707,0.622241459963935,0.620627312552202,0.620388559997273
75,67.262941176471,2020-07-27 13:00:00,0.626835121909396,0.34025870734247,0.535657153376545,0.542916087427476,0.557805871214814,0.575266282556505,0.587155040206668,0.601764667197352,0.609869721878727,0.612661663417632,0.614848691457592,0.615034391137163,0.61756916011671,0.620871904099072,0.621880029431452,0.621028799002119,0.621841144571175
76,67.477058823529,2020-07-27 13:30:00,0.630711846257438,0.340419508142342,0.536113021064088,0.543392765191775,0.558255400479568,0.575587843871234,0.587368341681111,0.601851772566888,0.609802003267786,0.612511080784659,0.614681167998988,0.614874947088081,0.617433538679543,0.620845161417958,0.622212981713343,0.621859181580019,0.623044905899506
77,67.28514705882401,2020-07-27 14:00:00,0.627191290893767,0.340624630027041,0.536646700895398,0.543963200689276,0.558831917338669,0.576068644191658,0.587769548864696,0.60216819921622,0.610188749579725,0.613054567740204,0.615381277069454,0.615704356478354,0.618424884509541,0.62219665979676,0.624242673595661,0.62458210858189,0.626289641084849
78,67.56485294117601,2020-07-27 14:30:00,0.636279219523612,0.340770217076378,0.537088476598142,0.544430381453308,0.559257747651565,0.576365375465917,0.587963856958594,0.602247811634341,0.610123357829893,0.612892476078614,0.615166989038825,0.615456268977394,0.61813528287924,0.621811856560081,0.623615776313282,0.623484682765912,0.62449192569401
79,67.65588235294099,2020-07-27 15:00:00,0.636305337909145,0.341032254414622,0.537728246842027,0.545131495614258,0.560007247912981,0.577062293418537,0.588621079624886,0.602877646279408,0.611115229689163,0.614328042408502,0.616954782731843,0.617504834057668,0.620492301893263,0.624791856943659,0.627656771734359,0.628680691823608,0.630888432832047
80,67.617647058824,2020-07-27 15:30:00,0.635832818323714,0.341279584133916,0.538353125250473,0.545819709594164,0.560729415496007,0.577722562038302,0.589236535019081,0.603459174334293,0.611973133195776,0.615481135441802,0.618314724804503,0.619001605792567,0.622135770977212,0.626669719545069,0.629748711859913,0.630720398229275,0.632572242433569
81,67.607058823529,2020-07-27 16:00:00,0.634458671183779,0.341506221254145,0.538951550552944,0.546481775963993,0.561406460852652,0.578325189023401,0.589786688537865,0.603965452598842,0.612657617969156,0.61632147842844,0.619242399859169,0.619973320780649,0.623142162209384,0.62767799455819,0.630597721005353,0.631224354856825,0.632657192157029
82,67.72764705882301,2020-07-27 16:30:00,0.638948136232899,0.341701033341266,0.539502967331874,0.547093949824104,0.562006264731622,0.578832000600766,0.590228610708558,0.604347139578165,0.613088631067075,0.616756339690825,0.619649393769918,0.62034241193162,0.62345349314541,0.627823188364866,0.630377640395454,0.630576345596777,0.631648382869971
83,67.64705882352901,2020-07-27 17:00:00,0.636711552145611,0.341946319787543,0.540145252322401,0.547816527612413,0.562754449866239,0.579520353308652,0.590880346754584,0.604977717083356,0.613985495378081,0.617887472039633,0.620931953996681,0.621723613312169,0.6249446809121,0.629517232269367,0.632431075769086,0.633112644440595,0.634783926683985
84,68.43911764705899,2020-07-27 17:30:00,0.655520078283335,0.34214663066613,0.54071795380312,0.548463724914677,0.563388835754603,0.580066950346929,0.591370019301292,0.605418823568938,0.61449583080862,0.618400558252772,0.621415915960939,0.622171588132977,0.62534179909917,0.629777500825163,0.632406682954981,0.63271258834755,0.633909891170984
85,68.599411764706,2020-07-28 09:30:00,0.659474829738504,0.342592393924277,0.541728503227074,0.549628720921854,0.56474147656545,0.581487974004334,0.592860078081871,0.607029703385306,0.617200006411677,0.622181405640048,0.625968569721575,0.627273508343467,0.631079810634631,0.63678838855967,0.641597697223642,0.644344730599655,0.647978379831256
86,68.91882352941201,2020-07-28 10:00:00,0.667084249017962,0.343110332864494,0.542894154934871,0.550982984487066,0.566301418262526,0.583118285808786,0.594556021910797,0.608835478817569,0.620113011977129,0.626017115646543,0.630388170994073,0.632076198087283,0.636287696760522,0.642678311204679,0.648312165684245,0.651428468296596,0.654714585030533
87,68.87088235294101,2020-07-28 10:30:00,0.666459062223229,0.343698781719991,0.544218119441314,0.552537336202424,0.568120004392474,0.585044009085892,0.596578804034377,0.611008201475179,0.623572729376313,0.63048309942495,0.635456451339534,0.637522842373816,0.642119185682544,0.649122604243053,0.655438209725557,0.658895963964745,0.662189998103389
88,68.797058823529,2020-07-28 11:00:00,0.66415877575867,0.344242171458434,0.545485233732437,0.554039115206292,0.569838919478569,0.586826659367365,0.598424825253101,0.612958450303087,0.626448630689567,0.633886675577835,0.63907761751556,0.641231573960082,0.645871605100797,0.652787502106863,0.658634860445489,0.661272928736198,0.663564673000227
89,69.026941176471,2020-07-28 11:30:00,0.669599761968459,0.344720219015346,0.546652392596549,0.555438249993277,0.571390686045771,0.588388185211856,0.600007696705751,0.614589771828158,0.628608903679124,0.636132023427239,0.641229054491143,0.643256886252076,0.647711997369344,0.654142491260433,0.659069567559115,0.66071235456677,0.662166256258479
90,70.09406433823499,2020-07-28 12:00:00,0.693544200596977,0.345241468465409,0.54792113199272,0.556973161228801,0.573112766964348,0.590140795294246,0.601801265336964,0.616457808729329,0.631147141104783,0.638923434747746,0.644087125800369,0.646129116390479,0.650583142050571,0.656988347549883,0.661980053723981,0.663936865017977,0.665956103688228
91,70.37723529411801,2020-07-28 12:30:00,0.699853470002378,0.346047000222981,0.549794852276773,0.55925214189203,0.575856522954312,0.593103900232699,0.60496528471705,0.619901095737192,0.636537224451875,0.645852295013364,0.65201712067442,0.654756124349589,0.659977382729183,0.66792949771045,0.67554941009288,0.68044506876402,0.685181529984221
92,70.443764705882,2020-07-28 13:00:00,0.699893482859615,0.346882257157924,0.551781129252033,0.561697584205046,0.578793634979692,0.596258356559158,0.608321719539767,0.623533619597977,0.642001722987995,0.652545897675284,0.659398483957851,0.662565378904057,0.668196925480402,0.676825337301839,0.6851958790445,0.690336816979286,0.694492245612516
93,70.684470588235,2020-07-28 13:30:00,0.706669032067517,0.347663576796862,0.553693203202464,0.564087269187624,0.581609116637024,0.599225085330801,0.611437456543855,0.626855051287369,0.646620090675373,0.65772169947992,0.664745680482619,0.667956732186426,0.673557964886936,0.681964702378509,0.689683235885684,0.693793590017984,0.696666366838786
94,70.866235294118,2020-07-28 14:00:00,0.709955915958458,0.348479911070885,0.55572653411667,0.566661632791775,0.584644928717698,0.602417288709529,0.614787176536036,0.630418644402411,0.651493456576987,0.663130363863726,0.670331856355463,0.673612052072806,0.679227247438958,0.687594595372311,0.695229182611966,0.699330855935024,0.70230980657096
95,70.485647058824,2020-07-28 14:30:00,0.701789888914477,0.349283092154948,0.55777114680386,0.569292486977845,0.587718200714835,0.605613841895181,0.618117149352662,0.633930200250765,0.656068637834466,0.667969535924228,0.675178297027069,0.678419856891826,0.683940102047952,0.692093526339467,0.69944202351581,0.703324214149666,0.706077303638183
96,70.357411764706,2020-07-28 15:00:00,0.699883299523641,0.34992646762192,0.559479506661347,0.571559282520631,0.590239046295876,0.608115045691603,0.620632234349563,0.636476820611166,0.65869659737455,0.669924235234498,0.676529295636033,0.679311883570025,0.684299318136915,0.691394750293101,0.697171346103338,0.699472096170113,0.700760001918938
97,70.373470588235,2020-07-28 15:30:00,0.699538139478526,0.350500005549281,0.561049015118355,0.573697613897569,0.592551179015778,0.61034508653301,0.622827106095262,0.638643825786004,0.660617621750063,0.67101752986825,0.677013591487863,0.67937886774798,0.683926151867235,0.69026285759288,0.695180997717219,0.696953651115655,0.698117029592085
98,70.84255882352899,2020-07-28 16:00:00,0.706980230135922,0.351028463082292,0.562528658297049,0.575764642541985,0.594740453652707,0.612412729561127,0.624830533727198,0.640586156617543,0.662171977926432,0.671780687277119,0.677276128164798,0.679331950708071,0.683583625314784,0.689494487628579,0.694104997037332,0.695877029095872,0.697257925664186
99,70.316205882353,2020-07-28 16:30:00,0.698002167469145,0.351616623118529,0.56415214861793,0.578041676527373,0.597204848342023,0.614794610484279,0.627188214851782,0.642936721661714,0.664548257276446,0.67392024995365,0.679355539247715,0.681434244419765,0.685759823789864,0.691991543648089,0.697420919762399,0.700270323154398,0.702709387313094
100,70.20402941176499,2020-07-28 17:00:00,0.696000088481715,0.352044184531466,0.565417880842191,0.5799275197073,0.599099475573898,0.616483849985294,0.628749547035762,0.644363252233856,0.665228535628792,0.673674330804377,0.678564907919567,0.680299661241814,0.684278946544529,0.689885874085547,0.694362163837084,0.696055591958443,0.697162151209124
101,70.206823529412,2020-07-28 17:30:00,0.695959094299555,0.352413807947051,0.566551927829807,0.581685064985185,0.60080475085853,0.617945804888668,0.630055421294306,0.645503349114385,0.665514553976903,0.673084942792023,0.67751319860347,0.678978017168695,0.682708651389306,0.687926218416162,0.691960129315689,0.693341682426523,0.694381631491593
102,70.488264705882,2020-07-29 09:30:00,0.702568314202696,0.352755832385827,0.56761767768335,0.583385989162481,0.602425639993337,0.619309820931702,0.631256457312302,0.646534649247753,0.665750935262207,0.672635574547199,0.676761518942692,0.678077009884821,0.681695752844107,0.686802817916181,0.690841856172415,0.692382669785039,0.693714800927355
103,69.892352941176,2020-07-29 10:00:00,0.686274623201463,0.353200942522388,0.568891719879613,0.585376253226049,0.604412451884256,0.621090661205946,0.632918565157699,0.64807991399983,0.667044137195012,0.673825251122719,0.678050983058592,0.679505224660024,0.683311773940749,0.688899865079482,0.693863427007573,0.696475155303358,0.698770561824075
104,69.805147058824,2020-07-29 10:30:00,0.685924981743376,0.353392786921061,0.569607942775602,0.586730000843548,0.6055075989815,0.621814088674041,0.633379487546529,0.648244219198838,0.665850727795457,0.671451906524028,0.674983184479769,0.675972017023527,0.679280144576037,0.683855236875346,0.68708952394154,0.687610300794444,0.68765607736824
105,69.910647058824,2020-07-29 11:00:00,0.687251425324933,0.353565840061038,0.570268458135698,0.588026280947856,0.606533044706377,0.622472290110152,0.633784473083139,0.64837044752012,0.664816982020189,0.669582322881173,0.672710104477006,0.673468843682398,0.676569904957014,0.680824485057497,0.683754543534819,0.684262292410999,0.684769213037969
106,70.172411764706,2020-07-29 11:30:00,0.695371081222652,0.353744559357066,0.570924418746454,0.589323100636347,0.607570971342465,0.623163191319582,0.634244635105485,0.648585686230737,0.66414208404164,0.668422337071983,0.671402775930124,0.672118522631375,0.675221285590383,0.67957882046723,0.682854177237597,0.683916397356655,0.685093454229187
107,70.26503124999999,2020-07-29 12:00:00,0.69764012316364,0.354020905478444,0.571774121992133,0.590856164572275,0.608948683468046,0.624272800903805,0.635197660366074,0.649392744456852,0.664704729600321,0.6691638741051,0.672447332914189,0.673435453319848,0.67687424835471,0.681978090020995,0.686526425486305,0.688957230284812,0.691334170250073
108,70.531794117647,2020-07-29 12:30:00,0.703096066695924,0.354307102737524,0.572633798551493,0.592414110662073,0.610368534441911,0.62544149217817,0.636226855387569,0.650299584365259,0.665496477795219,0.670196013833253,0.67376307199531,0.674976903509084,0.678664997704189,0.684243487353083,0.68939111272454,0.692174115683984,0.694514965472795
109,70.535647058824,2020-07-29 13:00:00,0.703218569115662,0.354644762379133,0.573597992258443,0.59411086856727,0.611989194466965,0.626855467277753,0.637542697247116,0.651546720317175,0.666937257506693,0.672111544671283,0.676077047053786,0.677578913565961,0.681563360009002,0.687678722174647,0.693498539594422,0.696778179281402,0.699389703176554
110,70.45417647058801,2020-07-29 13:30:00,0.701264934869014,0.354958222865978,0.574498029321918,0.595746792933168,0.613531586480627,0.628181561891393,0.638762151355058,0.65268688815117,0.668156770533525,0.673598741426303,0.677763806929433,0.679388780869851,0.683470051111189,0.689685998187617,0.695448918406863,0.698447113876352,0.700604088664968
111,70.479856617647,2020-07-29 14:00:00,0.701897057568534,0.355221445503997,0.575274355011189,0.597246623284084,0.614893676948959,0.629301351406209,0.6397516167979,0.653567290274667,0.668893836114423,0.674329182266528,0.67847943672188,0.68006885295163,0.68407560341595,0.69006731667723,0.695354793041481,0.697785550376253,0.699412701526795
112,70.2865,2020-07-29 14:30:00,0.698167002873649,0.355472956083926,0.576013138409366,0.598708480702878,0.616215225867274,0.630383056325145,0.64070518733097,0.654415052303278,0.669600722555922,0.675019355884077,0.679152658710585,0.680714554117295,0.684669826376787,0.690534872007704,0.695637494798779,0.69796580762361,0.699622987420262
113,70.3215,2020-07-29 15:00:00,0.697591189597754,0.355654750139535,0.57658483826157,0.599974138699975,0.617278428877578,0.631170735580167,0.641331735590786,0.65489407253691,0.669661750664384,0.674783576686612,0.678708158726384,0.680109681832885,0.683877916561984,0.689359759199014,0.693889177025793,0.695670304118796,0.696862230072078
114,69.990459558824,2020-07-29 15:30:00,0.692043831572169,0.355814937518539,0.577096700946731,0.601165243720823,0.618255837447139,0.631871986975169,0.641871072181815,0.655285452271073,0.66963626190218,0.674492994617545,0.67825471394994,0.679543662089361,0.683194125247631,0.68847416344209,0.692800974226507,0.694516983291937,0.695795565057435
115,70.06088235294101,2020-07-29 16:00:00,0.693290359738495,0.355887165558733,0.577405265742756,0.602107383075598,0.618907930819297,0.632205542596061,0.642003484534049,0.65521989523331,0.668847225791071,0.673161464379969,0.676579072804916,0.677630390251688,0.681033458107383,0.68584979595404,0.689523729744182,0.690618314538746,0.69136811803092
116,69.976764705882,2020-07-29 16:30:00,0.691611898105949,0.355971692081614,0.577728211713538,0.603052453184953,0.619586564071632,0.632590529353511,0.642210084362585,0.655258387657823,0.66837003033743,0.672403536294171,0.67569059615274,0.676673843204039,0.680030398971181,0.684826062258785,0.688630699394545,0.690044815029662,0.691278695651691
117,69.56382352941199,2020-07-29 17:00:00,0.682565775635617,0.356027263193913,0.577977743938288,0.603896379983207,0.620147574133263,0.632855484297088,0.642293759589534,0.655170129735576,0.667747213283996,0.671496876209346,0.674652221884117,0.675564540175934,0.678867266623121,0.683601956813062,0.68737942624131,0.688788713234288,0.6899952617377
118,69.4534375,2020-07-29 17:30:00,0.679553631163161,0.35595371363055,0.577945697828361,0.604389780102227,0.62024891107958,0.632598210253488,0.641797190458876,0.654425984465449,0.666010097482375,0.669037176325621,0.671749961943917,0.672362847211271,0.675356663141037,0.679488800070121,0.682305812339047,0.682662859549083,0.682874985407774
119,70.25182352941201,2020-07-30 09:30:00,0.697371912566487,0.355845336973268,0.577832427478794,0.604760526248339,0.620208656687892,0.632199302592076,0.641159309875689,0.653540964174101,0.664171896934496,0.666583943802255,0.668959764699151,0.669364847567908,0.672166589288281,0.675979692740262,0.678424950110727,0.678587078898047,0.678902180489026
120,70.63064705882401,2020-07-30 10:00:00,0.705701789419137,0.356030676469158,0.578324751527402,0.605851005258072,0.621153900516398,0.632965188269022,0.641843945887037,0.654174008708241,0.665223280117959,0.668390944351789,0.671409356013396,0.672328657751275,0.675733744296402,0.680877365993316,0.68569590134789,0.688629506962233,0.691662167013958
121,70.903294117647,2020-07-30 10:30:00,0.711854482000919,0.356313641738494,0.579030184496989,0.607194480494845,0.622467077490831,0.634173371586447,0.643036490138204,0.65539679116565,0.667290192871167,0.671495621249955,0.675267466456302,0.676732626011811,0.680716842773314,0.686979250715517,0.69335367539186,0.697490636985679,0.70096834762295
122,71.88561764705901,2020-07-30 11:00:00,0.732326699318309,0.35665552893871,0.579868975917735,0.60870449107119,0.624026388035283,0.635674336379828,0.644560796875785,0.656997566089051,0.669916181745933,0.67516942506809,0.679614077463388,0.681526145488869,0.685935034529922,0.692912988926062,0.700038463325998,0.704484651574704,0.707755308666662
123,71.86794117647099,2020-07-30 11:30:00,0.732532006798135,0.35722929475781,0.581294914220659,0.610954024362796,0.626627841483885,0.638396412853974,0.647467828149281,0.660176818749363,0.67525814392395,0.682499760390389,0.688196298016045,0.690949858812611,0.696168656295682,0.704634383207839,0.713766298137173,0.720052867719429,0.724753325813903
124,72.101142156863,2020-07-30 12:00:00,0.73599848047882,0.35775947691566,0.582608292392584,0.613095512199265,0.629087070312508,0.640937595774668,0.650149849035173,0.663070219239754,0.679722661663158,0.688082985131707,0.694303385030016,0.697323298770471,0.702676161365753,0.711174141847966,0.719871711070302,0.725231877617691,0.728546260429441
125,72.22470588235299,2020-07-30 12:30:00,0.738724862518215,0.358288580805526,0.583923707538431,0.615267063666636,0.631599911631749,0.643531411485015,0.652876270737589,0.665992436757917,0.683974744805516,0.693076084804492,0.699540434702053,0.702634469488376,0.707928420064238,0.716173862899309,0.724324127221659,0.72911655900722,0.731946411051195
126,72.918135620915,2020-07-30 13:00:00,0.752590065008268,0.358806959844188,0.585214109949206,0.617432929453456,0.634118266281721,0.646123039935813,0.655585824862619,0.668875072895845,0.687926363635756,0.697443242158349,0.703947483149916,0.706992329849681,0.712122785481388,0.720006094631641,0.727656752350639,0.732097942526964,0.734698912923954
127,72.544705882353,2020-07-30 13:30:00,0.74571469118199,0.359440661894138,0.586864503902713,0.620085765007968,0.637334572567216,0.649522520451849,0.659199830639868,0.672772986234453,0.693521615609011,0.704014242774064,0.710966359528815,0.714284122831412,0.719601494559271,0.727919847805127,0.736410589693496,0.741951636139767,0.745601956619003
128,72.01,2020-07-30 14:00:00,0.735277908623609,0.359944900223146,0.588120355861961,0.622267386644823,0.639904604442147,0.652155152087042,0.66192215049867,0.675624374562212,0.696922697106711,0.707208176250163,0.713803352950988,0.716809818347856,0.721700951171941,0.729173606239329,0.73639875316328,0.740560702256884,0.742707722374921
129,71.90735294117701,2020-07-30 14:30:00,0.732840531751288,0.360282856307847,0.588899970578816,0.623857705621696,0.641667411502742,0.653844153048812,0.663563697805827,0.67722702418912,0.697977060250962,0.707135177814271,0.712852090099868,0.71521461225974,0.71939842084432,0.725546555804219,0.730993531314003,0.733528459277391,0.734404743872753
130,72.64120588235299,2020-07-30 15:00:00,0.747687720669978,0.360562176315253,0.589521791835399,0.625241055796301,0.643164842917911,0.655232963167636,0.664868249603048,0.678448543186939,0.698449690385424,0.706534956611515,0.711545232792962,0.713444306986158,0.717181041440915,0.722635323372692,0.727461426505047,0.729774593284292,0.730859072971331
131,72.67,2020-07-30 15:30:00,0.748427197578255,0.3609949389631,0.590587057707787,0.62717547577543,0.645456685952009,0.657561336213556,0.66724781686545,0.680910062281915,0.701289565499705,0.709554270848166,0.714781147795487,0.716912697921414,0.720944982678933,0.727234518141683,0.733733930071748,0.738094610252481,0.741191565396852
132,73.580088235294,2020-07-30 16:00:00,0.764163281934532,0.361399087505823,0.59156980542072,0.629008609085468,0.647629258111848,0.659755156926367,0.669470799947188,0.683186623154949,0.703728988795037,0.711955457336194,0.717210058347114,0.719400428702466,0.723492345695857,0.729975804961917,0.736739393197725,0.741135836450508,0.74384582741223
133,73.787352941176,2020-07-30 16:30:00,0.769064325091864,0.361937358355083,0.593011900586186,0.631443063621157,0.650671997290391,0.662969811810869,0.672851764107543,0.686781328210757,0.708493145261151,0.717619213287979,0.723503534830822,0.726175389563209,0.730724912819343,0.738190011665409,0.746394718915008,0.752192743388161,0.756030485194572
134,73.898823529412,2020-07-30 17:00:00,0.769113520174997,0.362477007182845,0.594480629227939,0.63393459383115,0.653819888580794,0.666307406862891,0.67636033738748,0.69050391711241,0.713256296082327,0.723011653143706,0.72925267799077,0.732164251884248,0.736853596033581,0.74456130918854,0.752904266644183,0.758584292050147,0.761971190169627
135,73.45764705882401,2020-07-30 17:30:00,0.762664353467473,0.36297016327671,0.595790183639441,0.636233855091656,0.656721387130304,0.669360840869887,0.679535280196948,0.693830740341924,0.717107245492497,0.726932654711951,0.733126503306954,0.735974918554572,0.740484920159925,0.74781210285189,0.755495093272523,0.760456936465592,0.763132070764436
136,72.249705882353,2020-07-31 09:30:00,0.739135473073519,0.363355914063617,0.596715578474398,0.638032085014611,0.65894084495304,0.671627394956713,0.681810995107843,0.696124329296721,0.719018182292764,0.728116953444004,0.733773214381327,0.73622171050278,0.740252905910018,0.746662273377451,0.753084684931657,0.756900341610477,0.758656612345111
137,72.028166666667,2020-07-31 10:00:00,0.734338766221088,0.363472731970094,0.596767583021083,0.638720907695328,0.659602400903371,0.672082586094151,0.682016749931885,0.696028240439852,0.716722231543297,0.723589817823638,0.727798868551762,0.729220547095784,0.732201080719379,0.736579353388232,0.74019893500511,0.741326800868929,0.740820641049044
138,72.383772058824,2020-07-31 10:30:00,0.741018677593741,0.363520019227789,0.596654076160326,0.639148273917154,0.659925073015169,0.672167342490105,0.681827534071259,0.695512817359754,0.71411058570999,0.719223146333683,0.72246810574998,0.723287732540562,0.725764739450199,0.729374276979564,0.732393003072146,0.733473541643752,0.733581623653482
139,72.570882352941,2020-07-31 11:00:00,0.747128132431287,0.363646295589722,0.596781059064274,0.639827746469298,0.660623098138248,0.672715009932336,0.682192391564357,0.695667915926186,0.713094805902066,0.717559983506293,0.720652485426699,0.721480932611759,0.724106921819343,0.728261602025155,0.732534271938623,0.735226675258647,0.737020405008118
140,72.687941176471,2020-07-31 11:30:00,0.74893555337499,0.363834631038746,0.597104595130837,0.640719203081883,0.661640118525787,0.673655590470206,0.683024021397575,0.696381871779439,0.713297912272087,0.717777075161942,0.721121215787503,0.722219151015174,0.725211126216808,0.730207669159702,0.735791556816262,0.739679945258404,0.742275808168193
141,73.24264705882399,2020-07-31 12:00:00,0.758119366672996,0.364027344869979,0.597454430720358,0.641614694176647,0.662684358962445,0.674645660412385,0.683926181771522,0.697192606625975,0.713773713514896,0.718371698916973,0.721958825401177,0.723274439464223,0.726517663567878,0.731996539209018,0.738104661285006,0.742215409378086,0.744693110677189
142,72.88952941176501,2020-07-31 12:30:00,0.751128852767964,0.364306306870157,0.598088185464167,0.642852920287646,0.664230585652512,0.676237730801732,0.685525277538435,0.698813641134311,0.715754119540547,0.721041213385236,0.725186021969809,0.726919459271106,0.730575588107613,0.736836592716379,0.743925702087098,0.7488697801334,0.751969982069644
143,73.041176470588,2020-07-31 13:00:00,0.756261680134729,0.364481767615582,0.598400510956216,0.64365723963034,0.665187261560208,0.677156014964914,0.686364423595917,0.699570602325722,0.716139696964192,0.721292290160862,0.725360893514567,0.727014215263469,0.730534911445799,0.736400503464487,0.742624444840317,0.746429182591604,0.748280067257874
144,72.856470588235,2020-07-31 13:30:00,0.75194356675837,0.364699484030237,0.598857845606321,0.644624500211405,0.666390610851295,0.678377425337271,0.687560333814917,0.700748293512734,0.717345321188298,0.722725888730335,0.726963968153955,0.728729491077675,0.732332496323033,0.738344025732592,0.744795152310542,0.748960372945541,0.751323155054941
145,72.845294117647,2020-07-31 14:00:00,0.751868766486334,0.364848806874162,0.599108770162293,0.645303908047021,0.66720656894675,0.679160636866685,0.688266415734605,0.701373665125117,0.717572640598177,0.722729138164077,0.726813687581173,0.728450951485957,0.73188995494233,0.737539698814558,0.74341942270461,0.74698637621852,0.748761210396717
146,72.916470588235,2020-07-31 14:30:00,0.753981359494309,0.36498394166371,0.599328084245334,0.645917360006976,0.667944733703563,0.67986708904621,0.688897006045343,0.701925060295256,0.717749066784663,0.722720892669522,0.726698127407151,0.728256078920885,0.731605387626972,0.7370962766335,0.742822837838517,0.746347215533035,0.748198209573475
147,72.63889869281,2020-07-31 15:00:00,0.746806592330378,0.365131139873082,0.599596497628283,0.646570670408397,0.668752339044873,0.680667766204852,0.6896461921346,0.702624011443615,0.718261732922839,0.723231709121251,0.727232513132785,0.728813399532367,0.732185538557936,0.737759558920296,0.743692825069433,0.747502851839641,0.749646449665034
148,72.7196875,2020-07-31 15:30:00,0.747291745084053,0.365181867275447,0.599582874954449,0.646838150013663,0.669031110991724,0.680863347267526,0.689716792578301,0.702555829990537,0.717456808421523,0.721899090532099,0.72556818802577,0.7269099127254,0.73003852806262,0.735121165363532,0.740313931879773,0.743315450614129,0.744667075794521
149,72.900588235294,2020-07-31 16:00:00,0.752845214277666,0.365234362471851,0.599589557326682,0.647104109531713,0.669317508022551,0.681079909844375,0.689825186905276,0.702546455120359,0.71689764968743,0.72104968305015,0.724581272564757,0.725843603508725,0.728918931163974,0.733945215609267,0.739172558366801,0.742342016425634,0.744015369013302
150,73.196470588235,2020-07-31 16:30:00,0.760056500945886,0.365347356831432,0.599790962630157,0.647597719878907,0.669932153025204,0.681690543530568,0.690394066533875,0.703077433133282,0.717399858373088,0.721761824589254,0.725493011276594,0.726922018623999,0.730191139254123,0.735656471223271,0.741614741944013,0.745583426508769,0.747988306344792
151,73.307213235294,2020-07-31 17:00:00,0.761220404237924,0.365530675697687,0.60022527043985,0.648379716474003,0.67096190965552,0.68279519313944,0.69153252345113,0.704266523629017,0.719072912540444,0.724053230282848,0.728215208548345,0.729959634822445,0.733537525814595,0.739623759650695,0.746441170278264,0.751178675888452,0.75410213369341
152,73.26179595588201,2020-07-31 17:30:00,0.759695618368177,0.365709838211489,0.600648894381797,0.649140442402775,0.671971901822309,0.683885286473525,0.692657583633186,0.705441042296083,0.720631461764797,0.726015287134633,0.730405906953362,0.732292637477573,0.735963993591462,0.742179595617193,0.749019161094447,0.753593412541357,0.756161357012688
153,73.986764705882,2020-08-03 09:30:00,0.775811243735556,0.365856155051272,0.600966129519192,0.64975410913875,0.67278388245371,0.684752357909333,0.693532185471652,0.706330479676454,0.721617401311612,0.727067109300321,0.731442282428628,0.733289577195383,0.73686746275917,0.742850009255487,0.749257542628514,0.753346175408674,0.755453803148605
154,74.088529411765,2020-08-03 10:00:00,0.778420269357358,0.366261192570156,0.602023347394437,0.651500977017144,0.675123955723665,0.687400470470844,0.696384970025016,0.709379262201788,0.726150267143522,0.73285697806027,0.7379625835976,0.740309597543345,0.744257316764504,0.751054139190893,0.758801516379435,0.764439096908541,0.767910771341228
155,74.117970588235,2020-08-03 10:30:00,0.779212891385823,0.366652603244984,0.603042044886393,0.653196002739465,0.67741612974682,0.690006499284781,0.69919067330601,0.712374034224028,0.730306226522709,0.737770662638045,0.743197787897694,0.745714279319005,0.749658883940697,0.756428027224075,0.764018417358954,0.769333617420876,0.772186495825702
156,74.272970588235,2020-08-03 11:00:00,0.781591099957538,0.367014016645451,0.603957747971873,0.654749473803279,0.679530978035135,0.692419391269801,0.701778672836665,0.715121962577121,0.733805088428936,0.741552777875632,0.746980915315897,0.749438706710637,0.753168196067233,0.759520076958767,0.76650729860302,0.771248993878853,0.773571950865322
157,74.194147058824,2020-08-03 11:30:00,0.779994815776487,0.367362633504792,0.604841215688779,0.656252871939571,0.681595339724796,0.69478712763359,0.704319528403722,0.717820392889018,0.737071032802012,0.74492287744087,0.750267551155168,0.752628493397681,0.756141065566763,0.762140722038978,0.768763672016094,0.773308323366801,0.775551339563666
158,74.090029411765,2020-08-03 12:00:00,0.778135398798652,0.367662823681021,0.605546502031963,0.657506707000545,0.683323682690445,0.696775161591739,0.706432797799846,0.720036260001313,0.739383062085976,0.746937054120699,0.751979698218596,0.754104882299822,0.757299694015018,0.762767814153076,0.768798551331988,0.772892903703996,0.774780493486652
159,73.832382352941,2020-08-03 12:30:00,0.772262102897024,0.36791627027318,0.606087015783433,0.658523977462693,0.684730842791265,0.69839885206514,0.708138030150984,0.721794906092931,0.740881516727497,0.747907028603288,0.752561009396859,0.754413016529602,0.757298681230954,0.762280657994131,0.767831049085629,0.77161033051429,0.773305916549151
160,73.899747916667,2020-08-03 13:00:00,0.772919214988832,0.368086904349578,0.606338088164133,0.659134176610607,0.685572390008251,0.699369454216045,0.709107218623798,0.722723244495101,0.740989253493576,0.747103931684087,0.751185167427997,0.752650111867446,0.755158371598168,0.759511236644583,0.764359375704864,0.767559513864531,0.768807138139004
161,74.036941176471,2020-08-03 13:30:00,0.775708995090072,0.368247626159797,0.606579268193497,0.659706196854866,0.686366428404983,0.700290550288335,0.710031197619705,0.723614890849846,0.741202924227088,0.746701806457204,0.750469722208286,0.751760676189538,0.754141146843211,0.758391853063838,0.763335477354597,0.766801170330283,0.768422899121224
162,73.562614583333,2020-08-03 14:00:00,0.766077246791342,0.368420647435113,0.606889960274446,0.660348829931301,0.687265954529621,0.70134082885442,0.711113125175442,0.724701040532642,0.741896823778759,0.747134891151609,0.750839790750224,0.752138850936849,0.754568611201331,0.759033952664804,0.764413739426649,0.76834833592111,0.770371276742961
163,73.49583006535899,2020-08-03 14:30:00,0.764405211259068,0.368476912078075,0.606809179647546,0.660450981019189,0.687407027581174,0.701507272310349,0.711195254628058,0.724654028630089,0.74070101315665,0.745028262245632,0.74823818478276,0.749212613949552,0.751354249355424,0.755258685060395,0.759791242054229,0.7627578618887,0.763802841145666
164,73.393544117647,2020-08-03 15:00:00,0.762452198595483,0.3685098041849,0.606681574930566,0.66046502991054,0.687424634044352,0.701529728106581,0.711124655496734,0.724447944953012,0.739459205673789,0.743106149369058,0.74601185539314,0.746816665436612,0.748856409804114,0.752620650210425,0.7570643706279,0.760057290626852,0.76130722274778
165,72.734302287582,2020-08-03 15:30:00,0.751487103799799,0.368518333168678,0.606504112835897,0.660389328095721,0.68731585316022,0.701403993081737,0.710895745389815,0.724075235633092,0.738132513525238,0.741248063939726,0.743955135792339,0.744665875584799,0.746682401921758,0.750444104111558,0.75494752210632,0.758030149300084,0.75940176229983
166,72.466470588235,2020-08-03 16:00:00,0.746384718614196,0.368399919581449,0.60597174165796,0.659828409933588,0.686525412283094,0.700478127258651,0.709763476244708,0.722679310605414,0.735204350583254,0.737301229278047,0.739482803232261,0.739851200068281,0.741596526574175,0.74479571592564,0.748437754160087,0.750570345494585,0.75105989619115
167,71.60588235294101,2020-08-03 16:30:00,0.725863274789568,0.368232624363015,0.605341957954451,0.65911547613361,0.685518685104451,0.699294545619782,0.708349159926752,0.720976342622074,0.732025746096258,0.733260041347848,0.735048281694364,0.735185177257589,0.736798386283956,0.739755103755425,0.743122257202823,0.745078187722702,0.745618769664193
168,71.340588235294,2020-08-03 17:00:00,0.722977673732567,0.367821192464482,0.604128355274898,0.657638100279277,0.68344521099794,0.696855923444738,0.705513856474966,0.717652387117486,0.726267011429589,0.725806718910789,0.726645244512934,0.726139500963846,0.727206178874245,0.729009589931666,0.73059107191138,0.730628603918927,0.729457298267323
169,71.130588235294,2020-08-03 17:30:00,0.716235742907391,0.36741503075254,0.602990791642068,0.656225492129448,0.681453510987369,0.694505184942458,0.702795325222555,0.714486455885893,0.721203284405319,0.7197096484716,0.720100044315105,0.719353312226005,0.720330897547167,0.722022821741611,0.723655647155978,0.724062872719481,0.723746531730586
170,70.293940972222,2020-08-04 09:30:00,0.700467906504223,0.36696129068973,0.601796511766106,0.654718429110521,0.679325150745231,0.691988562392468,0.69990203514835,0.711138590243241,0.716123280186245,0.713792437911052,0.713855340347913,0.71294914132407,0.713906088918475,0.715575957248219,0.717222228043348,0.717672274088294,0.71747610547354
171,70.40582904411801,2020-08-04 10:00:00,0.703021034613043,0.366358847955945,0.600334838326084,0.652908218791787,0.676766938183306,0.688964821701736,0.696432634593586,0.707113646646382,0.710021357195671,0.706495898801508,0.705942797946187,0.704646741798338,0.705300048753782,0.706303905036625,0.70682498525408,0.705987052958098,0.704571079017802
172,70.366470588235,2020-08-04 10:30:00,0.700631404534459,0.365854403867144,0.599139185029522,0.651395099737156,0.67460923378903,0.686404571165017,0.693508035625056,0.703743454399399,0.705383591600421,0.70148985167263,0.700905015556868,0.69966370717432,0.700501232224169,0.701921183216313,0.703215529057842,0.703428355941573,0.703397009729158
173,70.489132352941,2020-08-04 11:00:00,0.702928110987097,0.365369342676059,0.598025447111343,0.649963253107447,0.672559103956572,0.683967550166323,0.690736490733902,0.700568140030986,0.701253753562967,0.697230922882723,0.696733072631925,0.695610977849121,0.696667465954368,0.69850372441599,0.700357000892647,0.701043604680087,0.701343086342127
174,70.314215073529,2020-08-04 11:30:00,0.699719437257979,0.364965444161093,0.597118998256392,0.648769532982683,0.670832104534374,0.681907340096322,0.68840545213502,0.697918164913781,0.69816923635393,0.694441382671579,0.694279346568079,0.693438943084962,0.694860340614321,0.697378765626555,0.700140625145417,0.701624762614328,0.702569003512737
175,70.31857142857099,2020-08-04 12:00:00,0.699397247116469,0.364558860887802,0.596229834514734,0.647587760380631,0.669120446512916,0.679865191646483,0.686103338318127,0.695312509471388,0.695188734292426,0.691688565363988,0.691751944110569,0.691082976624106,0.692714204442482,0.695532219438061,0.698470085195857,0.69984684359986,0.70047727930907
176,70.108666666667,2020-08-04 12:30:00,0.693499491336055,0.364189038871386,0.595439313811508,0.646518442055437,0.667561708284968,0.678002565568035,0.684013451495981,0.692962480861049,0.692682036522903,0.689522963409282,0.689851678962165,0.689370008306599,0.691213090234885,0.694338826595337,0.697526238165114,0.699016102478243,0.699740136209547
177,69.540341666667,2020-08-04 13:00:00,0.680733827823566,0.36377573358769,0.594572514471407,0.645351572234687,0.66586972110272,0.675985336382664,0.681753845756753,0.69042335971187,0.689817761424332,0.686729643104578,0.687096818206241,0.686623066787341,0.688470353288095,0.691466254632853,0.694209108029348,0.69507613343763,0.695176327398868
178,69.374375,2020-08-04 13:30:00,0.67723881042565,0.363227757209832,0.593447126971748,0.643868204704668,0.663746526595239,0.673465147615656,0.67892839002904,0.687235529824164,0.685789726355129,0.68220014961298,0.682191164956457,0.681422528298163,0.682947347251906,0.68516146528051,0.686490320425941,0.685814639847303,0.684576333273458
179,69.05,2020-08-04 14:00:00,0.669204165270301,0.362686097761377,0.592355865059037,0.642416279097653,0.661663558851169,0.670993516363782,0.676167791463193,0.684135024933765,0.681996722098984,0.678065435106062,0.67782421486742,0.676891882869375,0.678266201458109,0.680155663828288,0.681061617446703,0.680240331392724,0.679326827115809
180,68.69075,2020-08-04 14:30:00,0.658835642895147,0.362086770712227,0.591170516084393,0.64084531416125,0.659417751541553,0.668333515735873,0.673201570484272,0.680805689611755,0.677840561127648,0.673422372029552,0.672854869605812,0.671698526657537,0.67286010146212,0.674310342979208,0.674578980110093,0.673244175624206,0.672020377447463
181,68.99437499999999,2020-08-04 15:00:00,0.669303007140772,0.361402674532355,0.589842787046472,0.639098956807397,0.656933457495965,0.665397122844606,0.669930316703847,0.677131900068817,0.673123142606806,0.668002460674823,0.666967519398268,0.665493630278721,0.666341852666915,0.667161435216963,0.666479186655876,0.664284803376297,0.662435777697537
182,68.797352941176,2020-08-04 15:30:00,0.663355894182799,0.360930190093792,0.588937851080801,0.637840278489075,0.655103721658456,0.663229868312883,0.667545625991302,0.674505446563336,0.670407033778722,0.665581563055229,0.66482660917708,0.663605749310372,0.664797791576106,0.666423674042726,0.667328795666119,0.667224238993451,0.667764058429748
183,68.608970588235,2020-08-04 16:00:00,0.655771289969709,0.360421365319986,0.587972199404912,0.636508598322451,0.653176051885201,0.660951443684291,0.665040128938931,0.67174351165652,0.667405806692386,0.662638762990796,0.66194843921356,0.660793999826486,0.662083139857753,0.66388309266961,0.664939481718514,0.664717122616194,0.664701759173025
184,68.597852941177,2020-08-04 16:30:00,0.656886315340687,0.359856932251943,0.586910926541573,0.635062464240068,0.651094612080618,0.658496769055379,0.662340348548275,0.668760871252258,0.66398282602645,0.659018853529924,0.658190088478762,0.656943381490767,0.658137801833182,0.659689066030486,0.66016904922309,0.659141103447706,0.658260935209867
185,68.195647058823,2020-08-04 17:00:00,0.64559966421999,0.359361622453626,0.585988944942679,0.633775337784238,0.649226493736802,0.656295961587641,0.65993674512466,0.666131702253451,0.661217207104034,0.656351715120922,0.65560312982409,0.654430851768691,0.65572467139231,0.657469055631234,0.658253510474469,0.657646607307244,0.657402593331095
186,68.095,2020-08-04 17:30:00,0.644887409979315,0.358758421648511,0.584873995995766,0.63226242723162,0.647056440087527,0.653745633339345,0.657140786674688,0.663048237002556,0.65758472761716,0.65234551912914,0.651315798507443,0.649942381926003,0.651008462681012,0.652232113872377,0.652021373068696,0.650238063379501,0.648785753730943
187,65.503852941176,2020-08-05 09:30:00,0.57142004354919,0.358202199733382,0.583853392936216,0.630854308623408,0.645026311852563,0.651364010921996,0.654544483533272,0.660206414408863,0.654418656529655,0.649045098279326,0.647926565353492,0.646507377975462,0.647536364104127,0.648697252657388,0.648456565510165,0.646871613164866,0.645953219842762
188,65.755570261438,2020-08-05 10:00:00,0.578228491665459,0.356742581222373,0.581325016699416,0.627794692325687,0.640807170742449,0.646404528984699,0.648994246234891,0.653832734663315,0.644610188423265,0.635788944664373,0.632105265241241,0.628789626469701,0.627550490812222,0.62387316675494,0.614904310536091,0.603312881204719,0.592010970710211
189,66.453852941177,2020-08-05 10:30:00,0.599476721421317,0.355510161644523,0.579186346039669,0.625131177276299,0.637099491979831,0.642054073764014,0.644163702401156,0.648349084664994,0.636798349600873,0.625960481308749,0.620944909611795,0.616772037307637,0.614605137392056,0.609398368453607,0.59905580625482,0.588388699805505,0.581077176604369
190,66.45784375,2020-08-05 11:00:00,0.600663726936718,0.354667915377847,0.577703304223446,0.623172414260843,0.634312972362176,0.638795892420133,0.640597775788721,0.644392921010177,0.632036960308388,0.620913104091609,0.615927312054443,0.611947748422271,0.61014144673569,0.606171165366657,0.599347378322852,0.594266062032152,0.593444631542738
191,66.47764705882301,2020-08-05 11:30:00,0.601022250281378,0.353916747793842,0.576379238411467,0.621383641235704,0.631751956761292,0.635810348981847,0.63735341923112,0.640829176790015,0.628029571129238,0.616953826916062,0.612202237510118,0.608529124133196,0.607166635159528,0.604382242057999,0.600041839393204,0.597496874759525,0.597908244350764
192,66.380597426471,2020-08-05 12:00:00,0.598204350110802,0.35323665411104,0.57517859670264,0.619728425567414,0.629369579543569,0.633042117781621,0.634365314531766,0.637577002069553,0.624586599755139,0.613756364052234,0.609334523486041,0.605999907629561,0.605075437808972,0.603296682758463,0.600594837682105,0.59909791073069,0.599465712270285
193,66.351,2020-08-05 12:30:00,0.597315602969096,0.352579473309862,0.574018964417748,0.618116651842117,0.627047986649415,0.630352013724042,0.631473118059763,0.634443715393029,0.621320936551354,0.61071667575842,0.606557473774962,0.603477076764404,0.602854071042172,0.601682329545604,0.599662237226283,0.598135259217834,0.597848933853085
194,66.440588235294,2020-08-05 13:00:00,0.599644004668215,0.351967607851905,0.572936893283667,0.616589812368824,0.624841937682525,0.627804669970053,0.628749797767042,0.63151500041943,0.618390370511872,0.608081953441426,0.604199660375317,0.601360936847988,0.601005009617463,0.600318295497183,0.598750936438608,0.597207037600292,0.596733317300973
195,66.44503125,2020-08-05 13:30:00,0.599474393477379,0.351437891684203,0.571993506904404,0.615217715552828,0.622843554101491,0.62550876225758,0.626318097342988,0.6289349902231,0.616056634159006,0.606244165464437,0.602757422596289,0.600229706958821,0.600213035570207,0.600133936592146,0.599272664374084,0.598178885355773,0.598125830095764
196,65.899691176471,2020-08-05 14:00:00,0.583083018733612,0.350950763501767,0.571122113239649,0.613927870755606,0.620958072760762,0.623351675376529,0.624047852553525,0.626546578610448,0.614001272054629,0.60470080389172,0.601584397032658,0.59932856073742,0.59959076529693,0.599959899282032,0.599495038695591,0.598501321482436,0.59840825729836
197,66.103852941177,2020-08-05 14:30:00,0.589728954642427,0.350296367496219,0.569973503852158,0.612330935043377,0.618674949982527,0.620728363764664,0.621248322503786,0.623527140961088,0.610661363972902,0.601090617797376,0.597718389532187,0.595255911804687,0.595202813199465,0.594771417598941,0.592474408655007,0.589127626288158,0.586520863373381
198,66.20346875,2020-08-05 15:00:00,0.589926424086299,0.349780408980708,0.569052206157805,0.610983833774309,0.61672305714855,0.618504454125976,0.618909983563662,0.621060936254501,0.608348580159424,0.599024641720823,0.59581161377485,0.593468679909474,0.59352451992418,0.593283502366294,0.591380000259319,0.588910142453905,0.587888710620926
199,66.174441176471,2020-08-05 15:30:00,0.591017734476683,0.349309478601509,0.568205056409773,0.609720400430948,0.61488570997991,0.616421609486547,0.616735225824058,0.618788899074002,0.606337035791221,0.59733525228556,0.594326494400759,0.592130823841419,0.592327943949182,0.592335033665029,0.59084985646052,0.588935835075652,0.588438141356094
200,65.988827205882,2020-08-05 16:00:00,0.586551248669206,0.348890773739124,0.567444052590099,0.608555099949922,0.613182053103613,0.614502194774449,0.6147486028765,0.616738961316733,0.6046722290429,0.596085305399931,0.593337674952941,0.591324535170886,0.591703925529535,0.592031353088404,0.591031367260842,0.58958808855682,0.589402773779932
201,65.936176470588,2020-08-05 16:30:00,0.584715298641737,0.34845011440633,0.566646452851358,0.607351875066664,0.611433854146537,0.612533698460152,0.612706629973441,0.614619767808397,0.602791256082059,0.594411887993311,0.591750936560013,0.589783244734852,0.59017249670393,0.590445505147992,0.589188428687788,0.587279280709672,0.586422646624942
202,65.684117647059,2020-08-05 17:00:00,0.576821828546645,0.348022129674112,0.565869070882558,0.606173041437037,0.609722621426016,0.610613381349433,0.610720766988268,0.612565049834664,0.600965417127574,0.592758369878439,0.590156304617463,0.588215425492862,0.588596931023974,0.588800560281488,0.587345755828738,0.58521536383972,0.584211217610628
203,65.47288725490199,2020-08-05 17:30:00,0.570825475476817,0.347530706493476,0.564987416569799,0.604880201650168,0.607867423704349,0.608525240885332,0.608544231274442,0.610279957346867,0.598636302973375,0.590282924634769,0.587497361516511,0.58540687549199,0.585566414674531,0.585274254346855,0.582892978565836,0.579767660567595,0.577816742042713
204,64.347676470588,2020-08-06 09:30:00,0.535144254533887,0.347004842860234,0.564048730369245,0.603523950470898,0.605934480111528,0.606348824747047,0.606269098598795,0.607876248145506,0.596044305492091,0.587394318940416,0.584328950166032,0.582031256697322,0.58190904495731,0.581050458469763,0.577778597156092,0.573942050541225,0.571571197473455
205,64.7365,2020-08-06 10:00:00,0.548247746721812,0.346125941650585,0.562575281710082,0.601618404012829,0.603276526713464,0.603280768130835,0.602950695648668,0.604169972303167,0.590892506267493,0.580541670505695,0.576133171236413,0.57285660361549,0.571474554871862,0.568059108862538,0.560257424160532,0.551577956841099,0.544327112807183
206,64.55385294117701,2020-08-06 10:30:00,0.542954436842682,0.345470057891973,0.56144130967131,0.600066125763693,0.601079204917957,0.60077539041617,0.600286208832403,0.601267356444392,0.587373294976415,0.576363985323564,0.571510083367093,0.567983177558978,0.566318186025657,0.562592289435095,0.555241256864368,0.548687059903354,0.545272943616932
207,64.329704044118,2020-08-06 11:00:00,0.533783160880917,0.344803460444358,0.560286056215919,0.598484098287439,0.598849380186696,0.598237394932792,0.597590507714434,0.598332780412165,0.583807281079901,0.572155883723245,0.56688803957961,0.563140607109076,0.561224411858535,0.557226049020639,0.550088048886566,0.54441043284654,0.541774109691109
208,64.6325,2020-08-06 11:30:00,0.54780427628306,0.344082431107254,0.559041924040593,0.596799191352767,0.596493157677516,0.595553195861686,0.59473359952627,0.595208439542473,0.579891250298772,0.567446051049663,0.561659917621864,0.557618366477056,0.555347434001407,0.550840327241962,0.543273827866472,0.537358396706822,0.534155929463335
209,64.7153125,2020-08-06 12:00:00,0.549984406752041,0.343578282658747,0.558128461991233,0.595464621794088,0.594595374457843,0.593430421818322,0.592525808924713,0.592876528731899,0.577524128788863,0.565170027237415,0.55957781461975,0.555780123857434,0.553851186257015,0.55026615172486,0.544969617438221,0.541966070821741,0.541831145307895
210,64.980147058824,2020-08-06 12:30:00,0.557669120010343,0.343137350698033,0.557311415302439,0.594233225015184,0.592837581265193,0.591481670180368,0.590519696965773,0.590788503419406,0.575587423021597,0.563504946448801,0.558218854205106,0.554722675585719,0.553182751373987,0.550490843388334,0.546895603419821,0.545305477486541,0.545767944158869
211,66.465882352941,2020-08-06 13:00:00,0.599465846239739,0.342818598441051,0.556685321647801,0.593210940185562,0.59135749004846,0.589873070780238,0.588904037509057,0.589169861527605,0.574499812243347,0.563076559188907,0.558366190407415,0.555344932971982,0.554393108821445,0.552902546304537,0.551278565780068,0.551187449184548,0.552522455760382
212,66.125876838235,2020-08-06 13:30:00,0.59073064919411,0.343019017416329,0.556910020839417,0.593145821989429,0.591136862003526,0.589788166181469,0.58902892027828,0.589629517827361,0.577313783534908,0.568524258065176,0.565872234359057,0.56438052138182,0.565309691734095,0.567554775296747,0.572201921940163,0.578243120495008,0.585252737740228
213,66.798385620915,2020-08-06 14:00:00,0.607970666455392,0.343101343328558,0.556947683075682,0.592885188921066,0.590663255710991,0.589390960881381,0.588784966658754,0.589628006718066,0.579006252472865,0.571895611311763,0.570401615322691,0.569677506709663,0.571450677995961,0.575000352310709,0.580403782474079,0.584969299479776,0.588451143209937
214,67.16962745098,2020-08-06 14:30:00,0.618286828566123,0.343386578666534,0.557338449517682,0.593040584478828,0.590742820794115,0.589655317562384,0.589287477417644,0.590497556771299,0.582185302364689,0.577300892694974,0.577302926905697,0.577552582360808,0.580396420645174,0.585686263077284,0.592820474260672,0.598070887789805,0.602089612570447
215,66.685803921569,2020-08-06 15:00:00,0.604973325932008,0.343778492879096,0.55792917564861,0.593445855272649,0.591157108249181,0.590312372156219,0.590224552503508,0.591858168193506,0.58606644787673,0.583459562294655,0.584889429676856,0.586011268147645,0.589764577455072,0.596403218318787,0.60453785353323,0.609851200513664,0.61366921672105
216,66.879705882353,2020-08-06 15:30:00,0.611642313709643,0.343981918169971,0.55820800125377,0.593514659820581,0.59112934793999,0.590425669812593,0.590524967782029,0.592437391326537,0.588201458313616,0.586638213649793,0.588472346882946,0.589682791469374,0.593381066084883,0.599373179560544,0.605120695193736,0.606998442926561,0.607177543874447
217,66.75606535947699,2020-08-06 16:00:00,0.607390229822981,0.344252986852332,0.558613530621893,0.593744655562688,0.591318323379342,0.590792025837988,0.59110330199378,0.593327760307678,0.590766252515285,0.590318597776108,0.592617309033535,0.59398334752613,0.597746831454711,0.603527446570128,0.608422631519179,0.609707494370606,0.610216450502328
218,66.082941176471,2020-08-06 16:30:00,0.588693875126217,0.344453915971799,0.558908855304904,0.593866237576054,0.591367300243854,0.59098077457188,0.591466557788285,0.593942703890252,0.592631116878881,0.592776307250925,0.595148032971298,0.596399236958705,0.599927502292778,0.604977250642752,0.608376884446229,0.608363969041105,0.607964987640972
219,66.135617647059,2020-08-06 17:00:00,0.590059456793474,0.344414859789232,0.558806189236083,0.593551389490319,0.590844813600011,0.590473841187341,0.591025176328925,0.593583736931996,0.59250675887908,0.592135691144167,0.593783160587556,0.59436807069692,0.59702641290224,0.600149231879216,0.600200653273288,0.596945278875665,0.593669721909052
220,66.000294117647,2020-08-06 17:30:00,0.585798600485886,0.344395775111999,0.558738923540886,0.593282899176981,0.59038677087087,0.590042721714369,0.590666145222934,0.593316043081665,0.592526498314133,0.591793815706593,0.592931721792205,0.593073057713496,0.595191663132172,0.597283859059373,0.596163474181302,0.592780402459748,0.590468615316264
221,66.178235294118,2020-08-07 09:30:00,0.590491698861391,0.344327603012379,0.558592503790705,0.592932327682642,0.589824377249627,0.589483282497878,0.590155954326149,0.592860616745196,0.592153161969812,0.590911817999864,0.591497759097122,0.591203791374642,0.592819603968939,0.594031733897094,0.592032313818806,0.58850973285377,0.586423241186796
222,65.98625,2020-08-07 10:00:00,0.584897114811653,0.344344505622291,0.558613666144647,0.592803405355866,0.589529798212744,0.58921704544177,0.589951995562645,0.592726903504126,0.592363569197659,0.59094930526573,0.591295964274924,0.590833347420198,0.59228959886912,0.593375880949505,0.591852146354283,0.589518965697352,0.588792255307563
223,65.9590625,2020-08-07 10:30:00,0.584501225592498,0.344294473995058,0.558524842065877,0.59255787426516,0.589086183438991,0.588768595949551,0.58953597680341,0.592334280834071,0.592040544802659,0.590204128635733,0.590154274180505,0.589416239641078,0.590579646288646,0.591225696246998,0.589338403895445,0.586736589366637,0.585421060784898
224,66.05003125,2020-08-07 11:00:00,0.587637052690849,0.344244034608244,0.558435380741895,0.592316068485353,0.588651242813741,0.588329777222723,0.58912863604142,0.591949001245161,0.591720032286542,0.58952463608792,0.589165871567018,0.588232112573287,0.589205487390477,0.589628012403468,0.587727568636007,0.585288293314384,0.584133934402842
225,66.41409375,2020-08-07 11:30:00,0.59672728815739,0.34423500775142,0.558414883878513,0.592155949446453,0.588327010214864,0.588023873867874,0.588870846124891,0.591739463629362,0.591724245707909,0.589390455924079,0.58891842412299,0.587941199112919,0.588911344752502,0.589482971621159,0.588157713193439,0.586464837941767,0.58604043036638
226,66.31971875,2020-08-07 12:00:00,0.594930064971806,0.344335351755971,0.558579403781423,0.592210268506245,0.588287887859384,0.588060464031802,0.589000994816293,0.591988183483692,0.592577634316452,0.590566356919356,0.590340764993146,0.589582435947321,0.590862844357654,0.592191469673268,0.59237341523177,0.592272251354357,0.593262833853896
227,66.35878124999999,2020-08-07 12:30:00,0.596425604099991,0.344407757977131,0.558700325017156,0.592224655762956,0.588199450159475,0.588033218162094,0.589052578615251,0.592134937704179,0.593172351747992,0.591304525950078,0.591170417641101,0.590496497290847,0.591899020031722,0.593498630877218,0.594000838653809,0.593766559507601,0.59407824150847
228,66.17721875000001,2020-08-07 13:00:00,0.589713166345145,0.344493457757346,0.558846549491708,0.592275825315212,0.588162467826413,0.588064420193802,0.589166019039961,0.592348386834642,0.59384621990112,0.592143663701126,0.59211269218323,0.591523452742465,0.593039379361189,0.594863877593103,0.595588106290386,0.59529358946931,0.595416672337334
229,65.97378125,2020-08-07 13:30:00,0.584535596531298,0.344493789358946,0.558851800285309,0.592176288008466,0.587930481806887,0.587856198584092,0.589000999646108,0.592222615635232,0.593823906306137,0.591904309689932,0.591681774888445,0.590952513622471,0.592298929401774,0.593738594247942,0.593581839840213,0.592076269247273,0.590916443621347
230,65.93221874999999,2020-08-07 14:00:00,0.583296801537328,0.34443344867034,0.558756457618129,0.591968728016578,0.587559775247558,0.587478333768929,0.588639326003378,0.591858278924682,0.593333553592056,0.590986650115485,0.590431195356705,0.58946613056403,0.590532240691473,0.591396755513502,0.590209701743459,0.587690340047285,0.58582090466334
231,65.86093749999999,2020-08-07 14:30:00,0.579966481059394,0.344363509763929,0.558644378312571,0.591744869049488,0.587170504481013,0.587077401982186,0.588249891141957,0.5914594640835,0.592787842513532,0.59004586350113,0.589208329955767,0.588058760033309,0.58891838703121,0.589411861330477,0.587744099968094,0.585051267262499,0.583406624197583
232,65.490529411765,2020-08-07 15:00:00,0.571331842458414,0.344260095529913,0.558475943807848,0.591459967753956,0.586704032236197,0.586582613431813,0.587752096086595,0.590930112128373,0.592005217489478,0.588799886832762,0.587647309375445,0.586297140304355,0.586934247402235,0.587042775538312,0.584902491096849,0.581979439237853,0.580270526645708
233,66.023588235294,2020-08-07 15:30:00,0.584793763924215,0.344063856628117,0.558153672495945,0.591004520345196,0.586017438095853,0.585821332851683,0.586949487838502,0.590035778504817,0.59054779821111,0.586589537865,0.584919520725458,0.583226770169303,0.583466361042613,0.582840048600964,0.579601127584127,0.575697009479095,0.57308350612325
234,65.650885620915,2020-08-07 16:00:00,0.573491968239359,0.344040085423004,0.558111491935134,0.590858322697009,0.585737519525904,0.58555522454578,0.586714363832775,0.589824793409374,0.590449226476383,0.586548068634472,0.585010336411421,0.583472878762439,0.583946647810481,0.583951127658565,0.582272311932504,0.580622254880383,0.580702786664645
235,65.465058823529,2020-08-07 16:30:00,0.570890598906691,0.343886355956902,0.557855480578074,0.590476953994685,0.585152449943029,0.584917737300777,0.58605276850065,0.58910040941073,0.589355308057218,0.584979510423742,0.583147279409758,0.58143091675784,0.581701282484806,0.581334305403956,0.578992515620591,0.576329634969611,0.574782422255215
236,64.815017973856,2020-08-07 17:00:00,0.550152431267268,0.343714173166499,0.557566843235938,0.59005783316719,0.584520455550577,0.584224601287392,0.585328418124939,0.588302771000687,0.588154363976059,0.583307418100806,0.581196193968842,0.579318564511287,0.579410026912772,0.578744143183417,0.57598625261872,0.572937476288229,0.571118815125738
237,64.93029411764701,2020-08-07 17:30:00,0.553126015866082,0.343317127768595,0.556914588772594,0.589236636076504,0.583368281642115,0.582900076207758,0.583883543895649,0.586640105893228,0.585332983783001,0.579217509846213,0.576223798974798,0.573740368103937,0.573087339569347,0.57095282333979,0.565620037730113,0.559763994737507,0.555127743928186
238,64.886176470588,2020-08-10 09:30:00,0.546489497328674,0.342983497060812,0.556355560652345,0.588506852643345,0.582336936627473,0.581728695185522,0.582619810509316,0.585206186641407,0.583056257160378,0.576115153276814,0.572629112804217,0.569861735605191,0.568894643536761,0.566302447466444,0.56071253275063,0.555439857363306,0.552333252756107
239,64.708235294118,2020-08-10 10:00:00,0.544220607992613,0.342691783541394,0.5559695406382,0.588074670324404,0.58159347051372,0.580799834537588,0.581544673755538,0.58385296080849,0.580951572050452,0.573162019238853,0.569156239883911,0.566102602031552,0.564803808036086,0.56168539447902,0.555634740985975,0.550344749071721,0.547191324126525
240,64.75470588235301,2020-08-10 10:30:00,0.544474264525042,0.342397453404508,0.55556824906707,0.587617364135249,0.580822381157723,0.579843170529869,0.580444432252415,0.582482582386642,0.578876806938583,0.570347186737321,0.565924795291062,0.562667245756894,0.561144376196125,0.557737435327826,0.551649255263317,0.546722932201485,0.543958043311454
241,64.72970588235299,2020-08-10 11:00:00,0.54425728363688,0.342127415500172,0.555195587707783,0.58718283377418,0.580085217597584,0.578933800312568,0.57940471990644,0.581198455096426,0.577025300444198,0.567951669233281,0.563275069165607,0.559935185785962,0.558342321846242,0.554958621032638,0.549335138043827,0.545175669524242,0.543118587902391
242,64.5959375,2020-08-10 11:30:00,0.539639613376185,0.341874823787931,0.55484172769765,0.586761397262362,0.579369357249368,0.578055829454902,0.578406715356016,0.579976292822243,0.575337053730712,0.565858346507918,0.561034221579946,0.557684843157866,0.556107538096241,0.552890312191435,0.547843402345837,0.544336225024698,0.542701481830416
243,64.51666666666699,2020-08-10 12:00:00,0.537014234884138,0.341592019113027,0.554431024174706,0.586271221809032,0.578569236747811,0.5770797146203,0.577301903910251,0.578634454114581,0.573452593386153,0.56349650889728,0.558460551564079,0.555043269128202,0.553394560785872,0.550121747820913,0.545077407715328,0.541400558194734,0.539292462142675
244,64.50999999999999,2020-08-10 12:30:00,0.537327029800792,0.341302259745266,0.554000658111634,0.585751810020332,0.577735592546182,0.576067862702204,0.576161998042895,0.577260511025934,0.571546184369481,0.561140958400385,0.555912269743232,0.552436243188391,0.550722475805338,0.547393709850927,0.542338496837672,0.538583453669722,0.53635069489205
245,64.412366666667,2020-08-10 13:00:00,0.53363997486267,0.34103669093961,0.55360073014751,0.585257533572228,0.576938221290872,0.575105847224761,0.575084742227068,0.575973163357951,0.569844638683621,0.559136754277435,0.553826066543878,0.55036938103485,0.548687997550878,0.545494730485177,0.540790573386394,0.537433866753901,0.535638139081499
246,64.47875,2020-08-10 13:30:00,0.536838235756078,0.340751936716539,0.553162988104652,0.584715134058006,0.576082825912849,0.574077457424889,0.573936706174822,0.574608602921851,0.568021585392747,0.556963296604454,0.551523037748258,0.548041401178878,0.546326524071363,0.543106839277,0.538370143517382,0.534873189634146,0.532802964814868
247,64.580333333333,2020-08-10 14:00:00,0.538480089437534,0.340520724127528,0.552803399546172,0.584250193663719,0.575330738004169,0.573181091962207,0.572944846250548,0.573443562240287,0.566613206465648,0.555452782467348,0.550071349884353,0.546700783917094,0.545127468805467,0.542237011837573,0.538167221230615,0.535424441167082,0.534165740034234
248,64.523,2020-08-10 14:30:00,0.53539910400121,0.340323069426583,0.552491889325159,0.583832220053045,0.574642742361744,0.572367671489836,0.572051913106584,0.57240607492215,0.565462528049888,0.554335743578499,0.549102055653756,0.545896501127139,0.54452579390813,0.542054717480223,0.538705949910991,0.536591759466075,0.535768320655584
249,64.453529411765,2020-08-10 15:00:00,0.534098396275271,0.340107649763275,0.552147444824504,0.583374086125857,0.57390659657363,0.571498543553584,0.571098666306267,0.571300784517753,0.564182351694402,0.552999798810165,0.547822473891623,0.544699476707384,0.543413122247879,0.54107990226664,0.537803025296581,0.535451246457425,0.534098006581204
250,64.409705882353,2020-08-10 15:30:00,0.532631858402605,0.339894145503786,0.551801330911017,0.582909281231264,0.573165300566705,0.570626808435911,0.570146025842749,0.570202166914129,0.562921083609504,0.551684310364313,0.546551386155512,0.543494439196693,0.542267478392124,0.540014276190559,0.536731044136507,0.534203300255243,0.532646629910486
251,64.317941176471,2020-08-10 16:00:00,0.529736131691111,0.339680716643282,0.551450891033715,0.582435020274454,0.57241518245483,0.569747823475022,0.569188536353301,0.569103212400177,0.561664085400422,0.550366764868217,0.545262272820101,0.542253763038719,0.541061521584299,0.538837183312072,0.535489228132799,0.532813971842158,0.531147860796032
252,64.237647058823,2020-08-10 16:30:00,0.526041321795423,0.339452759606039,0.551073120040169,0.581926304833704,0.57162403862376,0.56882175065449,0.568180541745401,0.567947903955488,0.560302931165836,0.54888037515801,0.543744789913165,0.540736361811202,0.539514947775799,0.537191887589411,0.533574931126374,0.530577373410346,0.528624829665071
253,64.448823529412,2020-08-10 17:00:00,0.534340477768799,0.339203277176298,0.550656849729897,0.581370562995783,0.570775700270888,0.567828685938987,0.567099444671794,0.566708737669698,0.558788272215354,0.547155661866969,0.541918472024958,0.538856994617671,0.537538533556665,0.534991182993034,0.530932965841134,0.527507214733814,0.525212217867879
254,64.28441176470601,2020-08-10 17:30:00,0.530132255435631,0.339055740324328,0.550397805916613,0.580980155892256,0.570142994486334,0.567106209486213,0.566331553451982,0.565857958633868,0.558035157297688,0.546617981943155,0.541614447972481,0.538752445004116,0.537675547756912,0.535622856352766,0.532607562461765,0.530592475181327,0.529984572058997
255,63.670181372548996,2020-08-11 09:30:00,0.50585702467115,0.338875758372167,0.550085156497142,0.580529070368021,0.569435219332506,0.566293154205286,0.565461887479173,0.56488544437447,0.557031506417093,0.545656106579456,0.54072873132205,0.537935855246298,0.536919079858454,0.53494514195112,0.53196346717589,0.529751362757224,0.528539562764512
256,63.20947058823501,2020-08-11 10:00:00,0.490712379475154,0.338488203038474,0.549470009364507,0.57977351958206,0.5683162113609,0.564943984427588,0.563960070871739,0.563103134972294,0.55445291906262,0.542186602597396,0.536591003219987,0.533312126014742,0.53161166314779,0.528178586020033,0.522237071541944,0.51641819241979,0.511194548216348
257,63.123588235294,2020-08-11 10:30:00,0.489358982792634,0.337982422059182,0.54866237303723,0.578801639053856,0.566926015513584,0.563262949241267,0.562085430618075,0.560871049910415,0.551059604987169,0.537528964129105,0.531010015166665,0.527082847671434,0.524499889633186,0.519333455863277,0.510424521455962,0.501993362289708,0.495039089033918
258,62.741529411765,2020-08-11 11:00:00,0.475853488135198,0.337498895226113,0.547877522027547,0.577838549827748,0.565550383247624,0.561607252530601,0.560248169927335,0.558698960597179,0.547860670436708,0.533282566123565,0.526062876817667,0.52169026651844,0.518526020452053,0.512376409962376,0.502451683091463,0.494248338385834,0.488756487906858
259,62.485029411765,2020-08-11 11:30:00,0.468380756747076,0.336922631156381,0.546940370276585,0.576700341816312,0.5639571279243,0.559685509751511,0.558114510973916,0.556170936809925,0.544041197416236,0.528152415476743,0.520054677927458,0.515123047828032,0.511224317393512,0.503828996973726,0.492367968104726,0.483400233504964,0.477388864332212
260,62.581794117647,2020-08-11 12:00:00,0.472651663565151,0.336317370637149,0.545947153326385,0.575486001172239,0.562271771658935,0.557655213557605,0.555865825418617,0.553513598341298,0.540055049826268,0.522864153725593,0.513934377105922,0.508502878788426,0.503958172053334,0.495561540768246,0.483173787239216,0.474173923202905,0.468474907184251
261,62.492676470588,2020-08-11 12:30:00,0.468716615805464,0.335792166651925,0.545062898474415,0.574368229577166,0.56071191041848,0.555790571984854,0.553815974300897,0.551118748535355,0.536656979794837,0.518590522740043,0.509204351047416,0.503575117683096,0.498812882228847,0.490310017009934,0.478831998272861,0.471811484989135,0.468397617338383
262,62.419033333333,2020-08-11 13:00:00,0.462383375620084,0.335266499479405,0.544168003646475,0.573224407186235,0.559123295774646,0.553896117780221,0.551739918052278,0.548702814944781,0.533274901517395,0.514396244989716,0.504614127565027,0.498833336708093,0.493906114563821,0.485356842442576,0.474585615560157,0.468596371743181,0.465680462046005
263,62.351333333333,2020-08-11 13:30:00,0.461032597713302,0.33471895485078,0.543230526782569,0.572021189046226,0.55746418547345,0.551918608159565,0.549576548802511,0.546188752802533,0.529755968525441,0.510034128856044,0.499836861114092,0.493888593909819,0.488760628771509,0.480051792644763,0.469524153213705,0.463724236853803,0.46044674193911
264,62.347235294118,2020-08-11 14:00:00,0.461110837580287,0.334195594031653,0.542319582059028,0.570830731509789,0.555825664179742,0.549973581493722,0.547458216649592,0.543742215492144,0.526419686557003,0.506005205075382,0.495521777921345,0.489503035736172,0.484303387815443,0.475664300198529,0.465752698185219,0.460596480995561,0.457758228072498
265,62.073716911765,2020-08-11 14:30:00,0.451799128083397,0.333707206284432,0.541452216622785,0.569672060894931,0.554231897538218,0.548091553923667,0.545419312115305,0.541405245449535,0.523337346348964,0.502407225769733,0.49178116704697,0.485794718921119,0.48065853509503,0.472314399731452,0.463333991999216,0.459074000017244,0.456902143545865
266,62.224560661765004,2020-08-11 15:00:00,0.459474418225789,0.333168779309221,0.540502217297135,0.568413704792876,0.552517532784926,0.546060764815429,0.543216750943063,0.538871555895034,0.519909738280756,0.498284513038876,0.487362423468952,0.481283298173758,0.476014856010991,0.467529467289787,0.458385531304893,0.453535196267335,0.450294177245021
267,62.1207,2020-08-11 15:30:00,0.455523003243736,0.332732138317944,0.539695363047255,0.567291913307353,0.550980440941224,0.544262976505964,0.54128815760806,0.536691441637981,0.517201354134687,0.495322437413128,0.484466341570042,0.47856401139794,0.473547510695171,0.465660732940831,0.457945110035552,0.454694536472232,0.453258383764877
268,62.155029411765,2020-08-11 16:00:00,0.457203152419063,0.332288838843034,0.538872496708611,0.566142354406816,0.549413434522006,0.542431542702238,0.53932658630152,0.534476648606026,0.514443098769625,0.492277067311105,0.48144168185344,0.475665850165175,0.470810441217494,0.463277345131917,0.456220687106195,0.453245094415718,0.451580188956589
269,62.2297,2020-08-11 16:30:00,0.46065751722355,0.331888204287898,0.538107176128618,0.565042765747655,0.547914926990871,0.540693032075489,0.537476957591572,0.532408988249166,0.511983659514632,0.489699521323886,0.479009146045802,0.473440518701746,0.468851249890782,0.461837040636703,0.455707655366145,0.453382070854403,0.452151900434857
270,62.121913602941,2020-08-11 17:00:00,0.454963978578699,0.331542754750677,0.537419423548996,0.564016093918474,0.54651414450638,0.539084832417269,0.535781366449597,0.530539863880727,0.509911421555817,0.487715720501374,0.47731917597273,0.472053032014126,0.467853859509667,0.461552760189749,0.456635787381856,0.455233142475573,0.454697826687244
271,62.025283088235,2020-08-11 17:30:00,0.451733821472392,0.331169579802678,0.536686946186278,0.562934025993843,0.54504842655321,0.537396335733793,0.533997606944947,0.528563798362526,0.507630437710563,0.485373397362842,0.475121319461112,0.470026813319229,0.466012461257396,0.459972757144466,0.455167831297853,0.453234512103191,0.451694007801657
272,62.209735294118005,2020-08-12 09:30:00,0.455185905304463,0.330791856011574,0.535943585290272,0.561831750560003,0.543562684262785,0.535685650006432,0.53219256542778,0.526565175797111,0.505308248581121,0.482949085508305,0.472792252825943,0.467822066363972,0.463918299284721,0.457985458070678,0.453041128903197,0.450577137192794,0.448484269879143
273,62.085029411765,2020-08-12 10:00:00,0.449328816733209,0.330493349848046,0.535337171753642,0.560884075374932,0.542250318996195,0.534170565166123,0.530596008971352,0.524796750180881,0.50342263484271,0.481145393975305,0.471226397361916,0.46648508790995,0.462845175580335,0.457307968582976,0.452945371198493,0.45106220598794,0.449764360825475
274,61.855029411765,2020-08-12 10:30:00,0.441196496566308,0.330164059580669,0.534681695501895,0.559877380504743,0.540868708378963,0.532568920783402,0.528903960541952,0.522911993814386,0.5013066699752,0.478953961766832,0.469124716075213,0.464489030708491,0.460926035692751,0.455404544624916,0.450773844051582,0.448317603014493,0.446239627464815
275,61.560781250000005,2020-08-12 11:00:00,0.432517644050758,0.329787526175388,0.533952021542829,0.558784110228147,0.539383400036982,0.530835529479168,0.527065052702631,0.520846326317427,0.498844546544991,0.476205906874513,0.466285341821089,0.461615306804698,0.457924667344953,0.452038111742782,0.446448724198864,0.442805923077361,0.439554297277751
276,61.342088235294,2020-08-12 11:30:00,0.42542609748078,0.329363023952295,0.533146193601608,0.557600990563182,0.537790920337295,0.528965488120155,0.525074287846369,0.51859377074515,0.496035076323284,0.472916189563491,0.462748037317622,0.45793018732579,0.453951627357335,0.447433553604519,0.440540957693971,0.435639437763683,0.431436095156498
277,61.322892857142996,2020-08-12 12:00:00,0.425658810657313,0.328907107413843,0.53228766702314,0.556351512550939,0.536121544801332,0.526998238420772,0.522977412891187,0.516212707436214,0.492998607085312,0.46928913650656,0.458795277485493,0.453780311915014,0.449451734925538,0.442239643989109,0.434160894058756,0.428438075865456,0.423895556093904
278,60.766764705882,2020-08-12 12:30:00,0.401377016812291,0.328480460571287,0.531464710147257,0.555127879796499,0.534491870792973,0.525087644386735,0.520950851126142,0.513927613259787,0.490165441775491,0.466010297121693,0.455326814946898,0.450227185596076,0.445730124470251,0.438221003287135,0.430009381153311,0.424865752893802,0.421433827213625
279,60.713033333333,2020-08-12 13:00:00,0.40449564860371,0.327889170668079,0.530396149877303,0.553635478475928,0.532531855875723,0.522741520777359,0.518431034139315,0.511018731587506,0.486170715281551,0.46091902447244,0.44951646486345,0.443940434860869,0.438677156655708,0.42975970480068,0.418947466187611,0.411060105143009,0.404517717733228
280,60.86596875,2020-08-12 13:30:00,0.409339947655877,0.327357169024146,0.5294022373514,0.552205099724997,0.530657905221659,0.520514735820036,0.516054726058883,0.508302539537318,0.482583042661095,0.456534014667914,0.44469901033792,0.438885579645188,0.433246174655245,0.423752024073939,0.41259862180708,0.405440109636228,0.400635032784054
281,60.99753125,2020-08-12 14:00:00,0.413682820332187,0.326893816670505,0.528498468651779,0.550855435701703,0.528893857254024,0.518439192342971,0.513857586435395,0.505822839126212,0.479471143540506,0.452940776557543,0.440956366197526,0.435126801755414,0.429458770538557,0.42005505340654,0.409993786425767,0.404912959647225,0.402473178519637
282,60.951454761905,2020-08-12 14:30:00,0.411894077527252,0.326490974285243,0.527675335287948,0.549579146636111,0.5272307419706,0.516502726346158,0.511824750973029,0.503558556629939,0.476781261774091,0.450031289341076,0.438118569972549,0.432435065001881,0.426981511812273,0.41808452638549,0.409739298065347,0.406789855215446,0.405995903814905
283,60.786205882353,2020-08-12 15:00:00,0.405985888505181,0.326097614786094,0.526860868890293,0.548301804226432,0.525574388030727,0.514578453980355,0.509810094705709,0.501321555849105,0.474149063055529,0.447212458424429,0.435389333919457,0.429854425179191,0.424604157440035,0.416131869997801,0.408953398101222,0.406875427541234,0.406042779648587
284,60.8465,2020-08-12 15:30:00,0.409064730803167,0.3256816900842,0.5260091426578,0.546974762725823,0.52386333490381,0.512583153328046,0.507718145972938,0.498989477809276,0.471344143612464,0.444119436529671,0.432291535786161,0.426825039293035,0.421641053977879,0.413294207485903,0.406405082438594,0.404006493742094,0.402153338771147
285,60.977647058824,2020-08-12 16:00:00,0.412495720063516,0.325312887484048,0.52521975402955,0.545703462981068,0.522231636660485,0.510698364009165,0.505756900025978,0.496828484573048,0.468867136829103,0.441549221161198,0.429875863685617,0.424590824642218,0.419643410831609,0.41171634069605,0.405745692856394,0.404036341607888,0.402822829804499
286,60.999501838235,2020-08-12 16:30:00,0.412745231176931,0.324991075809763,0.524493988419885,0.544490994080218,0.520683317467593,0.508929406881342,0.503931764432262,0.494844097695288,0.466719720602191,0.439490714584953,0.428111370296081,0.423100273395781,0.418521819204066,0.411219617693502,0.406481527382136,0.405749038555708,0.40532994936985
287,61.043604575163,2020-08-12 17:00:00,0.414231381833727,0.324689282018349,0.52379443402666,0.543298670120066,0.51916898303213,0.507208904412664,0.5021648886067,0.492935712511275,0.464706661906927,0.437623681385161,0.426565627446113,0.421833697948156,0.417617566213655,0.410880915906738,0.407061494445055,0.40676004431814,0.40637344238048
288,61.03766666666699,2020-08-12 17:30:00,0.41466983206942,0.324415697952703,0.523133402099788,0.542140421658235,0.517706492658024,0.50556110057332,0.500483691059708,0.491137712309434,0.462888841396431,0.436040543909179,0.425356647742396,0.420928647418078,0.417100716851176,0.410941098174653,0.407963148847596,0.408020432386627,0.407724345254697
289,61.543957720588004,2020-08-13 09:30:00,0.430964311859904,0.324160729800805,0.522497883445263,0.541003040245537,0.516278878155764,0.503962667384323,0.498861001451131,0.489414705120947,0.461196388320812,0.434625496290704,0.424327870269073,0.420198049546732,0.416737655454812,0.411086047184474,0.408719512484583,0.408890563637962,0.408488012590301
290,61.519743464052,2020-08-13 10:00:00,0.427246052421141,0.324071016123254,0.522122492894086,0.540149014591007,0.51519074290594,0.502794499518869,0.497717055659237,0.488271845650411,0.460565653197025,0.434801767165485,0.425318876705574,0.421795477099143,0.419170877703543,0.414857880825322,0.414906937327638,0.41749476744735,0.419620680378458
291,61.583795751634,2020-08-13 10:30:00,0.428343474937224,0.323958458103035,0.521717623062851,0.5392605076491,0.51406442459224,0.501574900410206,0.496514257552384,0.487052018846586,0.459754405502057,0.434625066384372,0.425762550131926,0.422673265873559,0.420591381692952,0.417005362513358,0.417748856552041,0.420072312877451,0.421020597718223
292,61.679693014706004,2020-08-13 11:00:00,0.431466696493064,0.323860726402326,0.521337387218617,0.538396425667741,0.512976319297004,0.500408381279708,0.495372548941192,0.485908011161367,0.459051043055042,0.434562318632699,0.426288483257446,0.423591408968205,0.421974897339458,0.418955637614566,0.420036299999806,0.421952166651766,0.422241932186128
293,61.860464583333,2020-08-13 11:30:00,0.437746981519371,0.323792387437705,0.521003434002986,0.53758113026975,0.51195787662361,0.499337760853153,0.494340672415554,0.484901159815756,0.458567778286982,0.434789797771687,0.427129108678408,0.424826830929042,0.423671142690009,0.42120846175034,0.422661695132529,0.424486970160377,0.424755328691421
294,62.022659926471,2020-08-13 12:00:00,0.444973035714287,0.323776071733407,0.520749879302285,0.536853446620161,0.511059347300356,0.498431306666314,0.493496322097019,0.484128812102159,0.458480926650095,0.435579300306781,0.428634255769734,0.426787186242658,0.426175829969057,0.424427054408086,0.426630848052839,0.428953017312703,0.429840235776089
295,62.045651515151995,2020-08-13 12:30:00,0.448580206217804,0.323816786283185,0.520586080856977,0.536225646686865,0.510296380991884,0.497709409339786,0.492862050689969,0.48361752223449,0.458832551094738,0.436984217787246,0.430859953409753,0.429527728028252,0.4295384187307,0.428643389043214,0.431849059793557,0.4349057457644,0.436469115266191
296,62.115666666666996,2020-08-13 13:00:00,0.450944450962211,0.32388405734137,0.520469260539816,0.535651741213204,0.509608266329796,0.497088044548007,0.492340685435884,0.483242776659226,0.459385064438626,0.438618171039859,0.433290162168409,0.432435044819198,0.432997088921209,0.432812194176518,0.436612476092492,0.439787982002382,0.441198316571425
297,62.245294117647006,2020-08-13 13:30:00,0.451312463381724,0.323967009736779,0.520384201577653,0.53511548980192,0.508973318891828,0.496537039654307,0.491897189909509,0.482959606522853,0.460052979950212,0.440344871873068,0.435749191268886,0.435307623387144,0.436317432188593,0.436650357079376,0.440624324604565,0.443486848250108,0.444429756055977
298,62.289642857143,2020-08-13 14:00:00,0.456318350098653,0.324049357828576,0.52030722878002,0.534590792427598,0.508356967009333,0.49600884893439,0.491476806401388,0.482698679983455,0.460707767646948,0.441964670256074,0.437984237183049,0.437858047737902,0.439167734000571,0.4397559363043,0.443416589744324,0.445561936311108,0.445794108361998
299,62.314375,2020-08-13 14:30:00,0.454593652095753,0.324167341187749,0.520291756153273,0.534137799204659,0.507838149993578,0.49561102965891,0.491202676224261,0.482614740253824,0.461636834893544,0.443934783015827,0.440600587588522,0.440805820453591,0.442443626372009,0.443376338315924,0.447068952173935,0.449175620555325,0.449652462066905
300,62.388823529412,2020-08-13 15:00:00,0.460133815009708,0.324266592734308,0.520258474110191,0.53366821049401,0.507300042127719,0.495183469241219,0.490890844049465,0.482475789653341,0.462408608079136,0.44557364235789,0.442710209818378,0.443111168772851,0.444881351269193,0.44580997213716,0.448862346102762,0.450133897821936,0.449813716595382
301,62.798204248366005,2020-08-13 15:30:00,0.473235683834081,0.324405002863011,0.520292255102634,0.533277306144207,0.50686829549295,0.494897717886974,0.490737976478799,0.482529102488945,0.463483701684937,0.4476154122847,0.445283831268847,0.445925693945007,0.447906925095873,0.4490296142393,0.452049192957427,0.453456765397045,0.453624882373797
302,62.81058823529399,2020-08-13 16:00:00,0.473795047980589,0.32464131772061,0.52048262248168,0.533068010655418,0.506678462930817,0.494936646953265,0.490952834055965,0.483034000429429,0.465335949268319,0.450792183480484,0.449259032190208,0.450334216888795,0.452811480430085,0.454707835682911,0.458947775458809,0.461910043694799,0.463868555995554
303,62.761205882352996,2020-08-13 16:30:00,0.471589962785484,0.324871005102598,0.520677256372681,0.532870066178647,0.506503427470425,0.494989191138343,0.491177573501171,0.483540319871427,0.467121164103156,0.45375480092041,0.452855891886487,0.454230923578626,0.457003993492813,0.459274466644575,0.463683878880463,0.466466483787172,0.467747719707057
304,63.070617647059,2020-08-13 17:00:00,0.482090379084438,0.325072117769969,0.520842729405343,0.532645526280139,0.506292792553068,0.494987059603526,0.491334129033253,0.483951024659281,0.468663806781678,0.456240679492793,0.45575432990317,0.457261796406268,0.460094140949512,0.462296651846748,0.465977724469149,0.46762155063731,0.467565290211211
305,62.991470588234996,2020-08-13 17:30:00,0.477308943179014,0.32534861337902,0.521133947147879,0.532570055655964,0.506279914758456,0.495246691348536,0.49178512945266,0.484718673326695,0.47080560277109,0.459582381198166,0.459701021160698,0.461486112534258,0.464599756502525,0.467216638463926,0.471363196576093,0.473662930210845,0.474695517588544
306,63.753261437909,2020-08-14 09:30:00,0.502071634047245,0.325572981239631,0.52136182630247,0.532430423770679,0.506180003052314,0.495380817325126,0.492086095614049,0.485287955562797,0.472511307653501,0.462142409181489,0.462557358165739,0.464389665214589,0.467460076758214,0.469861892455724,0.473106976681781,0.474205732650809,0.473840003261841
307,64.088558823529,2020-08-14 10:00:00,0.514470756644595,0.326003778103335,0.521946785667461,0.532704561915051,0.506591841067129,0.496167123587904,0.493114121902049,0.486729122062175,0.4757927392475,0.467061266377568,0.468407261717302,0.470768996487635,0.474494484469617,0.478105872986998,0.483570193977956,0.487537229200888,0.490663651472406
308,64.577058823529,2020-08-14 10:30:00,0.531656932574924,0.326516814341003,0.522682092990027,0.5331648139662,0.507246850417712,0.497266539922766,0.494491797218699,0.488586278777097,0.479755630391593,0.472900930900993,0.475311253387805,0.478278294262022,0.482739099491252,0.487676201600083,0.495128591412569,0.500799919272102,0.504969709399589
309,64.68058823529401,2020-08-14 11:00:00,0.534901131122097,0.327151117553394,0.523635615217412,0.533893513194986,0.5082537475684,0.498818287459137,0.496376843296537,0.491048321563714,0.484740180933155,0.480164634677076,0.483889163614187,0.487617889959253,0.492996556685953,0.499588975697083,0.509309725194488,0.516642192804916,0.52180883397147
310,64.711,2020-08-14 11:30:00,0.536544377301737,0.327782457886208,0.524615821494223,0.534671297221563,0.509314963475694,0.500422304877252,0.498309005752229,0.493545541917755,0.489667438711227,0.487131637799402,0.491889676166092,0.496140660072697,0.502079474785373,0.509551141654669,0.51964080034168,0.526142211237949,0.529650330630038
311,64.622507352941,2020-08-14 12:00:00,0.532295209635067,0.328396765402909,0.525599524080341,0.535472027582947,0.510395000288482,0.502031401550973,0.500234315690416,0.496012067329643,0.494416741626174,0.493630914652717,0.499127531512217,0.503667401595384,0.509845295616913,0.517554630884746,0.526842666304805,0.531649634135711,0.533384702540943
312,64.824705882353,2020-08-14 12:30:00,0.539728533573308,0.328942983157406,0.526503131134378,0.536199501010834,0.511364929479957,0.503476315020948,0.501959623513079,0.498212451902811,0.498553714499118,0.499011475647674,0.504809495735174,0.50931651310447,0.515317585289849,0.522469117340448,0.529723667298311,0.532018779602566,0.531626701888182
313,64.71382352941201,2020-08-14 13:00:00,0.534843531564186,0.329526367649892,0.527492468876089,0.537044892380649,0.512482192486067,0.505097319217701,0.503875110279387,0.500626070702039,0.502987754303477,0.504728983203684,0.510857212461041,0.515371058699761,0.521281923569742,0.528163152677873,0.534465873744902,0.536228905163321,0.536279844737075
314,64.688,2020-08-14 13:30:00,0.536216753269707,0.330036435773613,0.528390228021326,0.537805493627544,0.513474088545873,0.506535296958848,0.505569759212016,0.502749654866248,0.506772612340518,0.509310188618986,0.515385274245726,0.519639688741158,0.525134772738543,0.531137839034613,0.53552919185987,0.535616553034573,0.534369056913383
315,64.754333333333,2020-08-14 14:00:00,0.538168053760816,0.330531693145809,0.52928680726509,0.538584502793125,0.514480207172547,0.507975347166788,0.507256405472429,0.504845755306801,0.510415824961543,0.513588375138683,0.519514134442355,0.523469493731429,0.52853675376578,0.533736698548149,0.536737907183786,0.536065961473287,0.534709065627336
316,64.72333333333299,2020-08-14 14:30:00,0.53679377397703,0.331017788236714,0.530190028248028,0.539391325389147,0.515513157557824,0.509434139311555,0.508954328639512,0.506938472313032,0.513967008341572,0.517655485255935,0.523376553359291,0.527023359963677,0.531685810610221,0.5362049474799,0.538265181776978,0.537342869339014,0.536194996530617
317,64.67676470588201,2020-08-14 15:00:00,0.535866711592745,0.331465420699139,0.531051257921705,0.540171030485769,0.516499572183796,0.51081609127593,0.510554613374889,0.508895266318325,0.517181176891253,0.521143999493955,0.526514193253176,0.529773950876089,0.533957223596226,0.53768872855244,0.538687387654684,0.537217801846263,0.535717210473125
318,64.826147058824,2020-08-14 15:30:00,0.541299755753813,0.331880326641748,0.531877266250027,0.540931141724813,0.517450212424859,0.512136380567985,0.512075324640329,0.510739577634433,0.520112185018425,0.524162392125098,0.529089037077979,0.531925076890396,0.535608759381232,0.538555303176411,0.538592554758254,0.536658969033937,0.534911188775719
319,64.974042279412,2020-08-14 16:00:00,0.545362892078076,0.332320821128176,0.532760700074496,0.541776587929719,0.518505405603843,0.513578252454748,0.513726052796769,0.512728297279679,0.523250861108938,0.527489388748437,0.532108523399515,0.53465301430338,0.538035828015349,0.540649357886194,0.540668693847538,0.539338014695599,0.538473347542551
320,65.040950367647,2020-08-14 16:30:00,0.547182645392722,0.332773377210109,0.533680449395746,0.5426850178731,0.51963461261656,0.515100686896471,0.515459481384023,0.514802669584228,0.526481958338277,0.530935704835041,0.535313017339606,0.537634951679365,0.5408185580173,0.543303647255784,0.543577545097388,0.542845053622695,0.542507268725042
321,64.91205882352901,2020-08-14 17:00:00,0.54124345140922,0.333216997100806,0.53460204946474,0.543618513437947,0.520786859685876,0.516636966173979,0.51719925996593,0.516869284429679,0.52962795456453,0.534223959158344,0.53834127570215,0.540441318403777,0.543430801597308,0.545772454087941,0.546119121079181,0.545526149385356,0.545109438477523
322,64.530375,2020-08-14 17:30:00,0.528828730961894,0.333581642515569,0.535409101617707,0.544446067891509,0.521787983705891,0.517962387004058,0.518689423429681,0.518616890501868,0.532105976723316,0.53646244618799,0.540063605998445,0.541764118603093,0.544329394468542,0.546019791103689,0.545363935556282,0.543585468682313,0.541772278937498
323,65.03705882352901,2020-08-17 09:30:00,0.540856677495618,0.333814025125483,0.536011110985055,0.545065351323585,0.522504583474318,0.518906850642739,0.519737858489244,0.519813067360872,0.53349922609264,0.537050185583853,0.539754615111226,0.540794027457986,0.542600227521096,0.542951984961519,0.540071124043887,0.535972825952,0.531985886329902
324,65.257382352941,2020-08-17 10:00:00,0.550490326762591,0.334140557069387,0.536930662354333,0.546085231164786,0.523607028087022,0.520250534879649,0.52118781938788,0.521417465009368,0.535860099104099,0.539184260873968,0.541503400511014,0.542310690357616,0.543923971695351,0.544172901029327,0.541759166955294,0.5390745626874,0.537383325358808
325,65.50735294117601,2020-08-17 10:30:00,0.560268766417038,0.33452891446879,0.537960590932471,0.547256340834373,0.52490193051386,0.521830312819335,0.522900067399713,0.523333766676045,0.538765266972172,0.542181677449245,0.544398225114272,0.545190709214619,0.546895428382142,0.547616016429588,0.546581743096146,0.545797152044439,0.545951230152167
326,65.51375,2020-08-17 11:00:00,0.558290789097119,0.334977907351187,0.53910272064859,0.548584879096428,0.526396645183797,0.523652340376561,0.524880397058868,0.525565561815455,0.542206032909383,0.545994590497965,0.548338208384288,0.549279546202432,0.551273744230261,0.552816570475394,0.553491824304255,0.554400747585167,0.555690729050885
327,65.397647058824,2020-08-17 11:30:00,0.553731526148692,0.33538313814243,0.540177872595367,0.549872111550113,0.527827300903735,0.525376984612743,0.526741221714267,0.527637554505951,0.545263365768762,0.549173081740784,0.551448146008473,0.552373364827646,0.554419595033148,0.556184363707143,0.557059710567716,0.557491578977955,0.557498555592939
328,65.363928571429,2020-08-17 12:00:00,0.553091116706521,0.33572474291623,0.541148368499211,0.551074816547932,0.529138121592424,0.526934492109633,0.528404035707214,0.529455421491444,0.547770255554639,0.55148678200017,0.553464690697098,0.554195428953688,0.556053433825073,0.557495111123787,0.557514894483599,0.556518850298837,0.554887170566994
329,65.275223809524,2020-08-17 12:30:00,0.552007028356632,0.336039970827854,0.542075194393899,0.552259109773638,0.530417817171174,0.528439905102552,0.530000852751038,0.531182606077324,0.550056183007976,0.553479143495504,0.555111780055523,0.555616797908932,0.557249787372611,0.558309354309418,0.557553838509169,0.555703887086257,0.553577423548266
330,65.258637362637,2020-08-17 13:00:00,0.551509774274443,0.336326442748628,0.542952267858995,0.55341736631097,0.531657152888725,0.529882237454576,0.531519655342418,0.532805358953512,0.552102716499659,0.555133496115614,0.556376067442264,0.55662803454595,0.558004971002992,0.558636047871136,0.55715870639833,0.554725778298653,0.552384960360192
331,65.244152380952,2020-08-17 13:30:00,0.550429232879428,0.336590801995969,0.543789245098512,0.554559166878983,0.532869547062759,0.531279404155045,0.532981336745589,0.53435026245752,0.553969047019393,0.556552781068901,0.557395368220085,0.557394316274151,0.558520046193283,0.558752979275386,0.556719488377435,0.55398503622631,0.551643050810166
332,65.14602916666699,2020-08-17 14:00:00,0.547196928161161,0.336829287085631,0.544578074732015,0.555674584500276,0.53404270981331,0.532616458256206,0.534369316821016,0.535797839667056,0.555624490304504,0.557696421666762,0.558120135235362,0.557858629110808,0.558726762617964,0.558560724746828,0.55602588932029,0.553044962097813,0.550640577184027
333,65.22312500000001,2020-08-17 14:30:00,0.547919106117565,0.337025002896891,0.545287782888369,0.556728088515037,0.535130970527324,0.53383626208384,0.535619155292271,0.537070114977789,0.556927576787203,0.558353841537185,0.558285914288522,0.55771555261578,0.558265174010058,0.557578202573969,0.554339652544473,0.550851285618692,0.548044219653439
334,64.80529411764701,2020-08-17 15:00:00,0.532685460943442,0.337214364588472,0.545979839468302,0.55778496036052,0.536220672749214,0.535049588597816,0.536857574573315,0.538323885762544,0.558190705074082,0.559022167107537,0.558534148589166,0.557718131018038,0.558036100840459,0.557033560335921,0.553557940475749,0.550172671729237,0.547689986708643
335,64.87843749999999,2020-08-17 15:30:00,0.535683967744706,0.337262612457887,0.546419723960493,0.558588179216987,0.536977720295754,0.535833082837997,0.537603730406975,0.538968791788847,0.558284942921003,0.55795291430031,0.556632834420817,0.555262614009866,0.554940111545249,0.552733659720917,0.547242331554817,0.541721852415505,0.536952455010894
336,65.094327205882,2020-08-17 16:00:00,0.546164671165826,0.337332747643049,0.546884963371108,0.559431947972023,0.537786801380711,0.536678461386831,0.538418956123836,0.539699898127308,0.558583484344145,0.557327016926878,0.555407907329593,0.553682905511904,0.552998355261301,0.550259814770638,0.544369489804524,0.539160346214645,0.53544137151446
337,65.28058823529399,2020-08-17 16:30:00,0.55022130906174,0.337486934295141,0.547485397963924,0.560437171095318,0.538805191591066,0.537784180917445,0.539528431149615,0.540792910770624,0.559606015349432,0.557921591838006,0.555816368005034,0.554059120399676,0.55343945441269,0.551092950126031,0.546574269952822,0.543518495548952,0.542270113614006
338,64.374711397059,2020-08-17 17:00:00,0.517214699934166,0.337665781599838,0.548121249050291,0.561499905039191,0.539897441937119,0.53897634019555,0.54073305012206,0.541999742620705,0.560849758157144,0.558907227081106,0.556748225645463,0.555048317672084,0.554593557419014,0.552781528832473,0.54955257679953,0.547843742760961,0.547393723389117
339,64.118202083333,2020-08-17 17:30:00,0.509996974670436,0.337556226283371,0.548248379015919,0.562031215081932,0.540301475722691,0.539290608471505,0.540936855772734,0.541969790672062,0.559714044847561,0.556245754782927,0.553047451799452,0.550639147531893,0.549311296421787,0.545719527252178,0.538934236263523,0.532481559167998,0.526192652262261
340,65.172647058824,2020-08-18 09:30:00,0.544704946388356,0.337395011017278,0.548270079656321,0.562450748360594,0.540563776165176,0.539424935898672,0.540938267124693,0.541695732901976,0.558191795595175,0.553145454484672,0.548919408510091,0.545841885050924,0.543712304330173,0.538625226799988,0.529472367675989,0.521102146266183,0.514051720123
341,65.25515992647101,2020-08-18 10:00:00,0.548040921592328,0.337524150331653,0.548821613491569,0.563456298708655,0.541555738937721,0.540466803036587,0.541962646511161,0.542673498102758,0.559218472196742,0.554128374614978,0.550100276694349,0.547317203758357,0.545692285510874,0.542001375312703,0.536554810863654,0.53386555785333,0.53408022591333
342,64.871097426471,2020-08-18 10:30:00,0.535112422396708,0.337672532810097,0.549398207463176,0.564505853717481,0.54260562452054,0.541575968898635,0.543061046800132,0.543740554039769,0.560411648532394,0.555377089556535,0.551594624906381,0.549110891967929,0.547958265425073,0.545432214267736,0.542390288802408,0.541979951117453,0.543154293460342
343,64.74544485294099,2020-08-18 11:00:00,0.529452856875152,0.337704080433955,0.549758662406896,0.565337336898802,0.543375157130428,0.542325937080855,0.543748579139767,0.544298910961361,0.560614344979857,0.555090617501873,0.551101858742372,0.548544306552734,0.547337799247036,0.544724352241229,0.541165704934542,0.539077641604041,0.537177635364348
344,64.52390625,2020-08-18 11:30:00,0.521934696868797,0.337687113245609,0.550021251036878,0.566071841167987,0.544022238330608,0.54291854024049,0.544256830062951,0.544637659281989,0.560418754304577,0.554239091167403,0.549914654817448,0.547180032707683,0.545777091158415,0.5427708873431,0.538247178260099,0.534652064645744,0.531239039614642
345,64.58200625,2020-08-18 12:00:00,0.524466647554622,0.337610265954468,0.550165213450056,0.566683660905114,0.544514793886177,0.543314520185429,0.544542214322914,0.544704049825261,0.559736490024148,0.552700389480151,0.547892119667298,0.544869183651762,0.543121282221494,0.53942881191445,0.533563205205883,0.528505493976416,0.524031955386509
346,64.52781250000001,2020-08-18 12:30:00,0.521351623769565,0.33755855532455,0.550338976419412,0.567327293778557,0.545051094628592,0.543765553611955,0.54489165733388,0.544856102938272,0.559274002072524,0.551587848936291,0.546471574573248,0.543303409151018,0.541410136397361,0.537506630643564,0.531488762760879,0.526767826162275,0.523330683594905
347,64.2154375,2020-08-18 13:00:00,0.510380557679141,0.33748496564534,0.55046118880748,0.567916602006317,0.545521140342228,0.544132496379239,0.545146796131607,0.544896329723451,0.558640354489724,0.550273901414486,0.544829921445563,0.541501288118666,0.539439311120648,0.535274364405649,0.528988443186851,0.524265585416712,0.520939301668535
348,64.51560294117701,2020-08-18 13:30:00,0.522177544383217,0.337328894134299,0.550425611192105,0.568336605603297,0.545778895408877,0.544231562579499,0.54509947012568,0.544566049447116,0.557340667518484,0.547991030750725,0.541987771862371,0.538322061513936,0.53584849245935,0.530905099435593,0.523318699615087,0.517294242272408,0.512574476928556
349,64.554654411765,2020-08-18 14:00:00,0.524655180075021,0.337276349021251,0.550557327396418,0.568927548157669,0.546257751442616,0.54461165286565,0.545374393405786,0.544646071384233,0.556903723867781,0.547140655154216,0.541040490391275,0.537403228159779,0.53502370354124,0.530429328076492,0.524008461395486,0.519955588400708,0.517842174282456
350,64.536200549451,2020-08-18 14:30:00,0.52356286676586,0.337246789522735,0.550718615736081,0.569549207269501,0.546779416781506,0.545045695855069,0.545712045520902,0.54480933382774,0.556664808092764,0.546636472745536,0.540544784108978,0.537006360369103,0.53480295396055,0.530680368376776,0.525386830849795,0.522596975533102,0.52135581478333
351,64.461088235294,2020-08-18 15:00:00,0.520711358716777,0.337210148920435,0.550857438941746,0.570146739111812,0.547274086256528,0.545445387171398,0.546011763988074,0.544929932905219,0.556372550959046,0.546073805672759,0.539970830316622,0.536502982372561,0.534422712778223,0.530604491232964,0.525872423008648,0.523345918735891,0.521797102536084
352,64.59359375,2020-08-18 15:30:00,0.525468301796713,0.337152900164335,0.550950118675742,0.570693801532028,0.547708390018067,0.545768981052646,0.546226298629454,0.544949313771633,0.555914669248039,0.545278109438203,0.539097783918848,0.535639732134902,0.533589759315764,0.529845211745396,0.52512358062664,0.522225010148727,0.519977621238779
353,64.657349264706,2020-08-18 16:00:00,0.524810536426099,0.337137038552334,0.55110648142513,0.571306327093854,0.548230041141131,0.546202973620522,0.546567943054529,0.545132164284252,0.555806990283255,0.545057040592754,0.538966327310583,0.535639760678584,0.533779921758729,0.530441391293609,0.526420448594051,0.524166258807653,0.522647666885618
354,65.23922875817,2020-08-18 16:30:00,0.547999157963919,0.337116682271865,0.551246675190826,0.571900893242623,0.548733050098685,0.546613227480834,0.546883603046342,0.545286624533907,0.55566550079266,0.544792971939094,0.53876694096341,0.5355405822926,0.533817625118519,0.530737634807628,0.527015760166946,0.524792858146485,0.523101986904685
355,65.05647058823499,2020-08-18 17:00:00,0.541137816497123,0.337285603408984,0.551718717213375,0.572854393458316,0.549699299619034,0.547604459046254,0.547860906770918,0.546264109893459,0.557134648090138,0.547041937626539,0.541769803825791,0.539158262861059,0.538253060468743,0.536869550963876,0.536266573167711,0.53747986081455,0.53943840112516
356,65.132666666667,2020-08-18 17:30:00,0.544541931694513,0.337387084056148,0.552066246712205,0.573682752751883,0.550510528052254,0.548397249627088,0.548610194520128,0.546956966267346,0.558019032923668,0.548310739149649,0.543426985188926,0.541113510038101,0.54056762678264,0.539774204785714,0.539562025688008,0.54007864180289,0.54012995331828
357,65.43811764705899,2020-08-19 09:30:00,0.553170727901243,0.337509648085087,0.552447543775726,0.574553853168662,0.551381867853472,0.54926244911682,0.549440744767138,0.547749594528502,0.559082264960947,0.549821658285253,0.545344422280577,0.543324949091155,0.543121273076272,0.542863105679861,0.54298469327182,0.543184544060861,0.54273882172013
358,65.01159375,2020-08-19 10:00:00,0.534099248542543,0.337682323113156,0.552965238255209,0.57560588953619,0.552465095413741,0.550372103712331,0.55053603178287,0.548843374074292,0.560751662972758,0.552198067942975,0.548288764105649,0.546674076598525,0.546946182960014,0.547506916135439,0.548560222897029,0.549393406753755,0.549669646296778
359,65.29396875,2020-08-19 10:30:00,0.548069855868459,0.337690468557168,0.553177002684389,0.576335869334573,0.553144964531829,0.550973642759018,0.551051084310849,0.549215527220617,0.560981904167718,0.552277347906973,0.54823364835027,0.546467310306808,0.546465574033171,0.546195471281439,0.544875657918799,0.542335186986923,0.538740463319026
360,65.23581250000001,2020-08-19 11:00:00,0.545246761360585,0.337809290202122,0.55358270214203,0.577276512009806,0.554099661138477,0.55191724413692,0.551955383343887,0.550072706315965,0.562161528471385,0.553845299371482,0.550093188806882,0.548511988118307,0.548705935062258,0.548727918881476,0.547807566413322,0.546238605617039,0.544752580783077
361,65.063621527778,2020-08-19 11:30:00,0.538660954730986,0.337897278040036,0.553926177518538,0.578155832317379,0.554984076893262,0.552770065737688,0.552754910818586,0.55079882616871,0.56306317944418,0.554947598425438,0.551323141736102,0.549793662972694,0.550005543406808,0.549934702494591,0.548608939458595,0.546666514638044,0.544810227222135
362,65.029441176471,2020-08-19 12:00:00,0.538885595471941,0.337926467329537,0.554155686323637,0.578914997104957,0.555723706995782,0.553440123428502,0.553345692128087,0.551266023629375,0.563449341087836,0.555233763382615,0.551497665377945,0.549837625200111,0.549833055135449,0.549192146125945,0.546628697233879,0.543388880845067,0.540253134309229
363,65.155617647059,2020-08-19 12:30:00,0.544147675163648,0.337955116084541,0.554377010141226,0.579664546552744,0.556458739867376,0.554103402028362,0.553928884777747,0.551725762531915,0.563826250398569,0.555517045114767,0.55168273219167,0.549913189194855,0.549736512872122,0.548686294883496,0.545443865509698,0.541880671125326,0.538865640396464
364,65.087823529412,2020-08-19 13:00:00,0.541163170028413,0.338023472304792,0.554664413652852,0.580484743235116,0.557291245997621,0.554886983588812,0.554649020951869,0.552357232082386,0.56454157334256,0.556335822365036,0.55256257822123,0.550813579952642,0.55064934154466,0.549631385494066,0.546680036244519,0.543925130669022,0.542056956060069
365,65.14460845588201,2020-08-19 13:30:00,0.543740375615215,0.338063082639329,0.554893198547739,0.581241982266683,0.558052445362081,0.555580276497369,0.555265993684909,0.5528613147892,0.565002743974383,0.556752874152956,0.55292341001061,0.5511056805353,0.55083790124234,0.549598719819999,0.546342615958936,0.543356530732888,0.541059739800579
366,65.03534375,2020-08-19 14:00:00,0.539398749032927,0.33812024948369,0.555148247137975,0.582026271839138,0.558856332886672,0.556325611157853,0.555942180239893,0.553440350119683,0.56561167686608,0.55740514047492,0.553591184683686,0.551764851763079,0.551480247830297,0.550227468040455,0.547106171227517,0.544443909281144,0.542515647387367
367,65.126933823529,2020-08-19 14:30:00,0.54255776530763,0.338138620100285,0.555326376721656,0.582725932042483,0.559561932856121,0.556947735765066,0.556478034424551,0.553846236589636,0.565881360083342,0.557529491045323,0.553584958321111,0.551639944879519,0.551194808294495,0.549614923061387,0.545954167149865,0.542683787266903,0.539990856714673
368,65.072905228758,2020-08-19 15:00:00,0.540151577091861,0.338180487956329,0.555541847557986,0.583462289451915,0.560322355562733,0.55763753007715,0.557091315906783,0.554350535698645,0.566351386576561,0.557980013626559,0.554010657457799,0.55203552552694,0.551555478168062,0.549946215536737,0.54641159513709,0.543484351580438,0.541331263490179
369,64.598522058824,2020-08-19 15:30:00,0.52193733329697,0.338200004363337,0.555710857234693,0.584145248213112,0.561024215567625,0.558254045261273,0.557621377258099,0.554753050740524,0.56662536330942,0.558130385272399,0.554057383614586,0.55199386716221,0.551403057384631,0.549595565220227,0.545796654327703,0.542608306572643,0.540113015166476
370,64.529,2020-08-19 16:00:00,0.520681638567822,0.338075113975705,0.555609619773298,0.584531545282854,0.561361611005698,0.558418326728026,0.557637884070254,0.554518152221504,0.565668837013415,0.556385541914089,0.551701887779526,0.549166886836344,0.547956099266523,0.54485196539575,0.538622044145458,0.532631850521759,0.527129628028874
371,64.523828431373,2020-08-19 16:30:00,0.520359374092025,0.337948411852579,0.555497415887546,0.584891602573913,0.561671891818638,0.558551488720759,0.557622049853642,0.554250362124795,0.564701613953552,0.55469767024198,0.549491685137839,0.546580086745122,0.544899615444348,0.540923358925132,0.533515057220697,0.526970170089696,0.52181560544998
372,64.590919934641,2020-08-19 17:00:00,0.522095864256084,0.337827205577784,0.555387994971098,0.585240036171417,0.561973097775759,0.558676076747733,0.55759958267026,0.553981881123264,0.563784575041299,0.553153502246575,0.547525633584923,0.544333924386778,0.542326803452563,0.537835791618635,0.530079893735019,0.523951497633301,0.519767636321871
373,65.025882352941,2020-08-19 17:30:00,0.536555736622078,0.337726926424967,0.555310068117774,0.585608059927829,0.562304139650666,0.558840411235514,0.557625364721924,0.553781173087211,0.563047050463962,0.551944261018884,0.546035203452942,0.542683787194389,0.540518078577218,0.53588682551779,0.528486091344732,0.523335329097543,0.5202591627858
374,66.13416176470601,2020-08-20 09:30:00,0.576813271321301,0.337745106668601,0.555443771132518,0.586192199756387,0.562911874412489,0.559350224477059,0.558046748475261,0.554080684121583,0.563321749923734,0.552349116077436,0.546637092234492,0.543497307520938,0.541671796970808,0.537958159570085,0.532862075320729,0.530640152822449,0.530443712803871
375,66.255470588235,2020-08-20 10:00:00,0.582651940441487,0.338065824159704,0.556197945680719,0.587488263681121,0.564408993496721,0.5609417012723,0.559686715806492,0.555861913797193,0.566517787444669,0.557237325893265,0.552902611874018,0.55086023273276,0.550511639606341,0.550088317713528,0.551404163296661,0.556088671793162,0.562225826717959
376,66.598529411765,2020-08-20 10:30:00,0.595504827820906,0.338413478291261,0.557004136619902,0.588858670011275,0.566018692559292,0.562665255991373,0.561472143804923,0.557811449879548,0.569937847198924,0.562314815724435,0.559234849627996,0.558125635726958,0.558956137815336,0.560909260093357,0.565602857830409,0.571812326148251,0.576959870156886
377,66.29234926470599,2020-08-20 11:00:00,0.582710082705955,0.338845463874436,0.557975031901866,0.590433105179364,0.567909462231375,0.564726188890221,0.563636153654766,0.5602123139119,0.574123535190698,0.568416245498544,0.566703631047141,0.566554268179864,0.568532419629577,0.572638756557145,0.579785012045115,0.586557048504559,0.590951587252996
378,66.260617647059,2020-08-20 11:30:00,0.581917957785959,0.33914251878576,0.558683884679625,0.59173148904392,0.569469774781051,0.566374356634506,0.565323443320702,0.562015611707856,0.577012164955016,0.572329259794934,0.571215700395728,0.571388561661162,0.573654055643745,0.577915698883739,0.5835407923147,0.586632223854541,0.586477989409447
379,65.924441176471,2020-08-20 12:00:00,0.5687603582651,0.339413110268882,0.559339643493762,0.592981287822393,0.570988463268108,0.567966340734025,0.566942366650345,0.563725948081434,0.579632799501202,0.575729204256557,0.574998256008109,0.575317261354505,0.577648263484657,0.581650785610468,0.585581787047438,0.586240169679088,0.584449300500099
380,65.630124183007,2020-08-20 12:30:00,0.557923062094433,0.339557636300296,0.559749532930754,0.593963915373586,0.572187835038035,0.569163758513647,0.568108522807234,0.564872089112976,0.581079978472713,0.57724580433919,0.576346612771652,0.576393691103982,0.57827250972315,0.580968548254166,0.581738526306667,0.578962370566888,0.574554933006238
381,65.66630882352901,2020-08-20 13:00:00,0.55961179514575,0.33960482242241,0.559968719332158,0.594734015925434,0.573135187981045,0.570051490874726,0.568920853090864,0.565578737812763,0.581642114278325,0.577396061714318,0.575989476703333,0.575532768842359,0.576699255767381,0.577680129649659,0.575182453157036,0.569644204633745,0.563703691105571
382,65.732444444444,2020-08-20 13:30:00,0.563086314963006,0.339661648096972,0.560200814786034,0.595510465563335,0.574103787370437,0.570965415337016,0.569763066797679,0.566323349521024,0.582285415551675,0.577718385388019,0.575919223219379,0.575085305211984,0.575746893629178,0.575646522991469,0.571679020443981,0.565969232763541,0.561236641966525
383,65.82453758169899,2020-08-20 14:00:00,0.565926984444961,0.339741801269203,0.56047246014868,0.596323104768478,0.575131582844096,0.571951830918829,0.57068773308635,0.567170522457279,0.5831323874517,0.578392137354956,0.576347719421691,0.57527675735068,0.575642147424834,0.575012910129325,0.570790766392538,0.566021177470334,0.562836638468896
384,65.75944301470601,2020-08-20 14:30:00,0.563890071228389,0.339838747601803,0.56077177659241,0.59716001492084,0.576204431969623,0.572993207205086,0.571674605191396,0.568094320316555,0.584124152365666,0.579311364746661,0.57712139620134,0.575906112724122,0.576108727375383,0.575273746445578,0.571324367917755,0.567572942561831,0.565363008969823
385,65.811777573529,2020-08-20 15:00:00,0.566604693375006,0.339912126616908,0.561021650765102,0.597936136577371,0.577215632486083,0.573959491512441,0.572575570109972,0.568911409661483,0.584897386914187,0.579906004374177,0.577505248938165,0.576105035224833,0.576097916549772,0.574946949559708,0.570880204526268,0.567243277897543,0.564783555366191
386,65.93029411764701,2020-08-20 15:30:00,0.570581587459885,0.340001720072635,0.561298484823865,0.598734576295913,0.578269057994405,0.574977680140973,0.573535518385991,0.569801512822757,0.585811721396596,0.58074083400115,0.578222868209833,0.576720446656715,0.576616981156966,0.575406547799408,0.571647769983434,0.568540087781496,0.56649023041633
387,65.506470588235,2020-08-20 16:00:00,0.554030845077458,0.340116746842526,0.56162053128266,0.599576518020753,0.579392104968683,0.57608093206114,0.574591974416377,0.570810213733955,0.586950331508191,0.581933672948362,0.57941115929248,0.577897884444309,0.577815979265104,0.576790513290068,0.573677981147814,0.571319560002148,0.569851205136373
388,65.51226633986899,2020-08-20 16:30:00,0.552932169041892,0.340090820326388,0.561668247079748,0.600108084816417,0.580140154859137,0.576729069579914,0.575130320467544,0.571177724904413,0.586820661914343,0.58117229500465,0.578127757787668,0.576205602865428,0.575625284703621,0.573589238606156,0.568626367482301,0.563845746437371,0.559427276608428
389,65.498402083333,2020-08-20 17:00:00,0.552678618212165,0.340057281207002,0.561696950328369,0.600604057693625,0.58085278007361,0.577336626663216,0.57562425737424,0.571494282001826,0.586627417986144,0.580380978823573,0.576874511385813,0.574612872463591,0.573641996796449,0.570904926981776,0.56499701340924,0.559575073220737,0.555146280840907
390,65.76641013071901,2020-08-20 17:30:00,0.564100098345016,0.340023317528768,0.561720602727397,0.601079526247845,0.581548119262913,0.577925880905348,0.576099301005434,0.571791827254956,0.586434353919958,0.579653556310836,0.575761568188703,0.573236275588843,0.571983522752035,0.568818624687645,0.562586606774167,0.557327653801278,0.553521965209067
391,64.997352941177,2020-08-21 09:30:00,0.53351498677042,0.340081564301013,0.561917284876769,0.601732010359246,0.582473596244345,0.578797026638626,0.576896865347758,0.572492982626161,0.587066398058272,0.580254627405754,0.576381884429493,0.573915605294381,0.572804953519482,0.570159095561782,0.565417814321893,0.56231897873642,0.56095343733227
392,64.52061764705901,2020-08-21 10:00:00,0.516271045768105,0.339878728102983,0.561665911553423,0.601919125405809,0.582817609954399,0.578951809865104,0.576867903216538,0.572136237661463,0.585666797053953,0.577694998637089,0.572962762274941,0.569867699940587,0.567971343928261,0.563699832183726,0.555852391127135,0.548745573714089,0.54230845304621
393,64.270911764706,2020-08-21 10:30:00,0.505210294457027,0.339562969320475,0.561190794320954,0.601841107845562,0.582836728004516,0.57871668358064,0.576400298480729,0.571237815576032,0.583281914734021,0.573722394728996,0.567849095511592,0.563936898606393,0.561020791029209,0.554715120562907,0.543433491683518,0.533054654335552,0.52411098565758
394,64.24815625,2020-08-21 11:00:00,0.505040508202958,0.339189460491575,0.560597771489366,0.601608078464386,0.582662028002115,0.578251256714386,0.575677014596228,0.57002939546496,0.58040210089402,0.569127049910633,0.562069132104267,0.557343830631228,0.553431980118256,0.545277167289089,0.531386541745821,0.51944026313405,0.510255479183121
395,63.917233660131,2020-08-21 11:30:00,0.491256951418804,0.338839891101887,0.560041916307987,0.601383700309468,0.582490108437891,0.57779447101906,0.574970056875446,0.568856935210433,0.577722681357551,0.564991317483837,0.556999406767711,0.55169193344677,0.547115300909443,0.537941940024489,0.523387895510802,0.512365382124579,0.505272870914542
396,64.25355882352899,2020-08-21 12:00:00,0.506213328586043,0.338417881153005,0.559341482877201,0.600977734427343,0.582090464379608,0.577065920257274,0.573961014250047,0.567314371818758,0.574428295995681,0.560018938356925,0.550954410462988,0.544974941900873,0.539604157113516,0.529143424482875,0.513247627234571,0.501752693575973,0.494196235408579
397,64.470323529412,2020-08-21 12:30:00,0.514182956677909,0.338127794213821,0.558882951237532,0.600798209444481,0.581954654937215,0.576663410500359,0.573329122485402,0.566268494046232,0.572245443156723,0.556908597623445,0.547392084134008,0.541250818317699,0.535801693489669,0.525659964394871,0.511777918462644,0.50384125051093,0.500412658710644
398,64.690323529412,2020-08-21 13:00:00,0.521233893354322,0.337912637257451,0.558560549048164,0.600742216058236,0.581963983206408,0.576442120200319,0.572908579084431,0.565503081527196,0.570699432445485,0.554857700484877,0.545223079192444,0.539176011439818,0.53398302323945,0.524793115350481,0.513671897834602,0.509016560976634,0.508043616031055
399,64.61532352941201,2020-08-21 13:30:00,0.518832744546654,0.337761202826495,0.558354411088045,0.60079391891786,0.582102481053357,0.576382241588834,0.572676032094139,0.564985508323123,0.569698793681105,0.553688796190968,0.544186455622163,0.538410964064365,0.533688932176227,0.525785437363142,0.517499812745326,0.515329099925249,0.515550449849864
400,64.782405228758,2020-08-21 14:00:00,0.5237854671992,0.337602007589934,0.558128788382013,0.600810130251175,0.582196686600644,0.576272562584532,0.572390747667514,0.564409556892189,0.568619161710579,0.552402092709571,0.542977432464233,0.537405418488919,0.533026627461955,0.525991600168226,0.519160766242115,0.517324472530141,0.516526932670857
401,64.78395751634,2020-08-21 14:30:00,0.525052249148211,0.337487856253415,0.557985093182716,0.600901161313299,0.582381527674424,0.576277067729728,0.572239126225405,0.564010715434336,0.567925093669107,0.551724413575998,0.542532434453392,0.537264450295052,0.533342323442449,0.527333917754009,0.522071358106857,0.520911958513973,0.520261764682976
402,64.590617647059,2020-08-21 15:00:00,0.518650510624145,0.337389534177698,0.55786807315471,0.601009675286477,0.582588163923234,0.576311833675107,0.572125237620449,0.563666332583662,0.567360357532924,0.551238860638683,0.5423021598503,0.537331889844348,0.533831592625963,0.528686292065091,0.524460675265059,0.523404353233889,0.522432024477951
403,64.470617647059,2020-08-21 15:30:00,0.513461020231668,0.337251514155334,0.557671451873296,0.601020990990065,0.582675820992588,0.576205712290546,0.571854384554626,0.563130069294721,0.56643517139486,0.550177329226552,0.5413018166723,0.53645711190573,0.533121642673985,0.528219189374318,0.523705092965117,0.521369992618946,0.518804548193794
404,64.157970588235,2020-08-21 16:00:00,0.501416958192266,0.337085428004949,0.557417491424296,0.600958068192053,0.5826709088001,0.575990877933972,0.571463624130472,0.562449467010214,0.565254736648081,0.548720629618879,0.539783605555007,0.534958765471913,0.531634766446418,0.526637707846029,0.521332070476945,0.517662957126685,0.513995411829516
405,64.25679411764699,2020-08-21 16:30:00,0.505172781124764,0.336846341705659,0.557020433834068,0.600727950546877,0.582458810546337,0.575527948544446,0.570795001614772,0.561423930189253,0.563431525913918,0.546274052609587,0.536998476677186,0.531974351711204,0.52835641747071,0.522625927441797,0.515465662755273,0.509624623041539,0.50413124636258
406,63.688818627451,2020-08-21 17:00:00,0.481855646915652,0.33664803395541,0.556697066639315,0.600561382241669,0.58231747164707,0.575154935260045,0.570233269979796,0.560544854120023,0.561953535489026,0.544405800626269,0.534983655300563,0.529918241875971,0.526237524871739,0.520343408317092,0.512895820612056,0.507380685916246,0.50319732609688
407,63.56985620915,2020-08-21 17:30:00,0.477414892456207,0.336305163867879,0.556095108490517,0.600083888931997,0.581794469729477,0.574321098016192,0.569152636557367,0.559010801843016,0.559227629422223,0.540606482270762,0.530501201186714,0.524975573407863,0.520640062908279,0.513320784283983,0.503020690283788,0.494485274011622,0.487150823819182
408,61.947088235294,2020-08-24 09:30:00,0.403709901042844,0.335955143279041,0.55547480206707,0.599568015757203,0.581213891670253,0.573420641164201,0.56800229827501,0.5573998532523,0.556432473588994,0.536766910850644,0.526027928258635,0.52010273184386,0.515216847812531,0.506811701931685,0.494862495743004,0.485541817645273,0.478451207033135
409,61.924735294118,2020-08-24 10:00:00,0.401129297246151,0.335169263441667,0.554176412660967,0.59849541589455,0.579965324018803,0.571656023734929,0.565830197678812,0.554263732277674,0.550752314165378,0.528238857713448,0.515431003467542,0.507976216563531,0.500811617130894,0.487649783070599,0.466104107454365,0.446040504819489,0.427334841974466
410,61.925029411764996,2020-08-24 10:30:00,0.400039135470238,0.33442284154737,0.55293191253303,0.597437621041202,0.578710684702357,0.569883990201792,0.56365840268227,0.551150694762111,0.545279375427079,0.520198260094691,0.505625175458667,0.496953096364969,0.488027920331308,0.471605020980869,0.445243693774442,0.423243007714601,0.406506414156596
411,61.693854575163,2020-08-24 11:00:00,0.390369307756118,0.333720068442861,0.551751370833164,0.596408320443762,0.577466694902929,0.568124665463367,0.561509276176811,0.548090434391604,0.540056031972213,0.51268534462104,0.496633191341107,0.487022550528616,0.476790689191787,0.458282480390576,0.430241403049215,0.410179996132504,0.397953855976093
412,61.816794117647,2020-08-24 11:30:00,0.398244043464504,0.333014892501807,0.550543186711128,0.595319631431174,0.576136364160342,0.566259876944005,0.559249934003308,0.544900105317435,0.534702358982904,0.505075628362962,0.487622042974688,0.477166344358304,0.465772788943114,0.445584366263995,0.416698986289654,0.398503090874368,0.388547612285751
413,61.791794117647,2020-08-24 12:00:00,0.396383613215661,0.332393676563168,0.549483053100529,0.594348104752367,0.574917225458447,0.564529926803806,0.557150196330981,0.541949796447065,0.529948857008181,0.498517503826685,0.480072117664706,0.469128926867185,0.45715186313719,0.436530431076466,0.409488382437601,0.395650082495884,0.390009250824839
414,61.880911764706,2020-08-24 12:30:00,0.400206981936859,0.331802334220069,0.548463630380648,0.593391473600014,0.573697736423048,0.562799126559202,0.555057147655497,0.539028048778246,0.525351876425894,0.492280646741317,0.473006296903744,0.461715808356299,0.449366709607725,0.428698105771114,0.403790851320662,0.393202411453134,0.389368593796505
415,61.982676470588,2020-08-24 13:00:00,0.404607366675303,0.331266271080247,0.547537801672328,0.592505279610047,0.57254142126569,0.561145385849347,0.553058221300559,0.536254362239,0.521137576729151,0.486713157500151,0.466866346476493,0.455437947156723,0.443041177290151,0.422907607082674,0.400911938254054,0.393613051384599,0.39157062569695
416,62.018558823529006,2020-08-24 13:30:00,0.406003428499442,0.330784296560281,0.546704974827635,0.591692497313212,0.571453805415267,0.559575983266644,0.55116132886432,0.533638406927312,0.517309599505625,0.481805563240041,0.461623095631456,0.450240810792218,0.43807345765036,0.41891925668606,0.400225545310844,0.395887146369275,0.395224037361004
417,61.84815625,2020-08-24 14:00:00,0.396350529977466,0.330337965676101,0.545929365429754,0.59091992627911,0.570399227106264,0.558047360317417,0.549317097955211,0.531111362593069,0.513718177527537,0.477305968024235,0.456932544834541,0.445698786652938,0.433898927089672,0.415866748912902,0.400169971901167,0.39779743861007,0.397497918922781
418,62.071352941177004,2020-08-24 14:30:00,0.408386837291066,0.329871493622493,0.545098579972659,0.590075064921885,0.569251342290791,0.556403291783631,0.547349271185186,0.528430244304678,0.509876497649273,0.472430830325719,0.451762902601152,0.440578269905701,0.428950602155391,0.411529057423191,0.39713857447286,0.394371656389387,0.392170547492987
419,62.052970588235,2020-08-24 15:00:00,0.406612734276363,0.329490283164232,0.544427640028365,0.589376612417717,0.568257144799217,0.554949488186025,0.545602683770292,0.52607018333561,0.506720658662937,0.468676934393783,0.448078096169561,0.437220592342907,0.426203257518052,0.410167247977349,0.398712068782094,0.398065326645678,0.397870502414149
420,62.252062499999994,2020-08-24 15:30:00,0.416951727002512,0.329122473121203,0.543772280924845,0.58868130403802,0.567256947472093,0.553488411301412,0.54385393138949,0.523721807775704,0.503624854303615,0.465027229015879,0.444523416927813,0.433990973980977,0.423546942830548,0.408696797121214,0.399275952729418,0.399281525866805,0.398878390598068
421,62.07940625,2020-08-24 16:00:00,0.406012624330434,0.328825459935058,0.543250662656014,0.588111855911734,0.566391463482431,0.55219551199252,0.542301241633279,0.521656955727706,0.501117625214371,0.462323043223254,0.442198098242261,0.432193198996387,0.422624389297222,0.409444425499279,0.402926608695072,0.404801441712714,0.405919453646303
422,61.9865,2020-08-24 16:30:00,0.404216850891069,0.328492537564864,0.542646390503073,0.587447968539473,0.565410817028447,0.55075923381247,0.540591811440078,0.519389440972479,0.498234099740301,0.459009696328265,0.439048189537967,0.429372272588173,0.420315886669004,0.407979577456641,0.402086692003462,0.402730680429754,0.401525969390014
423,62.20778125,2020-08-24 17:00:00,0.413914348961169,0.328169782440819,0.542053280629687,0.586785105436099,0.564422975266855,0.549314017118063,0.538878045165433,0.517129623096537,0.4953923745807,0.455765525809774,0.435978870753971,0.426621800115108,0.418040526655547,0.406419766948468,0.400928238910371,0.400745226939916,0.39871163555559
424,62.157801470588,2020-08-24 17:30:00,0.410568219938583,0.327910992530873,0.541582190109691,0.586238475110502,0.563559915659603,0.548025572624553,0.537347441976752,0.515135906836585,0.493092759845718,0.453388292644066,0.434033891687071,0.425179564139234,0.417357982508766,0.406958899511944,0.403134609877687,0.404173063251151,0.403882768513711
425,61.37612254902,2020-08-25 09:30:00,0.374317987725413,0.327650411819824,0.5411001273689,0.585673190408311,0.562669219164144,0.546702805816735,0.535783145973191,0.513107665924898,0.490738213839875,0.450910974581185,0.431928183624542,0.423504222581444,0.416296465104943,0.406767496673348,0.403651516748338,0.404500521470011,0.403673768814437
426,61.673713235293995,2020-08-25 10:00:00,0.3894096471493,0.327234523599036,0.540326880165932,0.584836418704237,0.561462996756809,0.544962241733588,0.533738463659874,0.510369504795222,0.487032672733801,0.446200977632426,0.426843634385538,0.41824910831948,0.410635780712784,0.399986020351928,0.392966789543977,0.388021869380649,0.3804775715736
427,61.739761437908,2020-08-25 10:30:00,0.390029453949185,0.326907396831126,0.539726857580185,0.584161447352468,0.560426824364489,0.543434917866289,0.531940797777652,0.507996933551568,0.484073369389983,0.442713817999714,0.423396381564638,0.41496351919743,0.407531951165384,0.3969797690994,0.389807957866614,0.385633687591727,0.381138006991619
428,61.777253267974004,2020-08-25 11:00:00,0.390994707385738,0.326600790339305,0.539159280776576,0.583509497338918,0.559408659654315,0.541929687281046,0.530173953614417,0.505682331390425,0.481249101649633,0.439453003429812,0.420250969398992,0.412030006830036,0.404862836524894,0.394568893545814,0.387725782725841,0.384577040737478,0.381780289363083
429,61.700333333333006,2020-08-25 11:30:00,0.387798270199808,0.326314912784007,0.538625508795099,0.582882915562083,0.558411662366502,0.540450715575586,0.528442574737709,0.503431887935369,0.478567792601273,0.436427725911376,0.417414403812469,0.409451952955757,0.402623047388009,0.392719256401562,0.38652088932075,0.384424625197635,0.382635377863613
430,61.676200367647,2020-08-25 12:00:00,0.387383219305287,0.326030471466614,0.538085700055942,0.582241700524416,0.557391289222883,0.538941350821612,0.526682464670941,0.501154660728133,0.475851011600528,0.43334943471311,0.414503614846066,0.406770726159653,0.400223222983906,0.39058594532226,0.384683942424902,0.382872267352908,0.380927384001099
431,61.745227124182996,2020-08-25 12:30:00,0.390079455787757,0.325759365683854,0.537565293314254,0.581611986075118,0.55637686127263,0.537438896490513,0.524935926955145,0.498910528554409,0.47321342580521,0.430402730740026,0.411762910097085,0.404278900351745,0.398041203849605,0.388717184957023,0.383235199738075,0.381808917639869,0.380007113378465
432,61.61971875,2020-08-25 13:00:00,0.383573434732506,0.325514114847756,0.537091403543939,0.581022242887128,0.555400749383081,0.535984957491029,0.523250091401089,0.496765978159604,0.470779543055347,0.427784815083268,0.409448298584522,0.402277828511596,0.396455226826185,0.387632983212251,0.383007585570637,0.382443812012395,0.381363748354961
433,61.896205882353,2020-08-25 13:30:00,0.395899521991467,0.32525391857535,0.536578689047052,0.580385736431432,0.554365911245787,0.534454946988637,0.521483570007508,0.494520049178212,0.468162009253142,0.424871980334547,0.406735083501455,0.399784047494165,0.394206360331984,0.385546356725107,0.380875542688421,0.379824237735957,0.37775189803654
434,61.834888095238,2020-08-25 14:00:00,0.393673349439526,0.325059816858775,0.53619852510615,0.57987852682555,0.553470485712222,0.533104219511649,0.519926367820144,0.492584455006699,0.466145910857808,0.422923834290043,0.405282981859529,0.398772350240688,0.393816229976863,0.386026939522253,0.383079374198649,0.384000364499694,0.384200349504024
435,61.824007352941,2020-08-25 14:30:00,0.391469466778946,0.324866039582941,0.535813737860349,0.579361769190463,0.552559373832478,0.531733107418795,0.518351214210914,0.490635146354969,0.464104566306199,0.420923591332546,0.40373528781419,0.397613795199644,0.393175055525191,0.386020533542688,0.383981034726675,0.385312418902642,0.385239562235585
436,61.771281249999994,2020-08-25 15:00:00,0.391398036068651,0.324672697812575,0.535424705953761,0.578835793847869,0.551632874958158,0.530341885291021,0.516758486458936,0.488672695977827,0.462039433237885,0.418875450731853,0.402101268667271,0.396324310364472,0.392315649823378,0.385610954004158,0.383955984453113,0.385033031636641,0.384230752993846
437,61.875911764706,2020-08-25 15:30:00,0.396495786225008,0.324488804314416,0.535050707176224,0.578320527399667,0.550713496602507,0.528959761946613,0.515181481096406,0.486744421815775,0.460040032550886,0.41692400655597,0.400573666319023,0.395136187126711,0.3915423001958,0.385251439296954,0.383913651141262,0.384840533058885,0.383795863055162
438,62.218852941177005,2020-08-25 16:00:00,0.410410093656919,0.324335675592115,0.534737483861222,0.577863913964458,0.549855941487581,0.527658268269765,0.513701652599293,0.484965615144262,0.458321814765227,0.415412126395493,0.39960069108624,0.39457950506097,0.391525585451235,0.385879277517514,0.385434419269238,0.387071707641143,0.386870563708276
439,62.916257352941,2020-08-25 16:30:00,0.439777698879148,0.32424947693064,0.534563225936782,0.577549723434738,0.549157566677274,0.526565253248903,0.51246476762118,0.483540298150775,0.457263385527521,0.414936778627394,0.399953617894789,0.395556412475491,0.393380324090075,0.388998294166269,0.390821533053159,0.394766828563323,0.396944945314726
440,63.10717463235301,2020-08-25 17:00:00,0.445748561776387,0.324296261233079,0.534671600847402,0.577536642164856,0.548808098935335,0.525929461166438,0.511755395137836,0.482858623263176,0.457590412795126,0.416637391942775,0.403095665797729,0.399767342816629,0.399165807494151,0.397328773458448,0.40402266775559,0.412936861598007,0.419793136706207
441,62.879735294118,2020-08-25 17:30:00,0.437820728146032,0.324367042477279,0.534834388394461,0.577587622822417,0.548535631992474,0.525395351341468,0.511164921629952,0.482342859330328,0.458193868884822,0.418706738685893,0.406604969704375,0.404305060235814,0.405140892274531,0.405493048382499,0.415370612903608,0.425844942239057,0.432286122213035
442,62.76391503268,2020-08-26 09:30:00,0.428176495420575,0.324398015134808,0.534915598118371,0.577556745932148,0.5481685511425,0.524738410150334,0.510435419214205,0.481635200293758,0.458395945253037,0.420060684890004,0.409063822917888,0.407501906010326,0.409251520248255,0.410720810282806,0.420869739079672,0.429176712892103,0.431808746061876
443,62.553361111110995,2020-08-26 10:00:00,0.419243388921193,0.324367310487241,0.534919696726932,0.577476374005015,0.547731102290315,0.523963058704561,0.509557510748793,0.480687624028131,0.458141286905126,0.420574458790236,0.410326089912812,0.409221021098006,0.411420182376257,0.413113161661322,0.421629573955622,0.426381545184423,0.425275906421244
444,62.602805555556,2020-08-26 10:30:00,0.420277781915012,0.324300344420999,0.53484202255131,0.577311510022077,0.547195726266442,0.523059727699946,0.50853626375904,0.479543728754239,0.457493486218773,0.420422734010944,0.410665214184111,0.409808312889159,0.412115356151325,0.413420346322714,0.419385480757062,0.420668144694629,0.417059636063392
445,62.456694444444004,2020-08-26 11:00:00,0.41656152909182,0.324240433801226,0.534777159422563,0.577160793197382,0.546675730714359,0.522177435689769,0.50754274722705,0.478445431462677,0.456912376343292,0.420350185884121,0.411073823584739,0.410454998552682,0.412869198297321,0.413870224401294,0.418100164466106,0.417966201077065,0.4145966298815
446,62.253361111111005,2020-08-26 11:30:00,0.407401609003932,0.324167666671949,0.534681346561483,0.57697817240574,0.546117988515351,0.521246033595145,0.506496588746583,0.477279153478014,0.456185223912381,0.420018237783902,0.411111166571312,0.410642375244697,0.413033815598778,0.413549023329045,0.416028924482744,0.414733855787022,0.411273063264091
447,62.486138888889,2020-08-26 12:00:00,0.417784142205072,0.32406077321857,0.534507031243517,0.576713077372932,0.545464037328425,0.520187846242873,0.50530915139888,0.475919817369303,0.455082430923817,0.419067865687912,0.410319251453438,0.409839687724881,0.411961728398581,0.411584998960475,0.411734735678041,0.408701171863814,0.404151041125077
448,62.476499999999994,2020-08-26 12:30:00,0.417534176896237,0.324000862253748,0.534433150301468,0.576552189227056,0.544927647593951,0.519286373340695,0.504305444025519,0.474828780290715,0.454466936859557,0.418881509193165,0.410516489606754,0.410207020790413,0.412389687674587,0.411857457371432,0.411844729077942,0.410125119499601,0.408069644419594
449,62.290174836601004,2020-08-26 13:00:00,0.40654794571524,0.323942341783693,0.534360199991049,0.576392877146037,0.544391951609012,0.518386602495766,0.503307335363069,0.473751735460467,0.453859695786995,0.418685273973538,0.410675132005174,0.410513762535018,0.412733361297443,0.412037204374082,0.411843505452251,0.410800463186913,0.409397552938663
450,62.511416666667,2020-08-26 13:30:00,0.418011623743922,0.323841832330939,0.534191743554481,0.576133584834155,0.543739968306068,0.517332525468143,0.50213609700004,0.472435604721272,0.452793048024405,0.417737995216526,0.409832731847938,0.409627905416306,0.411578976362224,0.410156132930168,0.408467437709765,0.406100957249737,0.402879166636279
451,62.651138888889,2020-08-26 14:00:00,0.424789145478752,0.323791995265546,0.534132802773453,0.575988152300392,0.543216674938875,0.516451101587834,0.501167082319276,0.471413841212261,0.452258984664712,0.417627880012506,0.410078047399261,0.410031091547542,0.412074522260347,0.410694918131099,0.409564834184039,0.408766994602017,0.407716170376163
452,62.390027777778,2020-08-26 14:30:00,0.410457581692448,0.323771627231214,0.534138069860568,0.575911721999684,0.542772406939567,0.515676211176604,0.500323900849967,0.470574776655961,0.452044118932049,0.418001768565695,0.410928949989406,0.411133203186757,0.413429970937195,0.412421282271071,0.412458315725904,0.413412194471516,0.413911389205727
453,62.305323529412,2020-08-26 15:00:00,0.407471351362839,0.323693717034745,0.534014256212185,0.575700954807886,0.542172406448561,0.514693426655395,0.49924518930693,0.469407021646047,0.451202353306393,0.417351448861028,0.410412161052563,0.410599734740687,0.412706535866943,0.411191110206531,0.410096203751032,0.409351575046426,0.407082388124443
454,62.166138888889,2020-08-26 15:30:00,0.402745756223608,0.323607249187239,0.533868842385802,0.575466872933794,0.541543589167298,0.513672639034532,0.498126930017685,0.468189952755884,0.450257418051482,0.416526739385649,0.409663244832703,0.409796577306128,0.411670400942819,0.409608914318683,0.407486385274625,0.405702486319088,0.402566087795052
455,62.313687908497,2020-08-26 16:00:00,0.409307189493417,0.323505887977793,0.533687405503682,0.575193942514292,0.540867871680029,0.512589311411083,0.496941167749426,0.466884125587139,0.44913921152711,0.415420196205213,0.408547551780624,0.40856908824073,0.410133207941682,0.407417966071731,0.404172565630239,0.401486534310653,0.39782621131015
456,62.117269607843,2020-08-26 16:30:00,0.39970125726881,0.323434957568686,0.533571068847755,0.574987397305606,0.540265476579852,0.511605886224684,0.495874562887134,0.465755735611589,0.448336056051486,0.414810661070703,0.408085554393555,0.408126300348289,0.409623385976112,0.406771221542427,0.403785692285629,0.402134071401466,0.400188284365559
457,61.839147058824,2020-08-26 17:00:00,0.387887561223652,0.323329261383697,0.533374743041046,0.574696552979641,0.539564298754342,0.510489350228958,0.494659243647032,0.464422151409984,0.447146862452385,0.413579248411107,0.406808431704399,0.406723292780862,0.407918356874071,0.404478669922984,0.400584734447645,0.398085054487473,0.39497274792385
458,61.235888888889,2020-08-26 17:30:00,0.358992240517242,0.323182711020466,0.533083565420864,0.574304859414331,0.538745187267681,0.509212885927881,0.493265240985711,0.462841017859792,0.445502570747849,0.411628497441621,0.404606394744112,0.404245408799819,0.404899907449899,0.400444412488376,0.39473717839747,0.390436025331979,0.385491897439632
459,62.468916666667,2020-08-27 09:30:00,0.411693236037771,0.322934526128485,0.532559837114571,0.573670756691954,0.537650364383804,0.507558922548185,0.491444869669207,0.460652647122582,0.442768923877609,0.407969249319373,0.400210839755002,0.399209136386166,0.398702470338882,0.39210020841593,0.382085501967891,0.37321382858041,0.363750618125529
460,62.262834967319996,2020-08-27 10:00:00,0.403680403854579,0.32288126204642,0.532520978787721,0.573556591455527,0.537120220104271,0.506648320191627,0.490470874166991,0.459670736098927,0.442251772738963,0.407815455504902,0.400442920992268,0.399711549830349,0.399689518121315,0.394206151670772,0.388445594232769,0.387147188642676,0.388421247894276
461,62.410583333333,2020-08-27 10:30:00,0.408983901855397,0.322800339402851,0.532414782188375,0.573372546031435,0.536508466902685,0.505626679387553,0.489373190162797,0.458517588960495,0.441408813566133,0.407128216505384,0.399956272112602,0.399343579793057,0.399525125869653,0.394527522059989,0.390606862524597,0.391327158979045,0.392809109790782
462,62.401416666667004,2020-08-27 11:00:00,0.407902285861669,0.322742246565272,0.532358319575878,0.573240145556748,0.535953694487553,0.504684418227533,0.488371236843668,0.457508788478314,0.440813739510516,0.406825439667642,0.399961158127592,0.39954793855541,0.400062584124421,0.395756523682674,0.393777655629094,0.39611570534175,0.397867336761099
463,62.559194444443996,2020-08-27 11:30:00,0.41528694212214,0.322682344969762,0.532294916298891,0.573100949178123,0.535389421100786,0.503730101318486,0.487359509514971,0.456491921504959,0.440189098146151,0.406461701375417,0.399868478971732,0.399621318957371,0.400398297064166,0.396595896135444,0.395739028786316,0.398315684698081,0.399119669116061
464,62.236138888889,2020-08-27 12:00:00,0.400794509745611,0.322651914516193,0.532297985517712,0.573032221576213,0.534904602360332,0.502886629897525,0.486479512985141,0.455668968713711,0.439898537332698,0.406613751634926,0.400431293977646,0.400454635465617,0.401660939879968,0.39865145814334,0.399406996780715,0.402948151867434,0.404302457553673
465,61.970027777778,2020-08-27 12:30:00,0.388311316746163,0.322569227944468,0.53217675527236,0.572834542117295,0.53427045593792,0.501837412699114,0.485366348168662,0.454516803061947,0.438999871905029,0.40578318203249,0.399688313974501,0.399724525971629,0.400904854584964,0.397759541205652,0.397659947711378,0.398917402978546,0.397079302958284
466,61.764382352941006,2020-08-27 13:00:00,0.380041977944948,0.322445229140571,0.531954882628175,0.572531091688837,0.533513266079866,0.500617894753066,0.484062179226894,0.453096943161038,0.437614063769162,0.404179605288842,0.397940038918333,0.397810667424185,0.398660421734013,0.394803622452087,0.392679460546574,0.390993343876077,0.386415772115744
467,61.840305555556,2020-08-27 13:30:00,0.382685086428179,0.322297615634156,0.531672514303642,0.572161843322706,0.532677719699963,0.49928962125,0.482638735619117,0.451514270584027,0.435935776466649,0.402124386845507,0.395624297290611,0.395247409592843,0.395638602070313,0.390870761474261,0.386636879698975,0.382791450307625,0.37709253452449
468,61.405868421053,2020-08-27 14:00:00,0.362581258111473,0.322166015923012,0.531422327611571,0.571821068680775,0.531869270379591,0.498000364569424,0.481266192390168,0.45001692681023,0.434407117805922,0.400322970605594,0.393668664264089,0.3931383590515,0.393257560832945,0.387988141228512,0.383016171544181,0.379312327793081,0.375127521294983
469,61.276694444444004,2020-08-27 14:30:00,0.357865990219278,0.321970860065019,0.531017214697358,0.571317611808301,0.530874086924186,0.496448179718819,0.479598073441506,0.44809941651285,0.432139440653311,0.397369051341376,0.390235689957218,0.389304084105313,0.388716514427114,0.382143325872145,0.374558462074313,0.368387918928715,0.361806059871123
470,61.319472222222,2020-08-27 15:00:00,0.358574483244195,0.321768924578263,0.530588992748244,0.570783183810969,0.529837784296151,0.494838040306479,0.47787085312861,0.4461098134697,0.429753064030423,0.394260585496356,0.386650803677555,0.385334720974715,0.384094632922093,0.376393184967843,0.367038297190472,0.360065831652123,0.353674600153451
471,60.878333333332996,2020-08-27 15:30:00,0.340976655702641,0.321578957545238,0.530181871744132,0.570262187470043,0.528809156132223,0.493239470997716,0.476164469851592,0.444166197021421,0.427453933225378,0.391323972253985,0.383339376796658,0.381731969282784,0.380030700569617,0.371612657108921,0.36173931861407,0.355609816536036,0.350929951464584
472,60.806416666667005,2020-08-27 16:00:00,0.336685506651577,0.321339202793046,0.529650443336147,0.569608208460128,0.527627154743776,0.491420923811599,0.47421394254658,0.441877021668384,0.424567093141892,0.387493287251281,0.378906557104111,0.376837247520714,0.374365455532284,0.364682498401792,0.352892940005063,0.345349994583602,0.338974763748205
473,60.634055555556,2020-08-27 16:30:00,0.329364639547667,0.321096874582709,0.529104629801813,0.568929483528117,0.526409421290913,0.489550769944631,0.472213109311767,0.439531323175275,0.421597440226248,0.383578036512662,0.374425212448668,0.371935969771076,0.36879085447419,0.3580809927069,0.345201212671009,0.337579804361872,0.331632908540714
474,60.40714869281,2020-08-27 17:00:00,0.320673825821886,0.320842332029051,0.528521707884263,0.568203047719368,0.525130817497674,0.487592010671429,0.470120045664691,0.437066944311898,0.418440901691095,0.379415535216038,0.369681620920749,0.366771333270581,0.362962168460381,0.351282280926182,0.337515768435258,0.329929298277006,0.324246145587199
475,60.587698830409,2020-08-27 17:30:00,0.326929532807691,0.320572025960769,0.52789300924416,0.567419603580851,0.523781028262976,0.485528693950259,0.467917122638275,0.43445805506214,0.415057625674752,0.374947151245868,0.364601586439962,0.361255526158167,0.356761805675335,0.34411004845959,0.329466821005052,0.321766754598852,0.316014607112199
476,60.496880116959,2020-08-28 09:30:00,0.319188170369245,0.320334862513231,0.527333602865239,0.566692725449763,0.522482276545198,0.48354101120637,0.465810577085072,0.432014946018065,0.41196906116124,0.37099563821932,0.360260983563389,0.356664586736391,0.351861327496583,0.338933493083145,0.325242834849447,0.319727910164938,0.316580007278922
477,60.227972222222,2020-08-28 10:00:00,0.308398228881759,0.320080891807823,0.526758428157593,0.565966561360798,0.521158349997288,0.481477940042157,0.463619875400477,0.429439095489059,0.408705067748949,0.366767052840557,0.355603773679558,0.351731822731612,0.346570177813052,0.333246319580846,0.319906441773714,0.315089953479119,0.311912377107619
478,59.885472222222,2020-08-28 10:30:00,0.29384752905948,0.319806851703442,0.526123377656562,0.565169451381374,0.519748544666361,0.479286169087323,0.461293088233962,0.426679283312234,0.405151876390507,0.362135388988728,0.350474290602971,0.346273354837198,0.340641268920858,0.326721022465848,0.313040041087582,0.307800034400124,0.303506516854138
479,59.904364035087994,2020-08-28 11:00:00,0.293078447945492,0.319503064238482,0.525404201362396,0.56427660904441,0.518226541703278,0.476924150659413,0.458784033607557,0.42366553487062,0.401202522309839,0.356941139945607,0.344671124082829,0.34005447368767,0.33376878363112,0.318950236402349,0.304077762614741,0.297419712853465,0.291379613581029
480,59.883111111111,2020-08-28 11:30:00,0.293161065991266,0.319211642335792,0.524703442634091,0.563386624293551,0.516695578878199,0.47454816894013,0.456271169229167,0.420672986480537,0.397308785389998,0.351899903975092,0.339137038952067,0.334200995459039,0.327467127505533,0.312132145447012,0.297204461437775,0.291019221261287,0.286064623208368
481,59.744666666667,2020-08-28 12:00:00,0.286950491113244,0.318934365291188,0.524026171277326,0.562504948101642,0.515161595909591,0.47216787445287,0.453765649902537,0.417718673740453,0.393496054433833,0.347048425304093,0.333912582281426,0.328752708908805,0.321770016747685,0.306257245270583,0.292105514471255,0.287300355275869,0.28398272586374
482,59.897833333333,2020-08-28 12:30:00,0.295276238898862,0.318652299681981,0.523326604622353,0.561587206133575,0.51357788523617,0.469710985999009,0.451185532671544,0.41467666346102,0.389561651206741,0.342067493143964,0.328573435857598,0.323198059413332,0.315974456562464,0.300279300606318,0.286671870779517,0.282518428088218,0.279414724041879
483,59.950108187134,2020-08-28 13:00:00,0.29402062700619,0.318407451759642,0.522708003191641,0.560734370060696,0.512051286065366,0.467345188647683,0.448721856354117,0.411840791211013,0.385972366537859,0.337686361062699,0.324071050641745,0.318664270010227,0.311587590477885,0.296328633175013,0.284810331279809,0.283196211170229,0.282583571253271
484,59.8645,2020-08-28 13:30:00,0.292030612871928,0.318170379969407,0.522099645599389,0.559878776993985,0.510510782197497,0.464959948731066,0.446248602150277,0.409015954681888,0.382413961607498,0.333404803266212,0.319735340193648,0.314341210766635,0.307486798256555,0.292728900270979,0.283086203752989,0.283060883516865,0.283089991035825
485,60.030611111111,2020-08-28 14:00:00,0.299617142014097,0.317938591202434,0.521495821013858,0.559014933378406,0.508950549857868,0.462546410180441,0.443755869592546,0.406186980775511,0.378861558881861,0.329182390213406,0.315508939715297,0.310156900136855,0.303568166647693,0.289323781626207,0.281270619036587,0.282141550730926,0.282090214171247
486,59.926166666667,2020-08-28 14:30:00,0.294965677975263,0.317738930864031,0.520963217283511,0.558209230500478,0.507442345316843,0.460220429740173,0.441375932208288,0.40355551631246,0.375630380250542,0.325507761182152,0.312025787561276,0.306858804930428,0.300824127830593,0.287502039990512,0.28192520435088,0.284788422467151,0.286254148134025
487,59.863074561404005,2020-08-28 15:00:00,0.289699613424948,0.317535159098368,0.520413721530872,0.557375542286682,0.505893683262863,0.457833959780083,0.438939549518018,0.400861722708127,0.372309569361132,0.321732335429025,0.308424715434128,0.303415584194934,0.297848397446498,0.285233885970966,0.2811720072428,0.28437665750181,0.285111019732444
488,59.935076797386,2020-08-28 15:30:00,0.294966284917599,0.317325822328921,0.519843626827901,0.556509652469699,0.504299790131734,0.455379075447502,0.436438123610634,0.398093139055704,0.3688813215885,0.317830995869978,0.304674553699579,0.299792276148756,0.294602441901263,0.282495591717269,0.279215658374284,0.281923585637961,0.281483531790847
489,59.818277777778,2020-08-28 16:00:00,0.287237467596543,0.317140639490687,0.519326286565202,0.555684138554736,0.502739456604982,0.452985610080096,0.4340200637982,0.395476243924799,0.365696138313431,0.314348840318243,0.301487293728069,0.296832492584875,0.292221505091658,0.280901112556889,0.279142041883462,0.282686145955786,0.283189893352775
490,59.760292397661004,2020-08-28 16:30:00,0.287028181281943,0.316942236167897,0.518770310238559,0.554808801713951,0.501114697266661,0.450492282859194,0.431501188117964,0.392729547400364,0.362318198636679,0.310603790084584,0.297963208555198,0.293464601266725,0.289253195199072,0.278383368621093,0.277045455774324,0.279893362687909,0.279226291846333
491,60.01301754386,2020-08-28 17:00:00,0.295958428186288,0.316752138628057,0.518228422572913,0.553935231273635,0.499481547883829,0.447992573256866,0.428988632146976,0.390017140100355,0.359000642128286,0.306992241415075,0.294623925588843,0.290309935141476,0.286545735406523,0.276172340416781,0.275420933678014,0.278160398771278,0.277505491922644
492,60.351650584794996,2020-08-28 17:30:00,0.310544638049568,0.316595089246559,0.517762467183157,0.553125835715587,0.49790919954083,0.445604144698326,0.426616563536383,0.38754134791724,0.356049990286635,0.303983524017058,0.29207528449013,0.288080283115225,0.28504246494786,0.275572274931222,0.276559260931094,0.280878578816561,0.282176003826948
493,59.983790441176,2020-09-01 09:30:00,0.264685622040032,0.316485040892906,0.51740924424345,0.552420618684958,0.49644459990229,0.44340811757135,0.424477340890708,0.385436236454678,0.353668234196289,0.301876198067869,0.290689625242913,0.287202164981431,0.285270587766838,0.277249623406275,0.281310787938582,0.288640396477057,0.292858947392157
494,59.942194852941,2020-09-01 10:00:00,0.25901387158577,0.316238302512701,0.516863294988679,0.551635593153725,0.49473998254289,0.440584924844565,0.421646469345141,0.382258532889438,0.349779396497564,0.297170329290364,0.285913653033741,0.282312830717607,0.280207161034113,0.2714897511193,0.27225903570456,0.273441968136995,0.268867772821921
495,59.978715073528996,2020-09-01 10:30:00,0.262370888964991,0.315992668481636,0.516297132413053,0.550816449295111,0.492984724427409,0.437681804776458,0.418744553668772,0.379006317186437,0.345788839373238,0.29237349751571,0.281054255642871,0.277337965145829,0.275058466805665,0.265704863412372,0.263999059146997,0.262056520205814,0.255692892818194
496,60.102009191175995,2020-09-01 11:00:00,0.26777268478222,0.315763129584647,0.515765444470571,0.550015138121738,0.491232031945873,0.434795804062589,0.415880270629681,0.375854102777849,0.341950198023802,0.287873431516574,0.276611699079055,0.272868870056881,0.270641468823499,0.261050421764347,0.258519114166421,0.256533586413452,0.252213303314919
497,59.853704044118004,2020-09-01 11:30:00,0.2553504786008,0.315552126582903,0.515279235557375,0.549243279444617,0.489494593734202,0.431952154442087,0.413081744444398,0.372844607045227,0.338323115727684,0.283755047021352,0.272686664119884,0.269017363313716,0.26708828376061,0.257658164384545,0.255657808230333,0.255358236750667,0.253926350209985
498,59.98770625,2020-09-01 12:00:00,0.263294129017,0.315329615525085,0.514730778516477,0.548397437808837,0.487664207509605,0.428952105563034,0.410127209028054,0.369624497880641,0.334398758251921,0.279240218631276,0.268264960353556,0.264577684047757,0.262710890387084,0.25308276922308,0.250463572861968,0.249703520254969,0.247386087142611
499,59.740889705882,2020-09-01 12:30:00,0.25115316695536,0.315129342152688,0.514242724530178,0.547594638102373,0.485863130862658,0.426024533069544,0.407272478235925,0.366601241414607,0.330760547889847,0.275219383168269,0.264501099620788,0.260918455184796,0.259421919543439,0.250077957176738,0.248423483875112,0.249445526770734,0.249306388973197
500,59.6238125,2020-09-01 13:00:00,0.245805242765284,0.314917686932148,0.513694389821685,0.54671915584137,0.483969496020025,0.422940814293765,0.404262821692053,0.363370230000378,0.32683378668099,0.270815955645039,0.260253783421403,0.256684020556318,0.255316609011615,0.245888065390001,0.243934214708338,0.244468562697634,0.243030297109481
501,59.551,2020-09-01 13:30:00,0.243204389958196,0.314706158134077,0.513127492479671,0.545809644494688,0.482023476627169,0.419777311392864,0.401184320353928,0.360070054020728,0.322818208002529,0.266339981711408,0.255928965022974,0.252358630587623,0.251084637987919,0.241533972003982,0.23923025905105,0.239353265755209,0.237334323763061
502,59.436751838235,2020-09-01 14:00:00,0.238625258369778,0.314499221725099,0.51255855488605,0.544881269601754,0.480040711854187,0.416565137732433,0.398071917930687,0.356756732315328,0.318793085538354,0.261912390660982,0.251681623228356,0.248125068945306,0.246982318851319,0.237381979046689,0.235019700241558,0.235236506701171,0.233468802390329
503,59.778766666667,2020-09-01 14:30:00,0.253734724704527,0.314293458888701,0.511975942950784,0.543922412870119,0.47800862498019,0.413280780789379,0.39489994499611,0.353390202647353,0.314704358383025,0.257452008508299,0.247404804293416,0.243855649857483,0.242826778932655,0.233164309928452,0.230718298030629,0.230948281402579,0.229219205834854
504,59.780597426471004,2020-09-01 15:00:00,0.254402549470658,0.31412028486886,0.511494393362112,0.543044005625309,0.476046659781338,0.410163015952762,0.391932225635183,0.350382167033826,0.3111151534877,0.253797810475056,0.244171789243802,0.240812531645578,0.240376306818147,0.231351618937374,0.231036483003644,0.234300275287094,0.236202119862519
505,59.955737132353,2020-09-01 15:30:00,0.259709641529036,0.313955084867642,0.51102720950566,0.542164288310273,0.474067694976344,0.407041126609918,0.388978876053833,0.347430752115558,0.307608780056093,0.250310696250549,0.241145457598117,0.237998492556926,0.238197870249528,0.229841191311994,0.231433092781437,0.236580985433625,0.23946706705786
506,59.702382352941,2020-09-01 16:00:00,0.24827995235394,0.31380461941504,0.510600704512362,0.541309412227545,0.472101114242002,0.403976389606595,0.38610737400557,0.344638164484153,0.304324348529537,0.247192820430562,0.238580065379864,0.235709901801744,0.236695296923381,0.229191751260901,0.23301177173249,0.24005692227153,0.24389466056294
507,59.26003125,2020-09-01 16:30:00,0.228580034134122,0.313642419772641,0.51011729710132,0.540383819625762,0.470040586951324,0.400754414252328,0.383080277658389,0.341637312484673,0.300760668873225,0.243692268008144,0.235506660912088,0.232805111487777,0.234276475813846,0.227158668733519,0.231456518645451,0.237624607328241,0.239080758249163
508,59.176911764706,2020-09-01 17:00:00,0.226242292017701,0.313455725450112,0.509530981165719,0.539341061130605,0.46783423672281,0.397267396658341,0.379781451398047,0.338253332843123,0.296693842235586,0.239492468958723,0.231531806119259,0.228829341497572,0.230325663859688,0.222935147361668,0.225616379853607,0.228454062469735,0.22573737624163
509,58.910147058823995,2020-09-01 17:30:00,0.215133690103104,0.313272931028401,0.508943721051099,0.538277480394257,0.465587941764559,0.393735894846932,0.376454254728315,0.334864970511072,0.292633959284402,0.235359971628851,0.227644782212351,0.224952378809383,0.226512626393706,0.218938281692877,0.220606125320094,0.221988704064678,0.218856175556631
510,57.304705882353,2020-09-02 09:30:00,0.146539656665851,0.313079779010207,0.508305414691401,0.537143932749144,0.463246899219589,0.390045443712984,0.372974504505392,0.331282662103597,0.288336482083987,0.230938011409763,0.223390768493239,0.220640188387613,0.22208011488585,0.214096812512229,0.214207203243497,0.213780427457352,0.209643658297972
511,57.23753125,2020-09-02 10:00:00,0.145206044087942,0.312784436878241,0.507309780914229,0.535668518819122,0.460487075783887,0.385454087056436,0.368572320987438,0.326332860092694,0.282378151624706,0.224162818859457,0.216195719003153,0.212884626129869,0.212684744892979,0.202298867331431,0.194239166059443,0.183148682790336,0.167306966895388
512,57.032384191176,2020-09-02 10:30:00,0.13815673745351,0.312499710912836,0.506328412534421,0.534171587144087,0.457678987710944,0.380803658178363,0.364134286118732,0.321395078265653,0.276473627203463,0.217590277406867,0.209300494155847,0.205505777768062,0.203945776791313,0.191737862914015,0.178590930913052,0.163887164828837,0.148760961232268
513,56.92940625,2020-09-02 11:00:00,0.134820117165166,0.312214982635518,0.505328574497654,0.532622714674814,0.454790547413394,0.376024639481557,0.359588046735939,0.316357436799666,0.270495159681845,0.211039749290937,0.202472881095603,0.198226193807499,0.195422496012291,0.18171104317955,0.165090566362183,0.149527351055921,0.137084128915616
514,56.254093749999996,2020-09-02 11:30:00,0.113257030680418,0.311936697636398,0.504330921059189,0.531039445936573,0.451839843078614,0.371161579633216,0.354980449185344,0.31129448596998,0.264532404388323,0.204636387146414,0.195863919919802,0.191219188986685,0.187365997406619,0.172534328303211,0.154019437234963,0.139511520619166,0.130334792145704
515,56.255222426471,2020-09-02 12:00:00,0.114020664224016,0.311630556686674,0.503234673280749,0.529328510189759,0.448726093470505,0.365980042866003,0.350070374867026,0.305837416428288,0.258178954085205,0.19782615760405,0.188784658929292,0.183677184767355,0.178513204599351,0.162370319572565,0.141130564886435,0.125682936127127,0.115771978203891
516,56.299093750000004,2020-09-02 12:30:00,0.115798211765802,0.311339252764133,0.502164404000733,0.527599811867814,0.445566272873664,0.360760363832432,0.345147719765344,0.300437873755449,0.251943968576758,0.191312386587368,0.182104484573475,0.176615813169268,0.170446009412765,0.153482501379237,0.131374616774215,0.117449637405397,0.1100322334003
517,56.4526875,2020-09-02 13:00:00,0.119838663021136,0.311063930473282,0.501124298114392,0.525857192812851,0.442365541555406,0.355520773791739,0.34023063855635,0.295122091792844,0.245856679419023,0.185125658103348,0.17585155805943,0.170061461334507,0.163182691557245,0.145827084449264,0.124238092527566,0.113014817581928,0.108564941625612
518,56.596364583333006,2020-09-02 13:30:00,0.123984775300965,0.310807933113042,0.500125220138366,0.524110984081334,0.439136879035654,0.350299036111021,0.335357022707859,0.289944860084492,0.239976785030266,0.179335169932871,0.170101235240929,0.164095435275926,0.15682600779371,0.139484612978356,0.119576742343052,0.111719000194146,0.110128280148719
519,56.42065625,2020-09-02 14:00:00,0.1185102907206,0.310570341972389,0.499166148815502,0.52236093598751,0.435881864668,0.345105226408861,0.33053612894707,0.284916156967921,0.234314596532214,0.173941127398595,0.164843704552387,0.158699870205081,0.151321947952276,0.134319058159451,0.116843459829678,0.112394585579235,0.113032977228619
520,56.480500000000006,2020-09-02 14:30:00,0.119260205856951,0.310332852184849,0.498194022862756,0.520556987082579,0.432543046056009,0.339802531004796,0.325627066082561,0.279823561217626,0.228639673794437,0.16862416531633,0.159678676575872,0.15340522247656,0.145924470942451,0.129253717034824,0.113629790786758,0.110854570348903,0.111281258284864
521,56.590391544118,2020-09-02 15:00:00,0.123047304869068,0.310106704798501,0.497241956199886,0.518729132202911,0.429156509196377,0.334486971989079,0.320727262033497,0.274811585313662,0.22310996068434,0.163588517603529,0.154852228258079,0.148494917501637,0.141068350874243,0.124885187927382,0.111314698893266,0.110169168243853,0.110942142446551
522,56.3730625,2020-09-02 15:30:00,0.11633949971206,0.309896768119097,0.496325161399015,0.516891797036826,0.425741437824669,0.329213055564464,0.31589091276343,0.269956597865482,0.217806853819335,0.158929179318944,0.150473497465038,0.144091464958611,0.136928615055915,0.121428287768954,0.110307344456494,0.111090130717797,0.112847623810638
523,56.700624999999995,2020-09-02 16:00:00,0.126110161092311,0.309683531786104,0.495386927859806,0.514989815485029,0.422230717910384,0.32381607045136,0.310949485937886,0.26501036197163,0.212465079256376,0.154286195894576,0.146096876871756,0.139676278247194,0.132691710713516,0.117745235039973,0.108167338216615,0.10926627110275,0.11000998619853
524,56.706363970588,2020-09-02 16:30:00,0.125966311521101,0.309496378843379,0.494514092102527,0.513106667963416,0.418731225918285,0.318575476224406,0.306185052287838,0.260379276630254,0.207517155757915,0.150216192341962,0.142397444223731,0.13602796952238,0.129557674066443,0.11548120980094,0.108513061584697,0.111616786369674,0.114106707784285
525,56.628263071895,2020-09-02 17:00:00,0.123376260764993,0.309316627044939,0.493652871306514,0.511190494048035,0.415179076334377,0.313332363828105,0.301434574291558,0.255821987197724,0.202703293716502,0.146361823324948,0.138931627994399,0.132629808594974,0.126709414331648,0.113484832310461,0.10874194708564,0.113002544187976,0.115750656271034
526,56.621555555556,2020-09-02 17:30:00,0.122678883208433,0.309139733184973,0.492789921597941,0.509227024066392,0.411556879034152,0.308047599265443,0.296657154582202,0.251278047588488,0.19795912144852,0.142630837307927,0.13558442181264,0.129348231617267,0.123941186190004,0.111479804508014,0.108381030057187,0.112923404252637,0.115030568486002
527,56.028112745098,2020-09-03 09:30:00,0.097867717089602,0.308968822674965,0.491934800088983,0.507224572435235,0.407877170889365,0.302759452485518,0.29189007830472,0.246798515714711,0.193338597062594,0.139085607450046,0.132430008299292,0.126268478649879,0.121385901679975,0.109655760539531,0.107956361876354,0.11262038401144,0.114341791305894
528,56.084333333333,2020-09-03 10:00:00,0.100150326113927,0.30877416157028,0.490977865329189,0.505072997201503,0.403938792697746,0.296957836819059,0.28665859871715,0.241758116324542,0.188184017193029,0.134839568739246,0.128410516077363,0.122168566296656,0.117213401368284,0.105563095486696,0.102518917631564,0.103561392937754,0.100530763594741
529,56.212388888889,2020-09-03 10:30:00,0.103748720223074,0.308591456718218,0.490044522711962,0.502890473291786,0.399953766038005,0.291205122149382,0.281489370444605,0.236863839139029,0.183243769686711,0.130904126014512,0.124740255250105,0.118456542090877,0.113586520853376,0.102186336872583,0.098782233639331,0.098757558183578,0.095884049054112
530,56.460307017544004,2020-09-03 11:00:00,0.109780707576207,0.308422349364443,0.489140605761595,0.500682748884073,0.395933284591943,0.285536792768367,0.27641520648973,0.232155535664747,0.178555092085135,0.127311280759329,0.12145293528315,0.11516862549198,0.110550376980614,0.099562159165499,0.096613741887916,0.097039535369508,0.095830874321227
531,56.546751461988,2020-09-03 11:30:00,0.11298267496991,0.308270097490101,0.48827751541024,0.498461961993309,0.391898560322753,0.280013420839219,0.271493420632347,0.227704714923792,0.174186101084763,0.124129762057218,0.118626277309665,0.112391407018829,0.10822649868987,0.097830543644274,0.096135810958895,0.098080507935471,0.099036400062022
532,56.73979876161,2020-09-03 12:00:00,0.116387686982261,0.308129102545712,0.487439928710439,0.49621269864636,0.387830973549846,0.274589002906507,0.266676227033275,0.223438202174421,0.170058920006256,0.121248433422098,0.116123545181258,0.109966087956969,0.106354022443017,0.0966179787451,0.096400151170052,0.099838874496222,0.102110398061804
533,56.76484502924,2020-09-03 12:30:00,0.119003091498948,0.307999084138522,0.48662811777453,0.493935279266609,0.383734715652886,0.26927766593963,0.261975208890958,0.219364946043432,0.166178569708305,0.118661158580683,0.113934936614335,0.107880227487736,0.104907132048755,0.095880896420532,0.097277166625686,0.102113932450299,0.105241043037643
534,56.819406432749,2020-09-03 13:00:00,0.120704619610614,0.307878243633676,0.485837418672361,0.491624663552467,0.379605874917437,0.264071374251758,0.257380196779403,0.215464615976016,0.162520425512405,0.116326585480449,0.112009219850408,0.106074361665297,0.103789598376893,0.095484939750264,0.098468201251024,0.104431951972253,0.107972505649529
535,57.266805555556004,2020-09-03 13:30:00,0.133613531779604,0.307764741003753,0.485062675686757,0.489274933482473,0.375438928679803,0.258957542718474,0.252876705087658,0.211711915077568,0.159055108538612,0.114199621081984,0.110291587628841,0.104485493809354,0.102903523466431,0.095299026685882,0.099717575379104,0.106455245295125,0.110042670582748
536,57.22801754386,2020-09-03 14:00:00,0.131661725209638,0.307674431247154,0.484358884619955,0.486948564184573,0.371338366727255,0.254206529047816,0.248727534166311,0.208444738947092,0.156117992847341,0.11267712248267,0.109254927765454,0.103653409983013,0.103063892530988,0.096406051389184,0.103293217413972,0.112284223672888,0.117915189395133
537,57.502074561404,2020-09-03 14:30:00,0.140652507881569,0.30758486777629,0.48365143207657,0.484562277533013,0.367173878897999,0.249475913076567,0.244594748479306,0.20520995401965,0.15324456867507,0.111180599327134,0.108205297206998,0.102783575213164,0.103054612793123,0.097168765567644,0.105628653398704,0.115171619303916,0.120180502775184
538,57.593470760234,2020-09-03 15:00:00,0.141007609941382,0.307511071814382,0.482993859999049,0.482177888458109,0.363051981959672,0.245038517276535,0.240743719934073,0.202346976094433,0.150774666793351,0.110118181151894,0.107632092472471,0.102436133045666,0.103725560661898,0.098732539609564,0.109261630093126,0.120162368848949,0.126032133708306
539,57.665722222222,2020-09-03 15:30:00,0.146258445161343,0.307440557086336,0.482343078244754,0.479745766804927,0.358893675155029,0.240686231028296,0.236968944279758,0.199581996427883,0.148425211938731,0.109137863815357,0.107113666906736,0.102129015035204,0.104348823343551,0.100124235590347,0.11211523044807,0.123357466107591,0.128696349608428
540,57.575583333333,2020-09-03 16:00:00,0.143139800456736,0.307379554234396,0.481722611683891,0.477294071258216,0.35475147201014,0.236548707636831,0.233395608384498,0.197070104401527,0.146349811535202,0.108422593077341,0.106870510118401,0.102115131886756,0.105308505356953,0.101867038951802,0.115387128710023,0.127208941450711,0.132688773391135
541,58.026416666667,2020-09-03 16:30:00,0.160115531599257,0.307316832774824,0.481091400867403,0.474772700013374,0.350541842921699,0.232411500484819,0.229813148580982,0.194538587295235,0.144268802297687,0.107632286793953,0.106497309711928,0.101932508198393,0.105921663085115,0.103060062114921,0.1172449814819,0.128452058386684,0.132665863270101
542,58.444055555556,2020-09-03 17:00:00,0.174267496899862,0.307277405697729,0.480546072512517,0.472302703333854,0.346484770905866,0.228814697702655,0.226746831367029,0.192643876747238,0.142843736805088,0.107561010472588,0.10694552669889,0.10266836745916,0.10780152171848,0.105855833453437,0.122217505564061,0.135357878784995,0.141969723084383
543,59.601318627451,2020-09-03 17:30:00,0.222952358777931,0.307255332436329,0.480071312452087,0.469870638761008,0.34256323282178,0.225690878005432,0.224130717809321,0.191287454985689,0.141969769403813,0.108071131444819,0.108049560509878,0.10413199819806,0.110631896538346,0.109802513997768,0.129047965585049,0.144790091499734,0.153727234616005
544,58.986972222222,2020-09-04 09:30:00,0.186077794943259,0.307279874925378,0.479824956589219,0.467697770023513,0.339202183602426,0.224030485174759,0.222943499996316,0.191666027452088,0.142910558815387,0.110707135819346,0.111678233207771,0.108459884050202,0.117398789452248,0.11880052090866,0.145090836314804,0.168883899208748,0.18604810821781
545,58.670985294118005,2020-09-04 10:00:00,0.172647732620454,0.307266233196461,0.479412432293039,0.465229544752235,0.335295405907547,0.221224280638487,0.220655057207999,0.19069467441008,0.142342170947213,0.111294466840403,0.112779706772084,0.109861979176012,0.119947842957254,0.122098440445999,0.148901518562401,0.169527390438202,0.178664249139238
546,58.719156250000005,2020-09-04 10:30:00,0.175877253020375,0.307241547134132,0.478940296229726,0.462627933474373,0.33121418048212,0.218117136945068,0.218059623417379,0.189310057715364,0.141340418099751,0.111284589085847,0.113131646689769,0.110392333182731,0.121150473242457,0.123540708254012,0.14896839321517,0.164998863655455,0.16810213938341
547,59.064,2020-09-04 11:00:00,0.190723955007637,0.307220405523532,0.478485241429033,0.459995032074813,0.327157316046386,0.215184867202567,0.215619518236565,0.188083489279283,0.14049575975789,0.111400006685645,0.113605737386925,0.111050273084737,0.12248227557377,0.125137184026171,0.149696303787291,0.163374541517642,0.165401324391415
548,59.122382352940996,2020-09-04 11:30:00,0.193324451593415,0.307211799236179,0.478099657716052,0.457406766537165,0.323276507961533,0.212763004499167,0.213659970481439,0.187404146331014,0.140204477477648,0.112113947076328,0.114769420896879,0.112484003630097,0.124873258756695,0.128122153159466,0.153428195639225,0.167820860474347,0.172485042921505
549,58.519981617647005,2020-09-04 12:00:00,0.168013541828487,0.307205189551547,0.477727287730826,0.454786774567438,0.31942525226954,0.210489754505732,0.211829946279364,0.186838960937428,0.140016474752259,0.112880229175613,0.115967182632979,0.113943703352424,0.12722951271519,0.131011415506439,0.156860017324936,0.171515653757971,0.176922381202479
550,58.744455882352995,2020-09-04 12:30:00,0.177265161258879,0.307178102157645,0.477241672391315,0.451949159334939,0.315238535924538,0.207542932651616,0.209335021235511,0.185438101117192,0.138964418684769,0.112553854204358,0.115834120509846,0.113873138158327,0.127325822493945,0.130844785799295,0.154111829948991,0.164517739400825,0.164785455404491
551,58.820979166667,2020-09-04 13:00:00,0.180591629413687,0.307159739297508,0.476800176214405,0.44912011942711,0.31117053191487,0.204955029121619,0.2071708295507,0.184400597583744,0.13827660073189,0.112613626715524,0.116143859226511,0.114301433574586,0.128128619393259,0.131657074012294,0.153931121658504,0.163555645231971,0.164732087805403
552,59.057970588234994,2020-09-04 13:30:00,0.189428861946862,0.307144529879034,0.47637536250495,0.446261835760664,0.307148505492964,0.202545866033276,0.205164288996541,0.183515203668816,0.137735619638848,0.112798284371285,0.116584281388606,0.114871629031607,0.129108851966694,0.132713889487118,0.154490579405085,0.164171304336169,0.166541953686046
553,59.339141544118,2020-09-04 14:00:00,0.202594687123093,0.307136375811935,0.475991597639313,0.443414219021335,0.303256090165802,0.200480721194357,0.203474699462542,0.182966483687729,0.137527280226396,0.113327586657202,0.117418342494368,0.115883869340861,0.130693421241964,0.134578558075878,0.156805194081136,0.16779197967843,0.172203953393434
554,59.123366666667,2020-09-04 14:30:00,0.19160511070841,0.307137298791457,0.475667218977487,0.440611416928349,0.299565603035764,0.19888840295557,0.202227373405679,0.182895489748407,0.137794531693943,0.114369403306891,0.118847100586148,0.117567160624987,0.133192230988848,0.137644607119094,0.161436854176428,0.174896570364846,0.181934343463708
555,58.421738970588,2020-09-04 15:00:00,0.16369637278651,0.307130465565906,0.47529527071218,0.437683252924313,0.295725963079909,0.197009703257149,0.200691137000188,0.18244354870232,0.137652485524499,0.11486617170076,0.119603426839924,0.118473598691543,0.134536447515347,0.139124300697389,0.162619855672318,0.175194887134499,0.179915076692637
556,58.438705882353,2020-09-04 15:30:00,0.15700774061903,0.30710164508901,0.474799496023612,0.434500754862459,0.291478879016872,0.19433306096512,0.198378968061992,0.181055651478412,0.136558870938598,0.11420402310122,0.118966849309291,0.117785928085117,0.133565430196021,0.137494467473863,0.157628680019409,0.165195912703052,0.163647306369645
557,58.897856617647,2020-09-04 16:00:00,0.178568342065314,0.307067756790524,0.474275066798694,0.431213182841053,0.287139200277161,0.191535146750896,0.195938077690306,0.179493986148766,0.135296523460262,0.113325991795199,0.118068839737664,0.116799945076213,0.132179163974868,0.135379826306436,0.152379321700677,0.15660042576102,0.153069697736719
558,59.328088235294004,2020-09-04 16:30:00,0.196640058265708,0.307053064482209,0.473849166421199,0.428036158982978,0.283152383931985,0.189501975835184,0.194210603295715,0.178725696601766,0.134822971512349,0.113344164461705,0.118227302749776,0.117017514746693,0.132562218740046,0.135723163633434,0.152817095353553,0.159089362306085,0.160427987932576
559,59.627006535948,2020-09-04 17:00:00,0.20776941054181,0.307051385914491,0.473503805074297,0.424951790955894,0.279481613775673,0.188115284820057,0.193088750825727,0.178616479421725,0.135005263941084,0.114098559249209,0.119252795829486,0.11822050583526,0.134343541787473,0.137949236938662,0.157018580382586,0.16727107744598,0.173576998776706
560,60.589117647059,2020-09-04 17:30:00,0.249762816310735,0.307056227698722,0.47320722859748,0.421912790038009,0.276025223653522,0.187137769464296,0.192348670002127,0.178902954176271,0.135574820654769,0.115267254078857,0.120760053450442,0.119967390461035,0.136857652559107,0.141118922702906,0.16267787813897,0.176448981075024,0.185354961419542
561,60.042941176471,2020-09-07 09:30:00,0.194311779531885,0.307079756569788,0.473087698538498,0.419174628828739,0.273326660927577,0.187577140498547,0.192968411390758,0.180693538221967,0.137695544285732,0.118251288099747,0.124437799043837,0.12418871740166,0.142761678548867,0.148754452320425,0.1764777720972,0.198024808256705,0.214074835107698
562,60.502777777778,2020-09-07 10:00:00,0.215627840889288,0.307022578154979,0.472701666851851,0.41568516865742,0.269070843699058,0.185468877881029,0.191318445142815,0.180140301205595,0.137134096355538,0.117708763564586,0.123894077712337,0.123568679741406,0.14229313574962,0.148042568821899,0.173747994729339,0.1894283153591,0.193975330604035
563,60.525735294118,2020-09-07 10:30:00,0.21724199441571,0.306958615589581,0.472395116760383,0.412304368761257,0.26518855366396,0.184080456541947,0.1903299600566,0.180297343101652,0.137280350236061,0.117979898663761,0.124305973755107,0.124040874781896,0.14339915274999,0.14951523514265,0.175991407186708,0.191700749855582,0.196995346747359
564,60.676323529411995,2020-09-07 11:00:00,0.22443482411357,0.306895188055501,0.472094005982698,0.40888932863791,0.261369522342564,0.182791652087325,0.189420260030287,0.180497224695775,0.137466513695704,0.118285763997498,0.12475138413287,0.124550321179256,0.144513667018063,0.150973111720315,0.178068605896016,0.193691497499368,0.19916585433603
565,60.588611111111,2020-09-07 11:30:00,0.220115782842872,0.306829300022967,0.47181834684002,0.405486634873801,0.257712129434138,0.18177136122145,0.188749345659729,0.180920650944635,0.137874159687641,0.118837571881856,0.125481022839056,0.125383609318305,0.146052525417812,0.152988189744631,0.181184820707518,0.197532051111382,0.204045441594883
566,60.718416666667,2020-09-07 12:00:00,0.225616315522881,0.306766994064933,0.471526572528122,0.402007791693017,0.25402331784869,0.180654180380227,0.187973440007977,0.181180836007786,0.138112376977361,0.119178374173437,0.125952873331456,0.125920692250719,0.147118645477398,0.154322368349147,0.182702892847698,0.198348122997038,0.203745472209822
567,60.997935661765,2020-09-07 12:30:00,0.240002627681572,0.306702829921797,0.471253857512194,0.398534228040989,0.250476981538023,0.179748608532335,0.187383444446423,0.181606051788338,0.138513502686352,0.119698158411383,0.126630565841423,0.126692226058125,0.148487244282676,0.15605589305809,0.185029150496171,0.200841863325757,0.206633992123958
568,60.962669934641,2020-09-07 13:00:00,0.238469143882411,0.306630740659736,0.471030804652106,0.395145608977945,0.24723834295247,0.179325825109607,0.187236468896403,0.182481754486104,0.139368123250942,0.120736403022647,0.127917711421067,0.128159686370315,0.150811579035299,0.159075650198666,0.189877796591974,0.207640500246248,0.215814079667017
569,60.900318885449,2020-09-07 13:30:00,0.230440160163369,0.306560975862427,0.47080162400447,0.391712717982093,0.24402209498335,0.178866951808236,0.187044644538734,0.18326314774058,0.140118298465863,0.121633922434554,0.129029256165925,0.129423929326962,0.152794719014942,0.161580328740124,0.193325978962043,0.211302355657298,0.218880925844706
570,60.610586601307,2020-09-07 14:00:00,0.218794819882108,0.306497752224581,0.470543734996971,0.38817929595301,0.240708287351913,0.178169769007645,0.186617963912046,0.183743150205543,0.140554552753487,0.122148622807637,0.129679103578401,0.130158236268767,0.153980962387492,0.162958697462464,0.194311362733871,0.210641600951039,0.21574359681079
571,60.769,2020-09-07 14:30:00,0.225877008500774,0.306442644459307,0.47024399911802,0.384510306797316,0.237228200876471,0.177131964214805,0.185861177139658,0.183822234010558,0.140581991250561,0.122178326903736,0.12974982851722,0.130229673318868,0.154192312301298,0.162989528522208,0.192638470759033,0.205997438794911,0.207977318176915
572,60.736632352941,2020-09-07 15:00:00,0.225002901817588,0.306384215890945,0.469968512565198,0.380877268675161,0.233940595757693,0.176354595913669,0.185336947810199,0.184122928089596,0.140832692965414,0.122464589724981,0.130121528031732,0.130645759388594,0.154892936192476,0.163720808952454,0.192793259254,0.205648570410333,0.208527085479252
573,60.624068014706,2020-09-07 15:30:00,0.216730326876338,0.306327285349326,0.469689137113409,0.377210006189857,0.230693571699446,0.175577295750606,0.184802707886233,0.184379008300518,0.141036252778366,0.122690173083903,0.130418018190271,0.130975746773903,0.155456424779535,0.164270716987851,0.192720297012221,0.205101652249632,0.208268618383679
574,60.396583333333,2020-09-07 16:00:00,0.205545509048402,0.306276280988672,0.46937980459706,0.373437759182704,0.227341318545936,0.174566958375091,0.184041172713607,0.18435549779594,0.140956876817148,0.122582987629589,0.130318328704267,0.130852867558317,0.155358245629679,0.163917902309055,0.190933928555499,0.201759182075771,0.203599900806837
575,60.361382352941,2020-09-07 16:30:00,0.204404953147735,0.306232146812285,0.469029676547849,0.369528725207075,0.223824887898054,0.173241836219055,0.182976824095695,0.183974629961505,0.140522451513164,0.12206704626292,0.129735850607609,0.130179241472343,0.15446345797724,0.162492863768784,0.187228433153336,0.195645814700092,0.19546296243996
576,60.410861111111,2020-09-07 17:00:00,0.206981794273611,0.306189256895725,0.468674670163412,0.365583552456834,0.220349029761672,0.171930696837651,0.181914755253303,0.183570699274393,0.1400698529958,0.121535776479452,0.12913582187242,0.129487383951306,0.153555875594998,0.161103503845925,0.184084076460391,0.19140430515417,0.191330897901104
577,60.375,2020-09-07 17:30:00,0.206045125853487,0.30614565790606,0.468328114764046,0.361644123220987,0.216992772433788,0.170750921878978,0.180964120321727,0.183262311967811,0.139716551705841,0.121123677609514,0.128676343979984,0.128957770394125,0.152897525837098,0.160107550196587,0.182137829330996,0.189662136757072,0.190949803060309
578,59.514953216373996,2020-09-08 09:30:00,0.152129900826013,0.306103187057177,0.467977347809217,0.357676288071615,0.213683866136321,0.169586108748607,0.180017813963092,0.18293429073514,0.139347280815597,0.120696818782982,0.128199475155749,0.12840959239689,0.152220262914903,0.159119851987583,0.180412474743793,0.188226063460448,0.190262283857772
579,59.354502923977,2020-09-08 10:00:00,0.144249511218929,0.30606843480388,0.467410673584474,0.352970634533018,0.209101072601648,0.16659313959814,0.177431871600991,0.180898643014565,0.137290220785697,0.118324010263073,0.12546853665341,0.125292949331201,0.147857331317072,0.153099287698943,0.168226117203341,0.168222607428937,0.160647715131033
580,60.262213450292,2020-09-08 10:30:00,0.185902012221877,0.306036664571736,0.466813015490919,0.348136821593527,0.204423352081939,0.163461608627644,0.174705301584281,0.17870023904841,0.135111215408298,0.115857027893158,0.122639153543884,0.122070524396227,0.143370264274268,0.147049452641972,0.157151638205586,0.152936282380964,0.143631266588125
581,60.426666666667,2020-09-08 11:00:00,0.195157254194423,0.305986504716592,0.466368529062161,0.343765473614275,0.200735032615684,0.161754115762159,0.173254442096373,0.177841508048302,0.134212290896555,0.114826257119125,0.121469344878504,0.120742137043447,0.141826297688656,0.145265560746566,0.156442790578074,0.157676876918637,0.158505637254488
582,60.424228070175005,2020-09-08 11:30:00,0.192622502667175,0.305930732980465,0.465955070565284,0.33949094155138,0.197333144861585,0.160409610660252,0.17212424246647,0.17730199932675,0.133630163088338,0.114162415387223,0.12072774160461,0.119903837460982,0.141015526990798,0.144516791996842,0.157706999064772,0.163893317364423,0.169918352646218
583,60.750057017543995,2020-09-08 12:00:00,0.212322959674674,0.305877847833772,0.465531579870548,0.335176124086779,0.19395305536289,0.159036772195878,0.170958901638991,0.176703309903921,0.132997627947745,0.113449190602593,0.119928724565612,0.119000828307717,0.140096117814805,0.143605409232213,0.158183692740449,0.16689333339598,0.173467065657813
584,61.178638888889,2020-09-08 12:30:00,0.235615194796401,0.305809551694342,0.465172981418258,0.331105387719563,0.191109412465834,0.158357250236512,0.170419361343174,0.176744935870521,0.132992912021362,0.113450855925348,0.11996462099224,0.119051574929256,0.140581728706595,0.14463476941292,0.162490307522728,0.175730202656696,0.185662881283408
585,61.183638888889,2020-09-08 13:00:00,0.23383757524226,0.305718754107554,0.46488702411749,0.327338380926527,0.188888616026901,0.158465452921366,0.170599697792885,0.177524293421372,0.133718697802491,0.114285900784619,0.12097830470697,0.120219146661603,0.142664296345073,0.147816490691876,0.170622093198859,0.189607770544947,0.203634323864485
586,61.371540935672996,2020-09-08 13:30:00,0.246480766295607,0.305631563723002,0.46459394567667,0.323560266331023,0.186689792249955,0.158502185958235,0.170712210145046,0.178206701866434,0.134340839530109,0.114987856335544,0.121829766047103,0.121198718971088,0.144417248244209,0.150451332463821,0.176609236360369,0.197648269977476,0.210387174905375
587,62.226381578947,2020-09-08 14:00:00,0.292786554834198,0.305531144748648,0.464337636733413,0.319966266504033,0.184859422184855,0.15894521939032,0.171198433456929,0.179259670054343,0.135330719445132,0.116104606548124,0.123167131615513,0.122732328486845,0.146920572986883,0.154048350617458,0.183914097448761,0.207238809221158,0.220218893271447
588,62.672555555555995,2020-09-08 14:30:00,0.322825753113039,0.305368238305671,0.464210218991934,0.317020398119998,0.184214911393386,0.16089550453537,0.173090548723057,0.181774983415396,0.137826740462124,0.118983952889815,0.126599381217473,0.126664211502776,0.152751558280743,0.162127903809655,0.199540733949661,0.230266530132361,0.250127727901429
589,62.770861111111,2020-09-08 15:00:00,0.32818231715732,0.3051591010224,0.4641582719296,0.314513223048643,0.184330482872757,0.16373299542646,0.17582825247738,0.185161276401021,0.141244463330036,0.122945060172598,0.131322782621453,0.132073344453433,0.160497757859221,0.172667831257873,0.218440055224779,0.255929357857826,0.279819814264879
590,63.04903801169599,2020-09-08 15:30:00,0.346498155854487,0.304944422015203,0.464117746608685,0.312110631241212,0.184564123922168,0.166569804300322,0.178579209083337,0.188536638658517,0.144639865542912,0.126841660202191,0.135956849057278,0.137374135111551,0.167943310095297,0.182617304996859,0.234419413167114,0.273915458569269,0.295512597300202
591,62.850583333333,2020-09-08 16:00:00,0.331634660048579,0.304700235630197,0.464119412149233,0.309995657900337,0.185233816060431,0.16983699073658,0.181752577674284,0.192337672671124,0.148499658638776,0.131277444370388,0.141233267327166,0.143408679095222,0.176245812454506,0.193592460688479,0.251093588081499,0.292074234325216,0.312579186649764
592,62.68394736842101,2020-09-08 16:30:00,0.321483180929112,0.304487763663826,0.464083832678097,0.307700960070473,0.185492350178062,0.172406153029477,0.184276767350834,0.195427902889451,0.15156671443472,0.134704591316617,0.145280013552825,0.148024993148604,0.182490686714993,0.20158554905385,0.26074057109602,0.297654057273111,0.311405809517672
593,62.952273391813,2020-09-08 17:00:00,0.341004322241949,0.304297172049991,0.464021695087001,0.305292522178763,0.185478640041917,0.174488318679058,0.186349153680984,0.19801966328041,0.154082833873168,0.137436063162472,0.148482073401233,0.151667873747662,0.187322410133065,0.207533138747635,0.266009027246493,0.297267533599075,0.305161008818913
594,63.12151754386,2020-09-08 17:30:00,0.352347656967231,0.304073795271551,0.464004632769071,0.303201844540928,0.185937701070391,0.177070607143786,0.188901823190633,0.201102303363783,0.157144742040041,0.140825934942912,0.152474968542562,0.156218807688454,0.193324298788405,0.215062887251972,0.274514764466021,0.304396388381261,0.313495403114949
595,64.40075,2020-09-09 09:30:00,0.431600403493676,0.303832206056874,0.464012083051684,0.301310502212135,0.186646436945753,0.17985698520398,0.191657457131435,0.204383478513257,0.160434242496736,0.144482892961504,0.156786499626924,0.161134675944074,0.199738105318636,0.223098005725312,0.283753662264186,0.313135043412658,0.3234706833024
596,64.162277777778,2020-09-09 10:00:00,0.413801769390841,0.303320893805263,0.464103600310465,0.300373530056853,0.18891829121753,0.184649478447054,0.196371920423288,0.209814671422731,0.16614920080779,0.151094775270711,0.164685642809961,0.170197380622482,0.21180107988823,0.239196316208713,0.308857500392938,0.348609366420503,0.372378253650245
597,63.994499999999995,2020-09-09 10:30:00,0.402237230869615,0.302864331153645,0.46416120318379,0.299194668893853,0.190615045275897,0.188548871840789,0.200240766068184,0.214325340788957,0.1707970208885,0.15632271914675,0.170883889924568,0.177296643163194,0.221099228773151,0.251254253577187,0.324179516933548,0.363441508541724,0.382791083142661
598,64.10386111111099,2020-09-09 11:00:00,0.405944684193418,0.302445095937664,0.464195726209416,0.297868849615196,0.191931890846371,0.191836490794238,0.203532432714655,0.218204078852406,0.174723318767916,0.160624095560539,0.175948408446092,0.1830879145888,0.228547158429787,0.260591497933225,0.333421814872211,0.36805772099373,0.380531958686872
599,63.92613596491201,2020-09-09 11:30:00,0.393761607652922,0.302022906406473,0.46423445445401,0.296622087334652,0.193259484939593,0.195027821818032,0.206739332574202,0.221977889668851,0.178552826242099,0.164802691772819,0.180862119195922,0.188705600433861,0.235674203899268,0.269403995746246,0.341521212380448,0.372327406906053,0.381666480147203
600,63.856660818712996,2020-09-09 12:00:00,0.38737565204604,0.301638802213039,0.464248956934035,0.295218559261777,0.194219909016128,0.197656016362526,0.209412639125054,0.225169030182,0.181716319001136,0.168134242428794,0.184744361850551,0.193133845271001,0.241155885976204,0.275819011082521,0.344995221051234,0.370212499054275,0.375135005442939
601,64.036333333333,2020-09-09 12:30:00,0.401104430992055,0.301276852550722,0.464249475492321,0.29374622750878,0.194972552063437,0.199937187542286,0.211757597804994,0.227997523467462,0.184474576728103,0.170957431107684,0.18801037910559,0.196852194727137,0.245651236340237,0.280809304561728,0.346219226642689,0.366415469821139,0.368672352140916
602,64.142464912281,2020-09-09 13:00:00,0.40899271057942,0.300883999971001,0.464271989905933,0.29250762179,0.195998945554348,0.202479037835865,0.214353007781866,0.231080998708853,0.1875620626378,0.174210910402055,0.191801408134737,0.201177875465683,0.250916408632269,0.286916595382967,0.350341146627309,0.36933494710826,0.373731258031593
603,64.053558823529,2020-09-09 13:30:00,0.401740898657313,0.300475405912918,0.464305737838937,0.291411898620083,0.197148064139096,0.205094571938175,0.217021479064921,0.234231721296402,0.190758416693114,0.177612928709985,0.195774641913041,0.20571509657175,0.256416163095241,0.293348719323316,0.355400613310072,0.374180166470055,0.380385637069679
604,63.392500000000005,2020-09-09 14:00:00,0.3557484380193,0.300091669690505,0.464324396193765,0.29022679784437,0.198060484750678,0.207344893327372,0.21934280522321,0.237002468615754,0.193521459825651,0.180465268705205,0.199079686629771,0.209481724713563,0.260860530583166,0.298241255007733,0.35764152739101,0.37432783884349,0.379025882296068
605,63.234750000000005,2020-09-09 14:30:00,0.3452257723428,0.299833365486714,0.464257295430203,0.288360846134655,0.197870204777714,0.208187804466942,0.220330513365409,0.238345726057109,0.194606186310143,0.18119053997117,0.199811413899866,0.210278424220638,0.261333681900898,0.297359800584933,0.348931401940462,0.356875933385087,0.352339849276957
606,62.982185672515,2020-09-09 15:00:00,0.327716045636962,0.299604417648448,0.464167468549004,0.286365867325123,0.197440546206162,0.20869489344461,0.220998445616575,0.239340509332512,0.195301976870679,0.18144770803001,0.199986259463622,0.210435300449275,0.260978073067054,0.295401154341741,0.3397451984629,0.342068851854873,0.334972893442798
607,62.568083333333,2020-09-09 15:30:00,0.299606698420294,0.299420941162199,0.464040357684607,0.284131721173108,0.196625987532999,0.208699720542336,0.221192513740401,0.23982543839106,0.195425862802906,0.181013699470658,0.199339544436077,0.20964740864023,0.259379381883751,0.291762045112007,0.328698391107876,0.326332121501801,0.317719525126483
608,62.371972222222006,2020-09-09 16:00:00,0.286229983327397,0.299305022454833,0.463851300765851,0.281486761978195,0.195206795757273,0.207952580569752,0.220685127531621,0.239563682285321,0.194721258226731,0.179585278006609,0.197516536353186,0.207506819258155,0.2559668061846,0.2856085583212,0.314024620604652,0.306211527398788,0.294716259514425
609,61.710548245614,2020-09-09 16:30:00,0.241336013210794,0.299219350563882,0.463629747936373,0.278665153518632,0.19353155306922,0.206877175760641,0.219868325379544,0.238969825309314,0.193664230756854,0.17776106662571,0.195235201320427,0.204842959825507,0.251895618891113,0.278715773912505,0.29964953369626,0.288759303640746,0.277419503335007
610,61.75348099415201,2020-09-09 17:00:00,0.245124601902266,0.299224552454541,0.463295313817233,0.275134941947478,0.190904143002488,0.204670595783222,0.218018034365305,0.237292265495427,0.191459154251094,0.174603973143531,0.191402629209225,0.200398922532511,0.245343431879656,0.26831476823793,0.27923838232888,0.261851288852828,0.245502634369403
611,61.659020467836,2020-09-09 17:30:00,0.236962068138847,0.299221080777737,0.462968442783085,0.271712743330184,0.188435337110983,0.202633221280694,0.21630802658535,0.23575479358362,0.189423160910937,0.171694442820152,0.187872818637159,0.196310240497318,0.239409529474046,0.259200109250426,0.263807464233732,0.24621819604828,0.233692663648291
612,61.572979532164,2020-09-10 09:30:00,0.220489485301756,0.299231407976351,0.462617746982807,0.268192112545761,0.185851822569029,0.200448919708017,0.214455292194593,0.23406427951925,0.187248223471154,0.168668236279693,0.184221052546049,0.192087836421339,0.233364567089254,0.25019770586574,0.24996376606911,0.23348341918477,0.224140631421845
613,61.740245614035004,2020-09-10 10:00:00,0.228317803746837,0.299229836226056,0.462182798701225,0.264217199546388,0.182705071026263,0.197687783959779,0.212104425462804,0.231917216001866,0.1845680376898,0.165035231666521,0.179889619388679,0.187108580541406,0.226484339418185,0.240345147810454,0.235454473230946,0.219249076939248,0.210598734928795
614,61.959989766082,2020-09-10 10:30:00,0.242062746755543,0.299210708575517,0.4617647598983,0.260428768538216,0.179822999766085,0.195215562333648,0.209995664292559,0.230013590171692,0.182161691277992,0.161770779258108,0.175994992454872,0.182635467633079,0.220442096266696,0.232027728679634,0.225401575135366,0.212905923144419,0.208847489712608
615,61.924138888889,2020-09-10 11:00:00,0.241604158485261,0.299160545924821,0.461376825403933,0.256940102746808,0.177340974394611,0.193183211245805,0.208263941095101,0.228491475715639,0.180170623741521,0.159035172112239,0.17272222044236,0.178880286698175,0.215540721749697,0.225631346131251,0.220053667566914,0.213630556296836,0.215420623178652
616,61.748994152047004,2020-09-10 11:30:00,0.230549630788656,0.299110912306605,0.460984812187746,0.253494150341301,0.174924885043797,0.191208445992216,0.206572739066093,0.227004202469282,0.178238308849674,0.156411809469008,0.16958997265894,0.175289321567144,0.210924678031344,0.21977992661083,0.215705187903866,0.213909826311354,0.218016630898411
617,61.581106725146,2020-09-10 12:00:00,0.219705753067801,0.299085240125549,0.460563566539293,0.249891404019127,0.172324934512767,0.189009180292412,0.204673251771982,0.225296896230415,0.176104307961461,0.153599035735868,0.166249745288062,0.171462164228083,0.205981103943441,0.213522737948458,0.210105964929069,0.21024019455867,0.213214718803774
618,61.575052631579005,2020-09-10 12:30:00,0.216315295897477,0.299081654442764,0.4601125483827,0.246132146368304,0.169548718688773,0.186596879031651,0.202575944030842,0.223381607116217,0.173785642798018,0.150620771488083,0.162730564392609,0.167432548078676,0.200756808299689,0.206935432133718,0.203578297985462,0.20416906446655,0.205324811291402
619,61.709235380117,2020-09-10 13:00:00,0.226527239005938,0.299083748710106,0.459649873686268,0.242360473202567,0.16677755319044,0.184176394645578,0.200460431042303,0.221442295776118,0.171469703910245,0.147692581017985,0.159280009906211,0.163484535703966,0.195687052625705,0.200678387924801,0.197741215223323,0.199142274217773,0.200060910258615
620,61.655959064327,2020-09-10 13:30:00,0.222586534402408,0.299062878661608,0.459209260807355,0.238851063795603,0.164342711839968,0.182116916830712,0.198650559810312,0.219808295178479,0.169485783293452,0.145186766476962,0.156324257806019,0.16010631854495,0.191519696893921,0.195856239243871,0.195038372460422,0.199441236611985,0.203177030599485
621,61.216878654971005,2020-09-10 14:00:00,0.194331491309415,0.299049472108584,0.458755813545395,0.235318706100209,0.161891438558444,0.180023402446034,0.196801442639608,0.218128747407908,0.167479701123362,0.142694516718855,0.15339311475836,0.156758356144584,0.187410224733816,0.191153888442139,0.192127267632521,0.198257906278292,0.202418701447347
622,60.841166666667,2020-09-10 14:30:00,0.172699872605262,0.299091512209431,0.458226197555807,0.23125209760432,0.158819968701563,0.17722919527688,0.194331804869751,0.215816477736935,0.164875368620191,0.139570197296156,0.149750873246071,0.152598699607136,0.182038954405023,0.184589287126852,0.184501946780934,0.187880441755769,0.187117546781231
623,61.12043128655,2020-09-10 15:00:00,0.188061131685469,0.299169316681371,0.457632117124537,0.226777290929235,0.155302183644682,0.173934547844394,0.191417579712452,0.21305333893954,0.161872637971804,0.136059219736931,0.145685813748037,0.147959668472082,0.175910765289612,0.17696278949006,0.174481563586765,0.174028033733032,0.169062459474625
624,60.984055555556,2020-09-10 15:30:00,0.181560174427257,0.299217815544829,0.457078335211209,0.222703234840363,0.152286052357723,0.171179832876446,0.188956028728403,0.210740657357403,0.159334567060627,0.133109815824249,0.142264845120425,0.144059397266865,0.170991554094084,0.17125215719715,0.169322522384834,0.170351228894749,0.169196562859563
625,61.043666666667,2020-09-10 16:00:00,0.1852784544636,0.299275684209955,0.456502920749778,0.218546787019764,0.149202024307543,0.168339627467177,0.186409267149507,0.208338648106795,0.156743009634254,0.130146993539482,0.138839569221638,0.14015712111205,0.166071332299371,0.165580015970007,0.164028147533995,0.165819158733516,0.165825874920208
626,61.532846491228,2020-09-10 16:30:00,0.210776300909133,0.299324536118769,0.455934265255832,0.214541821521967,0.146319130626459,0.165707603041232,0.184030827646734,0.206101063460814,0.154340039194867,0.127434689463248,0.135707012724152,0.136591679577008,0.161692876195684,0.160747038323311,0.160501077644487,0.164172290600615,0.166286040591865
627,62.571972222221994,2020-09-10 17:00:00,0.277078953085771,0.299321574681986,0.455428724085509,0.211198747636873,0.144213351284825,0.163911064626927,0.182366867883715,0.204574082944964,0.152651187640169,0.125550424626776,0.133523193799402,0.134112088532607,0.159029318922443,0.158442599135221,0.162435088772172,0.171737140519818,0.17991793048737
628,63.141583333333,2020-09-10 17:30:00,0.321494729192705,0.299157895095863,0.455061272996515,0.209465119383917,0.143965715317899,0.164139974361838,0.182479388590869,0.204830035976217,0.152783036464082,0.125777152804431,0.133790091166105,0.134441590672545,0.160604046759863,0.162198940358684,0.176854044102364,0.19956638537741,0.221374723365498
629,63.273710526316,2020-09-11 09:30:00,0.313001192987286,0.298867339441389,0.454761670571573,0.208799335450371,0.144920341245712,0.165678165722507,0.183770850730682,0.206277888571212,0.154188370662187,0.127511509208388,0.135836397656493,0.136814669443229,0.165055194241997,0.169851541586649,0.197330778607863,0.233060637126135,0.263601241848507
630,64.329888888889,2020-09-11 10:00:00,0.396142143102776,0.29852339880576,0.454371597871035,0.207644436480968,0.145201778135673,0.166519865308411,0.184460565446353,0.207180547739751,0.154891449665658,0.128250218161354,0.136670574310708,0.137796401831917,0.167684538048757,0.174913099679881,0.210695306245929,0.250037335275561,0.276194301202998
631,63.912315789474,2020-09-11 10:30:00,0.362000149663954,0.297872969672719,0.454044761877238,0.208379923175839,0.147638477102319,0.169729229087158,0.187298415059185,0.210272926144487,0.158023164079345,0.131935061247863,0.141014276468376,0.142820631719188,0.175942171364001,0.187810432624412,0.238700358255126,0.290905029441018,0.327235960588672
632,64.423861111111,2020-09-11 11:00:00,0.408258971056505,0.297364644268445,0.453690550437576,0.208314303215434,0.149017028440853,0.171727413007273,0.189057621317957,0.212260008872153,0.159902653483725,0.134035482959934,0.143454064441166,0.145647646475023,0.180921958917287,0.195751448711177,0.253538390319291,0.304104687873516,0.330498430049375
633,63.934638888889005,2020-09-11 11:30:00,0.365976352838749,0.296678726598332,0.453357302488987,0.209264662568277,0.151502278483878,0.174930091791573,0.191931794112285,0.215389557166958,0.163093569734573,0.137742706069628,0.147820562169472,0.150696429063607,0.188850894017915,0.207713249162794,0.275219470982979,0.329393510063083,0.357446325477125
634,64.117213450292,2020-09-11 12:00:00,0.383089408268577,0.296170063475207,0.452994758097775,0.209229661088182,0.152733244114914,0.176711142695216,0.193528825097833,0.21720885379299,0.164784398108384,0.139554909544025,0.149909205919392,0.153116708894608,0.192968554818953,0.213994458776166,0.283328506829324,0.329764057308856,0.345738724267322
635,64.244,2020-09-11 12:30:00,0.390655072054975,0.295598930177735,0.452636776969479,0.209561819172255,0.154314093508624,0.17885605835585,0.195468040122577,0.219376715127412,0.166878474752838,0.141853124944499,0.152578864319166,0.156206885561528,0.197924456981207,0.221365686392819,0.293352789243514,0.33617500046819,0.35000532055763
636,64.340815789474,2020-09-11 13:00:00,0.398329724962069,0.295002854253397,0.452276571559321,0.210034474749643,0.155979199375893,0.181071846166588,0.197484888549281,0.221623353827501,0.16907091806965,0.144259084497166,0.155377148967759,0.159445567817856,0.202983468719507,0.228762655162461,0.302900942491578,0.342942075330804,0.355990142188399
637,65.200758169935,2020-09-11 13:30:00,0.476495189426194,0.294380800029246,0.451913538555633,0.210642942819631,0.157724442401142,0.183355265895642,0.199576271584359,0.223946212819871,0.171360836317922,0.146773040862202,0.158304705349747,0.162833856960082,0.208151654329988,0.236206529739431,0.312103231687929,0.349981314314431,0.362790369648382
638,64.657833333333,2020-09-11 14:00:00,0.41838559037109,0.293428367586648,0.451562405809191,0.21291039997603,0.161328451657639,0.187689388217647,0.203587622382745,0.228256317878786,0.176073857988524,0.152374110459822,0.164976510994826,0.170549619276772,0.219018544076353,0.251719518458725,0.336958037306466,0.383958957196829,0.409751002573156
639,64.57811764705899,2020-09-11 14:30:00,0.418902051554487,0.292736765203991,0.451193272542167,0.21380236593205,0.163224289302115,0.190099735736916,0.205829406059411,0.230740438969205,0.178567638059395,0.155086618095664,0.168134932949912,0.17420740989351,0.224309612168193,0.259031041339896,0.343467323016576,0.383115495116652,0.397188326138328
640,64.939565972222,2020-09-11 15:00:00,0.453187827653316,0.292047852212017,0.450817384098623,0.214653379729051,0.165005185608004,0.192365882669779,0.20794908055965,0.233099331693065,0.18092583776539,0.157618886073174,0.171076725272959,0.177616360973483,0.229188552804896,0.265671307261392,0.348714828252721,0.38273081493369,0.391970356848447
641,65.62430555555599,2020-09-11 15:30:00,0.510886692500455,0.29121326878705,0.450440387218477,0.216180516013146,0.167498689233578,0.195406091043946,0.210797309035585,0.236214162896175,0.184225865782949,0.16135419912291,0.175477095419943,0.182713248832165,0.236256654941941,0.275444434085171,0.360481074767421,0.395336680818789,0.408908044338964
642,65.700962418301,2020-09-11 16:00:00,0.515893875691642,0.290124704189946,0.450057952008909,0.218836972059992,0.17124152130736,0.199827257955294,0.214965009544197,0.240709988453637,0.189315280147104,0.167429150278375,0.182738868251678,0.19112404933176,0.24754663487234,0.291216719951297,0.383343236669023,0.425662712363998,0.44931442152997
643,64.64287719298201,2020-09-11 16:30:00,0.420190723161542,0.289018812147208,0.449666584482679,0.221441310202228,0.174837396638111,0.204070342657691,0.218986869370148,0.245065612009167,0.194266806204295,0.173303726353097,0.189754098180882,0.199256067852433,0.258317206602865,0.306091707932501,0.402639039968023,0.446549182196627,0.469645528586624
644,64.77625730994201,2020-09-11 17:00:00,0.437659194712162,0.288348766429548,0.449262662221571,0.221938950515502,0.175929297463675,0.205518541975642,0.220401941899542,0.246711059589162,0.195801629398217,0.174687949665038,0.191297300249287,0.201060093187006,0.260669265671441,0.308455623149766,0.395883795283918,0.422857833462744,0.423991485103583
645,65.095705882353,2020-09-11 17:30:00,0.465633180385442,0.287602582920633,0.448853548454062,0.222757515935133,0.177344177715376,0.207310741104262,0.222136623452233,0.248686837983178,0.197762369117884,0.176631034059962,0.193519385881781,0.203650817715595,0.264065718204027,0.312434543708415,0.394302231121844,0.414445841835136,0.41383574673903
646,64.090578947368,2020-09-14 09:30:00,0.297807508827702,0.286730817531932,0.448437179432763,0.224091510622906,0.17930286325986,0.209692682206449,0.224424142691282,0.251238424083449,0.200471352403823,0.179556458466675,0.196937240771433,0.207627670251908,0.269273167472659,0.319129651597447,0.399287101984104,0.419701121834702,0.42514734516373
647,64.82838888888901,2020-09-14 10:00:00,0.391702658191298,0.286131882462151,0.447517547816477,0.220589153260291,0.175792341912778,0.206400727120365,0.221564502923721,0.248761275896385,0.196854131157914,0.174109381953092,0.190324735948913,0.200134690427747,0.260160183364053,0.305726863309068,0.365467376348042,0.358918133107177,0.333635330354719
648,65.053666666667,2020-09-14 10:30:00,0.41452450150733,0.284927893322534,0.446455408438982,0.218789048298934,0.173997230997506,0.204881131563971,0.220142878656853,0.247748983322078,0.194708027262815,0.170302282197417,0.185490424173466,0.194695146207498,0.254623960152184,0.299110620420305,0.353727659933759,0.349370642915363,0.339983229356145
649,65.54537865497099,2020-09-14 11:00:00,0.472656213398789,0.283565458978712,0.445329865090992,0.217423370811966,0.172656372827708,0.203822884637355,0.219103819419865,0.247114325172644,0.192998879753088,0.167066762208567,0.181316111628476,0.190006586015928,0.250234348591418,0.294496473475362,0.348140704033784,0.350575155172022,0.354432102580584
650,65.482916666667,2020-09-14 11:30:00,0.469953591544796,0.281776219541224,0.4440411471202,0.217067097279661,0.172363293925046,0.203858594499186,0.218992329321255,0.247426217891095,0.192384523900565,0.165192692658319,0.17872102880513,0.187141308473166,0.248584888411397,0.2944887375006,0.354158575917764,0.370679471659296,0.391014845489126
651,65.763777777778,2020-09-14 12:00:00,0.503603747564141,0.280007132921761,0.442739981227207,0.216662511117728,0.172014714824162,0.203816265944156,0.218816985560379,0.247653501436234,0.191710172832567,0.163306652189798,0.176130121061762,0.184267389298384,0.246827630359534,0.294175661913026,0.35843700352253,0.382613231574341,0.405835751387241
652,65.9095,2020-09-14 12:30:00,0.525870933891332,0.277977434945639,0.441320236258051,0.216813042148474,0.172244695692394,0.204373881511611,0.219163926052124,0.248408452537975,0.191697414056758,0.162290499732618,0.174575159649654,0.182586882088812,0.246736395073781,0.296499889125929,0.36822254617403,0.401722696659954,0.430137066886032
653,65.796116959064,2020-09-14 13:00:00,0.51125635532633,0.275768452787072,0.439808448431562,0.217300569027449,0.17282215519266,0.205287000251934,0.219828472837945,0.249480142654804,0.192112141743815,0.161860949651961,0.173731660250383,0.181724694405484,0.247715813228122,0.300428013374959,0.38043250321489,0.421698893967205,0.452830958626403
654,65.78086111111101,2020-09-14 13:30:00,0.510128060430032,0.273664186637676,0.438319350864247,0.217503295340619,0.173080738526104,0.205841454250193,0.220184233348615,0.250215376281786,0.192151097681804,0.161001795271166,0.172394138326917,0.180279834276625,0.247760262685921,0.302699233858607,0.387371394062916,0.429353414622229,0.455065649910613
655,65.78333625731,2020-09-14 14:00:00,0.507189046521796,0.271556005687281,0.436810642010507,0.217656356474037,0.173275994895727,0.206312629330574,0.220471615187437,0.250865352555686,0.192121011726865,0.16010092082837,0.171022275377109,0.17878645977444,0.247644162387247,0.304595165323309,0.392681842742848,0.433773774930585,0.455327442311289
656,65.55894444444401,2020-09-14 14:30:00,0.4705067634816,0.269454855054727,0.435288010350897,0.217732931422108,0.173380930471673,0.206672819615683,0.220665790059681,0.251404889479899,0.191988866418182,0.159115230850721,0.169564439186364,0.177184858825037,0.24728777026724,0.305996677767293,0.396318435457187,0.435479872590533,0.453736381537287
657,64.337205882353,2020-09-14 15:00:00,0.319320576734379,0.26761886422534,0.433855679197465,0.217190321577264,0.172831659003267,0.206327242583017,0.220252132705664,0.251302468077977,0.191115052971587,0.157253932021306,0.167093171782675,0.174396721289038,0.245119685451759,0.30429966947192,0.392228222994392,0.423947974098604,0.433532349504578
658,64.6725,2020-09-14 15:30:00,0.349518430851107,0.266840449753766,0.432737724234346,0.214102628147926,0.169749423778513,0.203360522379078,0.217665908672511,0.248983687401736,0.187890679996376,0.152766475246797,0.161703840042774,0.168214685182008,0.237382389865585,0.292723441293551,0.362746928672214,0.367760705045334,0.347434162831248
659,64.411756535948,2020-09-14 16:00:00,0.327094477383261,0.265850864199509,0.431558333823219,0.211624406172144,0.167292285229642,0.201017805451869,0.215578797003035,0.247150184352024,0.185181280380211,0.148911895088513,0.157017302873308,0.162830980184501,0.230973127355483,0.283689890831644,0.343620391554222,0.340734439460634,0.323783355158653
660,64.253735294118,2020-09-14 16:30:00,0.307837683843604,0.264996947117197,0.430398598179914,0.208809571443006,0.164534344237973,0.198361643269689,0.213234549416619,0.245048563656154,0.182242845193049,0.144892504167473,0.15218131343904,0.15726371256622,0.224144275197801,0.273942139933693,0.324331246468082,0.316165575038184,0.301905475362925
661,64.73896568627501,2020-09-14 17:00:00,0.372096755718112,0.264254732675574,0.429248949861132,0.205711564363985,0.161533919523887,0.195453342008757,0.210683819951571,0.242731774969179,0.179137293324688,0.140783291618369,0.14728096471427,0.151612718016507,0.21705338580773,0.263770319641864,0.305488254620689,0.294226840322544,0.282463810833031
662,64.506823529412,2020-09-14 17:30:00,0.337074405058399,0.263067610464236,0.427977088167245,0.203876123797575,0.159791610584094,0.193806397797901,0.209147971444371,0.241406541885873,0.177050353364565,0.137842956625197,0.143663099646745,0.147430749589572,0.212458063581555,0.258076402140087,0.300551500319251,0.299985330261576,0.305744925489726
663,64.693850877193,2020-09-15 09:30:00,0.318705565641956,0.262103630808517,0.426753221174668,0.201445057746214,0.157484313469623,0.191579876449802,0.207139511253547,0.239603231948452,0.174513148469157,0.134475190326649,0.139602479021753,0.142731593954847,0.2068813955096,0.250645326761974,0.290703870756852,0.292635816360255,0.29853911285469
664,64.894204678363,2020-09-15 10:00:00,0.355531069271337,0.261061646464786,0.425348732197166,0.198243337044788,0.154324343176811,0.188504319899589,0.204343468905253,0.23707042567559,0.171024280006301,0.129820369660988,0.133962345438794,0.136219386229161,0.199233086890678,0.240755419804463,0.277457879351012,0.279458463252375,0.283180123028942
665,64.766463450292,2020-09-15 10:30:00,0.329666699724304,0.259720148602657,0.423834163096348,0.19578075979094,0.151892798361428,0.18613970726827,0.202092353579204,0.235056086012571,0.168044785794877,0.125749455019641,0.12894095795142,0.130409742621556,0.192878699823472,0.23326886776554,0.272032400087022,0.281677975140961,0.293914320282958
666,64.21716666666701,2020-09-15 11:00:00,0.24932197979067,0.258554070599252,0.422364561996001,0.192921643730286,0.149122529379965,0.183434288153237,0.199583366866235,0.232778352052133,0.16488604091789,0.121617371888159,0.1239197487616,0.124591640017609,0.186212097712928,0.225034949867272,0.263652709193947,0.275340358962225,0.286141746419526
667,63.778083333333,2020-09-15 11:30:00,0.188327831000669,0.257935368506472,0.42101520002446,0.188613759659103,0.145058738595418,0.179461787965832,0.196117999890172,0.229573324952184,0.161034865893858,0.117020978610174,0.118567526445368,0.118392003199792,0.178133456599425,0.213867681415201,0.245207381664475,0.247786197253329,0.244189006226351
668,63.65892982456101,2020-09-15 12:00:00,0.172268248592025,0.257679068160695,0.419682382767832,0.183148927826102,0.14000595387499,0.174531747307464,0.191936189282109,0.225686143209918,0.156763347610943,0.112268416625859,0.113217396254424,0.112201844776651,0.169355559486776,0.201146204293953,0.221742265687328,0.212445985207061,0.196434871663575
669,63.821416666667005,2020-09-15 12:30:00,0.189603186532607,0.257506038712589,0.418330764775046,0.177431862393049,0.134799102936601,0.169448612854607,0.18763520247679,0.221682077885691,0.15249439833564,0.107667183420678,0.10809066387537,0.106268408668152,0.160774752690797,0.18877604287339,0.200423845697714,0.184823997415219,0.16732192411637
670,63.19845220588199,2020-09-15 13:00:00,0.121392652392791,0.257229575444479,0.416963867394455,0.172201416074546,0.13010381065931,0.164848191265817,0.183685826758493,0.217997968852091,0.148526340824422,0.103399839511794,0.103289105388815,0.100700029998038,0.152974591678525,0.177961815997847,0.185356143715394,0.171615133335905,0.162279273956349
671,63.169500000000006,2020-09-15 13:30:00,0.117247231707896,0.257305294499452,0.415541079941782,0.165485111173337,0.124153598014323,0.159047204412711,0.178841748921153,0.213485907173238,0.144099019151806,0.099010630628237,0.098575475847388,0.095254964268782,0.144479452379771,0.165601676471279,0.164090152770422,0.14399989040204,0.128145767584298
672,62.926913602941006,2020-09-15 14:00:00,0.096287854504273,0.257400062387237,0.414095801132298,0.15876643291939,0.118293177664806,0.153323752138338,0.174043827943327,0.209012039804752,0.139788540336866,0.094834424890051,0.094108391091486,0.090092873547037,0.136404085717101,0.154070990797689,0.146274665265662,0.124831209353456,0.11083012377606
673,62.503111111111,2020-09-15 14:30:00,0.063032867346349,0.257588890710307,0.412601709636278,0.151616396464848,0.112144496830947,0.147319834083253,0.169027417529767,0.204336738654943,0.135449587844669,0.090796177884532,0.089864952247794,0.08519656988729,0.128482660446168,0.14279032996161,0.129147016338748,0.106592642840122,0.093331245301353
674,62.038666666667,2020-09-15 15:00:00,0.037609025920343,0.257911803764548,0.411022322481545,0.143675692928438,0.105401535052654,0.14074732036733,0.163578488183691,0.199270383978114,0.130980414360798,0.086857979953036,0.085852714845086,0.080583818733607,0.12055563250838,0.131417781397709,0.111110974480419,0.085704963581767,0.070175285918522
675,62.270557189543,2020-09-15 15:30:00,0.046113124033561,0.258322633111125,0.409357518730662,0.135111219900854,0.098226591060331,0.133758972994537,0.157805413285884,0.19391424097338,0.12645248393646,0.083057479027483,0.08208450148526,0.076267803795052,0.11276611676775,0.12026370983327,0.093427367454868,0.065322795415039,0.048185879174231
676,62.331722222222,2020-09-15 16:00:00,0.046314018325689,0.258714136036592,0.407696200645707,0.12691503510182,0.091494975332861,0.127172404193879,0.152306387044896,0.188797877755628,0.122162935480935,0.079494235250913,0.078519965939954,0.072177757399197,0.105568844179835,0.110299363023526,0.080237564925002,0.054370403159702,0.042198212331141
677,62.565099415205,2020-09-15 16:30:00,0.058246168742653,0.259110901919319,0.406015149969855,0.118857611770487,0.08499798203974,0.120792182277251,0.146938290932961,0.183794104607485,0.118038224509503,0.076135463661744,0.075161034933376,0.068322925310618,0.09883509233658,0.101211525753833,0.069675056140416,0.047326977479057,0.039600585859782
678,62.639861111111,2020-09-15 17:00:00,0.060090935768215,0.259472728560765,0.404344299145374,0.111324406314131,0.079062902509092,0.114924732935097,0.141927077904662,0.179101434653867,0.114186922472379,0.073014696056845,0.071994373255432,0.064680303774583,0.092722769246485,0.093286356634851,0.062682694329218,0.045949987621128,0.043854762155543
679,62.492405228758,2020-09-15 17:30:00,0.049279922850392,0.259832825880915,0.402657404030594,0.104015072383569,0.073415849821762,0.109314594515363,0.137087163448031,0.174555916042693,0.110512496039265,0.070087941914793,0.069018042678065,0.061255517574063,0.087058376524249,0.086140251411358,0.057313370058813,0.045539153111493,0.046582060362711


==> figures/fig_7b_data.csv <==
index,spread,timestamp,delta_hdg,0.1e-5,0.5e-5,0.75e-5,1e-5,1.25e-5,1.5e-5,2e-5,3e-5,4e-5,5e-5,6e-5,7.5e-5,10e-5,15e-5,25e-5,50e-5
0,77.031138888889,2020-09-23 09:30:00,0.597981738657579,0.597981738657579,0.597981738657579,0.597981738657579,0.597981738657579,0.597981738657579,0.597981738657579,0.597981738657579,0.597981738657579,0.597981738657579,0.597981738657579,0.597981738657579,0.597981738657579,0.597981738657579,0.597981738657579,0.597981738657579,0.597981738657579
1,76.755285947712,2020-09-23 10:00:00,0.593355530175778,0.506648048550611,0.59333889467923,0.595712008819875,0.595643277066748,0.596095465808344,0.596752126649964,0.597809891090546,0.598260133413135,0.599030919128828,0.599877738327933,0.600129726480012,0.601030580175676,0.602502663260982,0.603338898719251,0.603179833952825,0.604088592343801
2,76.221128571429,2020-09-23 10:30:00,0.582336392579625,0.466009625229207,0.589129507934047,0.593435779355354,0.593274575761439,0.594138765828752,0.595385741998226,0.597374456063329,0.597972736622364,0.599073527566375,0.600313783327705,0.600548535572254,0.601831650873384,0.603693313583678,0.603867972819105,0.602324588629469,0.60214903883174
3,75.5015,2020-09-23 11:00:00,0.565919357057254,0.441385017736277,0.58510036772874,0.590979157132563,0.590647045936766,0.59183895876525,0.593576065456707,0.596326152132622,0.596501294768349,0.597261999905461,0.598326781783574,0.59819988168381,0.599324371130056,0.600576034266333,0.598877935474243,0.595180820993959,0.593269329681475
4,74.987676470588,2020-09-23 11:30:00,0.554663825090732,0.424165223779129,0.581076076756552,0.588221597975879,0.587606122715111,0.589012724329064,0.591120704249994,0.594438097611087,0.593487436731111,0.593171617621478,0.593496015065553,0.592674934314168,0.593159338258276,0.593003499616547,0.588587180159164,0.582343125990223,0.578529615929539
5,74.87473529411801,2020-09-23 12:00:00,0.552497722980318,0.411207766353596,0.577172687096499,0.585322758254137,0.584372156921754,0.585932997018849,0.588341938820953,0.59210334946207,0.589748505735649,0.588150601984631,0.587616198895459,0.586094359246302,0.585886570093495,0.584411328696392,0.577952152965071,0.57038369850007,0.566101776586545
6,75.046454044118,2020-09-23 12:30:00,0.556111665740218,0.401101881238184,0.573577503420625,0.582512133355979,0.58125546967057,0.58298259732433,0.585685274932753,0.589858910647679,0.586319352894709,0.583785953886981,0.582699095109791,0.580759200711594,0.580177148562121,0.578138067409975,0.571249913455239,0.56419745653767,0.561071694485459
7,74.515029411765,2020-09-23 13:00:00,0.545259057940275,0.393043460145858,0.570377412320479,0.57992044834765,0.578432403189867,0.580378415334323,0.583401174340485,0.588005702464701,0.58373506176028,0.580824343052291,0.579625357493516,0.577615700251775,0.577057635508327,0.575256340218484,0.569295380180598,0.563842712601807,0.56240215579601
8,74.729382352941,2020-09-23 13:30:00,0.549011615399991,0.386191375857455,0.567182847508698,0.577188076178778,0.575422354296578,0.57752732675595,0.580806529749929,0.585735430320373,0.580418472436918,0.576776457472687,0.575163286010105,0.572868816773018,0.572023402020389,0.569793424613915,0.56326543046829,0.557175746325543,0.554651498483046
9,74.69968300653599,2020-09-23 14:00:00,0.548659474600833,0.380496460768335,0.56431777144616,0.574664064214711,0.572695859916792,0.575013417629076,0.578577972060624,0.583858401561882,0.577927054414554,0.574063483425162,0.572432847464644,0.570155438194701,0.569381619038306,0.567440942331694,0.561696054349624,0.556671378808862,0.555308060681381
10,74.710911764706,2020-09-23 14:30:00,0.548745661133154,0.375623572713568,0.561649968352007,0.572239606696929,0.570106483380145,0.572653681622693,0.576503380937622,0.58212303475154,0.575737113758168,0.571807180552629,0.57025029714523,0.56804931472255,0.567394724892601,0.565779160346197,0.560681596966845,0.556255200548826,0.555230474210696
11,74.685911764706,2020-09-23 15:00:00,0.548622749396995,0.37140859581664,0.559164880685478,0.569917946571114,0.567658834276851,0.570453609762415,0.574589451278479,0.580539474425376,0.573849489179512,0.569985715510345,0.568574284143378,0.566492410864646,0.565989862844587,0.564715255600898,0.560170641409472,0.556139252400602,0.555277473345518
12,74.571794117647,2020-09-23 15:30:00,0.545933617950568,0.367721579644741,0.5568367066046,0.567687520682083,0.565337294748024,0.568393450516237,0.572813713933431,0.579082946579285,0.572201129359773,0.568484306419716,0.567249454185724,0.565299060731349,0.564948416169655,0.563975437014711,0.559838492440932,0.556021776819935,0.555202487255285
13,74.8595,2020-09-23 16:00:00,0.551717673509476,0.364424904663682,0.55459135324264,0.565483249407458,0.563053949641259,0.566363489954812,0.571050401492689,0.577606311604017,0.570502826619639,0.566851624963722,0.565700880483126,0.563806677106523,0.563502516497188,0.562600903795849,0.558427789467842,0.55436194920789,0.553174650447689
14,75.180323529412,2020-09-23 16:30:00,0.559280417117423,0.361594248082373,0.552604246661359,0.563498404895915,0.561070641695212,0.564691091845902,0.569677430562334,0.576560218721041,0.569608419507554,0.566405100492153,0.565619211866528,0.563979992543411,0.563968665183816,0.563614965597209,0.560319277297786,0.557161860645864,0.556948020772052
15,75.66840441176501,2020-09-23 17:00:00,0.570480057688781,0.359189292695781,0.550895050448087,0.561767343366948,0.559432028275624,0.563428962513221,0.568753093079261,0.576011422666631,0.569606451057418,0.567222406544792,0.567053264512832,0.565833851902951,0.566310770323714,0.566833850897032,0.5648712426176,0.562913712941447,0.563687376067928
16,76.41479411764699,2020-09-23 17:30:00,0.585069264910533,0.357211345033503,0.549528661430484,0.560372571803331,0.558247961789218,0.562709770769726,0.568426929440736,0.576133069570968,0.57078502812575,0.569685199400993,0.570439770813378,0.569835265178971,0.571027630069522,0.572794870362723,0.572623496971388,0.572140436185874,0.574015783281349
17,80.711513071895,2020-09-24 09:30:00,0.67072875223496,0.355662134437854,0.548568999827814,0.55939769842585,0.557629185956856,0.562664127770116,0.568844422253362,0.577090311799661,0.573405184147589,0.574112907370404,0.576119409495682,0.576330013290114,0.578462724568626,0.581816322185404,0.583792171674489,0.584936083131618,0.587934661344527
18,80.183955882353,2020-09-24 10:00:00,0.662480325864318,0.355652694897937,0.549992862526661,0.561143221214237,0.560704230826708,0.56706205866492,0.574279887354605,0.583799505798293,0.586663604354222,0.594208040611798,0.601126251402112,0.604711757122938,0.61075293904539,0.621327986179196,0.634455085972981,0.646493061219809,0.659169813606748
19,80.37998245614,2020-09-24 10:30:00,0.666309702920902,0.35552518294108,0.551126723657153,0.562557450375845,0.563245058969779,0.570706700422823,0.57877309879433,0.589318966188158,0.596904797306364,0.608437217686375,0.617633820785773,0.62249777593135,0.629805337717816,0.641787254616179,0.654618853000735,0.663132987956457,0.669476906872626
20,80.572109477124,2020-09-24 11:00:00,0.669373146907846,0.355466433582826,0.552326900188304,0.564062448923936,0.565851547590838,0.574341345039758,0.583185265321944,0.594658229712505,0.60622102194522,0.620442579311892,0.630792349042495,0.63611602392032,0.64374208167862,0.655431470815303,0.666196808637068,0.671521295348092,0.674858994156806
21,80.644111111111,2020-09-24 11:30:00,0.670649074523766,0.355458958724794,0.553568263414221,0.565630401735941,0.568485609035689,0.577922894512158,0.587470429878212,0.599769229525553,0.614594614841973,0.630441913583542,0.64115974871621,0.646441725906109,0.653869917310205,0.664574951251782,0.67319048697806,0.676445669198532,0.67848067748143
22,80.817277777778,2020-09-24 12:00:00,0.674306386371828,0.35547233736521,0.554795737662808,0.567197450549202,0.571059453793358,0.581349433093837,0.591516124942774,0.604528127226922,0.621872764717731,0.638433558598581,0.648955565945572,0.653884122918476,0.660835065400996,0.670317025827944,0.677077155471973,0.678982569583273,0.680304725524464
23,80.574717320261,2020-09-24 12:30:00,0.670044929664273,0.35553890094919,0.556078841362674,0.568847318336371,0.573692696213828,0.58477037111531,0.595497792352611,0.609144595090565,0.62853886743601,0.645332898559765,0.655466545333968,0.659999819853104,0.66649370938151,0.675034382236084,0.680756125565533,0.682238634025893,0.68355530200777
24,80.406877192982,2020-09-24 13:00:00,0.665842653666477,0.35554045074576,0.557178609136623,0.570297373087185,0.575991718558145,0.587716291544189,0.598883359924167,0.613010607987934,0.633521294256516,0.649696816926965,0.659000309000427,0.662899090265561,0.668715315044068,0.676003174755762,0.680231778661025,0.680595657445002,0.681011661844203
25,80.570916666667,2020-09-24 13:30:00,0.66991020206879,0.355482476487668,0.558104271948677,0.571557205440628,0.577977509518028,0.590224248286653,0.60172477091681,0.616198918454972,0.637094981930922,0.652145441443536,0.660448646022621,0.663662938201833,0.668789194061402,0.674907038725464,0.677844242717657,0.677324101791299,0.677194923120279
26,80.791205882353,2020-09-24 14:00:00,0.674258435098787,0.355490293135386,0.559106197154983,0.572919990589438,0.580065072055268,0.592802358634292,0.60461021894862,0.619400101867077,0.640654622806455,0.654839179519905,0.6624946365791,0.665331168937638,0.670137908486578,0.675887098150503,0.678844610835748,0.6788306492031,0.679462124218249
27,81.46855882352901,2020-09-24 14:30:00,0.686257372412148,0.355561726858135,0.560189382514096,0.574394100672137,0.582265947987402,0.595464815898372,0.607556956955562,0.622635928973494,0.644243194340931,0.657781081971042,0.665041185655493,0.667697025045053,0.672397864965307,0.678162663702363,0.681554257569242,0.682180418950847,0.683349985680826
28,81.795320175439,2020-09-24 15:00:00,0.691029602800967,0.355796911420945,0.561585123895817,0.576259924922697,0.584971713764324,0.598678460561083,0.611097443750519,0.626520303300978,0.648994252672479,0.662558246224891,0.669942909049666,0.672788697555974,0.677773262923571,0.684268447711796,0.689061296454707,0.691173071727661,0.693526623421482
29,81.43441666666699,2020-09-24 15:30:00,0.684192618724825,0.356079294176227,0.56305829922625,0.578245056451313,0.587795708778024,0.601972925478985,0.614689340429088,0.630421349355136,0.653650941875726,0.667180770607055,0.67462737826156,0.677588299169201,0.682730645902254,0.689587320481726,0.694915029268571,0.697302456396571,0.699467318250351
30,81.13225,2020-09-24 16:00:00,0.679028096801577,0.356246951939165,0.564238540445537,0.579905305931505,0.590116598737326,0.604610787989572,0.617494348950488,0.633378316871104,0.65645969919174,0.669142240499495,0.676079559757933,0.678727159421043,0.68353799366451,0.689733657012147,0.693921874359828,0.694880331356851,0.695513776305575
31,80.79829411764699,2020-09-24 16:30:00,0.672872489990056,0.3563302168469,0.565193686712028,0.581317572907087,0.592052749962718,0.606748196031087,0.619703313008084,0.635626838229839,0.658010664294081,0.669508020561317,0.675760024184741,0.677983343757802,0.682361201286026,0.687762691903861,0.690818621264926,0.690737912510386,0.690673853922216
32,80.337735294118,2020-09-24 17:00:00,0.665044014675876,0.356320457760209,0.565906625205151,0.582457456906466,0.593578645052858,0.608366559507371,0.621305020279441,0.637165885398888,0.658398234066827,0.668501917978657,0.673985925100468,0.675741481881414,0.679657754658013,0.684259462214945,0.68627920877195,0.685376676321524,0.684859102076332
33,79.92037254902,2020-09-24 17:30:00,0.657242498032762,0.356199255845306,0.566343419937751,0.583280562920597,0.594641341371703,0.609414220641081,0.622250265598001,0.63794953925715,0.657616058748293,0.666162242895177,0.670815779889361,0.672069661843666,0.675498757365878,0.679277112410663,0.680246237948312,0.678517286467263,0.677517845842876
34,80.246911764706,2020-09-25 09:30:00,0.662374579440061,0.355974249004845,0.566525609379155,0.583806983247347,0.595278102688564,0.609946895108665,0.622612301642742,0.638072844713162,0.655906368362234,0.662867295965908,0.666710923121555,0.667485389224978,0.67045791883868,0.673492320040929,0.673542987027055,0.671142855688313,0.669819009765468
35,80.400625,2020-09-25 10:00:00,0.66518951352395,0.355901903966737,0.5669445165425,0.584617134833827,0.596254329670898,0.610856225891532,0.623390320806389,0.638664258993685,0.655353619950366,0.661575447657198,0.665229265250039,0.665980819577319,0.669005985436147,0.67233263657151,0.673214511783963,0.672063254763655,0.672165069378639
36,81.02665625,2020-09-25 10:30:00,0.677347347004139,0.355878676775824,0.567422868327603,0.585496563679872,0.597316154928418,0.611864120166777,0.624287513652973,0.639410000364682,0.655291644566107,0.661172660959983,0.664878140480968,0.665752982316113,0.668966819144497,0.672767543887799,0.674505071515647,0.67421042829579,0.674895097190725
37,81.30765625,2020-09-25 11:00:00,0.682464906795003,0.356033914734669,0.568240167846403,0.586778031290735,0.598924927609737,0.613516331328582,0.625923258455697,0.641020569643417,0.656969373081998,0.663373566080633,0.667684661847078,0.669053533063318,0.672841143272425,0.677815463837693,0.681391538956165,0.682868891720888,0.684944500630514
38,81.970955882353,2020-09-25 11:30:00,0.695152689006324,0.356249599233188,0.569165292383741,0.588200272831682,0.600711104626056,0.615362303174079,0.627773440737625,0.642876654657695,0.659103317733422,0.666110963200109,0.670975417104925,0.672751770091294,0.676969148749895,0.682705413158039,0.68719471799288,0.689171984369324,0.691187130277789
39,82.42409375,2020-09-25 12:00:00,0.70345012999936,0.35662104493214,0.570433413510191,0.590052307031234,0.603076901002944,0.617874212781813,0.630372566049674,0.645588359420596,0.662775569200263,0.670920840368262,0.676625738306955,0.678987314788129,0.683799913548061,0.690594742858755,0.696476675467005,0.69960422797498,0.7023838997895
40,83.81409375,2020-09-25 12:30:00,0.726330610067799,0.357070915144326,0.571889178980613,0.592161408989248,0.605775611390963,0.620748128839302,0.633364340712058,0.64873243689733,0.667090852387456,0.676367447511444,0.682799276046447,0.685629992379638,0.690871960836598,0.698344281066394,0.704948396035401,0.708468685503092,0.711202391430456
41,83.060816176471,2020-09-25 13:00:00,0.712964027215065,0.357754756773345,0.574023783119676,0.595155154496847,0.609689227014531,0.625013860257048,0.637914163140185,0.653633888338026,0.674421249767343,0.685815145697221,0.693555144659399,0.697256115488247,0.703320170482332,0.712271885666515,0.720925220659469,0.726398248371562,0.730607572110499
42,82.4550625,2020-09-25 13:30:00,0.703391049598678,0.358231569535011,0.575549183064997,0.597443029194007,0.612565292027734,0.628002860598527,0.640968496396355,0.656778876671723,0.678132346669257,0.689528943884418,0.697008833676252,0.700415807411407,0.70602203573669,0.71383455858825,0.720343072381433,0.723135284959092,0.724364608805495
43,81.843681985294,2020-09-25 14:00:00,0.692942187434834,0.358550853656264,0.576642265737103,0.599232660474863,0.614717087548818,0.630110569737659,0.64300163355473,0.658737890164753,0.67960211141088,0.690051726612601,0.696722249717526,0.699502366380323,0.704377696405795,0.710720526051414,0.715101061815185,0.715950768645509,0.715825832636464
44,82.362816176471,2020-09-25 14:30:00,0.70204184678032,0.358706750565705,0.577311099620627,0.600523229415942,0.616158343274115,0.63137149519836,0.64406946526374,0.659592997690711,0.679175341722094,0.688132717268345,0.693762873352811,0.695814490095572,0.699926852540222,0.704881038808074,0.707489888109266,0.706950684192048,0.706071210490726
45,82.064488970588,2020-09-25 15:00:00,0.696851241713929,0.358971256046541,0.578227295997919,0.602116874927338,0.618020013010447,0.633130813498177,0.645716572994467,0.661133920011901,0.68024376406236,0.688740861756448,0.694169094124175,0.696149402555985,0.700256990345432,0.705443657964011,0.708957704251406,0.709938649975809,0.710934852249613
46,82.69928125000001,2020-09-25 15:30:00,0.708220337882174,0.359146365329458,0.578901492739432,0.603425537985228,0.619476812934491,0.634411055623091,0.646822167938085,0.662062195766626,0.680304370031414,0.688039310035604,0.693065221273603,0.694815580632802,0.698725493705762,0.703639646897374,0.70687997057056,0.707536365524928,0.708009010650951
47,83.091641176471,2020-09-25 16:00:00,0.715384655099294,0.35945492106071,0.579900478471904,0.605133911073148,0.621491685060805,0.636350947722036,0.648688820394853,0.663880475864101,0.682151222533809,0.690082404251703,0.695387824621649,0.69740367163025,0.701644979062008,0.707342948410236,0.711972489951221,0.714176842944922,0.716095794393109
48,82.8215625,2020-09-25 16:30:00,0.710021264052712,0.359826260443781,0.58106260668511,0.607059451481458,0.623804935863162,0.638634203656113,0.650944878263271,0.666146642421676,0.684818072599179,0.693236440320247,0.698956867865825,0.701301130535454,0.705892508955861,0.712300186654396,0.717937614406127,0.720963698120389,0.723263849943876
49,82.26365625,2020-09-25 17:00:00,0.701169717349328,0.360101445926577,0.581945528885305,0.60865704931412,0.625650469147351,0.6403598132613,0.652561348243769,0.667676640701109,0.686096089711391,0.694289843424836,0.699878148969607,0.702126068438444,0.706584193245026,0.712662555432981,0.717589633308827,0.719589073811846,0.720665153798317
50,81.90033541666699,2020-09-25 17:30:00,0.694610389506905,0.360240810769746,0.582457003473703,0.609803190848149,0.626864039610835,0.641346468284872,0.653342352564532,0.668256898081534,0.68572140985032,0.693062074221007,0.698107419163314,0.699971847703303,0.704011760250027,0.709240668074268,0.712828232928278,0.713445675415456,0.713402498507668
51,80.438111111111,2020-09-28 09:30:00,0.66619620673182,0.360281906809152,0.58270953386402,0.610623892570861,0.627631336905253,0.641824013710039,0.653561177569429,0.668213373350583,0.684410402648658,0.690732930413949,0.695181103227658,0.696648707751132,0.700292616620115,0.704794588804502,0.70741279184626,0.707259070394472,0.706861984897223
52,80.260617647059,2020-09-28 10:00:00,0.662483269019705,0.360115601671578,0.582400081556143,0.610866352729543,0.627460854543827,0.641132865969522,0.652379964370577,0.666438068998498,0.680002902330612,0.683993738520552,0.68694338398438,0.68737520326383,0.689908975183925,0.692228282580431,0.691582358025949,0.688120179833473,0.684676569484602
53,80.489088235294,2020-09-28 10:30:00,0.667180798457483,0.359911335812999,0.582010687528629,0.610968379589401,0.627127575785493,0.640292479618095,0.651076253041832,0.664583816903052,0.675912253347068,0.67826128069009,0.68031941211068,0.680211253049424,0.6822467100488,0.683794869020376,0.682491100093084,0.679097465952082,0.676638285372636
54,81.271764705882,2020-09-28 11:00:00,0.683234024830479,0.359796263394386,0.581799863449467,0.611233819977395,0.627048104969212,0.639791236060658,0.650203301805864,0.663284944063202,0.673208412582298,0.674893535193367,0.676783405737114,0.676668152991535,0.678799898236894,0.680774941130634,0.680613799980651,0.678898687625927,0.678334283590255
55,81.094929738562,2020-09-28 11:30:00,0.677819970471283,0.359922844743631,0.582102330423774,0.612073987780377,0.627785436585561,0.640281774229975,0.650493534240363,0.663371715743675,0.67325520394079,0.675626483764547,0.678257183508642,0.678766941975326,0.681657853752082,0.685296718799442,0.687947689871867,0.689185383516409,0.691097849209912
56,80.846205882353,2020-09-28 12:00:00,0.673112034568755,0.359963008739481,0.582212345920066,0.612667281653176,0.628199874698105,0.640411593468143,0.650390553680215,0.663026166487796,0.672522839675694,0.675064213144541,0.677941257924826,0.67864673649426,0.68175005023852,0.685727384684053,0.688528860250057,0.689247297769935,0.689879043565554
57,80.31973529411799,2020-09-28 12:30:00,0.663443701847036,0.359933512114275,0.582170763954784,0.613057102519908,0.628353921702992,0.640257682829274,0.649985611235725,0.662356931475017,0.671264079517383,0.67369194151938,0.6765621696839,0.677258774636155,0.680335154646572,0.684154994353584,0.686413797619216,0.686264810356224,0.686003082116242
58,80.37708823529401,2020-09-28 13:00:00,0.664907064137719,0.359767222799782,0.581844324824716,0.613082747009339,0.628029046761678,0.63956571659249,0.648991470097487,0.661033630398772,0.668907301874944,0.670747422490776,0.673258174632271,0.67368809479262,0.67645788841215,0.67958870249836,0.680594376178117,0.679082753565806,0.677716383920974
59,80.560029411765,2020-09-28 13:30:00,0.668024599331594,0.35963905669201,0.581593788835441,0.613162415737278,0.627801292935666,0.639016774114289,0.648188390986689,0.659963565788163,0.667171016163348,0.668817384512937,0.671269874546624,0.671670458901043,0.674420745404189,0.677532563726589,0.678613671364433,0.677474172215731,0.676873900023284
60,80.512371323529,2020-09-28 14:00:00,0.667521215441001,0.359569508381215,0.581461887052085,0.613351840559407,0.627744894379178,0.63869403677187,0.647666095969744,0.659243740217889,0.666170693830486,0.66797976135133,0.670614204132459,0.671157379624783,0.674076842858714,0.677546884493424,0.679263003071873,0.67890213796805,0.679072023552934
61,80.36473897058801,2020-09-28 14:30:00,0.665831046968009,0.359500338901642,0.58132933255184,0.61351597052129,0.627672303017177,0.63837282680579,0.647163543233754,0.658565524472341,0.665281439315079,0.667251156432768,0.670031189015448,0.670676170506095,0.673704687600811,0.677367170843179,0.679317495073308,0.679091464066736,0.679211169526582
62,80.537970588235,2020-09-28 15:00:00,0.667859559610945,0.359414184354727,0.581160652238421,0.61361430187614,0.627527079045336,0.637985452826021,0.646601989200848,0.657835610752183,0.664321314541923,0.666369862172878,0.669213035567486,0.669892155396355,0.672947900042664,0.676623337527656,0.678496674680704,0.678085614632105,0.677954255858377
63,80.762088235294,2020-09-28 15:30:00,0.67251836762491,0.359366790228657,0.581070429524675,0.613782729327081,0.627494775400762,0.637749069864077,0.646227746347103,0.657337551092324,0.663810405406555,0.666109068407879,0.669126115030785,0.669919375952451,0.673092477492343,0.676976124424349,0.679140764550397,0.679031550620553,0.679217822739217
64,81.01643137254901,2020-09-28 16:00:00,0.677297779305149,0.359392400489548,0.581131481759155,0.6141122397203,0.627698498077804,0.63780489198876,0.646197776841696,0.657247902846503,0.664037512294532,0.666850309502781,0.670208262859385,0.671231412163887,0.674645005237717,0.678978398102517,0.681808942958258,0.682358074858588,0.683098363640687
65,80.28529738562099,2020-09-28 16:30:00,0.661619321022325,0.359485348444136,0.58133562818038,0.614600197204285,0.628132694605036,0.638141710148206,0.646494137929342,0.657539350262378,0.664902257078628,0.668389557842965,0.67216745743255,0.673465673329664,0.677156505917396,0.681985782108162,0.685488884068992,0.686601255539096,0.687680488873443
66,80.452352941177,2020-09-28 17:00:00,0.665871946240134,0.359344357001913,0.581051832267999,0.61450043932578,0.627772437591878,0.637553841557735,0.645741624338891,0.65661990439963,0.66345899606723,0.666428754717862,0.669748535633747,0.670671043474182,0.673905868183409,0.677703961428554,0.679303252820606,0.678103728946973,0.676773739072115
67,79.439692810458,2020-09-28 17:30:00,0.645479036535373,0.359279891515197,0.580922387321012,0.614560333803507,0.627645244899415,0.637256581943287,0.645334373755622,0.65611432674893,0.662845691757236,0.665780803664429,0.669047822422148,0.66992646106945,0.673116179107132,0.676857079150106,0.678537666075334,0.6777930769795,0.677435718200499
68,79.7590625,2020-09-29 09:30:00,0.650010133717178,0.358919557696425,0.580212684110467,0.613924378651223,0.626582315138177,0.635873149851539,0.643700887985981,0.654197554030896,0.659658770373877,0.661395054393325,0.663786612642582,0.664024374187228,0.666497393513835,0.668787499837924,0.668097590145645,0.664816284815973,0.662033538994844
69,81.04529411764699,2020-09-29 10:00:00,0.678605706672689,0.358706518089606,0.579781466345353,0.61361128333882,0.62594273940464,0.634986503809719,0.64262983410158,0.652917402579538,0.65776249058908,0.659070203779052,0.661217699213224,0.661320692132989,0.663683167178898,0.665893277909347,0.665488772259796,0.663130642808219,0.661896170811663
70,81.242768382353,2020-09-29 10:30:00,0.681858219777035,0.358928817070229,0.580235489794452,0.614322940639171,0.626718171473755,0.635778287635849,0.643483558343809,0.653879477569704,0.660054381580184,0.662917946757785,0.666249667753936,0.667257881322921,0.670671400687435,0.675146673736261,0.678737880888851,0.680912459437534,0.683933642083067
71,81.343681372549,2020-09-29 11:00:00,0.683978579145238,0.359178215085648,0.580752682862265,0.615115969306813,0.627612882338189,0.636707759489475,0.644486674040665,0.655002405417668,0.662428456625176,0.666529276758047,0.670676056026844,0.672245183981499,0.676239473275139,0.681760059121047,0.686601035322051,0.689267588279712,0.6915878134453
72,81.270833333333,2020-09-29 11:30:00,0.682059157603434,0.359436232327128,0.58129289387548,0.615943744844673,0.628562254780821,0.63769790895408,0.645550514354655,0.656183017476418,0.664708790155276,0.669719584309464,0.674370661963639,0.676242671716538,0.680499822620817,0.686365881398028,0.691312429332255,0.693529709631023,0.694980379989099
73,81.00250000000001,2020-09-29 12:00:00,0.67824479012247,0.359645874190851,0.581728678679643,0.616652178345618,0.629354126257972,0.638500106201874,0.646392561922958,0.65709653565508,0.666326714491503,0.671742699227687,0.67651306415805,0.678403889277617,0.68261117494399,0.68822248319345,0.692488824465567,0.693771122638487,0.694298294966689
74,80.474722222222,2020-09-29 12:30:00,0.667033672368798,0.359784470739125,0.582010915085499,0.617178485315163,0.62990302315396,0.639016795874161,0.646905151298417,0.657623182209058,0.667127292184812,0.672494293811096,0.677084414003861,0.678794379618437,0.68275574817411,0.687795191294755,0.691097892920892,0.691426254544058,0.691237776447224
75,80.495833333333,2020-09-29 13:00:00,0.667261006860817,0.359751269115359,0.581931662618729,0.61727017872417,0.629864621454625,0.638847847288927,0.646637578450004,0.657247919233185,0.666239655962602,0.670823174436101,0.674765996709956,0.675982663851876,0.679384212201626,0.683286185665181,0.684849565443318,0.683507576931697,0.681990621575552
76,80.106600877193,2020-09-29 13:30:00,0.657608476086085,0.359725698678201,0.581868925076416,0.617368104607995,0.629844358366317,0.63870958468511,0.646413045083413,0.656931681145097,0.665541318144823,0.669607357403286,0.673177174569606,0.674141612767679,0.677292550951138,0.680798155708526,0.682056851156364,0.680857636837956,0.679976046041716
77,80.049444444444,2020-09-29 14:00:00,0.65787444300095,0.359562493942958,0.581529952176538,0.617127332342951,0.629371166584265,0.638048774859392,0.645601325567178,0.655944306387049,0.663676012021456,0.66681866292424,0.66976760688623,0.670311255295607,0.673030312774885,0.675757737994745,0.675959313359074,0.673814211830257,0.672132115888045
78,79.86166666666699,2020-09-29 14:30:00,0.654729699309675,0.359419494744722,0.581231997870591,0.616915376503724,0.628947147573233,0.637458830872595,0.644883271859401,0.655080449760547,0.662170001348968,0.664752593004846,0.667393842533293,0.66776558849913,0.670347219081924,0.672936157021233,0.67320066461416,0.671445547962124,0.670440085543705
79,79.41760964912301,2020-09-29 15:00:00,0.644904285227052,0.3592444290699,0.580872193872957,0.616613952864721,0.628410521532201,0.636748283256639,0.644038971678066,0.654082631034446,0.660512685996788,0.662582738172493,0.664961717381604,0.665192143751534,0.667662044144274,0.670125565428373,0.670330919519494,0.668602710737037,0.667628464601803
80,79.564166666667,2020-09-29 15:30:00,0.647843765151502,0.358940249863138,0.580266625527116,0.616008418942642,0.62747015732942,0.635575586690785,0.642680327281535,0.652501167036111,0.657879141389151,0.659092130260021,0.660964198431528,0.660869632255177,0.6630101571396,0.664869762400014,0.664127412629371,0.661384001972176,0.659442197587398
81,79.543888888889,2020-09-29 16:00:00,0.647648518917391,0.358709229553797,0.579800784443432,0.615542627814907,0.626728786104505,0.634652232996562,0.641621573089217,0.651285920895643,0.656064870212581,0.656963473043788,0.658743942632432,0.65863737989897,0.660810424323661,0.662840870471696,0.662560858902966,0.660571023583149,0.659661667028792
82,78.712222222222,2020-09-29 16:30:00,0.629592290393168,0.358497641219729,0.579372998599869,0.615104040895281,0.626032591744426,0.63379398272151,0.64064840591343,0.65018217917096,0.654532185057745,0.655295517116722,0.65709366802555,0.657040823457173,0.659303983727644,0.6615700478374,0.661707166011137,0.660152973014864,0.659572088271489
83,79.236138888889,2020-09-29 17:00:00,0.641945400832929,0.358034910258246,0.578484284126621,0.614118429587445,0.624605051008192,0.632086129137704,0.638717859501657,0.64797570828845,0.651021381922474,0.650742194693474,0.651871711101559,0.651354421158909,0.653095836440208,0.654292399982197,0.652515209198271,0.648707951917692,0.645792931368028
84,79.72302614379099,2020-09-29 17:30:00,0.653064956106022,0.357801758083199,0.578015232574007,0.613590535858899,0.623804921421582,0.631134702749579,0.637667670393465,0.646814546340529,0.649605147904296,0.649447941396732,0.65079652165708,0.650488207345196,0.652505498423942,0.654372317641981,0.653972735038718,0.652132065779155,0.651738667093224
85,81.401416666667,2020-09-30 09:30:00,0.684214644820085,0.357755775019241,0.577902663281836,0.613465790766838,0.623558006628856,0.630843241142671,0.637376469670584,0.64654108322109,0.649842097148724,0.650529988024018,0.65257389665241,0.652795503573347,0.655427041668857,0.658559271206641,0.660228085107391,0.660491166019435,0.661788010965151
86,81.334763071895,2020-09-30 10:00:00,0.682550849941933,0.358199245731509,0.57880201255213,0.614578511969614,0.624971640780672,0.632476587420364,0.639245654176755,0.648718057695905,0.654443269202218,0.657731521520356,0.661632754202708,0.663189807544478,0.667285213935039,0.673291782760952,0.679381223597891,0.683892501225562,0.68849176637841
87,81.440555555556,2020-09-30 10:30:00,0.685027049285047,0.358582623597961,0.579577992345807,0.615566367444156,0.626215490450289,0.633894729231062,0.640848478394331,0.650559548078663,0.65806123027048,0.662927215862264,0.667755145622958,0.669877891810614,0.674481544631782,0.681167465441769,0.687482343788094,0.691030969045904,0.69343759743514
88,81.340583333333,2020-09-30 11:00:00,0.682275349869938,0.358967671133963,0.580366614874042,0.616590187677243,0.627511242879737,0.635360749940379,0.642488163372274,0.652420748910188,0.661442804102438,0.667423879574848,0.672780446929022,0.675165297344588,0.679933287120485,0.686657330524305,0.692496469330499,0.695102601687341,0.696477052230216
89,81.674722222222,2020-09-30 11:30:00,0.689761698767095,0.359282078122109,0.58100518133107,0.617451522887713,0.628586628474112,0.636556538904677,0.643804222345159,0.653888436188572,0.663869879765687,0.670285908847734,0.675680933504146,0.677985452061696,0.682561915314982,0.688706597459938,0.693400312660985,0.694756579032448,0.695086760406586
90,81.860184210526,2020-09-30 12:00:00,0.694188362224794,0.359672308723208,0.581821729896316,0.618544479852065,0.629983775364439,0.6381201489381,0.64552613767147,0.655808364765322,0.666975557214781,0.674027968267839,0.679644203119595,0.68203652190547,0.686643891524116,0.69280339939243,0.697632889542917,0.699431338840991,0.700479083208528
91,81.447777777778,2020-09-30 12:30:00,0.684864381409533,0.360088602973293,0.582707308492709,0.619741921072751,0.63152812033607,0.639844270770029,0.647414884528887,0.657901079615337,0.670211194312876,0.677806770201879,0.683594003127072,0.686052784381672,0.690677788326684,0.696859331319302,0.701821854282727,0.703867419135969,0.705081093188276
92,80.984027777778,2020-09-30 13:00:00,0.677403416246981,0.360341965677939,0.583224104409775,0.620508651423972,0.632483176376988,0.640867634171876,0.64849169422786,0.659041094261501,0.671531519839767,0.67870510693836,0.68401734057198,0.686087719205382,0.690248646350061,0.695479151983414,0.698972570431697,0.699433809747577,0.699049108254778
93,80.947388888889,2020-09-30 13:30:00,0.676410677286383,0.360469227660158,0.583467248163367,0.620951441545432,0.632998210810889,0.641372407799723,0.648973409194866,0.659489677786599,0.671570268177671,0.677867002690438,0.682479368526432,0.684040586234987,0.687651067723742,0.691849050696526,0.69394209351154,0.693193606259768,0.69200539668264
94,81.036555555556,2020-09-30 14:00:00,0.678537872569672,0.360571971469966,0.583660115901112,0.621332032565964,0.633432673798761,0.641784265309135,0.649350648729226,0.659820721217888,0.671468879521779,0.677040225768345,0.681154460822139,0.682392226189047,0.685693207677048,0.689422591915538,0.691139857403338,0.690398201584162,0.689610807118291
95,80.477305555556,2020-09-30 14:30:00,0.667867461087698,0.36069651224817,0.583902028326023,0.621768645080087,0.633948293847582,0.642293219812159,0.649840412490032,0.660285569726086,0.671688041008458,0.676849782054897,0.680741342434587,0.681871013978993,0.685107812277153,0.688863684779995,0.690921319737651,0.690779718261955,0.69067731816055
96,79.938611111111,2020-09-30 15:00:00,0.655074148848445,0.360658390783669,0.583802723314827,0.621794271402992,0.633906377687957,0.642151161970986,0.649591155025116,0.659899883812271,0.670403401943368,0.674591047275824,0.677877862429448,0.678614623514491,0.681461668178614,0.684507654116418,0.685498391634692,0.684163831519068,0.682812001235037
97,79.238316993464,2020-09-30 15:30:00,0.641551684120857,0.360437984145376,0.583340977612974,0.621378973818391,0.633269033556676,0.641318891483212,0.648565916799343,0.658628599691597,0.667651720889385,0.670434680749752,0.672858154162211,0.673026590574096,0.675299277773744,0.677275144558549,0.676668484938932,0.673775521142325,0.671208403478322
98,78.06586111111099,2020-09-30 16:00:00,0.615813643132578,0.360038017175682,0.5825419151761,0.62054875113576,0.632074843915541,0.639846243677624,0.646828596187738,0.656552395010402,0.663662258679926,0.664785603083848,0.666217447242999,0.665743290363115,0.667370036374082,0.668171852404146,0.665888437177007,0.661552257942835,0.658085674148
99,77.856,2020-09-30 16:30:00,0.610505241522475,0.359287010365452,0.581123586961908,0.618981765231316,0.629896226617157,0.637234069217921,0.643816436837766,0.653018958552126,0.657288693748052,0.65598883767045,0.655916766472029,0.654438799279033,0.655001631812781,0.65379359904619,0.648414182999743,0.641132833083801,0.635297828646853
100,77.88080882352901,2020-09-30 17:00:00,0.613126924864441,0.358527675810453,0.5797013548497,0.617369651044672,0.627664130327995,0.634583543759999,0.640794594196615,0.649515434420502,0.651370985286751,0.648303161042512,0.647271138711399,0.645225341270675,0.645242999625397,0.643219633940604,0.637084141222424,0.629955115695869,0.625301718541872
101,78.04515624999999,2020-09-30 17:30:00,0.617172268936121,0.357880734750229,0.578478590785315,0.615945762949493,0.625690202685934,0.632260340273895,0.638176726391667,0.646520960842341,0.646709763976499,0.642754405424948,0.641416428657859,0.639285674172158,0.639306690530367,0.637585234713947,0.632501557987728,0.627174051322668,0.624643511306027
102,76.024117647059,2020-10-01 09:30:00,0.566458691473062,0.357356033039896,0.577471536857769,0.614737742636431,0.624011190892577,0.630303844956187,0.636000768155049,0.644070311058189,0.643254065836466,0.639095931175827,0.637910790838628,0.636004472230235,0.636354648032657,0.63549335821218,0.632069717054211,0.628591286621535,0.627556708248474
103,77.25787867647101,2020-10-01 10:00:00,0.59668294612822,0.356160729868574,0.575390519122308,0.612353124710628,0.620752466018808,0.626469819074853,0.631674540363959,0.639068063813146,0.635116415428444,0.628394554526977,0.625507251425681,0.622414601889451,0.621346439171764,0.617592182557591,0.608808570551313,0.598830241288511,0.590522048691058
104,77.8109375,2020-10-01 10:30:00,0.608882519673943,0.355529612615457,0.574212786086105,0.610918227467389,0.618758787485022,0.624162346298773,0.629128821649125,0.636209539425474,0.631318227194896,0.624520461335658,0.621883298150544,0.619105758472371,0.618479003675553,0.615938690790898,0.610066462274806,0.604727836415164,0.602882547620503
105,79.17250000000001,2020-10-01 11:00:00,0.640445116391584,0.355137883418323,0.573438112083624,0.609915636916604,0.617348339396735,0.622560726287466,0.627405906023098,0.634335329498493,0.629424947101315,0.623430672583596,0.621624349760372,0.619542020474185,0.619764406471875,0.619081229401395,0.616526379949211,0.614678269268846,0.615570843175395
106,78.208988235294,2020-10-01 11:30:00,0.620273235966044,0.355246265350956,0.573553742718712,0.609925638126832,0.617302259675861,0.622579444998494,0.627536861407886,0.634630864155177,0.631527307537074,0.628091894793075,0.628310870658794,0.627734693070905,0.629703001110124,0.632496019081511,0.635416682805232,0.638603370706818,0.643264875388827
107,78.2914,2020-10-01 12:00:00,0.622396256883187,0.355050675745275,0.573127938814346,0.609320440537221,0.616431671925993,0.621620047163013,0.626544778083899,0.633603051091199,0.630909146792906,0.628215661691646,0.628906350951827,0.628593924017057,0.630764458760022,0.633569170603499,0.635241527661935,0.63521480193893,0.635015183832511
108,78.2740625,2020-10-01 12:30:00,0.621509332097881,0.354904560954037,0.572792928529329,0.608816800001431,0.615701524659569,0.6208305179451,0.625748138515275,0.632803084707665,0.630633045235249,0.628685061429487,0.629815264669059,0.629741466387722,0.632099863086206,0.634995970553226,0.636174340208712,0.635210442224443,0.634465401128081
109,78.2275,2020-10-01 13:00:00,0.619400227740811,0.35475919756134,0.572463284815258,0.608319071814986,0.614983111972248,0.620057097693037,0.624969822758423,0.632021877229718,0.630298389799827,0.628909078493795,0.630314532521386,0.630359994335213,0.632779136610798,0.635578587642882,0.63623379595032,0.63466399047186,0.633650750599187
110,76.980129166667,2020-10-01 13:30:00,0.592421825088659,0.354596497817739,0.572106943416724,0.607790645480991,0.614227186002023,0.619241332476257,0.624143109214876,0.631181590056334,0.629772489043802,0.628728439092598,0.630244788472752,0.630298243236705,0.632664318878365,0.635204724731759,0.635260476556455,0.633148487396635,0.631836647591114
111,76.150358333333,2020-10-01 14:00:00,0.573502214250415,0.354050100881009,0.571106453093417,0.606533600718661,0.612503845457124,0.617281774336021,0.622013136498422,0.628813218407544,0.626337620303199,0.624141986875399,0.624668969091398,0.623940188406798,0.625332783420814,0.625788927305918,0.622166683968798,0.616109397998245,0.61101121786947
112,76.613801470588,2020-10-01 14:30:00,0.581370428428668,0.353273169936184,0.569737662618168,0.604854202733953,0.610228654524761,0.614678027403055,0.619161004281567,0.625608524830322,0.621447149459804,0.617557680701027,0.616784659970906,0.615107007257469,0.615366078423798,0.61362840723615,0.606662792912347,0.597880454986986,0.591153820927646
113,77.06125,2020-10-01 15:00:00,0.59339387039313,0.352681093699238,0.568658439102912,0.603472969971396,0.608355444072371,0.612569391212289,0.616892777480661,0.623113839863921,0.618055526601111,0.613468099362925,0.612245453682217,0.610302691194556,0.610292864114397,0.608310953729843,0.601856760366218,0.595048628835802,0.591494664608774
114,77.21086437908501,2020-10-01 15:30:00,0.597540569427399,0.352317438907147,0.567946406026552,0.60248721015356,0.607013310844694,0.611104860226525,0.615371342781708,0.621510191695617,0.616404016376488,0.61206652333338,0.611127426821006,0.609461649871545,0.60983051638418,0.608875379728039,0.604834799262352,0.601205527610631,0.600689468107575
115,77.644166666667,2020-10-01 16:00:00,0.606279069956982,0.352046325671154,0.567387753255325,0.601668641679146,0.605898513577269,0.609916711751242,0.614169201764729,0.620283782013887,0.615431718973153,0.611608112885986,0.611108141367613,0.609801690440204,0.610614084454583,0.610656451855047,0.608389404425557,0.60628046513574,0.606373562695141
116,77.827227124183,2020-10-01 16:30:00,0.611216254664398,0.351926671605677,0.567084428387863,0.601137011641681,0.605170153169661,0.609191578637983,0.613495860766964,0.619675669829708,0.615556516152002,0.61267855904536,0.612892630910851,0.612115323163145,0.613546762072551,0.614824989780096,0.614435726360836,0.613741549245418,0.614575821209667
117,77.59070751633999,2020-10-01 17:00:00,0.60581385209172,0.351890053795374,0.566927070120423,0.600775131883886,0.604671063028952,0.608737884411257,0.613127762688449,0.619416876781095,0.616221107824907,0.614373156439646,0.615297919306348,0.615010304960007,0.616984254683901,0.619229435105267,0.62000414119554,0.619812006300668,0.620557855672842
118,77.424578431373,2020-10-01 17:30:00,0.600507345001622,0.351779000241875,0.566649140917257,0.600282544972271,0.60399901570163,0.608074618004412,0.612513950104685,0.618859388787368,0.616192822414788,0.614837405939822,0.616015124931962,0.615856154641273,0.617925749397533,0.620169953915927,0.620378641866347,0.618916913827449,0.618068544846464
119,77.92775,2020-10-02 09:30:00,0.611915633721275,0.351600980270942,0.56626296627833,0.599670957873645,0.603170591708482,0.607223589786508,0.611682039343223,0.618039208903079,0.615588203443741,0.614341621259935,0.615478467781226,0.615236238772236,0.617158113284675,0.618956499336325,0.618087305825002,0.615311960508596,0.613384087494426
120,77.528380718954,2020-10-02 10:00:00,0.602919630066727,0.351644422507052,0.566265910282406,0.599530312090361,0.602940544321485,0.607055251113436,0.611599053018562,0.618051165706006,0.616455563265801,0.615960694793771,0.617552629512575,0.617609578683228,0.619855327081762,0.622246227946646,0.622416418674732,0.621057243286408,0.620931972730541
121,77.45027777777801,2020-10-02 10:30:00,0.602341321546031,0.351555660161423,0.566050455738288,0.599148866939996,0.602390942390775,0.60650172308286,0.611070150756874,0.617531654329039,0.616209669292479,0.615778313102732,0.61728702323642,0.617236791804666,0.619315757113388,0.621256380763059,0.620464261867438,0.617845588671243,0.616156519591547
122,77.194540935673,2020-10-02 11:00:00,0.596206882540759,0.351467017016259,0.565838039988278,0.598773476774806,0.601852386996875,0.605960751285264,0.610553430303404,0.617023589007949,0.615938112235663,0.615540785611805,0.61696964621431,0.616831101141131,0.618783939716859,0.620429393387052,0.619163237943204,0.616198895836668,0.614423766586605
123,77.055602941176,2020-10-02 11:30:00,0.593246796345645,0.351298248186327,0.565494911482138,0.598252916833411,0.601123432928273,0.605191982192622,0.609774809102092,0.616205396498636,0.615043855366352,0.614360584153705,0.615492199061681,0.615118302864775,0.616779828151317,0.617828931844535,0.615619628731354,0.611798067727726,0.609322279847935
124,77.40880030959799,2020-10-02 12:00:00,0.601624088916558,0.35110181103418,0.565106967543204,0.597681442810084,0.600330301059177,0.604348150372289,0.608911074120771,0.615287924945969,0.613959423668353,0.612938429290182,0.613770331046798,0.613178358677368,0.614583694169683,0.615164691608788,0.612359083032577,0.608209051809258,0.605691128942261
125,77.76531140350899,2020-10-02 12:30:00,0.608375197889924,0.351043375759076,0.564947576800571,0.597366428279363,0.599881993016611,0.603918354518841,0.608520911783638,0.614928272021184,0.613927364352139,0.613142121404061,0.614134260810822,0.613674877307764,0.615254384453615,0.616279070974588,0.614523124178144,0.611861130934562,0.611033567586568
126,77.688132352941,2020-10-02 13:00:00,0.607059085137438,0.3510880027779,0.564965259187757,0.597256189164603,0.599708883974711,0.603815072540538,0.608499852661146,0.614996967013455,0.614646926752842,0.614422935122407,0.615805470679946,0.615635083558097,0.617562739311973,0.619322279598984,0.618870094336612,0.617506825868353,0.617626332357509
127,77.955882352941,2020-10-02 13:30:00,0.612728311730156,0.35111131648927,0.56495216319589,0.597118081295942,0.59949937030416,0.603663326459804,0.60841703388502,0.614984777169903,0.615126509828286,0.61524273713802,0.616820038448732,0.61677583670614,0.618840027448762,0.620824896596127,0.620558164302009,0.61898142081612,0.618420448692863
128,77.72739869281001,2020-10-02 14:00:00,0.608887861230018,0.351215391973772,0.565081763407597,0.59714904837863,0.599516669850828,0.603777795184162,0.608632204257132,0.615314379704599,0.616178173335293,0.616854527403374,0.618780847797932,0.618970157949768,0.621295720284658,0.62375424698618,0.624142557531709,0.623075380724973,0.622945855937432
129,77.26980994152099,2020-10-02 14:30:00,0.594502473857271,0.351257122120928,0.56511091314575,0.597074334226381,0.599392643233662,0.603716913882564,0.608639454799786,0.615390342400069,0.616659988997588,0.617515438561081,0.619486597162368,0.619676122941671,0.621978545059251,0.624298776386859,0.624218169631482,0.622358194791123,0.621256521760665
130,77.568395424837,2020-10-02 15:00:00,0.604667505151076,0.351089620626914,0.564793902207554,0.596613934935766,0.598755242453509,0.603038391495301,0.607936761310079,0.614626728829552,0.615513624216116,0.615712549443716,0.61711624935015,0.616865228057692,0.618626088010691,0.619780965113914,0.617565289136352,0.613316791391996,0.609952691212097
131,77.845305555556,2020-10-02 15:30:00,0.610661421517939,0.351083215810815,0.564743987630451,0.596453834317485,0.598520356411629,0.602842678441136,0.607786327752554,0.614514011679846,0.61562687106883,0.615905312630411,0.617350319908639,0.617138387310291,0.618960922172396,0.620314639526414,0.618756894046934,0.615838074765511,0.614536388498836
132,77.273055555556,2020-10-02 16:00:00,0.597259166771981,0.351164589046096,0.564846194684966,0.596471386979789,0.598523509296062,0.602927996318332,0.607952552058288,0.614767761086167,0.616393196648465,0.617057658098515,0.618770806357067,0.618759511384673,0.6208295137251,0.622725276186256,0.622226197586048,0.620555141779168,0.620342654733581
133,76.26955555555601,2020-10-02 16:30:00,0.572479738447478,0.351047998819785,0.564619914212563,0.596123652137721,0.598039329550166,0.602425451441044,0.607441811898695,0.61421970379874,0.615590095761405,0.61579679790271,0.617129580124544,0.616830784367715,0.618552175669725,0.619705213922964,0.617791444251481,0.614268512419849,0.611789018697661
134,76.30697875816999,2020-10-02 17:00:00,0.575953472676211,0.350586137902843,0.563837314870085,0.595154917245147,0.596734114573204,0.600939891128318,0.605809411442724,0.612351598363199,0.612337137668422,0.610944053193595,0.611077402967477,0.609910844404078,0.610593544853327,0.6096613480315,0.60416756650401,0.596861485994635,0.590899939346835
135,76.176125730994,2020-10-02 17:30:00,0.570804232349094,0.350213381546281,0.563187471179156,0.594320597608354,0.59561190475648,0.599683871241983,0.604449962202139,0.610820637652415,0.609873255573294,0.607533768214564,0.60705267268097,0.605500982469326,0.605767098327281,0.6042131516171,0.59830566530639,0.591660743955316,0.587595066645301
136,75.38472222222201,2020-10-05 09:30:00,0.547280688312604,0.349798809674263,0.562466802531727,0.593399177495698,0.594379292506253,0.598302367082703,0.602954758638666,0.609139395763085,0.607225682131717,0.603988457589582,0.602959753996145,0.601083680605916,0.601003678169254,0.598973438821356,0.592770390983233,0.586403798511949,0.582808423568409
137,75.223529411765,2020-10-05 10:00:00,0.545682240650796,0.349253336019403,0.561619016520291,0.592443156630952,0.592985097930408,0.596612181841089,0.601010339834133,0.606767600413749,0.603238151541176,0.598313623128166,0.596136810862005,0.593509348044801,0.592527437687587,0.588815030194488,0.580021940549248,0.57107448857702,0.564595844056173
138,75.195277777778,2020-10-05 10:30:00,0.544975197120038,0.348732089324643,0.560795468017113,0.591495055727078,0.591610936099336,0.594960499350161,0.599126886174121,0.604495337915865,0.599602727245808,0.593403498649946,0.590453059800783,0.587380796542714,0.585894416515058,0.581437159076828,0.572076090109071,0.563442242802572,0.558023553429283
139,74.841555555556,2020-10-05 11:00:00,0.536162574097414,0.348244786700838,0.56001209648241,0.590573931140029,0.590281323902887,0.593375867409745,0.597335349588587,0.602356378094266,0.59634983339649,0.589233673306562,0.585807012857447,0.582516304532895,0.580804551118066,0.576182350421359,0.567217437536972,0.559675016684419,0.555548209747664
140,74.790921568627,2020-10-05 11:30:00,0.533872152972514,0.34767959108701,0.5591018957065,0.589500222273968,0.58876155094556,0.591573171598963,0.595308223448419,0.599956951673311,0.59270438105658,0.584568593990382,0.580583881568483,0.577005973576956,0.574964664004597,0.569918364087842,0.560623250780526,0.552907403990158,0.548329968898628
141,74.921388888889,2020-10-05 12:00:00,0.536966805624507,0.347130350706156,0.558204667031554,0.588423756160134,0.58724758048761,0.589790444837494,0.593318526526285,0.597623593819034,0.58929209386914,0.580366552710785,0.576004863962308,0.57227219681975,0.570060161726607,0.564904599421431,0.555819583107667,0.548577779498911,0.544480936304707
142,75.05943464052301,2020-10-05 12:30:00,0.541532935570845,0.346667044379391,0.557425651087254,0.58745997107233,0.585889636976507,0.588209144976187,0.591572367499987,0.595600238547178,0.58655359331185,0.577263984408816,0.572846808173211,0.569188642799696,0.567086210434928,0.562356014253287,0.554357342116096,0.548440158107036,0.545598012010854
143,74.91043498452001,2020-10-05 13:00:00,0.537892817797413,0.34630191656302,0.55678637621762,0.586636311402307,0.58472296567229,0.586870050433734,0.590113502342534,0.593934550195513,0.584540872442216,0.575283074160872,0.571089112407015,0.567690503019112,0.565915035756278,0.561973542143317,0.555488903802033,0.551038769734437,0.549303311507039
144,74.87625,2020-10-05 13:30:00,0.535335666402804,0.345917920683862,0.556113943018058,0.585768008328987,0.583505318592445,0.58547666020252,0.588600132416476,0.59221421673091,0.582436202471983,0.573124298332815,0.569042566999157,0.565792870714084,0.56418155464288,0.560603875862407,0.554572203580447,0.550082861231839,0.547737408022317
145,74.882777777778,2020-10-05 14:00:00,0.536604191093745,0.345530899544723,0.555431900777051,0.584880481997421,0.582269978503191,0.584069420231441,0.587078461031385,0.59049408448848,0.580346438354877,0.570963354149751,0.566950220548987,0.563799876892029,0.562279180801341,0.558880051846809,0.552938176977983,0.548179617896653,0.545389994265109
146,74.957222222222,2020-10-05 14:30:00,0.539105913252108,0.345191418916275,0.554815820169947,0.584056314810793,0.581124689643888,0.582779285771269,0.585697794098851,0.58895177443604,0.578606300767653,0.569315462151672,0.565475117496253,0.562489185111875,0.561137824203387,0.55806368840684,0.552535268323535,0.548068477605743,0.545618051813412
147,74.98638888888901,2020-10-05 15:00:00,0.539464019354299,0.344911829653688,0.554285770524235,0.583319372201459,0.580100164884937,0.581642511616898,0.584498038216917,0.587632603759294,0.57728540519331,0.568267631055198,0.564713559745286,0.561961407619893,0.560862363343185,0.558256522555994,0.553386681781443,0.549475497840178,0.547531821473117
148,74.927410818713,2020-10-05 15:30:00,0.53706759453409,0.344659162695999,0.553794196487726,0.582619823409284,0.579130605647455,0.580577450573673,0.583384119477668,0.586420515477804,0.576145730581547,0.567434410139299,0.564160638340214,0.561621339408252,0.560741190372139,0.558503400974022,0.554042044915748,0.5503150051639,0.548374529242151
149,74.950722222222,2020-10-05 16:00:00,0.539600435431211,0.344395108645899,0.553284428997694,0.581896585764336,0.578135722778745,0.579485371575943,0.58224229116462,0.585178440216941,0.574921117738707,0.566406467575165,0.563300049073983,0.560877771510526,0.56009101942536,0.557951118768621,0.553390581423588,0.549302618405861,0.546867938291774
150,74.623611111111,2020-10-05 16:30:00,0.530425806840272,0.344185110559036,0.552854096461308,0.581256377896148,0.577255160597598,0.578536902806717,0.581267671555969,0.58413939169377,0.574059307454968,0.565885354552095,0.563042302704856,0.560802339135503,0.560195365103626,0.558338231011038,0.554110547038695,0.55032532899883,0.548281895940518
151,74.23955555555601,2020-10-05 17:00:00,0.521091964192965,0.343872006830641,0.552270269245914,0.580446017377475,0.576157100435851,0.577324986425849,0.579993409996402,0.582743588663919,0.572484524936222,0.564207269503375,0.561261319758094,0.558926428841833,0.558144045848923,0.555845620772742,0.5505862050629,0.545483135472914,0.541976734741979
152,74.19017801857599,2020-10-05 17:30:00,0.520283620020486,0.343462450182096,0.55154194871759,0.579473363940198,0.574853438449755,0.575865514023599,0.578439833691882,0.581017520985718,0.570280162929471,0.561557263872265,0.558249733547414,0.555640213859785,0.554462685981391,0.551341015200711,0.544563120662134,0.537970436188486,0.53325522736037
153,73.765444444444,2020-10-06 09:30:00,0.506897764163308,0.343074131170292,0.550839052560809,0.578520357806515,0.573582455297514,0.574452425452684,0.576945048854322,0.579368825663834,0.56824631771799,0.559204513136319,0.555659802170638,0.552887109353912,0.551474970864364,0.547935881038356,0.540673691053247,0.534117565195371,0.530004510863284
154,73.896444444444,2020-10-06 10:00:00,0.510421042397232,0.342585244339993,0.550007620534128,0.577443540450662,0.572126698768469,0.572784786284648,0.575139193469023,0.577310910018428,0.56542462347105,0.555605949198611,0.55147893768943,0.548303554366894,0.546347455144273,0.541784899536429,0.532908333203918,0.524921621683818,0.519402194844036
155,74.25638888888899,2020-10-06 10:30:00,0.520146757384761,0.342177911963476,0.549285012586513,0.576473520574739,0.570818092551062,0.571306765603727,0.573558395070738,0.57553488535607,0.563185754491781,0.552976991798733,0.54860677673598,0.545301462835901,0.54317330372475,0.53841522803454,0.52973034075065,0.522693637894653,0.51866470622833
156,74.033787925697,2020-10-06 11:00:00,0.512667148191669,0.341923973865372,0.548778977170162,0.575730572402709,0.569812730803562,0.570209263481206,0.572418876236357,0.574297100597406,0.561989167092048,0.551976589590865,0.547832357767204,0.54474531789009,0.542899564753418,0.538845978592247,0.531922081520795,0.527216918613697,0.525521555216342
157,73.971754385965,2020-10-06 11:30:00,0.510607650909053,0.341595291239766,0.548163169591464,0.574864928099358,0.568653386416019,0.568925000377174,0.571068194769889,0.572808385218662,0.560292616712462,0.550161469744228,0.545970909974638,0.542883105401474,0.541016844284449,0.536972871523426,0.530084597219672,0.525026326716959,0.522195895122808
158,73.889602339181,2020-10-06 12:00:00,0.509557145959251,0.341265632016604,0.547542494883651,0.573988614406136,0.567486849634342,0.567636404311393,0.56971643416093,0.571323048092526,0.558600752973329,0.548346989539013,0.544103876984569,0.541008049434307,0.539109464229559,0.535042440509349,0.52812682856094,0.522858274982019,0.51967486007577
159,73.523517973856,2020-10-06 12:30:00,0.500464258351486,0.340947617538947,0.546935151491208,0.573121453067061,0.566338902934612,0.566375215201419,0.568399707156729,0.569884196382965,0.556995318046486,0.546659824660798,0.542394217820351,0.539310633261359,0.537405061270711,0.533361113844993,0.526517393071587,0.521271078736248,0.518133668557547
160,73.89891666666699,2020-10-06 13:00:00,0.510475259013782,0.340540686908737,0.546197811227715,0.572108819080437,0.565008304983715,0.564891295457829,0.566831352074243,0.568145684677634,0.554815799716963,0.544077101731415,0.53953150766573,0.536268194036421,0.534099861790588,0.529562432687627,0.521787901562794,0.515424045971402,0.511087671654923
161,73.575444444444,2020-10-06 13:30:00,0.501850810463481,0.340287716003887,0.545674723548089,0.571321120656864,0.563978029611288,0.56378590547091,0.565700997858597,0.566940820116979,0.553666987041423,0.543111309715305,0.538763014463898,0.535680083202676,0.533732118384741,0.529701822278449,0.523096432577501,0.518375902822237,0.516135928522666
162,73.174944444444,2020-10-06 14:00:00,0.491019273530663,0.339947057387622,0.545025510722075,0.570393627857224,0.562771341012285,0.562463516381456,0.56432380999702,0.565439627767672,0.551931944192191,0.541199863915589,0.53674496724602,0.533605382807498,0.531553816319732,0.527330019025196,0.520301894154788,0.514870366157365,0.511468051812954
163,73.19017251462,2020-10-06 14:30:00,0.49117516221654,0.339499039797514,0.544221329897002,0.5692937503835,0.561347432831006,0.560873978087401,0.562644015329954,0.563576220703127,0.549510121432177,0.538229089600869,0.533375847735472,0.529967889739129,0.52753257525044,0.522577237837532,0.514180422484666,0.507199380102531,0.502224162339428
164,72.725589783282,2020-10-06 15:00:00,0.478316332076584,0.339085574888194,0.543458805144194,0.56823081887511,0.559979631094118,0.559360014884648,0.561055814769735,0.561829513668412,0.547336274850726,0.53568448352994,0.530596803046897,0.52705636996498,0.52442915423455,0.519184180228191,0.510527247182001,0.503713939417457,0.499425634287902
165,72.09931114551101,2020-10-06 15:30:00,0.46250604652566,0.338547340796755,0.542517582243886,0.566969212951235,0.558362000036991,0.557537397535412,0.559118440536237,0.559664219549719,0.544383840801303,0.531956544999342,0.526321446943796,0.52242364851885,0.519301310203003,0.513181495481666,0.503113310645659,0.494973011917478,0.489356033618727
166,72.251235294118,2020-10-06 16:00:00,0.466536182570136,0.337860803144927,0.54136507208888,0.565472695862783,0.556450319669298,0.555350543646515,0.556770323084314,0.557006533327454,0.540541279526695,0.526912941885868,0.520418377150589,0.515951723185409,0.512050636212439,0.504565706176401,0.492311440266762,0.482229918941705,0.474953362083025
167,70.951859133127,2020-10-06 16:30:00,0.433458432052989,0.337270610083752,0.540330138137183,0.564087800174273,0.554694113741127,0.553367920149265,0.554664738510596,0.5546545523975,0.537349344771012,0.5229836936895,0.51604612147544,0.51134672701658,0.507140486942403,0.499313882124462,0.487220736281753,0.478367867710415,0.473173237080744
168,71.048361111111,2020-10-06 17:00:00,0.434821264685804,0.336341854628155,0.538834351337174,0.562205544335558,0.552308556000806,0.55059194466021,0.551657133806645,0.55120638944139,0.532126558278705,0.515949793073615,0.50771655165215,0.502160760718708,0.496767015844057,0.486884487837061,0.471301248067368,0.45879053391181,0.449450274435635
169,70.903593137255,2020-10-06 17:30:00,0.431313322636753,0.335494240336998,0.537426469989628,0.560396616780311,0.550031558460065,0.547963576686061,0.548830481448565,0.547994264161733,0.527459536254325,0.509934941909349,0.500843576734218,0.494797373128987,0.488745480727006,0.477980887196817,0.461817125034627,0.450040084350828,0.442627890731734
170,71.55863888888899,2020-10-07 09:30:00,0.442937099474822,0.334666465016209,0.536029002171583,0.558582385113696,0.547761846660035,0.545352081377195,0.54603313240031,0.544829053434916,0.52296254164034,0.504285837690807,0.494525713393248,0.488145850731662,0.481651739330455,0.470442567286012,0.454502508495902,0.443929503596629,0.437949893718902
171,71.470763157895,2020-10-07 10:00:00,0.442913918755841,0.334070708851377,0.534942512744105,0.557095416434203,0.545895609490051,0.543229652800154,0.543782658372093,0.542305510618727,0.519726599887253,0.500627042381042,0.490814428702641,0.484565350579263,0.478280607162315,0.467825442638525,0.454377037099278,0.447217356923579,0.444551360605433
172,71.700191520468,2020-10-07 10:30:00,0.448449632151524,0.333514857136307,0.533900244641367,0.555645388576958,0.544089062193473,0.541189274574241,0.541632400537235,0.539911631812321,0.51675929288826,0.497395699819413,0.487640000034522,0.481581158713549,0.475563290606391,0.465853118734914,0.454289895079302,0.448807474654827,0.446704884261118
173,71.51697222222201,2020-10-07 11:00:00,0.444313379062958,0.33305741319523,0.532981141246863,0.554318406808694,0.542453376863068,0.539373343128604,0.539744449123269,0.537844558824705,0.514422276002175,0.495142249958709,0.48570302577891,0.480002854428468,0.474467334563374,0.465810413320185,0.456382969485797,0.452562495107951,0.451294264007544
174,71.49806372549,2020-10-07 11:30:00,0.445567944788545,0.332584538951757,0.532037314508563,0.552958072680887,0.540784891682536,0.537518388321692,0.537815242948494,0.535729767135546,0.51198803458064,0.492698812857424,0.483461992230061,0.478007112503235,0.472767525773277,0.464702039975866,0.456104734802073,0.452161717926768,0.449898884799335
175,71.44420751634,2020-10-07 12:00:00,0.443463041578046,0.332156540897018,0.531148002963469,0.551649609635363,0.53919442445734,0.53576737948164,0.536008536476783,0.533767941333656,0.509838385373441,0.490672235425207,0.481718490249915,0.476547881920099,0.471645317247991,0.464194855047753,0.456415358745259,0.452642527128722,0.450320788432307
176,71.444648606811,2020-10-07 12:30:00,0.444151938925884,0.331733405298981,0.530261677624087,0.550338542754417,0.537610728032648,0.534027540357202,0.534217170259434,0.531826514880655,0.507715028742747,0.488648031967532,0.479927667516736,0.474984534292436,0.470325925447589,0.46326772212035,0.45579967934164,0.451748178334623,0.448986849709796
177,71.187972222222,2020-10-07 13:00:00,0.436424052738006,0.331345249177179,0.529418043270038,0.549068135276072,0.536090052308908,0.532371565715984,0.532524140568773,0.530006891615359,0.50580872882448,0.486928064052265,0.478488041099355,0.473791497896641,0.469397607818708,0.462749020880327,0.455676935263099,0.451684585534955,0.44903208663325
178,71.398083333333,2020-10-07 13:30:00,0.442616550933357,0.330898228645848,0.528494982052146,0.547706799193029,0.534460729172752,0.530575811906286,0.530672663135871,0.527993247276065,0.503520174921996,0.484569303743671,0.47617440124576,0.471537864895193,0.467137475025437,0.460369804904159,0.452632614768023,0.447527238608745,0.443655380592824
179,71.312976608187,2020-10-07 14:00:00,0.437992312771055,0.330546829461566,0.527692579239533,0.546470748206746,0.533005187561337,0.52900850040748,0.529085126775863,0.52630481286097,0.501836924219432,0.483140169885023,0.475048034285388,0.470657016809748,0.466520454528056,0.460167509220921,0.453077461656408,0.448809833277012,0.446208046186659
180,70.926694444444,2020-10-07 14:30:00,0.42920704039987,0.330167917083047,0.526852947738052,0.545190230554529,0.531500783055305,0.527378100868237,0.527426112961947,0.524527974270166,0.499965180782387,0.481371104974455,0.473433666917285,0.46916683310314,0.465116663578863,0.458824153300973,0.451583443772266,0.446963760303247,0.443819337782503
181,70.576833333333,2020-10-07 15:00:00,0.419745707482715,0.329719054642894,0.525920393976755,0.543804158070498,0.529868335248041,0.525580848574511,0.525577189154312,0.522517581203321,0.497640646672319,0.478864766611186,0.470836420601364,0.466509845541449,0.462284972256999,0.455576514321183,0.447291883821976,0.441400779133076,0.436927942493409
182,71.127171052632,2020-10-07 15:30:00,0.432968474123152,0.329198529763434,0.524891360990932,0.542307588991268,0.5281027008342,0.523609809425777,0.523531425768181,0.520265830510013,0.494864205421363,0.475649786031965,0.467324214525416,0.462793943592894,0.458196330390133,0.450753978724253,0.44100121674701,0.433696486401258,0.42810875206075
183,70.777305555556,2020-10-07 16:00:00,0.423940130577834,0.32884991858531,0.524075774777221,0.541037203920323,0.526644107049495,0.522045189561099,0.521953723588617,0.518592178781274,0.493178878335524,0.474161855612052,0.466079897639155,0.461754536893022,0.457392675409546,0.450413607397672,0.441968540003425,0.436894006191985,0.434341877811437
184,70.899888888889,2020-10-07 16:30:00,0.427959207014925,0.328427793621765,0.523164507956747,0.539658380329548,0.525052882923865,0.520305530351465,0.520175963967098,0.51667119691968,0.491012384914261,0.471885277856648,0.463775413784744,0.459445980009763,0.45500993173719,0.447876450568425,0.439166925713654,0.433684220118571,0.430144261314518
185,70.75564181286501,2020-10-07 17:00:00,0.42364779111883,0.328073834889092,0.522336396086209,0.538366186204015,0.523585454760351,0.518730137610139,0.518587431748855,0.514983013476327,0.489274575177476,0.470271456085851,0.462327091168955,0.458136410061953,0.453838533926452,0.446958278684193,0.438891368357706,0.43422929158408,0.431534217807927
186,70.683663398693,2020-10-07 17:30:00,0.422372120928147,0.327696534061322,0.521476774496122,0.53703585494874,0.522077327791375,0.517100488379292,0.516936992886946,0.513217291090126,0.487375924318576,0.468378216606014,0.460489639363089,0.456351240739934,0.452062832393335,0.445176588243107,0.437087428701389,0.432221206974581,0.429010307196661
187,69.24805555555601,2020-10-08 09:30:00,0.380423466555415,0.327328989896621,0.520626907464659,0.535712571547641,0.520588113368065,0.51549573266511,0.515315472171948,0.51148616351788,0.485530552722295,0.466551981085218,0.458726600312706,0.454644871965835,0.450374538686685,0.443501441308162,0.435451450080141,0.430561006193343,0.42728945758404
188,69.197496904025,2020-10-08 10:00:00,0.378887926707184,0.326608657084132,0.519354694033598,0.533921553362891,0.518464697786454,0.513006386435224,0.51266563777921,0.508448158476877,0.481249848974483,0.460857454541695,0.451914832062795,0.447030879912994,0.441496401500664,0.432272984933415,0.419217620343217,0.40824224489457,0.398209950042781
189,69.340240196078,2020-10-08 10:30:00,0.383728597743054,0.325917007401225,0.51810367452862,0.532142494786242,0.516372090003309,0.510561516407463,0.510072646084882,0.50548782378127,0.477170163929996,0.455587734325369,0.445781975098281,0.440330157752111,0.433919728435272,0.423265685777523,0.408094685898046,0.396237610884946,0.387272060402652
190,69.032,2020-10-08 11:00:00,0.375134236233627,0.325313486923349,0.516947901455733,0.530457473656244,0.514416632464194,0.508304467733704,0.507699324922659,0.502806686594488,0.473652353246286,0.451285561565465,0.44100351741448,0.435297539184975,0.428506127089053,0.417414679874341,0.402535450871818,0.392627901232196,0.386800158639721
191,68.994578947368,2020-10-08 11:30:00,0.374114292743682,0.324662899555507,0.515724918542296,0.528690157061837,0.512367989833278,0.505922589127638,0.505187658169495,0.4999572507551,0.469857164116692,0.446601729290308,0.435777506748806,0.42977910249611,0.422543045812407,0.410904386947135,0.395842339371936,0.386446875138374,0.380845219593166
192,68.978055555556,2020-10-08 12:00:00,0.373449281025177,0.324040613530915,0.514525354550258,0.526939560512443,0.510355650813234,0.503591583551067,0.502738363159226,0.497189749815051,0.466248764837601,0.442270803109086,0.431068320779854,0.424908882249457,0.417429214351914,0.405613501341929,0.391081901688972,0.382795740184558,0.378117435352123
193,69.06261437908499,2020-10-08 12:30:00,0.376326786823224,0.323447973542033,0.513351825287651,0.5252094807066,0.508384226296358,0.501317422309193,0.500357637717019,0.494511040604522,0.462832584935254,0.438286829175324,0.426849785274429,0.42063762948187,0.413074274458651,0.401343814979896,0.387712027259241,0.380604725551455,0.376733479747575
194,69.02875292397701,2020-10-08 13:00:00,0.375605598480706,0.322916370036146,0.512243277244339,0.52354440254931,0.50651149892533,0.499178933627297,0.498134754999579,0.492031458808553,0.459802907809137,0.434940889259665,0.423485969116258,0.417376268807898,0.409959053746854,0.398677720048869,0.386510030972637,0.380946816454942,0.378193989581823
195,69.181591503268,2020-10-08 13:30:00,0.37984370470533,0.322408018257439,0.511155963175329,0.521896943103556,0.504674654507673,0.497089608767039,0.495970147095957,0.48962571669245,0.456920441542561,0.431837737765579,0.420437052733489,0.414471146360514,0.407247052257509,0.396432688378473,0.385461148754155,0.380755221114622,0.378208536023713
196,69.383277777778,2020-10-08 14:00:00,0.383783247963333,0.321968043335296,0.510145008260419,0.520330277097464,0.50295633545063,0.495162834243041,0.493992628633757,0.487453444161252,0.454470742484638,0.429416747056992,0.418269051288888,0.412578781065694,0.405737185861485,0.395662838791369,0.386278876624293,0.382809256543529,0.381070173040767
197,69.25441176470599,2020-10-08 14:30:00,0.380239589059416,0.32158969738575,0.50920442970963,0.518839626870331,0.501349440779394,0.49338836980117,0.49218958354714,0.485497461403878,0.452411317348494,0.427591073130045,0.416846190105649,0.411521161496874,0.405181136416847,0.395983074089184,0.38822949601163,0.385859855755334,0.384712578271584
198,69.089874183007,2020-10-08 15:00:00,0.376333492449497,0.321198955174924,0.508246757856097,0.517326345389422,0.499722777789435,0.491584961784345,0.490353488737901,0.483498860676341,0.450263385337893,0.425595616121808,0.415153196721845,0.410098237506807,0.404091353766143,0.395404015157304,0.38824389602853,0.385601471435432,0.38356344191847
199,69.097694444444,2020-10-08 15:30:00,0.375379945930213,0.320793209365308,0.507268479506071,0.515786284316719,0.49807092566559,0.489744971739092,0.488475714081175,0.48144699813213,0.448010954265553,0.423413380519755,0.413180358221722,0.408312655716589,0.402498979791502,0.394045839895275,0.386862132978599,0.383489444728911,0.380537355555598
200,69.84445098039201,2020-10-08 16:00:00,0.396819732242043,0.320400759254777,0.506302887121923,0.514257739168857,0.496444591599369,0.487938613417539,0.486636347127194,0.479441575120259,0.445837144702803,0.421338313029125,0.411322682576588,0.406638299559464,0.401007882665343,0.392764846141005,0.385612185031483,0.381933767936905,0.378856908346741
201,69.893055555556,2020-10-08 16:30:00,0.397345069767816,0.320230740616294,0.505601308539251,0.513034613225014,0.495234065700718,0.486706394071475,0.485451297806296,0.47824598722238,0.445117028754748,0.4215155336428,0.412377034700472,0.408342422233577,0.403613548857714,0.396826504604623,0.392523638549655,0.392123615667105,0.392823429577801
202,70.132761695906,2020-10-08 17:00:00,0.403663478233347,0.320075432670166,0.504921537066718,0.511837721387011,0.49406440554606,0.485526473683982,0.484323063682256,0.477115701124927,0.444474482670692,0.421728709856852,0.41337363627849,0.409886430365823,0.405870709675525,0.40011502364329,0.397252733772796,0.397538476739941,0.397933462625361
203,70.684888888889,2020-10-08 17:30:00,0.417930813137825,0.319989246713178,0.504329643676243,0.510745725361191,0.493040466067005,0.484543582937755,0.483416555377134,0.47625421931298,0.444276632991549,0.422554440478105,0.415074009678586,0.412172695308062,0.408908728987311,0.404204914337087,0.402674190184798,0.403540239044311,0.403986353219141
204,70.184501461988,2020-10-09 09:30:00,0.403077017918521,0.320045985193095,0.503918238408862,0.509870784885044,0.492311979143478,0.483962738344503,0.482964988166722,0.475947159150812,0.445031447386892,0.424769650610118,0.418475346148714,0.416355244164076,0.414115444533395,0.410908614905725,0.41153579864652,0.414018576859542,0.41584897907814
205,70.329194444444,2020-10-09 10:00:00,0.40737465174454,0.320001269879183,0.503414545148852,0.508866973927154,0.49137569390872,0.483054340095168,0.482120790996738,0.47512461916019,0.444788010590205,0.425257969158744,0.419480507402673,0.417631068314988,0.415627217039538,0.412437637519891,0.411800787254221,0.411538795599093,0.409659914820372
206,70.336679824561,2020-10-09 10:30:00,0.407258404200115,0.320000598123607,0.502971226467022,0.507937478454418,0.490542575748091,0.482284111414873,0.4814308659895,0.474487796398385,0.444836765971849,0.426133151255438,0.420925752538109,0.419379575345589,0.417671980427353,0.41466570748794,0.413550727410738,0.412517056242282,0.410497040210128
207,70.35154738562099,2020-10-09 11:00:00,0.408152029342409,0.320000152944449,0.50253629518815,0.507020545542548,0.489728736709174,0.481535508473859,0.480761948745722,0.473871628917925,0.444875772601211,0.426917180161614,0.422182910104465,0.420863031440722,0.419343768920127,0.416366157246159,0.414651399606112,0.412948711564292,0.410701195989643
208,70.023666666667,2020-10-09 11:30:00,0.398689964402103,0.320009478449683,0.50212112026855,0.506129974914416,0.488952484372591,0.480833812651513,0.480142848271412,0.473311702801831,0.444971081944521,0.427720052771909,0.423406368849479,0.422272482465952,0.420893013050729,0.417901995541235,0.415699173717662,0.413629709360149,0.411382251505079
209,69.63877777777799,2020-10-09 12:00:00,0.388535112099902,0.319930597409017,0.5016074574768,0.50512324887381,0.488022031731345,0.479913510598516,0.479271324276613,0.472435353819116,0.44445491484494,0.427507595542071,0.423260485248044,0.422057717626082,0.420446950398245,0.416818176636753,0.412929313146815,0.409089182531627,0.405155813584122
210,69.028527777778,2020-10-09 12:30:00,0.369544250205301,0.319762480389432,0.500991875763921,0.503995589921655,0.486932911379229,0.478768876458584,0.478142215284654,0.471237167865454,0.443335421458211,0.426328938045696,0.421853058376659,0.420382805265523,0.418263932706954,0.413585416855089,0.407463135878144,0.401611928091568,0.396148646930387
211,69.319869883041,2020-10-09 13:00:00,0.378552503234357,0.319430795948943,0.500185107287245,0.502638860487349,0.485543073035921,0.477201320891825,0.476531542519505,0.469440144328887,0.441138686206082,0.42348118493185,0.418307031953248,0.416253913067984,0.413167176473809,0.406727186868245,0.397181615101157,0.38825625339101,0.380303341793202
212,69.13893128655,2020-10-09 13:30:00,0.373583483345158,0.319198313607462,0.4994901864273,0.501416610425324,0.484340050332045,0.475894521087337,0.475216851468044,0.468010369488374,0.439604615204963,0.421716351892614,0.416253786122673,0.413954802054172,0.410467008758243,0.403414513950045,0.3935514590877,0.385974770969698,0.38088229099149
213,68.778149122807,2020-10-09 14:00:00,0.363434418150141,0.31893356155778,0.498756631394521,0.500148102633922,0.483080893483872,0.474506835847475,0.473809497004494,0.46646442499802,0.437861513260171,0.419645085783759,0.413838566119982,0.411271346635892,0.407361083140716,0.39969169228114,0.389401387068734,0.382304116703398,0.377739348548933
214,68.541722222222,2020-10-09 14:30:00,0.356127287760807,0.318592306467701,0.497932297258351,0.498769464618796,0.481680972694952,0.472919090759173,0.472174817618343,0.464635437387078,0.435621095517077,0.416828837281212,0.410497412299119,0.407548294880341,0.403046185481895,0.39449350945217,0.383112583112342,0.375344544339632,0.369862975737731
215,68.124027863777,2020-10-09 15:00:00,0.345628446796433,0.318204630299146,0.497050038990297,0.497319695490236,0.480193624047066,0.471206444510295,0.470398878827766,0.46263089930785,0.433085742525449,0.413603067172623,0.406687488714781,0.403335739846594,0.398220171011203,0.38879630032669,0.376414946801945,0.36814175828005,0.362266421931552
216,68.21727777777801,2020-10-09 15:30:00,0.348910047810617,0.31774592740869,0.496080851905506,0.495762536775479,0.47857154526677,0.469301368139211,0.468405868063817,0.460356570152771,0.430098753757271,0.409734845031266,0.402111632470765,0.398288956353804,0.392456355253874,0.382027545505171,0.368372854827925,0.359254826137314,0.352668644386169
217,68.106449346405,2020-10-09 16:00:00,0.345478058098146,0.317339345899229,0.495162673317164,0.494266507765864,0.477039305468108,0.467523623740652,0.466557863239628,0.458264227126038,0.427457978178446,0.40647667727339,0.398415630329441,0.394341709735996,0.388158132524854,0.377401285431879,0.364112978623589,0.356274976623585,0.351482127125128
218,68.308527777778,2020-10-09 16:30:00,0.350663111897556,0.316924196301957,0.494228487423132,0.492749797162069,0.475487271164859,0.465716459169162,0.464677105677719,0.456131542492834,0.424767486302826,0.403192702156286,0.394739831869506,0.390458006451465,0.383988602054916,0.373003466815487,0.360093876414096,0.353041320151553,0.348794829670841
219,68.012555555556,2020-10-09 17:00:00,0.342143633884911,0.316574838394824,0.493362173246469,0.491317160745115,0.47405466179802,0.464078886942019,0.462988453031835,0.454238537543622,0.422513532209626,0.40063415888921,0.392059028868166,0.387771818320618,0.381340988124084,0.370658905668531,0.359171675577011,0.35392567034273,0.351287194485879
220,68.291166666667,2020-10-09 17:30:00,0.34913812186778,0.316170483522192,0.492429608340649,0.489801480125151,0.472517824727331,0.462290149816988,0.461128818877653,0.452132070633885,0.419900708274034,0.397545211009163,0.388704348132528,0.384303476450628,0.377716065613622,0.366950386528795,0.355650044716434,0.350184564846017,0.346522627753542
221,67.672388888889,2020-10-12 09:30:00,0.322901420844876,0.315846145117463,0.491580933596216,0.488391790723332,0.471129061265521,0.460712619583225,0.459507893394945,0.450322973793451,0.417819306873323,0.395318629114145,0.386509848270855,0.382212860959392,0.375818454731836,0.365536425974556,0.355669452729184,0.351689609709326,0.349477269118386
222,67.82894444444399,2020-10-12 10:00:00,0.325894112015927,0.315505929795921,0.490779856587447,0.486891927974617,0.469521593686689,0.45870797702323,0.457379477451685,0.447804836781737,0.414539787924124,0.391104353815047,0.381706296146892,0.377059557980839,0.370088281460299,0.358851468338918,0.346851449903019,0.339657884820221,0.333121721262863
223,67.2735,2020-10-12 10:30:00,0.310215031606918,0.315206137909283,0.490019589488974,0.485442625531327,0.467989544552166,0.456814246513664,0.455378081234896,0.445451236866112,0.411571926896336,0.387447342520675,0.377700835172235,0.372893527441389,0.365673399530411,0.354102306225641,0.341818800387674,0.334732081769322,0.329214149984426
224,67.456638888889,2020-10-12 11:00:00,0.316501726487219,0.314800144423937,0.489133989513564,0.48383118793462,0.46625440786572,0.454628035368949,0.453051310363281,0.442692898318745,0.407940135756903,0.382823169347347,0.372477301657139,0.367328135140324,0.359537750127453,0.347119750753582,0.333307082594075,0.324646742666207,0.317640813282665
225,67.301083333333,2020-10-12 11:30:00,0.311832718719717,0.314462359133747,0.488318327671873,0.482307788971419,0.464643770152473,0.45262486563599,0.450932201006878,0.440201000847565,0.404795621874171,0.379031909075654,0.368414328264572,0.363174234339973,0.355252500896736,0.342762906019178,0.329506749257797,0.322273936780862,0.31754287655854
226,67.435470588235,2020-10-12 12:00:00,0.316131901444614,0.314105486446432,0.487475811402517,0.480748142655571,0.462994326238632,0.450566701225489,0.448753623561654,0.437638305016047,0.401557305981593,0.375151094577142,0.364272151482767,0.358946840738399,0.350891360685437,0.338314308101276,0.325394489233379,0.318786483471766,0.314478777293711
227,67.41505555555601,2020-10-12 12:30:00,0.314342261217823,0.3137988419547,0.48668439871006,0.479254334109706,0.461439380294107,0.448648113731923,0.446733264362205,0.435278497774499,0.398687059954246,0.371892443904211,0.360980553321161,0.355734621724072,0.347822790466722,0.335596897703351,0.323965277032511,0.31897815827507,0.31615974838166
228,67.372083333333,2020-10-12 13:00:00,0.313571450080283,0.313493531678509,0.4858904187051,0.477756744806088,0.459886960991055,0.44673437889009,0.444719783083395,0.432930347596914,0.395855056456382,0.368728526538377,0.357826072210829,0.352680660829152,0.344931290348215,0.333043276927332,0.322403475467474,0.318223960927709,0.315601088267283
229,67.346694444444,2020-10-12 13:30:00,0.31265213156829,0.313197202890017,0.485102574781994,0.476267161274632,0.458352178942223,0.444847550008109,0.442737677156408,0.430624384013784,0.393111186443132,0.365732268786856,0.354899880554543,0.349889017430221,0.34234540447845,0.330827106543868,0.321081019333606,0.317453210849898,0.31489764684142
230,66.927388888889,2020-10-12 14:00:00,0.300745243589674,0.31290826047114,0.484319370512353,0.474783947734084,0.456832468768872,0.442983752390515,0.440782378179683,0.428354519050713,0.390443023988607,0.362878856859554,0.352163348189448,0.347310047690001,0.339997009952733,0.328852248958961,0.319874459499682,0.31660299405039,0.314045979559197
231,66.960027777778,2020-10-12 14:30:00,0.302537632493513,0.312544111077274,0.483448675862154,0.473182783103772,0.455165099639234,0.440902598638331,0.438585071633923,0.425782133562525,0.387287135916481,0.359299180489832,0.348475785382401,0.343605590259698,0.336198606371246,0.324880854731829,0.315228976506561,0.310513675173659,0.306056371740819
232,66.976138888889,2020-10-12 15:00:00,0.302983196785119,0.312210564251721,0.482606380922997,0.471619777690872,0.453554578220799,0.438906656976197,0.436484127491969,0.423333883763245,0.384359654428431,0.356111684961401,0.345323507706189,0.340537785890611,0.333216229951338,0.32202343638284,0.312602123542175,0.308101582082658,0.304315308031237
233,66.989472222222,2020-10-12 15:30:00,0.303016828031855,0.311896114344932,0.481780674991036,0.470079707916971,0.451980352709692,0.436965330592051,0.434445016843182,0.420965669445769,0.381582515537873,0.353184270671084,0.342518910900256,0.337874057683655,0.330731349643723,0.319799881919327,0.310934775688164,0.307020223843526,0.30396928529153
234,67.063777777778,2020-10-12 16:00:00,0.305296077328545,0.311596752908388,0.480967714449119,0.468557923311824,0.450435782799675,0.43506865989116,0.432456335283829,0.418662701479071,0.378927855777093,0.350466047790217,0.339986305864886,0.335518528476055,0.328610009267905,0.318006505912086,0.309795755737523,0.306455725391313,0.303862833026341
235,66.837138888889,2020-10-12 16:30:00,0.298499196286023,0.311328309195843,0.480185510521913,0.467080172469103,0.448954019412483,0.433265967738447,0.430572916927255,0.416493614721323,0.376505216555966,0.348117913571469,0.337929224411862,0.333704374115205,0.327138111686255,0.31700837326809,0.309739067643164,0.307229943858784,0.30529120849644
236,66.814694444444,2020-10-12 17:00:00,0.297165831480559,0.311022556391901,0.479359588769484,0.46554249027825,0.447398453515834,0.431353069763919,0.42856650966224,0.414170622744268,0.37383988342057,0.345404344230393,0.335375618874897,0.331286526507737,0.324857252862652,0.31485000166905,0.307529637244003,0.304435172748068,0.30143041946933
237,66.578111111111,2020-10-12 17:30:00,0.289213034901127,0.310721303927879,0.478535003335221,0.464008054678822,0.445851825735772,0.429453811512141,0.426575434957308,0.411868120496534,0.371220951113137,0.342777237258198,0.332929843604808,0.32898500235876,0.32270485696595,0.312837878128328,0.305581756026644,0.302309306733345,0.299171356161117
238,67.947777777778,2020-10-13 09:30:00,0.325929376706369,0.310376479998175,0.477659312919114,0.462402056340301,0.44421638719396,0.427421089256325,0.424435646338948,0.40937917984063,0.368313342869192,0.339724235964975,0.329920868409446,0.32601436129034,0.319686614174826,0.309654427161798,0.30173066398304,0.297446655778137,0.293257088818485
239,67.565333333333,2020-10-13 10:00:00,0.315872475805888,0.310357226691489,0.477152306881684,0.461272191111834,0.443190928584454,0.426283258781646,0.423295313880544,0.408140086524819,0.367448280051599,0.339767081161561,0.330960869599824,0.32777778395321,0.322647801045829,0.31438239589767,0.310811517428454,0.312210567279107,0.314769586550591
240,67.855305555556,2020-10-13 10:30:00,0.3238879808445,0.310265941378182,0.476569405627637,0.46003608818308,0.4420262136078,0.424935813980721,0.421919111544022,0.406603587338598,0.366078569358918,0.338980071806437,0.330822875075062,0.328081606080778,0.323604273212579,0.316136684843216,0.313768471955026,0.315264535431427,0.315983975429688
241,67.486694444444,2020-10-13 11:00:00,0.314275636321487,0.310238414461201,0.476060148450667,0.458911986837185,0.44101026242196,0.423810088380491,0.420789660728512,0.405376005967984,0.365199245401166,0.33890316077822,0.331551374285626,0.329346600390414,0.325669768982921,0.31919957284259,0.318419449635955,0.320735910492967,0.321633869663209
242,67.508156432749,2020-10-13 11:30:00,0.314019104318751,0.310142740859462,0.475479307388663,0.457686872972488,0.439861643728819,0.422484040456529,0.419434848408014,0.403864240766622,0.3638408093561,0.338044959947439,0.331185691272442,0.32927273413299,0.325941638359831,0.319710803988868,0.318488270933191,0.319057704655258,0.317426695293303
243,67.724444444444,2020-10-13 12:00:00,0.320371113731328,0.310050275851484,0.474904167148455,0.456474496617406,0.438730645686403,0.421183582022183,0.418107459053446,0.402386201972493,0.362526699741232,0.337224759237688,0.330826263717195,0.329174120445742,0.326133465366042,0.320071088071689,0.318450793192298,0.318036966927256,0.315736287643024
244,67.6345,2020-10-13 12:30:00,0.318121712537219,0.310009097008764,0.474388023390013,0.455354695269671,0.437721832032253,0.420065568817583,0.416982575825327,0.401161314739263,0.361609687518327,0.336977301554576,0.331171641346272,0.32986867229438,0.327277062367075,0.321653217734456,0.320483432841197,0.320521209399187,0.319245311816352
245,67.726035087719,2020-10-13 13:00:00,0.320837353907744,0.309954329699068,0.473860498153401,0.454222641621024,0.436696484251597,0.418920984823025,0.415826455750399,0.399895761402823,0.360610449779064,0.336561726970926,0.331242964684468,0.330203482238883,0.327905058028606,0.322472643105393,0.321148551620864,0.320770419767299,0.319048815158983
246,67.556944444444,2020-10-13 13:30:00,0.315921950014894,0.309922802382029,0.473361817065512,0.453139098340836,0.435734419954378,0.417869856389986,0.414773181228285,0.398757677529661,0.359800881996371,0.336396104526748,0.331594651435988,0.330835102806734,0.328861700038499,0.323688445503376,0.322487340107778,0.322200053271332,0.320739948491593
247,67.521388888889,2020-10-13 14:00:00,0.314931155158648,0.309857901471582,0.472830149487149,0.452010489467752,0.434712116145113,0.416726109133198,0.413614856178779,0.397486276698349,0.358760434203254,0.335839418914443,0.331389818214964,0.330785877581221,0.328919452913792,0.3236702766534,0.321811627680415,0.320615266755478,0.318157563607772
248,67.650833333333,2020-10-13 14:30:00,0.3183637779421,0.309789612229748,0.472297456678954,0.450885385257624,0.43369360137525,0.41558648521155,0.412459630955655,0.396217446950003,0.357711072691843,0.33523994751613,0.331098599397043,0.330619130571933,0.328815507239691,0.323453439437496,0.32102445882343,0.319295057075737,0.316578894419807
249,67.853388888889,2020-10-13 15:00:00,0.322394719223001,0.309750184952595,0.471798943998654,0.449818058609551,0.432749861513835,0.414557940591727,0.411426804824,0.395100607264623,0.356891289698634,0.334959867878001,0.331195607249103,0.330891498508721,0.329252796083889,0.323971741633383,0.321591335059549,0.320223756448304,0.318231749280004
250,68.026666666667,2020-10-13 15:30:00,0.328654144459073,0.309742918998709,0.471339054638318,0.448815864880818,0.431890043660154,0.41365367595063,0.410530995526486,0.394153512444894,0.356325896532943,0.335028732436857,0.331711058977847,0.33163129731894,0.330250275072551,0.325212725167058,0.323291356273461,0.322647014287252,0.321448076032528
251,68.458666666667,2020-10-13 16:00:00,0.339119259121349,0.309783053009694,0.470935476451444,0.44790675640605,0.431150461788294,0.412927559367137,0.409832280237208,0.393450622829155,0.356130030450537,0.335611776104932,0.332850891099663,0.333071471489895,0.332082635992482,0.327506470294978,0.326510639443419,0.326948368527783,0.326690102270059
252,68.551111111111,2020-10-13 16:30:00,0.341440411444521,0.309900358619179,0.470622553358023,0.447144821807713,0.430602150493379,0.412484799549884,0.409448287537375,0.393137678586343,0.356532088671132,0.337040962121925,0.335032218669779,0.335686757830329,0.335315596339358,0.331554022109225,0.332191183574659,0.334309577420486,0.335437688073793
253,68.728777777778,2020-10-13 17:00:00,0.347523820657697,0.310031663360851,0.470333061418949,0.446424813126289,0.430104917188029,0.412113185217839,0.409141398023357,0.392916961401038,0.357048426454126,0.33856628821634,0.337259267040698,0.338299923704733,0.338447743705135,0.335311963449252,0.336858768931014,0.339346424070053,0.340101621726549
254,68.646944444444,2020-10-13 17:30:00,0.345232221177746,0.31020477826402,0.470098092258765,0.445795664145156,0.429723384834272,0.411908829823268,0.409019196201261,0.392922145678018,0.357892526228239,0.34051020654561,0.339953890343994,0.341406700510837,0.342106881535429,0.339641268427367,0.342095877919113,0.344986805921851,0.345780674244988
255,70.712277777778,2020-10-14 09:30:00,0.40231922282302,0.310355138105268,0.469847608510637,0.4451466545683,0.429309979417995,0.411650139354337,0.408833418072758,0.392843641911941,0.358565002709349,0.342112036599331,0.342123886197729,0.34384856840234,0.344851960336094,0.342637711244125,0.344903547382481,0.346848798950398,0.346298486348462
256,70.381722222222,2020-10-14 10:00:00,0.390989267703547,0.310974410770397,0.470151846071955,0.445307285914134,0.429960379708535,0.412943324196185,0.410390550726823,0.394920190226208,0.362698354949611,0.348844722761485,0.350881971367491,0.353919830436064,0.356935104256931,0.357847572064981,0.366705830271161,0.376471102748035,0.384780422398124
257,70.2545,2020-10-14 10:30:00,0.388763294839222,0.311482609052469,0.470352914588329,0.445302470942958,0.4303755325451,0.413872316330412,0.411532099157191,0.396471782695292,0.365897454604542,0.353960981118809,0.357314898244818,0.361109900639606,0.36514327384111,0.367366549452824,0.377393490970915,0.386120536569233,0.390615748126033
258,70.119777777778,2020-10-14 11:00:00,0.385416133302369,0.311955341485888,0.470534512503292,0.445266415617936,0.430738760300545,0.414709948898905,0.412566331405153,0.39788132070901,0.368802988630684,0.358483020509596,0.362822985665648,0.367115725298903,0.371715247406902,0.374471860018593,0.383832305886087,0.390021510825908,0.391167059120255
259,69.989833333333,2020-10-14 11:30:00,0.380214911034953,0.312384816790017,0.470686772435723,0.445183979717025,0.431030402450371,0.415428784027714,0.413462834772982,0.399112052073457,0.37136084804907,0.362351857333268,0.367365956826505,0.371923141938999,0.376709472412135,0.379389613817905,0.387004932560635,0.390368170163089,0.389108454338615
260,70.070055555556,2020-10-14 12:00:00,0.382566484573849,0.312757927944878,0.470793580485075,0.445030336685876,0.431218100733518,0.415982951461036,0.414170648567401,0.400101897365305,0.373476480957856,0.365448037601449,0.370824353584161,0.375423708261922,0.380057156248301,0.38214789790751,0.387334783414305,0.387944673367433,0.384892392192656
261,70.307277777778,2020-10-14 12:30:00,0.389982483758299,0.313135841270063,0.470922285880876,0.444912321028425,0.431445518187584,0.416584521361011,0.414928123187084,0.401146386623032,0.375637910419132,0.368533857628681,0.374216298783445,0.378829652452156,0.383297505690715,0.384878591677734,0.388374330154756,0.387855988125833,0.384978958694446
262,70.819465686275,2020-10-14 13:00:00,0.401647533254215,0.313558427503192,0.471118361536911,0.444901089282192,0.431807736015553,0.417371868504633,0.415890485320419,0.402436939551621,0.378158419504185,0.37208646237492,0.378161990602763,0.38286457856234,0.387316292409144,0.388735027071411,0.391671000066728,0.391538371028165,0.389999577582152
263,71.008555555556,2020-10-14 13:30:00,0.41108967286142,0.314058721783895,0.471421637435516,0.445057823943563,0.432386566228665,0.418461527260048,0.41718848156125,0.404133354099204,0.381298861928771,0.376491677869744,0.383146154266387,0.388079617064869,0.392756284327475,0.39449377189157,0.398029805276705,0.399374516748533,0.399664131543127
264,71.057277777778,2020-10-14 14:00:00,0.411757495093177,0.314616985589943,0.471813329234679,0.445350470611299,0.433138414429843,0.419786293665429,0.418746374695477,0.406140315227808,0.384900382421185,0.38149060946927,0.388809661625074,0.394035528987437,0.399035845824696,0.401287912340002,0.40569676573666,0.408270248007109,0.409479368091579
265,70.869222222222,2020-10-14 14:30:00,0.406066130833581,0.315159466803729,0.472211180985464,0.445648164908178,0.433886210706773,0.421088234002507,0.42027385311159,0.408100036587734,0.388370369664046,0.386174021510073,0.393968017869434,0.399346213725801,0.404453728710566,0.406834231870369,0.411070883213139,0.413201718690444,0.413357329150705
266,70.570055555556,2020-10-14 15:00:00,0.396969837276327,0.315634248882961,0.472555153435232,0.445857316512383,0.434504398565321,0.422187424363037,0.421569007492635,0.409765095738167,0.391303289218923,0.389940728280954,0.397868646610516,0.403156797286139,0.408011437359736,0.40989359141335,0.412619491567143,0.412831446166962,0.41083543796013
267,70.435027777778,2020-10-14 15:30:00,0.392090363478793,0.316016175903177,0.472814424747049,0.445931490999927,0.434932430126302,0.422999089682525,0.422537649177964,0.411020947637302,0.393518880350028,0.392547228561629,0.400239350696637,0.405185813931242,0.409428768645027,0.410221748206537,0.410428676161745,0.408026855030091,0.403795596723997
268,70.161194444444,2020-10-14 16:00:00,0.384653925100347,0.316343389257727,0.473029128022128,0.445935038754214,0.435258217499133,0.423652685825216,0.423325928030075,0.412048713248883,0.395326112027839,0.394496874912412,0.40177328661057,0.406275505274752,0.409790693683803,0.409375059574466,0.407247244611149,0.403081226509707,0.398035526754467
269,70.32963888888901,2020-10-14 16:30:00,0.390425565741689,0.316597620744237,0.473176733702975,0.44583389399379,0.435437685063609,0.42408625383301,0.423865178940221,0.412764756046688,0.396594516119319,0.395611929587347,0.402264147803144,0.406201691500929,0.408842650794403,0.407037604332271,0.402522083137459,0.396786713880804,0.391010577875399
270,70.16908333333299,2020-10-14 17:00:00,0.384370497111504,0.316888257947247,0.473377489124475,0.445815943317844,0.435721143647254,0.4246624490334,0.424561522892802,0.413670023816714,0.398153684881707,0.39717344253042,0.403387911459912,0.406932452644274,0.409012771765717,0.406472174986678,0.401352769457601,0.396406761624115,0.392413995749347
271,70.399083333333,2020-10-14 17:30:00,0.392151161494464,0.317118336393765,0.473523779846997,0.445713290498626,0.435885584941416,0.425059275097006,0.425054763028118,0.414320803997086,0.399272283937692,0.398059987911705,0.403678381012764,0.406738334118886,0.408137864596884,0.404668069323405,0.398456348739378,0.393170403044427,0.388835585088369
272,74.735027777778,2020-10-15 09:30:00,0.516644369389501,0.317402100669096,0.473741647753906,0.445722299502817,0.436191895818806,0.425653503818753,0.425766452071406,0.415236630353335,0.400809896754699,0.39959466494221,0.404860767134668,0.407641666389494,0.40871010616126,0.404978956142778,0.399221469995447,0.395395135266083,0.39280976920627
273,74.46075,2020-10-15 10:00:00,0.50905403661265,0.318773085265065,0.475309626248563,0.447745670931973,0.43921719583852,0.430050869444523,0.430760361838937,0.421357401367994,0.411137730713568,0.414516451284989,0.423312387293666,0.428641285831402,0.433519311961445,0.43723904902704,0.447869845523409,0.463824281742749,0.482081675592749
274,74.582676470588,2020-10-15 10:30:00,0.512915180654683,0.320021974386704,0.476789524658492,0.44959120770709,0.441971264945146,0.43401968570564,0.435255473796107,0.426846484776984,0.420275762251266,0.427229254567633,0.438420505636405,0.445340068557566,0.452424091343351,0.460143447763895,0.476393021584451,0.493488836817409,0.50630037766165
275,75.165617647059,2020-10-15 11:00:00,0.529126218920648,0.321256801218852,0.478317485844136,0.451472179944509,0.444751805195877,0.437977640756759,0.439726138667623,0.432279296829185,0.429225121131519,0.439333913526531,0.452372351558124,0.46040196101216,0.468891374180289,0.478912358836568,0.496358829357535,0.510203469688537,0.517075272390048
276,74.698361111111,2020-10-15 11:30:00,0.51375801402094,0.322593596399677,0.480047946376828,0.453618650295278,0.447877136871801,0.442358987594899,0.444663505142474,0.43824630775045,0.439014421323728,0.452422950562329,0.467256679469581,0.476301764464754,0.485990044460769,0.497898949042226,0.515775214184549,0.527412438019219,0.532297960271432
277,74.791972222222,2020-10-15 12:00:00,0.519329787122805,0.323728039086664,0.481589089564112,0.455442865642234,0.45053241549056,0.446052504446208,0.448809626895972,0.443233636108347,0.446987669841287,0.462407765531811,0.477848697766561,0.487005491537831,0.496642310106902,0.507958339758534,0.521740543178103,0.527137410558898,0.526211051899729
278,75.145617647059,2020-10-15 12:30:00,0.527252531652927,0.32486517120154,0.483200298130778,0.457337275065461,0.453263158093743,0.449808509803001,0.453014958842366,0.448268161751929,0.454956055031078,0.472163437007578,0.48798205209974,0.497096738086095,0.506518318135468,0.517102192131944,0.527745378844718,0.530087003802865,0.528210983546883
279,75.082088235294,2020-10-15 13:00:00,0.527046574604461,0.326026893713488,0.484913130710246,0.459346208465745,0.456129947854856,0.453707867761486,0.457370503893564,0.453458482024781,0.463108181714838,0.481988113226487,0.498063821174379,0.507071042570207,0.516240211232444,0.526187066241734,0.534730823950068,0.535916818702185,0.53456513131795
280,74.98591176470599,2020-10-15 13:30:00,0.521275825076332,0.327132374489654,0.486624027646456,0.461318658202915,0.458923832337819,0.457468942864702,0.461557656875057,0.458421661870885,0.47076129450999,0.490838509702919,0.506783753264323,0.515428567609291,0.524059335351504,0.532916182955706,0.539004489621634,0.538594702388659,0.536481276220917
281,75.155861111111,2020-10-15 14:00:00,0.528770622927422,0.32812816362108,0.488260006457869,0.463154190965555,0.461507703009233,0.46091178495215,0.465373957117218,0.462916315439547,0.477488607595439,0.498103411031742,0.513430383909704,0.521400268467128,0.529142424868877,0.536326893174411,0.539332808861013,0.536675238685476,0.532959951463289
282,75.507970588235,2020-10-15 14:30:00,0.53879985260783,0.329147984105763,0.489992818865173,0.465099877591648,0.464222267443562,0.4644955166427,0.469338437613209,0.467567003474382,0.484409922980225,0.505559588074679,0.520340125959937,0.527747767187624,0.534819935110906,0.540938630383728,0.542572269990814,0.539923579468198,0.537205348479897
283,75.450205882353,2020-10-15 15:00:00,0.537258079723607,0.330215905091633,0.491859310654804,0.467205112418344,0.467134436807156,0.468306357850437,0.473547781438941,0.472487795283626,0.491724005921849,0.513505471380052,0.527882387757441,0.534880675818958,0.541531864228509,0.547176369134417,0.548693595028205,0.54710103169511,0.545834027846402
284,75.366794117647,2020-10-15 15:30:00,0.533849830908212,0.331212989395421,0.49370283528781,0.46925110016678,0.469941996426826,0.471942651137346,0.477547766416283,0.477133874400914,0.498442323337735,0.520414017907787,0.534104989909839,0.540522361809007,0.54656029998999,0.551336733992602,0.551838054612725,0.549641527610925,0.547496617288439
285,75.026205882353,2020-10-15 16:00:00,0.523001453357187,0.3321225062116,0.495496309542941,0.471205190549038,0.47260117235152,0.475350096231774,0.481277841966405,0.481434360668005,0.50444326208562,0.526148860879353,0.538890343717021,0.544576565797549,0.549839867163329,0.55344077648768,0.552384804241262,0.548941450873897,0.545573436072384
286,75.297852941176,2020-10-15 16:30:00,0.531838391488165,0.332872848763386,0.497137170233493,0.472934587224844,0.474932319641132,0.478296500332644,0.484477396870346,0.485079017753925,0.50917779699172,0.529926873914458,0.541301061580886,0.545996244736814,0.550177590498838,0.551999437630817,0.548345967151569,0.542592035009536,0.537161442414057
287,75.333558823529,2020-10-15 17:00:00,0.532355265484727,0.333670077011253,0.498892941603609,0.474804085359581,0.477435794572235,0.481444163871929,0.487894620687741,0.488967603763875,0.514298837507698,0.534361913360088,0.544721049502947,0.54874450416184,0.552297762392782,0.553373291595389,0.549416786603423,0.544471577728819,0.540786366254509
288,74.878735294118,2020-10-15 17:30:00,0.519259805662761,0.334426970493515,0.500648830323652,0.476660528243876,0.479901180777875,0.484515482091555,0.491215743743025,0.492722750625168,0.519110997880093,0.53836082005113,0.547716499492671,0.551108897403038,0.554095788486393,0.554529082281457,0.550291340393646,0.545657809461786,0.542333482187481
289,73.317444444444,2020-10-16 09:30:00,0.47075651241423,0.335006599632516,0.502214624856086,0.478257980351518,0.481994423742061,0.487076147352874,0.49395185192545,0.495759366705178,0.522555400562322,0.540324604861695,0.548269121964166,0.55075234666308,0.552808843586081,0.551797635147063,0.545566818020114,0.538971564694422,0.533437855889444
290,73.230777777778,2020-10-16 10:00:00,0.470200601704064,0.335087683865013,0.503186870011248,0.479047061262078,0.482976079359338,0.488150867463019,0.495007762900132,0.496742949701806,0.522316133872927,0.536805790636173,0.542074728992417,0.542732267272712,0.542610408088238,0.537535124528531,0.524196935675763,0.509910186883455,0.496497951810783
291,73.505055555556,2020-10-16 10:30:00,0.477383175000727,0.335158787122513,0.504143553165897,0.479820597461972,0.483929760976072,0.48918432512881,0.49601656130441,0.497670759656161,0.522057994624813,0.53362111885185,0.536688383980509,0.53595731479532,0.534278205056893,0.526701418449771,0.510380033802879,0.495240122481004,0.48362956643604
292,73.48530555555601,2020-10-16 11:00:00,0.478022207549971,0.335294054630799,0.50518029696103,0.480700331889636,0.485017285216611,0.490389568006167,0.4972171072459,0.498833154627236,0.522305390548558,0.531533908869164,0.533008154686027,0.531393661164639,0.528849808196137,0.520299520070966,0.504215398827231,0.491746568128597,0.48429105106225
293,73.752558823529,2020-10-16 11:30:00,0.486570284798614,0.335427247385802,0.506214991013576,0.481582648962926,0.486099969226654,0.491582913948549,0.498402763576282,0.499977523421181,0.522581625684442,0.529742827929353,0.529925228874942,0.527667112865598,0.524562493855104,0.515613734371945,0.500494922612633,0.490348811487192,0.484964294294062
294,73.90897058823501,2020-10-16 12:00:00,0.490346730810603,0.335634396178088,0.507348134067167,0.482594315489667,0.487346563119036,0.492985434684444,0.499821580226805,0.501404827200981,0.523432313205898,0.529058222209525,0.528430585891165,0.525891601591575,0.522694684934562,0.514225088068176,0.501373796606561,0.494243672363399,0.491214368922254
295,73.555147058824,2020-10-16 12:30:00,0.478009687855061,0.335865283899948,0.508518469503752,0.4836587258728,0.488653800137828,0.494459887834848,0.501318647549225,0.502925010049634,0.524492070802083,0.52885900462291,0.527665713128677,0.525009871467907,0.521903805368542,0.514143823484576,0.503401052236724,0.498218759179963,0.495990235292664
296,73.87125,2020-10-16 13:00:00,0.483484348931616,0.335963068596206,0.509516346890628,0.484516483733382,0.489675733916372,0.49555388279744,0.502385779853267,0.503920837195823,0.524624179707686,0.527362302393196,0.525319294152861,0.522304590066251,0.518912664739932,0.51094343542592,0.499972798005783,0.493571160676612,0.48891707587366
297,74.10927777777799,2020-10-16 13:30:00,0.493788134198237,0.33610746058688,0.510572798093189,0.48545455253742,0.490796492688925,0.496772425419942,0.503591647306817,0.505086284854335,0.525125746819952,0.526608904097437,0.524035771699941,0.520893087295959,0.517510520174608,0.509895178534905,0.499855849006517,0.494188681860686,0.49037228343591
298,74.347333333333,2020-10-16 14:00:00,0.502698062316272,0.336342650364793,0.511751902897141,0.486552119695156,0.49212094901549,0.498250686678701,0.505087602765603,0.506603442193645,0.526318324744216,0.527055617743153,0.524357203521273,0.521370425781423,0.518357558589177,0.511753486972698,0.50376859014207,0.500060462760709,0.498145590405373
299,74.41788888888901,2020-10-16 14:30:00,0.505466303925288,0.33665028940697,0.513036577560563,0.487788739456162,0.493620593953619,0.499948463960167,0.506827444070407,0.508413076474576,0.528071912913338,0.528448150140266,0.525904782157287,0.523250070247935,0.520808418577722,0.515507393253398,0.509775543441035,0.507819869824235,0.507084301826573
300,73.63833986928101,2020-10-16 15:00:00,0.482601308684522,0.336965831705294,0.514342603678948,0.489062261706506,0.495157296909911,0.501684235339586,0.50860595977003,0.51026444432383,0.529907057111433,0.530005788524479,0.527642896846751,0.525298003125588,0.523356895099084,0.519087420907467,0.514707925061188,0.513152023978162,0.512037745795324
301,73.306666666667,2020-10-16 15:30:00,0.47162765811399,0.337038112758852,0.515320700264293,0.489952272880673,0.496170031019336,0.502730671834207,0.509605050549435,0.511165075740228,0.529989522155531,0.528887011879068,0.525936633113049,0.523287685662145,0.520979961387938,0.515872868947988,0.508998154127047,0.503439247640773,0.497552291810393
302,73.082222222222,2020-10-16 16:00:00,0.463196325656172,0.33700079357661,0.516139679663921,0.490664595599851,0.496939592520835,0.503457197832379,0.510244195156688,0.511628939108215,0.529323930189713,0.526739046013268,0.522990106543678,0.5198797417543,0.516990608549724,0.510688364640383,0.501189105071952,0.492801700365274,0.484993835654169
303,71.73777777777799,2020-10-16 16:30:00,0.422120553848361,0.336886434606505,0.516836475375564,0.491243872495953,0.497527993889643,0.503946722705104,0.510618323976367,0.51177392438959,0.528149880279243,0.523958202280748,0.519333905212672,0.515714662869372,0.512184152109345,0.504664979403149,0.493000771879394,0.483047352974571,0.474853978017465
304,71.836694444444,2020-10-16 17:00:00,0.427226930053093,0.336401941213314,0.51701574991228,0.491229790938562,0.497338886922779,0.503420705615824,0.509857701088165,0.510530339972891,0.524517479508162,0.517527997156205,0.511100957692854,0.506278676187603,0.501108348280936,0.490435492534997,0.47286708725043,0.45700357478297,0.443212661579978
305,71.597403594771,2020-10-16 17:30:00,0.42113054991242,0.335997059727873,0.517253509707906,0.491287108208552,0.497244649028128,0.503026367596683,0.509251513264517,0.509494366618799,0.521433910422526,0.512217739958315,0.504513704190681,0.498937323492436,0.492799560297621,0.480578967990138,0.46140489683362,0.446267708375956,0.435651935671128
306,70.865638888889,2020-10-19 09:30:00,0.388491590865571,0.335565426758551,0.517415337768672,0.491261294920604,0.497044772083942,0.502499625689417,0.508503745395754,0.508297907817531,0.518198022211349,0.506876034858686,0.498025708260806,0.491814717437562,0.484878657624181,0.471526736463415,0.451653099149158,0.437642040256004,0.428850785242821
307,70.968805555556,2020-10-19 10:00:00,0.391561734437265,0.334967804385826,0.517414572654686,0.490935541685936,0.49645680481429,0.501434693365437,0.507155640236237,0.506279047470463,0.513771774796944,0.499721681775329,0.489213151996661,0.481979278273571,0.473613150310288,0.457835124633385,0.434263340262025,0.417084339128076,0.404495604575417
308,70.945583333333,2020-10-19 10:30:00,0.390179216268714,0.334435420931644,0.517448509953545,0.490649663508245,0.495924199060642,0.50045124840234,0.505906910462821,0.504406846096893,0.509767134225682,0.493442218392132,0.481692638706236,0.473789602284994,0.46453949006972,0.447574669292404,0.423454962574719,0.407695295907561,0.397746492759949
309,70.687555555556,2020-10-19 11:00:00,0.383019529043375,0.33392807757768,0.51746827806664,0.490348453578793,0.495377146027546,0.499456811353217,0.504654393565025,0.502549822356039,0.505922831167885,0.48758637396307,0.474837063551284,0.466463201729218,0.456623690370888,0.439085208951838,0.415608374464909,0.402024635716609,0.394382452554608
310,70.568083333333,2020-10-19 11:30:00,0.378507714847731,0.333398600397899,0.517412382597839,0.489961174179497,0.494727070039638,0.498334132287666,0.503267977573123,0.500543190051092,0.501927035669337,0.481639923777922,0.467954623966965,0.459161176169726,0.448792347627658,0.430781044867236,0.407831886277428,0.395485060795825,0.388394733621573
311,70.829083333333,2020-10-19 12:00:00,0.38702432485672,0.332869364866305,0.517311521232206,0.48952123365481,0.49401682259605,0.497139979566222,0.501811007217,0.498466944580426,0.497923491568219,0.475817654093326,0.461316259743857,0.452196194200546,0.441425315427631,0.423165719669272,0.400983927597318,0.389783134948579,0.38322357521954
312,70.79475000000001,2020-10-19 12:30:00,0.385726873843307,0.33244093976717,0.517305243838389,0.489187304421981,0.493445342975796,0.496138316856684,0.500575982149332,0.496690442241802,0.494576241143975,0.471146897509589,0.456246139306943,0.447117664384451,0.43643038111539,0.418809121574431,0.399125379077762,0.390914191964762,0.387008682677298
313,70.631972222222,2020-10-19 13:00:00,0.381178324089024,0.332030321557957,0.517286790508621,0.488839351089939,0.492861218724471,0.495127392753102,0.499338175767726,0.494927211636124,0.491342032919883,0.46673835161733,0.45154977846911,0.442481338560387,0.431957117223662,0.415020254191501,0.397407497470275,0.390878065065807,0.387515097543014
314,70.748558823529,2020-10-19 13:30:00,0.385655151006937,0.331611206597494,0.517221924810471,0.488437802341685,0.492214947739702,0.49404120089442,0.498024241785073,0.493083892448271,0.488044425814509,0.462302708920424,0.446840898445522,0.437824949293901,0.427424516381198,0.411002466594868,0.394694042731526,0.388622453666961,0.384670898064003
315,70.839361111111,2020-10-19 14:00:00,0.387055739582632,0.33125331124668,0.517207774133084,0.488093028747308,0.491645278072654,0.49306466369641,0.49683936841657,0.491420042146639,0.485150590707345,0.458569718065556,0.443069905200996,0.43426985303384,0.424231289415101,0.408695950391939,0.394328275975194,0.389614974226177,0.386614531167735
316,70.94725,2020-10-19 14:30:00,0.390020906649386,0.330928902562826,0.517210474821035,0.487767398124974,0.49110446829816,0.492133675615304,0.495711775787486,0.489843194731646,0.482479366439911,0.45523389252074,0.439817856961508,0.43130366950921,0.421711702305501,0.407126816450194,0.394548755503166,0.390835424081055,0.38825203736336
317,71.08502777777801,2020-10-19 15:00:00,0.394075982270699,0.330647709588932,0.517246453617026,0.487480254704757,0.490616631622604,0.491280190896138,0.49467657255411,0.488396756595302,0.480100662518991,0.452393101976143,0.43720197176724,0.429056436089959,0.420016544139104,0.406489261640715,0.395705342716022,0.392951613224403,0.390823425861857
318,71.104194444444,2020-10-19 15:30:00,0.394318900886819,0.330415304202915,0.51732687377773,0.487245313698089,0.490198733900042,0.490526523541815,0.493758086817297,0.48711019490469,0.478058189652434,0.450102582075002,0.435281731717994,0.427588225629122,0.419205758346739,0.406844730208052,0.397882853343108,0.396090020527357,0.394465371901384
319,71.111694444444,2020-10-19 16:00:00,0.394379116648831,0.330199273722263,0.517409601828081,0.487014973956572,0.489790217307062,0.489791258804934,0.49286524563561,0.485867037744116,0.476131697758593,0.448002005762572,0.433573974794534,0.426320415305971,0.418549228162039,0.407184548261234,0.399463873468184,0.397883524169023,0.39594428532111
320,71.374055555556,2020-10-19 16:30:00,0.402361755521554,0.329997148876842,0.517492601119153,0.48678692992269,0.489388076303561,0.48907021985993,0.491993188341716,0.484660575322477,0.474304809374831,0.446060978846162,0.432037501730421,0.425205996195278,0.417995769334836,0.407472267605996,0.400571589980737,0.398868692708074,0.396517898981208
321,71.563388888889,2020-10-19 17:00:00,0.408235877473958,0.32986897049547,0.517662278139952,0.486661112456849,0.489118751158323,0.488532591333665,0.491330018804151,0.483727870889208,0.473001629732502,0.444942616241965,0.431535869141419,0.425261779334646,0.418806709493858,0.409441457851611,0.404072157217766,0.403366435878109,0.402078829298391
322,72.028264705882,2020-10-19 17:30:00,0.424149345872445,0.329794276912673,0.51789448177793,0.486611655272672,0.488948853129219,0.488132706091838,0.490824135722581,0.483001408628718,0.472088066880273,0.444416583054137,0.431747427104254,0.426091762029161,0.420462182956367,0.412327399336572,0.408509037443287,0.408698279620734,0.408038850845876
323,73.614888888889,2020-10-20 09:30:00,0.469211080607867,0.329849000311669,0.518302325315779,0.48677161037579,0.489048296868629,0.488096783803673,0.490727566265114,0.482796073161361,0.472125622726783,0.445352049474377,0.433790358951202,0.428998240497675,0.424543326638864,0.418238980490492,0.417141195662305,0.419573444672976,0.420966718902601
324,73.16571875,2020-10-20 10:00:00,0.456813423220773,0.330268760589798,0.519278401376978,0.487577114986542,0.489979451225492,0.489157130368447,0.491857205286586,0.484106657472301,0.474943143840591,0.450541562755506,0.441230812683799,0.438116262479291,0.436000074547058,0.433665440288174,0.439454509377987,0.448681635492364,0.456609097644014
325,72.693972222222,2020-10-20 10:30:00,0.44133949564649,0.330564423128045,0.520084200503671,0.488201064913519,0.490666471106691,0.489888617568508,0.492614026231855,0.484945428328161,0.476831822978702,0.454104067328117,0.446319722374091,0.444262900643513,0.443472585699817,0.44297570193796,0.449918470025443,0.457308364039623,0.460554225619002
326,72.731194444444,2020-10-20 11:00:00,0.441977200337386,0.330719619196254,0.520688807742826,0.488607440604505,0.491066289424892,0.490236126782022,0.492938551739038,0.485239989296499,0.477680575296159,0.455915066172095,0.448975572942442,0.447422563374146,0.447103467248932,0.446763747810489,0.45137672277145,0.453828577719929,0.451341060902182
327,72.661027777778,2020-10-20 11:30:00,0.439814554105138,0.330870983535519,0.521288556671003,0.489021778502323,0.491473446378125,0.490592837131568,0.493273012399048,0.485546712745884,0.478526240513014,0.457650496053525,0.4514434818604,0.450294006693153,0.450304508308182,0.449937821431157,0.452589602076419,0.452338805601848,0.448507058616365
328,72.74564705882399,2020-10-20 12:00:00,0.443029580928075,0.330996529829461,0.521850128514065,0.489405795588807,0.491838468236535,0.490893030466531,0.493543827470613,0.485773375873498,0.479201545149362,0.459053367791963,0.453401992728182,0.452513631214976,0.452656641470194,0.451972524249773,0.452637480672583,0.450456802557879,0.446022882971955
329,72.590944444444,2020-10-20 12:30:00,0.437249900102838,0.331140332354967,0.522437910941265,0.489833148362256,0.492256728490866,0.491263618918788,0.493893293074932,0.486098745968357,0.480036260348748,0.460651707604388,0.455552745348178,0.454920224435451,0.455209430124676,0.454337729875309,0.453817197647848,0.45111641596085,0.447335604991462
330,72.440222222222,2020-10-20 13:00:00,0.431894353415464,0.331230091061541,0.522944221409387,0.490181032615073,0.492569383596649,0.491493400846417,0.494084721177111,0.486225591264311,0.480486261063435,0.46159101337955,0.456790390239858,0.456221621664956,0.456392565520002,0.454895814898987,0.452556732982943,0.448511421456074,0.443855313627255
331,72.36302941176501,2020-10-20 13:30:00,0.429926915937917,0.331272606110102,0.523376221918021,0.490456519367214,0.492786672094507,0.491596771504436,0.49413499047433,0.486176182041786,0.480601046159522,0.461968666190052,0.457268768877101,0.456623697837001,0.456497523170486,0.454126372696979,0.449814835603109,0.444429443015559,0.438971094820138
332,72.392740196078,2020-10-20 14:00:00,0.431281943968762,0.331297385901968,0.5237755202846,0.49070565073233,0.492968625324192,0.491654202138923,0.494134707890183,0.4860654000947,0.480597127188316,0.462139887849422,0.457468738883889,0.456707948913688,0.456259340837308,0.453070061139078,0.447267544309947,0.441291583868232,0.435889653690147
333,72.970055555556,2020-10-20 14:30:00,0.448585324421073,0.331331470565892,0.524181740078147,0.490972765110481,0.49317241712149,0.491741936464797,0.494169303361389,0.486001013540333,0.480673067330585,0.462421747575574,0.457807972737788,0.456968442009495,0.456283467091617,0.452532376800564,0.446017287554892,0.440328737487437,0.43570730850498
334,72.826888888889,2020-10-20 15:00:00,0.446811030206532,0.331500362140397,0.524785565653442,0.491474803730165,0.493677614205384,0.492230625536096,0.494653544499614,0.486502736526311,0.481773579318584,0.464290074494524,0.460189947999869,0.459625413428394,0.459252283968405,0.456075979100849,0.451341516798435,0.448676822422661,0.447474552371914
335,72.628833333333,2020-10-20 15:30:00,0.438980756419704,0.33164524474592,0.525353628529879,0.491951469214761,0.494146049550088,0.492669010178965,0.495080297904406,0.486930497262637,0.482712175767345,0.465847868591935,0.462112003232423,0.461703643228497,0.461465872924731,0.458485358994057,0.45429786830885,0.45212417470349,0.450431704027561
336,72.49477777777801,2020-10-20 16:00:00,0.434719213249304,0.331719554363176,0.525813529997966,0.492320521638604,0.494471963103901,0.492917293062696,0.49529329561721,0.487088880072656,0.483136846760548,0.466555610753659,0.462894064418316,0.46242432446706,0.462007715654618,0.458601347116508,0.453497809800612,0.449919658934879,0.446129461545486
337,72.464,2020-10-20 16:30:00,0.433271032334373,0.331756016119167,0.526211315976048,0.492631917066463,0.494721233353279,0.493063949672254,0.49539263488928,0.487105078739691,0.483291009312591,0.4668186287511,0.463091906841306,0.462467103016527,0.4617516067073,0.457726287131846,0.451449944450138,0.446599637771772,0.441694967932552
338,72.323277777778,2020-10-20 17:00:00,0.427969929477254,0.331779089647038,0.526582162435649,0.492923847430147,0.49494366018848,0.493175660641035,0.495453435942597,0.487074401156478,0.483354240031892,0.466930458204888,0.463100081018685,0.462306435670633,0.461292861685376,0.456702365367609,0.449553855873019,0.444123857018862,0.439126460120224
339,72.445055555556,2020-10-20 17:30:00,0.431920034642492,0.33175956024446,0.526881054075423,0.493145510767769,0.49507435282772,0.493166432058025,0.495379691496969,0.486876235130771,0.483109501974811,0.466556230399386,0.462490562886408,0.461443853843553,0.460024528455739,0.45469692219667,0.446409734887109,0.440142633793092,0.434608840583917
340,71.979885620915,2020-10-21 09:30:00,0.416900656500967,0.331772179812649,0.527219563282586,0.493419566091933,0.495271334280717,0.493246862358582,0.495407497859983,0.486808987030063,0.483105764813584,0.466567107776963,0.462402964340258,0.461224374382672,0.459600861961321,0.45398171472568,0.445661787506458,0.440045571603927,0.435672008516256
341,71.97227777777799,2020-10-21 10:00:00,0.414707399198263,0.331675912286866,0.527414123285855,0.493518463156396,0.495239902634492,0.493013849963518,0.495083346719512,0.486279085002281,0.482297255699826,0.465286234397397,0.460647490516409,0.459068600125852,0.456841009596687,0.450135018297413,0.439959668826875,0.432450013972825,0.425860392491644
342,71.83502777777801,2020-10-21 10:30:00,0.409519342790647,0.331569268496339,0.527579085752405,0.493590072487331,0.495174202645693,0.49273799807825,0.49471373584982,0.485697184057938,0.481408610117333,0.463912378167714,0.458821839809132,0.456882856989969,0.454133674801781,0.446571380820999,0.435310509216307,0.427325733700861,0.42083807328986
343,72.704547385621,2020-10-21 11:00:00,0.435486680718868,0.33143070559793,0.527681306915733,0.493597027844358,0.495027238830721,0.492356786703653,0.494229143102178,0.484975181364601,0.48028174217489,0.462198776356379,0.456604569732508,0.454285398057986,0.450998139007699,0.442589379740415,0.430356167924157,0.422022294628793,0.415534912755312
344,72.474055555556,2020-10-21 11:30:00,0.430644526959992,0.331495943250161,0.528083150731074,0.493938563111446,0.495307774256455,0.492548286092273,0.494386954766524,0.48507323718344,0.480661595669977,0.46288239776101,0.457540839172492,0.455433258954062,0.452523877310084,0.445100204750446,0.43597048239578,0.432255047836749,0.431181948578731
345,72.553223856209,2020-10-21 12:00:00,0.433894524770844,0.331520528734238,0.528417184549902,0.49421647335333,0.495504597215354,0.492628739857572,0.494420695671603,0.485015373321652,0.480745993539329,0.463081056400422,0.457822845811873,0.455787322115796,0.453024197557026,0.446028989186183,0.438100435715511,0.435213382099259,0.433513956536692
346,72.551128676471,2020-10-21 12:30:00,0.434039162404798,0.331568414935495,0.528781003682655,0.49453724895897,0.49575476221907,0.492780972347923,0.494535348589415,0.485061532367933,0.481013644054447,0.463557146161517,0.458454344408304,0.456541288096919,0.45399034915031,0.447504404197799,0.440696274821873,0.438422928408023,0.436557497670011
347,72.4246875,2020-10-21 13:00:00,0.428427653516451,0.33161460930867,0.529136906770694,0.494860081931046,0.49600557130734,0.492934478281808,0.494651707221302,0.485110871829571,0.481277764902235,0.464011828367269,0.459041052855256,0.457226479806161,0.454840254923091,0.448721952608752,0.442517848265834,0.440191336964691,0.437747216445524
348,72.5905,2020-10-21 13:30:00,0.435019776716281,0.331615579810903,0.529416833833537,0.49510972098703,0.49616072288683,0.492961220334398,0.494626577807024,0.484982361749384,0.48120989488031,0.463932591876499,0.458922987895418,0.457073083912731,0.454641945173172,0.448446405182463,0.441796410619192,0.43829272649976,0.434369062354561
349,72.340614035088,2020-10-21 14:00:00,0.426416423845479,0.331666536640939,0.529767608568713,0.495445914543977,0.496425416868115,0.49313474642932,0.494766484753977,0.485064722541711,0.481523077851692,0.464449129830003,0.45957860019325,0.457830055165589,0.45556070404668,0.449699188158843,0.443612193774564,0.440617565707071,0.437623522544103
350,72.323916666667,2020-10-21 14:30:00,0.426564162377586,0.331649416381935,0.530006814683825,0.495670084202243,0.496544679935221,0.493115154454374,0.494690562488439,0.484874793913824,0.481332204588122,0.464161780866851,0.459179736814718,0.457338410542481,0.454931280379634,0.448787460795983,0.441844353550342,0.437506712625231,0.432961631608369
351,72.048361111111,2020-10-21 15:00:00,0.417909302673538,0.331634539772445,0.530241495044794,0.49589655861973,0.496665936717358,0.493099619841465,0.494620246863706,0.484694605355374,0.481159963462525,0.463909299273513,0.458837396166669,0.456925002813207,0.454417984608123,0.448088118931516,0.440688171720862,0.43593284275354,0.431379577658558
352,72.02972222222199,2020-10-21 15:30:00,0.416738424493062,0.331555942893326,0.530368745109604,0.496012803755806,0.49664585653862,0.492897165812163,0.494342134272602,0.484253340575196,0.480515310656019,0.462922385399803,0.45755487488604,0.455419428330511,0.452584008936396,0.445630733463865,0.436910686835329,0.430767993660261,0.424971030092271
353,71.457432748538,2020-10-21 16:00:00,0.396114716440266,0.33147355509267,0.530479589418582,0.496114821417467,0.496607891003267,0.49267324227383,0.494041957635653,0.483788376245508,0.479838144658797,0.461907341218066,0.456267182906681,0.453937339746368,0.450827421560917,0.44339879511746,0.433921334017109,0.427437752224741,0.421862059760451
354,71.55814705882301,2020-10-21 16:30:00,0.402202415285963,0.331245276764381,0.530353128050097,0.495962946693534,0.496249651435036,0.492023579375639,0.493269121022963,0.482725066392245,0.478092559206461,0.459242953465927,0.452874539773819,0.450012584789777,0.446109682932392,0.437220506375313,0.42490317183345,0.415491285370861,0.406952059781425
355,71.38852777777801,2020-10-21 17:00:00,0.394888275453865,0.33107534009933,0.530300736973671,0.495885837983519,0.495988351787917,0.491508283692413,0.492649887030686,0.481866644275469,0.476748448797513,0.45726820252994,0.45045050350574,0.44729399973299,0.442990274534272,0.433500280146061,0.420725004528933,0.412074153485111,0.405562733670576
356,71.723055555556,2020-10-21 17:30:00,0.406501342104105,0.330863073537891,0.530169286615885,0.495720793539245,0.495618572310273,0.490851302448934,0.491876083396584,0.480817378981564,0.475084549248556,0.454834133553167,0.447478914937955,0.443972303723479,0.439184613896045,0.428954385141638,0.415387937530507,0.406646977384828,0.400178190007537
357,73.045611111111,2020-10-22 09:30:00,0.445191698889642,0.330747910292221,0.530174337300604,0.495698038691697,0.495430964861284,0.490443222099555,0.491383456284773,0.480135775621124,0.474110219871637,0.453529759916361,0.446027898730961,0.442482575862937,0.437706552210814,0.427719988381212,0.415610814846395,0.409453871581007,0.405964170376008
358,72.503294117647,2020-10-22 10:00:00,0.426021674437455,0.33092693223007,0.530669228617282,0.496189178483696,0.495895943252154,0.490898493775882,0.491855942839329,0.480666388770248,0.475378355968673,0.455723865606542,0.44911411733505,0.446319048704093,0.442750771739404,0.435273478089941,0.429218184319318,0.430427738360213,0.43422030121791
359,72.125647058824,2020-10-22 10:30:00,0.415655153909396,0.330954683512781,0.530923063160815,0.496431299041648,0.496038267631278,0.490921734485769,0.491843448493059,0.480578444252373,0.475494507296083,0.456049853928061,0.449689545818609,0.447118802967875,0.443903188525862,0.437074991828312,0.431823335929026,0.431865145166607,0.431396696447436
360,72.130647058823,2020-10-22 11:00:00,0.41586060015943,0.330906047521319,0.531050220927021,0.49654360749774,0.49601446238812,0.490723727116999,0.491584443249489,0.480177723240102,0.475037445205609,0.455462782119807,0.449058153365832,0.446476482020613,0.443236525813311,0.436279445922332,0.430055856614024,0.427466276239437,0.423402887973761
361,72.382,2020-10-22 11:30:00,0.424003152044973,0.330861849110458,0.531176752672615,0.496659079624341,0.495994723113962,0.490533252349648,0.491335419929695,0.479793427037274,0.474613139774966,0.454934255288872,0.44850829510318,0.445932849854472,0.442695516135367,0.435679125979721,0.428906752051432,0.425214258750253,0.420628051739165
362,72.066722222222,2020-10-22 12:00:00,0.414598146680978,0.330878871442682,0.531394197191735,0.496877244003437,0.496105358406535,0.490519280656036,0.491284981456994,0.479665923792922,0.474654623765257,0.455140644827343,0.448913405909741,0.44650997478158,0.443529649060551,0.43695963758839,0.430907687376561,0.428067096745021,0.425094701319536
363,71.932609477124,2020-10-22 12:30:00,0.40812699771288,0.330827398433639,0.531497293073039,0.496978306116807,0.496066339701338,0.490305989680051,0.491012635002944,0.479256785835678,0.474181439418895,0.454528753733906,0.448239618103329,0.445801480031956,0.442749912410007,0.435960023155593,0.429063785468403,0.424908265651669,0.420393881413727
364,71.985611111111,2020-10-22 13:00:00,0.411178946559158,0.330733091916562,0.531524549305045,0.49700045228932,0.495927762400347,0.489961274309968,0.49059529503691,0.47866570124288,0.473384293294665,0.453417437280389,0.446926605980702,0.444348991425627,0.441066825643241,0.433771090684163,0.425599643445391,0.42001831789985,0.41434808466189
365,72.065055555556,2020-10-22 13:30:00,0.414016597555238,0.330666123886572,0.531586720202422,0.497060603228227,0.495838119718196,0.48968499930254,0.490256441912252,0.478179945257186,0.472786159152573,0.45263705268316,0.446064139313807,0.443444436202753,0.440091903871317,0.432642730491424,0.424236194259053,0.418898219284754,0.414176835406305
366,72.16961111111101,2020-10-22 14:00:00,0.418154024995307,0.330623350861367,0.531680342988626,0.497156338775792,0.495794033185915,0.489472254474217,0.489990269693356,0.477791168166297,0.472367891779981,0.452148884415056,0.445590058687391,0.443002724878681,0.43969728054048,0.432333442146643,0.424256916023654,0.41970134492588,0.41601385056583
367,72.265611111111,2020-10-22 14:30:00,0.42133062257989,0.330612614587395,0.531819437261321,0.497304026534906,0.495815957684822,0.489350121017814,0.489826711447546,0.47753678171054,0.472193253105983,0.452045386504855,0.445614317616736,0.4431433580982,0.440012201224768,0.43297333331677,0.425683349824989,0.422187604519767,0.419460876242252
368,72.752944444444,2020-10-22 15:00:00,0.43741437189308,0.330625227949278,0.531991691689241,0.497492038068524,0.495888715170921,0.489297687651101,0.489742007979237,0.477385262455923,0.472200970944931,0.45222132528734,0.445988778164299,0.443681664127287,0.440790472510362,0.434181386276481,0.427757687727007,0.425102404876207,0.422852295308771
369,72.602111111111,2020-10-22 15:30:00,0.431396948761724,0.330753177496225,0.53234800399044,0.497885903078136,0.496223399264011,0.489597135175997,0.490051527053343,0.477737259547163,0.473110805120752,0.453797482645034,0.448156737494884,0.446302466661454,0.444081740347698,0.438716347115821,0.434782334954841,0.434754048903751,0.434969724704084
370,72.74441666666701,2020-10-22 16:00:00,0.438139166558424,0.330829910823881,0.53262240161882,0.498202714983084,0.496456504239455,0.489759612563337,0.490206670391187,0.477890357279457,0.473638892736694,0.454730157749235,0.449430432988525,0.447817776628145,0.445920507938677,0.441043029040021,0.437505675752387,0.436854011066647,0.435273402904428
371,73.72766666666699,2020-10-22 16:30:00,0.469213612712984,0.330951044520063,0.532968698283978,0.498607084112322,0.496799489113945,0.490068828394687,0.4905256721156,0.478250921098617,0.474526699187587,0.45619768776345,0.451360241512268,0.45007016207923,0.448609058781634,0.444425997247867,0.441730877785639,0.441370030651388,0.439949648238259
372,73.63430882352901,2020-10-22 17:00:00,0.464498537549646,0.331295816166503,0.533686274873787,0.499430540970995,0.497680577264484,0.491093433716082,0.491646247212465,0.479622675409546,0.477227709110368,0.460462828931634,0.456855725405536,0.456450659124098,0.456241035518369,0.454343328738521,0.455777896491859,0.459731097962899,0.462948814492998
373,73.77097875817,2020-10-22 17:30:00,0.470551439390817,0.33158489709044,0.534322036721153,0.500188827058578,0.498469147753921,0.49198875516787,0.492616879078142,0.480794867589642,0.479512605965073,0.463968091413416,0.461232341786328,0.461400452582458,0.461932629573293,0.461186649241516,0.463606464389819,0.46692288014214,0.46789592133349
374,72.906638888889,2020-10-23 09:30:00,0.438129833481175,0.331902776130835,0.535014208948973,0.501031593644008,0.49936035538626,0.49301461851837,0.493730256007431,0.482137919509965,0.482063867593718,0.46780375961764,0.465934324655933,0.466646470763506,0.46785283594362,0.468097162989576,0.47111309357621,0.473820393072233,0.47382381945464
375,72.175055555556,2020-10-23 10:00:00,0.412813599600815,0.331957192602736,0.535313980675472,0.501454883646707,0.49969678282088,0.493285492001556,0.493989584055069,0.482372585753917,0.482596639971995,0.468368992276973,0.466314596305001,0.466763989777522,0.467445030727021,0.466243989702448,0.464724263617206,0.460956178191786,0.453815198112741
376,72.33336111111099,2020-10-23 10:30:00,0.41931688684292,0.3318304384026,0.535309051148278,0.501564438186267,0.49963210490174,0.493020485070556,0.493650064548041,0.481840833156971,0.481731237112646,0.466745780332669,0.46388768528014,0.46362324377923,0.463131574741227,0.459344988824384,0.451792352151594,0.441640638447323,0.429624429585239
377,72.243361111111,2020-10-23 11:00:00,0.415917705814115,0.331756474631989,0.535379985063438,0.501753887473356,0.499668358069903,0.492892703527139,0.493465497251468,0.481512990546512,0.481250026074604,0.465774151789342,0.462382219348058,0.461651242119878,0.460418883241085,0.455137771192631,0.445072854371431,0.434485586742,0.425112460084169
378,72.18159374999999,2020-10-23 11:30:00,0.41413101271779,0.331663357150517,0.53541031825541,0.501902708076855,0.499652574396546,0.492696879014817,0.493206327977854,0.481092949135654,0.480610523918793,0.464587478136263,0.460652054445674,0.459473321929379,0.45755993141355,0.451017379679053,0.439294795017672,0.428968331263931,0.42118281224531
379,71.956666666667,2020-10-23 12:00:00,0.406714483115742,0.331563504897826,0.535420181458543,0.502030679845352,0.49961018811284,0.492467327831387,0.492911141767733,0.480630777353561,0.47990604822842,0.463335204626665,0.458891340076489,0.457315176536439,0.454822543888527,0.447303305526388,0.434700513301456,0.425119299749887,0.418544488607501
380,71.790916666667,2020-10-23 12:30:00,0.402849531080385,0.331418814027175,0.535346580619601,0.502070453694054,0.499456732087853,0.492090964797744,0.49245411177479,0.47996475956316,0.478846573385261,0.461563243951671,0.456509834057826,0.45447827208968,0.451332685487732,0.442741520275486,0.429037637533535,0.419403252126785,0.41262673225005
381,71.70555555555599,2020-10-23 13:00:00,0.398222175924496,0.331256634514597,0.535233426814057,0.502065130894744,0.49924749795269,0.491642450454078,0.491919154259973,0.479204063965273,0.477635614589295,0.459600381348059,0.453942626928312,0.45148061492417,0.447736495358813,0.43823325128318,0.423820972662497,0.414424029942162,0.40787456546267
382,72.00641503268,2020-10-23 13:30:00,0.407504718771684,0.331073069925614,0.535074051188129,0.502006129081418,0.498972308830152,0.491108292263209,0.491291608678199,0.478330170368654,0.476242662001573,0.457400822707292,0.451129888748755,0.448249017601929,0.443935037693823,0.433610784879709,0.41865969257803,0.409471124330056,0.403047196954787
383,71.639194444444,2020-10-23 14:00:00,0.394808555570294,0.330963406055485,0.535025713542801,0.502057187805765,0.498836826171116,0.490765398735384,0.490879995437621,0.477742152857663,0.47538614464987,0.45609236764204,0.449532482411977,0.446498449891563,0.442042239247976,0.43175783227771,0.418149469600154,0.411322758218192,0.407435447375426
384,71.460588235294,2020-10-23 14:30:00,0.387348392340762,0.330774827004282,0.534838718143966,0.501959807834438,0.498516050002113,0.490175534324266,0.490195633843241,0.476806580763508,0.47391970218757,0.453856714842203,0.446764295860949,0.443393440872748,0.438496982367427,0.42762855489555,0.413579202007694,0.406127557492646,0.40061986273675
385,70.78716666666699,2020-10-23 15:00:00,0.367796107070281,0.330548138100928,0.534578145637645,0.501777141454271,0.498091137294415,0.489448635360022,0.489362245447131,0.475685063833011,0.472145458411074,0.451186740864901,0.443487265426212,0.439733814240658,0.434325163607581,0.422742629346505,0.407942739417335,0.399693505526947,0.393167465558854
386,71.107166666667,2020-10-23 15:30:00,0.376927796888135,0.330207597458999,0.534118844987599,0.501376091025717,0.497399246254395,0.488364150680997,0.48813629483251,0.474060488987212,0.469507181398061,0.447218580660822,0.43858795527922,0.43421424921007,0.427905700421157,0.414884092699694,0.397705383369065,0.386839588630902,0.377583962401656
387,71.712527777778,2020-10-23 16:00:00,0.398633650040044,0.329947072359213,0.533775454973165,0.501076027594665,0.496836672639763,0.487460394086068,0.487115909230075,0.472716296528054,0.467410630168648,0.444179776846558,0.434986228184494,0.430299561909125,0.42360755006477,0.410206985586249,0.393424955566493,0.384139498541301,0.377730831901445
388,72.053638888889,2020-10-23 16:30:00,0.408941503448744,0.329844820937379,0.533681652314461,0.501024005269207,0.49658668547541,0.486985249920507,0.486576096861295,0.472006625194941,0.466473885295626,0.443015317326728,0.433876066781013,0.429358764410711,0.42306210423944,0.41075087027428,0.397532737543123,0.393180593711022,0.392137093598464
389,72.157805555556,2020-10-23 17:00:00,0.413371228272388,0.329817401424877,0.533706911771295,0.501094204754647,0.496491755963639,0.486722930461164,0.486275732404629,0.471611739398991,0.466108259979723,0.442758790903324,0.43394400706475,0.429788537421365,0.424163497158175,0.413351585967476,0.403869276744174,0.403175420266441,0.404347503042431
390,72.625277777778,2020-10-23 17:30:00,0.427617468173662,0.329821327728161,0.533782145588416,0.50121820997014,0.496464979371322,0.486554661689624,0.486081586294208,0.471356545627112,0.465991445167839,0.442884004736567,0.434480077599135,0.43073034478745,0.425807405394682,0.41642234330242,0.409798041728206,0.410788292630595,0.411812406580504
391,74.626459150327,2020-10-26 09:30:00,0.486407616018358,0.329921727332902,0.534018320886767,0.50151716851223,0.49665978283906,0.48668699448079,0.486224024268428,0.471536045827029,0.466647635836181,0.444204849991025,0.43653105215162,0.433406681908729,0.429490379333939,0.422009734810481,0.418810330873143,0.421997840043533,0.424128651004744
392,74.148264705882,2020-10-26 10:00:00,0.470624172228687,0.33034999972502,0.535027847214723,0.502599017617197,0.497831103034629,0.488079363620664,0.48777030021342,0.473451092877889,0.470620363977461,0.450557649856219,0.444986696265615,0.443524703272209,0.442135088380987,0.439454303602711,0.445393509873228,0.457476482387176,0.468174521757295
393,74.3205,2020-10-26 10:30:00,0.477208201063335,0.330651639945579,0.535815998763065,0.503476317969833,0.49872759962466,0.489095786958411,0.488888288152524,0.47480295359674,0.473500111189541,0.455052479483738,0.45082650936324,0.450374247925759,0.450409822756625,0.450076712442154,0.458175266996134,0.46838399847258,0.473390189265892
394,74.478852941176,2020-10-26 11:00:00,0.482969649568806,0.33097791317603,0.536656016446388,0.504442850411928,0.499730586632612,0.490247306580462,0.490152743764834,0.476330843288337,0.476650161044853,0.459873278037775,0.45694885368874,0.457426190480749,0.458699988789715,0.460260902469071,0.469367031126908,0.477574575558542,0.47977728906429
395,74.21305555555601,2020-10-26 11:30:00,0.472473600795792,0.331322387114217,0.537536825503398,0.505489267906415,0.50082729460163,0.49151551676229,0.491542512508025,0.478005888812018,0.480014855497701,0.464927416410009,0.463233267973233,0.464543497122493,0.466859251141269,0.469880158737095,0.479139334701966,0.485416637961261,0.486034509282712
396,74.35767647058799,2020-10-26 12:00:00,0.477426213415591,0.331578364591182,0.538260276000464,0.506401925803607,0.501741338654239,0.492532724587505,0.492645097333165,0.479300661342541,0.482626787243755,0.46869611722141,0.467725197868287,0.46944695928515,0.472154200070155,0.475297515911212,0.482136196272661,0.484249377447762,0.481145226405103
397,74.359147058824,2020-10-26 12:30:00,0.477769437763916,0.331850833982151,0.539017117485044,0.507382814181013,0.502734414432546,0.493648209552675,0.493853100966995,0.480719955130433,0.485420478599865,0.472675795335139,0.472404376771635,0.474504592673157,0.477554556229757,0.480808489845374,0.485936389792269,0.486134281238884,0.482733574915979
398,74.63725000000001,2020-10-26 13:00:00,0.486667664392966,0.332108958256055,0.539750249504361,0.508372199045125,0.503728940099162,0.494758355541936,0.495050059905692,0.482114021953143,0.488119334288471,0.476430284851761,0.476709362440429,0.479061635803793,0.482273977245935,0.485345250001073,0.488662100571971,0.487308915187341,0.483540916957737
399,74.73853125000001,2020-10-26 13:30:00,0.490007496814421,0.332409442112965,0.540564786214842,0.509483408995699,0.504871026379014,0.496056208904745,0.496452386453182,0.483758963023877,0.491231657502831,0.480762408936925,0.481686516891621,0.484356007469473,0.487835600990278,0.49103831862733,0.493683628801564,0.492468851813047,0.489915084259129
400,74.97634375,2020-10-26 14:00:00,0.499539215813215,0.332713596426578,0.54138970110641,0.510643978458574,0.506065995071641,0.497415041687152,0.497917220041195,0.485470417912518,0.494412832683655,0.485120549886044,0.486613697266063,0.489532419769102,0.493187678463671,0.496393224927782,0.498304521593939,0.496912345098984,0.494508881818759
401,74.72218790849699,2020-10-26 14:30:00,0.48947912723281,0.33306259548702,0.542302617057966,0.511939212181456,0.5074240020284,0.498978857525235,0.499605956378372,0.48745244834958,0.498038150343111,0.490092636827554,0.492251329990116,0.495485725567666,0.499419883191245,0.502914780983154,0.504882743980329,0.504169771437155,0.502721809561665
402,74.720029411765,2020-10-26 15:00:00,0.491710434444874,0.333323030864678,0.543052175289265,0.513102828345718,0.508598620314777,0.500291450478178,0.501005742306485,0.489052238517953,0.500895444374258,0.493770425186912,0.496138389252233,0.499331209398078,0.503045679748346,0.505807946416056,0.505737889232237,0.502820869025661,0.498764807340312
403,74.99500551470601,2020-10-26 15:30:00,0.500339124457916,0.333581881334044,0.543799074528482,0.514301355663466,0.50980698471726,0.501639746733178,0.502439866277477,0.490683668569042,0.503761830940618,0.497403791957309,0.499928339485787,0.503048777246011,0.506529861059426,0.508637274084849,0.507113195698804,0.50324816070862,0.498861020334343
404,75.442970588235,2020-10-26 16:00:00,0.515351077286373,0.333882113374007,0.544624652850487,0.51562255008242,0.511162411278863,0.503171488744306,0.504074009022369,0.492556544575689,0.507025629961561,0.501602008459502,0.504406909382694,0.507559705850621,0.510982550105177,0.512899390959857,0.5111438611811,0.507910635006055,0.504825444200211
405,75.607222222222,2020-10-26 16:30:00,0.521263881535909,0.334265699820424,0.545611299976091,0.517160151911368,0.512786127193844,0.505042147808654,0.506082230273701,0.494887425479651,0.511082884591549,0.506969372759319,0.510331262804765,0.513730663581972,0.517409062767547,0.519857708972159,0.519350506344751,0.518170063088226,0.517357350759894
406,75.51619444444401,2020-10-26 17:00:00,0.518360808584423,0.334666264301954,0.546634653655219,0.518789335874977,0.514513806574288,0.50703436094649,0.508218787304285,0.497361293019499,0.51533414195755,0.512539803667016,0.51642994758602,0.520045117195489,0.523936088209138,0.526812690521814,0.527058078894917,0.52662361914095,0.525932741215264
407,75.633902573529,2020-10-26 17:30:00,0.52230457691009,0.335021483720541,0.547573942904482,0.520382955052609,0.516178631791543,0.508931196348296,0.510239173572882,0.49966962781691,0.51919935417511,0.517405384783303,0.521544502154062,0.525155802552896,0.528962343571218,0.531617001573527,0.531150445034218,0.529493976566262,0.52695806280152
408,75.53672222222201,2020-10-27 09:30:00,0.515852484279866,0.335381499257565,0.548523948666966,0.522040101415613,0.51791045358136,0.510901437935483,0.512333846920834,0.5020536429821,0.523135457011106,0.522300437902092,0.526645063691605,0.530225026728657,0.533927502578618,0.536362625893791,0.535341550615205,0.533045794499229,0.530056791483761
409,75.14383333333299,2020-10-27 10:00:00,0.502314362093309,0.335638131463009,0.549343346220607,0.523607361104257,0.519502332619086,0.512669302794514,0.514190847295138,0.504108480649985,0.526468907856548,0.52618143110645,0.530410809068081,0.533727129230528,0.537017600266295,0.538587148727222,0.53576450353591,0.531462092574692,0.526561810508373
410,75.472,2020-10-27 10:30:00,0.514801184860517,0.335787692852571,0.549946554470137,0.524994586293723,0.520846633966746,0.514106839675415,0.515669689906581,0.505669998860582,0.528814287295096,0.528475572714316,0.532145811150361,0.534875893720223,0.53734145408592,0.537209001415455,0.531191314653398,0.523674945516512,0.516002536010757
411,75.482833333333,2020-10-27 11:00:00,0.515063204186839,0.336009654536273,0.550683297650337,0.526560011869927,0.522408437654336,0.515815628845424,0.517447381365767,0.507599703859689,0.531812255359795,0.531786810594078,0.535223935818187,0.537655460303992,0.539736741808878,0.539011167853626,0.532594107913764,0.526014119748368,0.520792508957561
412,75.075513071895,2020-10-27 11:30:00,0.498700365159178,0.336218280351019,0.551386842243387,0.528135738075928,0.523969227409726,0.517512521205252,0.519204787728978,0.509490420403804,0.534681667028368,0.534868903028246,0.538019491570519,0.540129205619052,0.541815396909727,0.540498779949041,0.533631492775679,0.527371572624918,0.522686467065521
413,74.899647058824,2020-10-27 12:00:00,0.494191322358195,0.336304102889515,0.551840513676336,0.529493657409593,0.525235341155384,0.518821346210384,0.520519892223939,0.510808018502939,0.536417141665793,0.536163738236752,0.538554911880083,0.539994807926241,0.540824640816748,0.537908010529598,0.528476184813279,0.519680295995535,0.512123957955448
414,74.982117647059,2020-10-27 12:30:00,0.497159813325864,0.336353899285816,0.55221263190674,0.530796981069784,0.526420094497582,0.520018753774515,0.521705376403541,0.511953350692685,0.537802407140206,0.536945044424185,0.538509381825665,0.53926297299987,0.539245192192715,0.534840597390229,0.523404515566707,0.513332573711384,0.505221567584639
415,74.9437,2020-10-27 13:00:00,0.497327874058059,0.33641875280736,0.552603263993028,0.532144837030241,0.527651265328636,0.521269464573201,0.522946517809899,0.513163809827384,0.53929470107825,0.537939082276431,0.538817526491996,0.539029070649345,0.538391292379887,0.533075833445473,0.52101621610861,0.511486982441615,0.504745629116479
416,75.08086111111099,2020-10-27 13:30:00,0.501208734171245,0.336479433454599,0.552975299875,0.533499945424889,0.52888099288519,0.522511909251497,0.524174074163332,0.514350749567821,0.540723674062527,0.538872425332242,0.539115874817005,0.538849453892346,0.537694960933538,0.531713231070768,0.519455868881171,0.510594227081766,0.504683523070199
417,75.405861111111,2020-10-27 14:00:00,0.511318534379658,0.336560479568706,0.553377621792106,0.534911861636501,0.530172961696206,0.523827582523037,0.525479558845938,0.515630870950015,0.542312108725855,0.540092613886435,0.539842851284942,0.539228554571807,0.537746616538428,0.531513199115694,0.519775632324345,0.512105292679025,0.507317446189952
418,75.563944444444,2020-10-27 14:30:00,0.519443181075711,0.336701918755365,0.553890912573547,0.536466513198095,0.531637385415118,0.525356262574594,0.527019676471643,0.5172020092057,0.54443165143837,0.542168994511089,0.541709529068262,0.540979824395271,0.539492623823884,0.533687104558366,0.523622693463653,0.518110693598178,0.515226145680017
419,75.570611111111,2020-10-27 15:00:00,0.516594513549559,0.336887446249846,0.554484920371695,0.538139617510188,0.533242612257545,0.527055686609423,0.528746168061336,0.518999600451697,0.546946433324924,0.544863768147367,0.544381352303681,0.543679948088171,0.542372146352631,0.537321501086521,0.52917697599832,0.52548632671872,0.523686192372073
420,76.017705882353,2020-10-27 15:30:00,0.533378171416339,0.337040748028676,0.555007928940091,0.539777107387571,0.53478972347951,0.52867234358954,0.530373267714879,0.520660425838601,0.549154587354079,0.547066144291641,0.546422140390064,0.545631831740841,0.544324065365208,0.539528676352433,0.531880324547455,0.527866083210295,0.524743268226312
421,75.97702777777799,2020-10-27 16:00:00,0.531561687522535,0.337296804227728,0.555731083543073,0.54165994269318,0.536641992346723,0.530666281121165,0.532419106978984,0.522839262314539,0.552313170564754,0.550747279940655,0.550358525706883,0.549800867662618,0.548919837116806,0.545285981377277,0.539869153615873,0.537885083212636,0.536770374069486
422,76.30030555555601,2020-10-27 16:30:00,0.542770935697725,0.337522710564243,0.556388414341873,0.543519921073228,0.538451795610932,0.532595783681811,0.534384747575161,0.524902915744014,0.555187091404218,0.553941953786226,0.553640728101409,0.553165451236492,0.552481281771443,0.549382779497421,0.544538486607347,0.542132144449194,0.539776196952139
423,75.979441176471,2020-10-27 17:00:00,0.530513441630011,0.337810256185176,0.557165634387515,0.545549916767507,0.540469702132447,0.534776585124951,0.536626359911553,0.527299754620374,0.558641915462198,0.558011307373109,0.558019250592723,0.557787489180383,0.557500540316912,0.555339501017019,0.551828888928366,0.5502401675683,0.548656222184843
424,75.88291176470601,2020-10-27 17:30:00,0.528456023789382,0.337993189080274,0.557725553095178,0.547399773415747,0.542242551571282,0.536638475984667,0.538500311965487,0.529219317670538,0.561106871657876,0.560490825107114,0.560336317798564,0.559962615421487,0.559536430544884,0.557030025455683,0.552124929987642,0.54798228633816,0.543261311682217
425,80.65973529411801,2020-10-28 09:30:00,0.684353586457461,0.338148787265732,0.558223707524412,0.549220690729753,0.543968430017722,0.538432686044081,0.54029150003635,0.531023576199268,0.563304842567413,0.562554635874051,0.562139744977938,0.561551329258557,0.560892133144103,0.557865166488991,0.551568076211082,0.545738867778989,0.539915087144274
426,80.062714052288,2020-10-28 10:00:00,0.665117111891622,0.339415674806153,0.561238203311237,0.553938524441452,0.549511847502283,0.544920211205576,0.547385698922572,0.539282445968234,0.577959952155881,0.583850954853898,0.588283511092178,0.591391371262337,0.595369499784193,0.602878432099071,0.616170712637135,0.63343880888957,0.65248080284894
427,80.831166666667,2020-10-28 10:30:00,0.691299205164263,0.340444556204885,0.563706671844715,0.558209801737042,0.554424098017795,0.550587079876571,0.553518625197652,0.546317745614137,0.589851436255751,0.600222485323706,0.607520388130219,0.61257941953463,0.618755887688734,0.630439252689062,0.647615679773847,0.663409918791228,0.674105011666134
428,80.692411764706,2020-10-28 11:00:00,0.68639795251014,0.34162839718171,0.566543301624621,0.563100455869898,0.56014956710811,0.557197615809527,0.560697176098843,0.55453800023455,0.603640198790079,0.618945644412284,0.629213544358513,0.636167366691321,0.644278038171173,0.659272050125422,0.678468836256254,0.692669128907572,0.700072963098326
429,80.780888888889,2020-10-28 11:30:00,0.690430555457851,0.342693686177437,0.569095257059182,0.567857206801191,0.565678076750848,0.563524392573095,0.567525395873723,0.562273141667755,0.616014888078276,0.634866473522187,0.64687851895164,0.654682019379021,0.66337885305083,0.678473495369847,0.69449968434329,0.702970874232234,0.70449570940936
430,81.068,2020-10-28 12:00:00,0.698432113593667,0.343722776540433,0.571552958161874,0.572691905708952,0.571304569268472,0.569929994088888,0.574417536057914,0.570023048935113,0.627946247543799,0.649573428982623,0.662673780642714,0.670798318701699,0.679449177055696,0.693414604295292,0.705616750453464,0.709905971835954,0.708780783708934
431,81.2495,2020-10-28 12:30:00,0.702181777494616,0.344751715395547,0.573998146809525,0.577696619352433,0.577162485277721,0.576577972067538,0.581560368954498,0.578012064570179,0.639844548096245,0.663738099419379,0.67753082495579,0.685692656141975,0.693999582035944,0.70647116090473,0.715551228773901,0.7176203212006,0.715905994022342
432,81.2335,2020-10-28 13:00:00,0.701290864213433,0.345742216603088,0.576333623990097,0.582749721649413,0.583099030911111,0.583289076226243,0.588751194691201,0.586002455258469,0.651214364018402,0.676652759000529,0.69064944736154,0.698523400479892,0.706173455533436,0.716731767357152,0.722873829957844,0.723188077381532,0.720794117277622
433,81.114441176471,2020-10-28 13:30:00,0.698000187695779,0.346654015786246,0.578457717383144,0.587711612655153,0.588938511871547,0.589860312546937,0.59576137620846,0.593729510958974,0.661537889014573,0.687636296226726,0.701300445676212,0.708551042778354,0.715248130299471,0.723489533499815,0.726627421246199,0.725104720545718,0.721624174485165
434,81.65092483660099,2020-10-28 14:00:00,0.714505711739807,0.347469434654817,0.58032687821035,0.592501651292353,0.594584967663635,0.59618588910057,0.602473585373443,0.601062096188658,0.670593428186741,0.696501698318044,0.709381904312963,0.715756924666822,0.721313714441424,0.727058836354394,0.727311742190522,0.724045432197526,0.719492191383259
435,81.374147058823,2020-10-28 14:30:00,0.705443660252413,0.348373349370156,0.582391992081063,0.597639141172469,0.600748662500177,0.603115185428797,0.609856109325498,0.609149306805233,0.680637261848171,0.706711528233448,0.719215070116874,0.725131380427752,0.730087190775652,0.734824883198042,0.73501464164976,0.733204436569794,0.730873766105115
436,81.543823529412,2020-10-28 15:00:00,0.709743539923794,0.349125779067741,0.584060111715382,0.602395002482091,0.606464104888199,0.609512102926936,0.616618779060993,0.616474014772789,0.688679237416816,0.713823746422043,0.725339869394835,0.730389960976127,0.734344112398095,0.737123106930347,0.735292983895723,0.731874052243206,0.727677114672109
437,82.054235294118,2020-10-28 15:30:00,0.72473451111525,0.349858795765131,0.585660623680081,0.607124372200534,0.612218223527146,0.615961310799416,0.623431160023856,0.623835217755846,0.696373436697903,0.720474139636962,0.731097107308006,0.735433494535361,0.738611726180966,0.740060956161811,0.737353599982523,0.733800212952694,0.729844682818474
438,82.641388888889,2020-10-28 16:00:00,0.743388692399164,0.350673082031757,0.587443870529228,0.612116467548374,0.618413157709564,0.622944330788636,0.630844564914486,0.631886287898241,0.704971488865827,0.728512128751201,0.738716790679766,0.742770676329154,0.745672916085591,0.746975048234805,0.745242224634597,0.743441261219317,0.741449672994702
439,83.39320588235299,2020-10-28 16:30:00,0.76121133589519,0.351599519413923,0.589494606197899,0.61748205944232,0.625218622121722,0.630669116705764,0.639099028596015,0.640908428557827,0.714898781464093,0.738448795902536,0.748717297094216,0.752898570731745,0.755957923426677,0.757980288117589,0.758214502328022,0.758680563643812,0.758589382681552
440,82.9285,2020-10-28 17:00:00,0.749061875769093,0.3526238472227,0.591785623992467,0.623195658515151,0.632624286769949,0.639135101729893,0.648198547211167,0.650907668748919,0.726006138750749,0.749928808789912,0.760558392621515,0.765113829133625,0.768558761610858,0.771581930989374,0.773703788452423,0.775819578861192,0.776714128168692
441,83.198205882353,2020-10-28 17:30:00,0.757290569157511,0.353447795848848,0.593502048070897,0.628186062378783,0.639185025856539,0.646660271622235,0.656232735178544,0.659675797253907,0.734082827822632,0.756881256862312,0.766913002749917,0.771084477353564,0.77408673820084,0.775959272379268,0.776106655629473,0.775411521797419,0.772837079693312
442,82.925583333333,2020-10-29 09:30:00,0.75081682661676,0.35428317806025,0.595231729908062,0.633146815711757,0.645839491198955,0.654353873441012,0.664473813305574,0.668705745876751,0.742169191354234,0.763981214507475,0.773605298426092,0.777577165033198,0.780359365838075,0.781682457642133,0.78125364027449,0.780200880145551,0.777811311526127
443,83.510116013072,2020-10-29 10:00:00,0.767510093654899,0.354885739756402,0.596493974801916,0.637482651740308,0.651796147668877,0.661317630392046,0.671918184373087,0.676848216970791,0.748325738982384,0.768560270329696,0.777457367582921,0.780988579194608,0.78331582986184,0.783444336027878,0.781322764016253,0.778600108585287,0.774744848609993
444,83.053264705882,2020-10-29 10:30:00,0.755918095795574,0.355598089029185,0.598035368086521,0.642058097130652,0.65820106907686,0.668880177544484,0.68007677467043,0.685869123408432,0.755811850454077,0.775300256703804,0.784090261121757,0.787698680821275,0.79014085807772,0.790500111233121,0.789251124727689,0.788040147780988,0.786245343096177
445,83.109916666667,2020-10-29 11:00:00,0.758707047161211,0.356134173140754,0.599074323503227,0.64585007742805,0.663654126776196,0.675404664018613,0.687084358863374,0.693607774532753,0.760618127503619,0.778402953640148,0.786463163271032,0.789635103578249,0.791638104829128,0.790844888541224,0.787929440735392,0.784862520124581,0.780920543472385
446,83.402970588235,2020-10-29 11:30:00,0.765811282353804,0.356648797874807,0.600049278353784,0.649391713655477,0.668855388102802,0.681705101757479,0.693876056492619,0.701158914324551,0.76504142350907,0.781338021861893,0.788848821923662,0.79173377652757,0.793472650187187,0.792051000334366,0.788551524867992,0.785254154583803,0.781471863366268
447,83.321205882353,2020-10-29 12:00:00,0.763368931532326,0.357186068396579,0.601081552132593,0.652833828265794,0.673995284483496,0.688002803730874,0.700710003867976,0.708830893840884,0.76970327652084,0.784946273505717,0.7922052172948,0.795039620417043,0.796769813832187,0.795342198668188,0.792243649578753,0.7897157183886,0.786901931024811
448,84.155029411765,2020-10-29 12:30:00,0.783526843521824,0.357649384285963,0.601908351555204,0.6558328451108,0.678588807434002,0.693722906269391,0.706930107206478,0.715863262266789,0.773268178317284,0.787276281328103,0.794143620781497,0.796797612038325,0.798373429003766,0.796548470732748,0.793021332292704,0.790046119475171,0.786632527251921
449,84.707777777778,2020-10-29 13:00:00,0.795359280312704,0.35826947194839,0.603175223165054,0.659235334614076,0.683777347449555,0.700201393557359,0.714072512690381,0.724050871673681,0.779035436148078,0.792985504240737,0.800224025262739,0.803313498879213,0.805387959519929,0.804679781943586,0.80317058423704,0.802548512902353,0.801629860401961
450,85.23450000000001,2020-10-29 13:30:00,0.808122900678648,0.358949996345607,0.604610587644918,0.662706415248539,0.689101918923146,0.706902513873744,0.721528090401443,0.732693716521508,0.785549837106152,0.799774279131045,0.80753327508097,0.811160815725012,0.813818808178538,0.814202799625399,0.814231693994143,0.814852204632172,0.814694888752177
451,85.096676470588,2020-10-29 14:00:00,0.806079065839854,0.35969379965841,0.606232573949214,0.666282063882396,0.694602159410743,0.713869284505003,0.729349537238446,0.741858099562876,0.792869831271634,0.80763805719774,0.816017854715715,0.820253260158983,0.823552899126639,0.824977511128742,0.826235645741616,0.827653916760788,0.827935900123403
452,85.4405,2020-10-29 14:30:00,0.813159831256693,0.36034816807533,0.607552636737775,0.669301094124157,0.699346636090257,0.719992629024652,0.736261689392217,0.750066054005208,0.798446988748598,0.813006409233356,0.821452596743934,0.8258343006503,0.829287013726874,0.830533531970485,0.831043868561724,0.831174055217343,0.829899230187074
453,85.69141666666701,2020-10-29 15:00:00,0.81628327196553,0.361010248958446,0.608898220112108,0.67221027647701,0.703930244629669,0.725952627675043,0.743039773441277,0.758202003326959,0.804045187187271,0.818500626606665,0.827061208927163,0.831633884571173,0.835299831344103,0.836590365268006,0.83698266307556,0.836978709608075,0.835820939517949
454,84.33475,2020-10-29 15:30:00,0.784611346936833,0.361639488426789,0.610137707650939,0.674837306604819,0.708100674593464,0.731436937435237,0.749318819417983,0.765832208532095,0.808987824836507,0.823177840945879,0.831727675795777,0.836390369799641,0.840173166221092,0.841336207337739,0.841425340728107,0.841116163230487,0.839768014821121
455,83.399444444444,2020-10-29 16:00:00,0.76179083984563,0.36188858968926,0.610216317446376,0.67576359532965,0.709885354368657,0.734090833676326,0.752370291909506,0.769749882923543,0.808035237535175,0.819928134706325,0.827167455331932,0.830839014219325,0.833598925248261,0.832117081409201,0.828006422703234,0.823134820630536,0.817085183133572
456,82.72250000000001,2020-10-29 16:30:00,0.745105030226706,0.36187843968635,0.609653324176121,0.675726299074874,0.710291013032459,0.735066687028581,0.753497767787187,0.771406279673819,0.804212287938753,0.813328397121404,0.819011655502191,0.821481022334329,0.822997622629427,0.81873750904511,0.810793787141314,0.802600809792009,0.794088506550698
457,84.53750000000001,2020-10-29 17:00:00,0.790597204139956,0.361698015268187,0.608747677418792,0.675144774254284,0.70989212465064,0.735030298011841,0.753457999367929,0.771656913256671,0.799106996136877,0.805579380350092,0.809827997572215,0.811182388790441,0.811551612958247,0.805049959940284,0.794470425749274,0.784588169473301,0.775395812530638
458,83.78708823529401,2020-10-29 17:30:00,0.773461264540297,0.361991849884761,0.609202354910935,0.676246298195839,0.711728223456684,0.737579179743649,0.756414960401138,0.775412569356978,0.801078182185178,0.808237014703313,0.813269099562501,0.815347900145688,0.816555997730563,0.812681075585034,0.807537768706397,0.804938071204642,0.804001389805219
459,85.77094444444499,2020-10-30 09:30:00,0.822756393305526,0.362079714503825,0.609099189364127,0.676535516066566,0.712414984447043,0.738738517619293,0.757778073315984,0.777298696848926,0.800238743839316,0.806858115056431,0.811745564224133,0.813739202090757,0.814879289742474,0.81102981655216,0.805839314006803,0.80237233766222,0.799037428561181
460,86.24591176470601,2020-10-30 10:00:00,0.832861733161989,0.362543203949379,0.610366030407156,0.678665906906941,0.715633551791471,0.742905717364473,0.762664410306873,0.783335798972097,0.807022093715243,0.816213975037293,0.822961938972682,0.826532637698023,0.829393963034963,0.829462395692554,0.830282714665894,0.83294926563791,0.835691116458469
461,85.074705882353,2020-10-30 10:30:00,0.807625607342083,0.36305870008362,0.611773423436482,0.6809266493272,0.719005946102441,0.747236551435912,0.767753781070701,0.789622777629721,0.814102991248246,0.82539897141192,0.833504406011952,0.838205905546438,0.842268282749741,0.84447369973575,0.847469851651595,0.850908181754428,0.853151089854373
462,85.4375,2020-10-30 11:00:00,0.817089106775102,0.363269680434289,0.612130822795204,0.681684184412683,0.720273122731243,0.749058153753374,0.769956365746858,0.792558885837874,0.815467024858206,0.82629924441573,0.834028939047517,0.83842855987799,0.842175252643428,0.842944059376405,0.842648558113504,0.841481355952983,0.838472361265177
463,85.161205882353,2020-10-30 11:30:00,0.810255034499158,0.363552624257498,0.612724249138472,0.682715584497759,0.72188371855887,0.751246949902811,0.772578283344324,0.79595667866063,0.818009604866827,0.828973897230125,0.836761375956851,0.84123872644726,0.845087772407603,0.84572911701511,0.845088310461303,0.843898063935921,0.841752751763705
464,84.713558823529,2020-10-30 12:00:00,0.799507281222178,0.363735116941002,0.613001736624836,0.683275900597426,0.7228174893165,0.752603529942868,0.774234759151695,0.79820542784765,0.81889663336631,0.829403130443238,0.836885447416988,0.841144932242085,0.844785930629632,0.844686027355801,0.84283898688981,0.840528101423518,0.837449670196853
465,84.565323529412,2020-10-30 12:30:00,0.796483522492356,0.363785928480127,0.612903190477628,0.68329801475815,0.722987408899586,0.753023990793958,0.7748012610914,0.799148926861713,0.817964252641325,0.827495338627426,0.834379736114278,0.838179961067875,0.841356397105407,0.840074829109803,0.836511216412646,0.832642204929828,0.828222668268141
466,84.786,2020-10-30 13:00:00,0.800743427931976,0.363796842746418,0.612727308061895,0.683193972832221,0.72296239001864,0.753180649746381,0.775052487290816,0.799686290072894,0.816804215745512,0.825531177767734,0.831971033551136,0.835437722992714,0.838282288921451,0.836297044615694,0.831977815041703,0.827790425167795,0.823456160669208
467,85.01780555555601,2020-10-30 13:30:00,0.807867103986123,0.363846630479962,0.612702005371139,0.683272667941068,0.723168562521942,0.753581227818492,0.775576587744006,0.800509113658754,0.816528817523924,0.824982342292453,0.831335995924136,0.834761106636942,0.837581710143523,0.835677702368113,0.831844280634742,0.828572090075902,0.82537785259775
468,84.579472222222,2020-10-30 14:00:00,0.795846800725478,0.363960799387796,0.612892468040367,0.683624208626283,0.723732960332877,0.75438160287327,0.776555853414777,0.801836673141264,0.817385141140665,0.826061425313505,0.832632600844323,0.836259900349203,0.839310129387064,0.838023987445116,0.835323905922579,0.833331478554262,0.831315171347678
469,84.67914705882299,2020-10-30 14:30:00,0.79852762492204,0.363936396625378,0.612687622379548,0.683429817858347,0.723537314263966,0.754266609463433,0.776471459515095,0.801899991714427,0.816266712351178,0.824385343898527,0.830642165855726,0.834018891795149,0.836808333638574,0.834902766964731,0.831133002220778,0.827710882813405,0.823871865472495
470,84.410617647059,2020-10-30 15:00:00,0.794053925929236,0.3639381222507,0.612590720353732,0.683370359239639,0.72351540374717,0.754338158346975,0.776596010696741,0.802183299831311,0.815788731450938,0.823718778621107,0.829911686996182,0.833245204416704,0.835996293624267,0.834071678303998,0.83038682611528,0.827212024415368,0.82386285085536
471,84.949870915033,2020-10-30 15:30:00,0.804760183293699,0.363889769774378,0.612374515204101,0.683143604557628,0.723256213712229,0.754114836777812,0.776374059914235,0.802041202307621,0.814772345334781,0.822350315585263,0.828365458718211,0.831555687284283,0.834158225222103,0.831945335981526,0.827859119692098,0.824278910144093,0.82051042747977
472,85.282382352941,2020-10-30 16:00:00,0.811529241144005,0.363952412239657,0.612506364965458,0.68337571862815,0.723617045874715,0.754610323250444,0.776978505854941,0.802847690142348,0.815552209042576,0.82353016923755,0.829851930588609,0.833300740175466,0.836184160230081,0.83470089759805,0.831878744357569,0.829801660095436,0.827693427489992
473,84.785029411765,2020-10-30 16:30:00,0.801710130681017,0.364074455298763,0.612820647669743,0.683844762244886,0.724296336051923,0.755473186391904,0.778005122336364,0.804135925113058,0.81719130540468,0.825802210539532,0.832543179075381,0.836339169702684,0.839593126278934,0.838922467573815,0.837246395439879,0.836170498384681,0.834801835192803
474,84.650485294118,2020-10-30 17:00:00,0.800221588126371,0.364079806436174,0.6127802995234,0.683826875935404,0.724303218510172,0.755536578299274,0.778106450097526,0.804337261345743,0.816974670835611,0.825388435402552,0.831984271017472,0.835655880866992,0.838776063640637,0.837657488959631,0.834996954300761,0.832476249581204,0.829300964305196
475,84.305610294118,2020-10-30 17:30:00,0.789013425232295,0.364065405373288,0.612698042780402,0.683749450357325,0.724224662863761,0.755491518687225,0.778079256874253,0.804377040310889,0.816588351803836,0.824792455457061,0.831252128722665,0.834811443432487,0.837814884208046,0.83637740360686,0.833184777080609,0.830160765933921,0.826697720995677
476,85.78324652777799,2020-11-02 09:30:00,0.837250891337983,0.363933138997195,0.612299995870067,0.683250617868334,0.723567983640522,0.75475735964314,0.777251619573252,0.80346859048643,0.814689098429535,0.822159424581829,0.828157736650642,0.831333768648882,0.833930330010307,0.831550274445446,0.826909171467363,0.82242482844224,0.817598867591459
477,85.380911764706,2020-11-02 10:00:00,0.828801909306746,0.363761313746423,0.612816287452851,0.684262421233363,0.725155042399614,0.756891381641998,0.779926782512083,0.806859033273589,0.820245868213851,0.83014755881104,0.837795886928643,0.84241752047773,0.846771789438218,0.848056801216329,0.849159421374304,0.851101810069397,0.853433756769428
478,84.844147058823,2020-11-02 10:30:00,0.813951107625948,0.363511806116679,0.612970529334183,0.684721521237395,0.725949845201623,0.758054293723934,0.781453861983309,0.80888673211528,0.823178640789854,0.833974655590678,0.842131059250253,0.84720921305843,0.852183925029802,0.854197728157117,0.855534944848187,0.856492227329658,0.85658187562742
479,84.579764705882,2020-11-02 11:00:00,0.810264862218031,0.363125807414088,0.612642004109616,0.684485911089279,0.725767740086922,0.758030844810487,0.781584229863548,0.809255193384859,0.823209331391435,0.833645743293481,0.841494195382762,0.846342152721207,0.851158606162167,0.852219082514823,0.851416353600072,0.849462157290815,0.84633787651516
480,84.145617647059,2020-11-02 11:30:00,0.800808920038246,0.362734394238242,0.612254131858988,0.684142965332478,0.725417415004633,0.757777326470696,0.781423300562684,0.809249417169944,0.822706120655992,0.832693646890745,0.840226410934903,0.844839104342597,0.849465249964444,0.849777680909365,0.847688203191187,0.84454695699241,0.84075009486271
481,83.393558823529,2020-11-02 12:00:00,0.779774800962997,0.362279242393941,0.611656436945335,0.683500051295247,0.724641877188427,0.756995939426691,0.780630590041979,0.808474302034621,0.821015226610233,0.83023006775756,0.837276984270513,0.841507494697304,0.845763136114817,0.845065503206891,0.841450955970436,0.836956621330466,0.832132049390358
482,83.265323529412,2020-11-02 12:30:00,0.778138042531625,0.361654260655493,0.610592904406181,0.682234931165356,0.72301085751403,0.755182587734906,0.778623687291728,0.80624132029207,0.817005343573011,0.8247384873372,0.830878276090519,0.8343623902338,0.837829243869861,0.835247733036093,0.828779440109301,0.821488918255861,0.814078806061113
483,83.496676470588,2020-11-02 13:00:00,0.784719616477261,0.361069128934928,0.609651453437631,0.681125753272613,0.721580627798372,0.753585678297625,0.776850697702396,0.804255864553879,0.813678369013871,0.820474310019631,0.826105504005417,0.829171697336179,0.832193963368624,0.828774100842023,0.82148804696539,0.814140127259392,0.807495263877939
484,83.45194117647101,2020-11-02 13:30:00,0.783223985438558,0.360598964788971,0.609019403620558,0.680414335497716,0.720679138812967,0.752596429590676,0.775768672225034,0.803064363523842,0.811885313866536,0.818489222565024,0.824102984638344,0.827155577410669,0.83016597229605,0.827009015063299,0.820674823086047,0.815008161286533,0.810437156743991
485,83.48858823529399,2020-11-02 14:00:00,0.782697670123473,0.360153788989186,0.608441205667638,0.679765314452729,0.719854094241529,0.75168501858337,0.774766399471239,0.801950812115371,0.810284264209548,0.816767745355295,0.82238259659084,0.825425653358072,0.828419992652466,0.825427540919925,0.819571033240831,0.814481587041004,0.810204628268784
486,82.970647058824,2020-11-02 14:30:00,0.770119237367221,0.359740330964878,0.607932738806083,0.679200000224213,0.719135521196777,0.75088917394329,0.773889500008155,0.800972067779262,0.808952671303732,0.81540537880578,0.821057433837181,0.824114651610438,0.827114538174369,0.824282794178673,0.81875912020888,0.813956090271882,0.809750764931836
487,83.096939338235,2020-11-02 15:00:00,0.77390188672112,0.359240831352117,0.607182863531248,0.678315991810966,0.717980734655974,0.749570011187865,0.772398113793378,0.799253778090772,0.80636187238755,0.812254011418477,0.817575562792378,0.820331482081551,0.822986650337115,0.819420901006974,0.812650877407961,0.806296380461587,0.800294692558124
488,83.03564705882401,2020-11-02 15:30:00,0.772739761651901,0.358818249226339,0.606633000153823,0.677688185979311,0.717167006895996,0.748645638211111,0.771358091660658,0.798058714766819,0.804753164479018,0.810539506433914,0.815837270423937,0.818551878681566,0.821149713216268,0.817623754286693,0.811097874639098,0.805291382064879,0.800233467423212
489,82.30505555555601,2020-11-02 16:00:00,0.750657292462513,0.358418604570792,0.606131231314634,0.677118423402028,0.716427518660445,0.747803033034413,0.770407734032698,0.796961293210241,0.803327948874306,0.8090608508934,0.81435590820144,0.817044686650078,0.819601135493314,0.816119097903684,0.809749614221359,0.804183120488956,0.799358068118867
490,82.182527777778,2020-11-02 16:30:00,0.7472381365178,0.357849417768538,0.605179744059987,0.675970128955871,0.714905227999499,0.746030690581144,0.768371835067329,0.794561429813659,0.799641778033312,0.804378695897307,0.809033100060819,0.811153044103027,0.813063917058582,0.808116795530071,0.799277145375767,0.790827685340247,0.782845023172651
491,82.642972222222,2020-11-02 17:00:00,0.761492058927102,0.357297275538317,0.604285582244931,0.674898425114199,0.713482499463554,0.744369491528468,0.766459056939468,0.792294748507009,0.796296057755718,0.800298723389375,0.804509826423327,0.806231922272711,0.807689696768546,0.801911364514744,0.792035718878482,0.783012843768814,0.775180189258752
492,82.497,2020-11-02 17:30:00,0.756575897994363,0.356916676748298,0.60384007108643,0.674399504108779,0.712827190649513,0.743609849427838,0.765590180193702,0.791265485217136,0.795186360835981,0.799443695845576,0.803880960294367,0.805773545275671,0.807412392669847,0.80241925955513,0.79432113358452,0.787928774834429,0.783311563907372
493,80.87583333333299,2020-11-03 09:30:00,0.707748438205245,0.356520984179606,0.60333907041351,0.673826006766836,0.712069284535211,0.742726569635309,0.764575123954907,0.790057471346503,0.793722195752504,0.797996524452575,0.802470044989788,0.804366512091743,0.805996617248665,0.801172754547074,0.793399009313786,0.78718579196132,0.782201908460905
494,80.82377777777799,2020-11-03 10:00:00,0.705655116909966,0.355610494385614,0.601753092104814,0.67195561966475,0.709622575953104,0.739901495174161,0.761338967030176,0.786214076721062,0.787588674129081,0.789913925018654,0.793087419194184,0.793853449906551,0.794219598401288,0.786226308753901,0.772736828353352,0.759489639653703,0.746668905127228
495,80.84669444444401,2020-11-03 10:30:00,0.706836877021359,0.354761184745894,0.600343738116192,0.670306910642188,0.707459426591619,0.737395007618434,0.758459785588228,0.78277303528343,0.782346226974134,0.78331989194232,0.785637721150222,0.785660794235284,0.785200142037295,0.775538371581003,0.759853216420986,0.745434697646398,0.733365538030171
496,80.34098452012401,2020-11-03 11:00:00,0.685969760170123,0.353990668646179,0.59914352185585,0.668916962593014,0.705630719550303,0.735270427414379,0.756014472041681,0.779834404591215,0.778106159708077,0.778269024200333,0.780108901760857,0.779713246694818,0.778792435423668,0.768544124017789,0.752722827964119,0.739472096764152,0.729766578554165
497,79.400722222222,2020-11-03 11:30:00,0.653335195125255,0.353132952981634,0.597718457499412,0.667254491197808,0.703432871315263,0.732699074758382,0.753034598242007,0.776216007917006,0.772694667942993,0.771551356737828,0.772557032119129,0.771434447000236,0.769691650702555,0.757928956733525,0.740083061415326,0.72510022968997,0.713599067281769
498,79.826388888889,2020-11-03 12:00:00,0.67136915854941,0.352130073706447,0.59592649269246,0.66515984329175,0.700658729817279,0.729436806142893,0.749230657068873,0.77154506536678,0.765458839258399,0.762253743407493,0.761893298283688,0.759590626090374,0.756495200186261,0.741940674496563,0.719822120152692,0.700579982610854,0.685031639760565
499,79.946555555556,2020-11-03 12:30:00,0.675007197328331,0.351323893599604,0.594655282507372,0.663692490374188,0.698700604713095,0.72712542411558,0.746531380541187,0.768212117771047,0.760773078629278,0.756792622848739,0.75597685269684,0.753290826640207,0.749789576345488,0.735144021026823,0.714197414668435,0.698169952128475,0.687815353498675
500,79.514117647059,2020-11-03 13:00:00,0.659660282263959,0.350604274102021,0.593598967615566,0.662484951721444,0.697079737218767,0.725204795148387,0.744282015224244,0.765414045534885,0.75707674608582,0.7527547995033,0.75177072754252,0.74894586029682,0.745320847848936,0.73121836136152,0.712138523327747,0.698972810717473,0.691370105932452
501,79.474532679739,2020-11-03 13:30:00,0.657098434399005,0.349841125490022,0.592412926188775,0.661122839878049,0.695251418179052,0.723033921505648,0.741732340735173,0.762225255330544,0.752651987626656,0.747591442979963,0.746134753956028,0.742908193888462,0.738844119321385,0.724321188904006,0.704853937061979,0.691011924971292,0.681695951816421
502,79.465970760234,2020-11-03 14:00:00,0.658130342988224,0.349119831863098,0.591323421557891,0.659877415035866,0.693572058918556,0.721032936949301,0.739375011391542,0.759255604318261,0.748636251649288,0.743008889134659,0.741190555150033,0.737661465452854,0.733277224970834,0.718622991694889,0.699286687656727,0.685658208917353,0.676493571286348
503,79.547527777778,2020-11-03 14:30:00,0.660768146127667,0.348458322131184,0.59037425040449,0.658799873921306,0.692109780891164,0.71928331907302,0.737306763904357,0.756628711930083,0.745242982778128,0.73930681127755,0.737298855914762,0.733616423248114,0.729088183205964,0.714711240777495,0.696170421315679,0.683533277616573,0.675390624260136
504,79.471205882353,2020-11-03 15:00:00,0.659669497178657,0.347860816242534,0.589572823728652,0.657898290147976,0.690876524385653,0.717800543524078,0.735547000250071,0.754372409216852,0.742505989109781,0.736515762848515,0.734486408835045,0.73079304687032,0.726285275872365,0.71252401307275,0.695224504636764,0.683895583201665,0.676865220759137
505,79.637277777778,2020-11-03 15:30:00,0.665889479238974,0.347298701741867,0.588840660335679,0.6570783547717,0.689749523640499,0.716441077041886,0.73392868660042,0.752282320207808,0.740034043721198,0.734042864490242,0.732015143699245,0.728327185460689,0.723852289465955,0.710625757417492,0.694198160352658,0.683475542551924,0.676593757299769
506,79.053411764706,2020-11-03 16:00:00,0.643107093624333,0.346813430606063,0.588286885801382,0.656470517211172,0.688901209505497,0.715409078495982,0.732691651955912,0.750658562132983,0.738376140825753,0.732698475027682,0.73088458035352,0.727378402629623,0.723138088308388,0.710872356155492,0.695985035555908,0.686649317042333,0.680909196929058
507,78.822277777778,2020-11-03 16:30:00,0.634538524605121,0.346225310413392,0.58743145439012,0.655501731566631,0.68757954242448,0.713818701374225,0.730799178285218,0.748212691539497,0.735140499328214,0.728933710783556,0.726716332833691,0.722863964873424,0.718223438607399,0.705157555951292,0.688337374311134,0.675965472951771,0.6663404218477
508,79.162222222222,2020-11-03 17:00:00,0.643753042005076,0.345629283711263,0.586536836489872,0.654487426553393,0.686196389907887,0.712153315324354,0.728815106691351,0.745639359594026,0.73166295416397,0.724800389255516,0.722092354651074,0.717829728670498,0.712721390996177,0.698761873075134,0.680223750628825,0.666007781783569,0.655164720332897
509,79.769194444444,2020-11-03 17:30:00,0.666635524355999,0.34512549572354,0.585873835456123,0.653746642301302,0.68516838277872,0.710903490915642,0.72731469747074,0.743660193368262,0.729289349246998,0.72230240484208,0.719489502191974,0.715153435922286,0.709990503338834,0.696287576043276,0.678479521776546,0.665831751678077,0.657635068307801
510,82.009388888889,2020-11-04 09:30:00,0.739186542579179,0.344788446291443,0.585636256646078,0.653512506822551,0.684806208539365,0.710438361858832,0.726731309918052,0.742818415346261,0.728989553608558,0.722829424708787,0.720589243405693,0.716748746562932,0.712202352695972,0.700420279428188,0.686270087530397,0.678181028951616,0.674758640765776
511,80.887794117647,2020-11-04 10:00:00,0.7059402461572,0.344807318100632,0.586588126750074,0.654804016377144,0.686529707764423,0.712495417168961,0.729130784786035,0.745679344473957,0.735361315344271,0.733070234900503,0.73354789725578,0.731967646754249,0.730032856515146,0.724827784605347,0.721863254805951,0.725833220524284,0.733617558576005
512,79.763852941176,2020-11-04 10:30:00,0.667420584094166,0.344590293878947,0.586812416963405,0.655168932160641,0.687026636880478,0.713111464652462,0.729866033279891,0.746547127136096,0.737769026148316,0.737039855807585,0.738495038356903,0.737664128891631,0.736521486472055,0.732578586809276,0.72950319998596,0.729552114717125,0.729034496176929
513,79.949441176471,2020-11-04 11:00:00,0.677811908233736,0.344149337372955,0.586366011675676,0.654706171393672,0.686429354515256,0.712435808480451,0.729094847239503,0.745565626959715,0.736616913395418,0.7355886209141,0.736686760609736,0.735474985361397,0.733803702655186,0.727726010208248,0.71894061393085,0.710329471231767,0.700103643389698
514,80.761764705882,2020-11-04 11:30:00,0.704525381888336,0.34379509902493,0.586128790326478,0.654491470402747,0.686155097164403,0.712136901576899,0.72876046837122,0.745121664466075,0.736445172045456,0.73560209481527,0.736714820338738,0.735458865591833,0.733682747149628,0.726905606973624,0.716346210731179,0.706374400502913,0.697282584771957
515,80.202580882353,2020-11-04 12:00:00,0.686912363129571,0.343624464603282,0.586362972024102,0.654848839632563,0.686639038658741,0.712732267797733,0.729469190644611,0.745965421491839,0.738595193502019,0.73899382263281,0.740879886436285,0.740227927068142,0.739111020131643,0.733696300212553,0.725492411933286,0.71924364200117,0.715518107755448
516,80.300294117647,2020-11-04 12:30:00,0.689616890900402,0.343351475057971,0.586267428508265,0.654794021935241,0.68657898409968,0.712686611642876,0.729432807776891,0.745903092041564,0.738948065195315,0.739598722384029,0.741545906275529,0.740892101558848,0.739723420220253,0.733741733281525,0.724044383243695,0.715758076991947,0.709135322983905
517,79.713823529412,2020-11-04 13:00:00,0.666652695267388,0.343108816099266,0.586222912228383,0.654797097478487,0.68659542952824,0.712730322209455,0.729500422957781,0.745971749323918,0.739489262508441,0.740448149305872,0.742509655859995,0.741908583736724,0.740762891741275,0.73451843755472,0.724221759033969,0.715522457384082,0.708840603293504
518,79.471362745098,2020-11-04 13:30:00,0.659233623567978,0.342745032601976,0.585807984886576,0.654346818589715,0.686012304375766,0.712064860493784,0.728738253738808,0.745013553282313,0.738080375369793,0.738397217975808,0.739914981947109,0.738816943873537,0.737059104359311,0.728992085511321,0.715356162291461,0.702928431968608,0.69242830192894
519,78.284166666667,2020-11-04 14:00:00,0.607808498857933,0.342361172477364,0.58531829320617,0.65380560051429,0.68530533567233,0.711249126764791,0.72779608355466,0.743823166688544,0.736265381495002,0.735819234097842,0.736737397580177,0.735113056062968,0.732727593586594,0.723034536607843,0.706928852300832,0.692634556447708,0.681385205271773
520,77.246388888889,2020-11-04 14:30:00,0.568184332374944,0.341745264660225,0.584143760464754,0.652460490420824,0.683546219215188,0.709190182922217,0.725388907485159,0.740770112194257,0.731009624753474,0.728228811915355,0.727459845280334,0.724394349728992,0.720291877714955,0.706283686855842,0.682815570163398,0.660707668420054,0.64184088115585
521,77.730811403509,2020-11-04 15:00:00,0.582604261831329,0.341000345885855,0.582583989226226,0.650684541679499,0.68122639505952,0.706465978413014,0.722187058584664,0.736660942563317,0.723909356322694,0.718099055745948,0.71518768861173,0.710321688117723,0.70407164158479,0.685011319486394,0.653508366449792,0.624259626411763,0.600472453241248
522,78.0375,2020-11-04 15:30:00,0.597134042943812,0.340362459692817,0.581359163344094,0.649294033818447,0.679385875235376,0.704290510519902,0.719619741433232,0.73333256263535,0.718474242160773,0.710687433301948,0.706414148392139,0.700462896811311,0.692985036239608,0.671784697874923,0.638799856363386,0.611930074081913,0.59469277675053
523,77.257482026144,2020-11-04 16:00:00,0.56824161788383,0.339825417171912,0.580437125416382,0.648253262312969,0.677985561980264,0.702622653747251,0.717640732587009,0.730732575382444,0.714530682916506,0.705627841018128,0.700618976963043,0.694139926453929,0.686139685191859,0.664779408307346,0.633969565439206,0.612698727211401,0.602467964903313
524,76.233194444444,2020-11-04 16:30:00,0.522821863676567,0.339203061356511,0.579242817858575,0.646906520769081,0.67619067734364,0.700488919336333,0.715108108302823,0.727397363817033,0.709242641302088,0.698589038249473,0.692382134161855,0.684982771769707,0.675952980835897,0.65297988281071,0.620683163962755,0.598511724317785,0.585685602475721
525,75.568055555556,2020-11-04 17:00:00,0.492197631072863,0.338454351513416,0.577638941800785,0.645112627005155,0.673830283882526,0.6976934133612,0.711788951140207,0.723000979933294,0.702005293768102,0.688682522049838,0.680618154300522,0.671745557951709,0.660956478723258,0.634460916978791,0.596670826246771,0.568700948390711,0.549091325256675
526,76.253638888889,2020-11-04 17:30:00,0.524031580229416,0.337653669599184,0.575857771763996,0.643136866410521,0.671241570329311,0.694629170048901,0.708144336374686,0.7181275825656,0.693969847283748,0.677675429001667,0.667543893350126,0.657049755922196,0.64428989530657,0.613928774821636,0.570392739089641,0.537771731840409,0.514977429562683
527,72.968611111111,2020-11-05 09:30:00,0.372794943296517,0.33700694179755,0.574578483136774,0.641710626752017,0.66932165034567,0.692326299702204,0.705385740685418,0.714388532579526,0.68825435811695,0.67029319226567,0.659044995990529,0.647798392186879,0.634258271038115,0.603458597772803,0.561941272724951,0.535587826785219,0.52262836952369
528,72.05479411764699,2020-11-05 10:00:00,0.33249323745738,0.335919409752532,0.571909769758413,0.638896757415567,0.6658115934278,0.688287121989414,0.700612627278967,0.707837092542296,0.67699787347696,0.654431761838162,0.639946288306945,0.626033143483009,0.608828963797793,0.569695939249379,0.512028530466601,0.466334626321475,0.429528969041566
529,71.76757189542501,2020-11-05 10:30:00,0.318509960947281,0.334814482606469,0.56913546195606,0.635996596783976,0.662216141498098,0.684158474344157,0.695728212534893,0.701038365871121,0.66541676533223,0.638186117655914,0.620441101073582,0.603899075722135,0.582969570630303,0.536043787735546,0.465154195494393,0.409185450091585,0.367461398352924
530,70.66591666666699,2020-11-05 11:00:00,0.273493511429381,0.333753534728624,0.566487241901894,0.633233099709551,0.658779490496334,0.680202100100229,0.69104004830375,0.694435140178952,0.654357190168224,0.622809508382971,0.602060975373454,0.583186815419807,0.558905452394152,0.505816867325479,0.426791142268605,0.369579071242347,0.333638393760479
531,70.212504385965,2020-11-05 11:30:00,0.251770746072999,0.332664041849096,0.563690817115306,0.630344973853361,0.655234011858208,0.676145522328959,0.686238362990502,0.68757600326343,0.64290115664235,0.606859546981254,0.583001821812382,0.561729308936242,0.533806945539783,0.474321656623555,0.386939743987567,0.327699818355388,0.292955346967504
532,70.356222222222,2020-11-05 12:00:00,0.259773969872435,0.331599173649914,0.560946870823735,0.627520504501343,0.651776607038345,0.672192786675607,0.681560045727124,0.680808609451592,0.631718345099728,0.591338297513944,0.564495372910783,0.540982871672686,0.509549616315751,0.444561205452483,0.351547950078278,0.293816611872519,0.263320774946707
533,70.31319444444401,2020-11-05 12:30:00,0.257047829669529,0.330622354723558,0.558480189240971,0.624965938740302,0.648609247760548,0.668542457961336,0.677228604984509,0.674476393082166,0.621462141408545,0.577220810151418,0.547740707976871,0.522374815214772,0.48807316845967,0.419623577502991,0.326423332277852,0.276439874960481,0.255656142097216
534,70.522132352941,2020-11-05 13:00:00,0.265115177089934,0.329702404016817,0.556173683720413,0.622570875886014,0.645621851467015,0.665084763532852,0.673120019387144,0.668402259054643,0.611761419074396,0.563921540508649,0.532009490019105,0.505024738497076,0.468223247611316,0.397480062373548,0.306539586216775,0.26479672905135,0.25085151570832
535,70.902655228758,2020-11-05 13:30:00,0.281580578408155,0.328857255621836,0.554091601931087,0.620394096100347,0.642870443872092,0.661873997621856,0.669293595410872,0.662683371292148,0.602796715201492,0.551710522557977,0.517643441349714,0.489344687956163,0.450598715495906,0.3790121423644,0.293239721453906,0.260945124711057,0.253586883159868
536,70.535861111111,2020-11-05 14:00:00,0.266377787220069,0.328097367965701,0.552274901901157,0.61847451378423,0.640393192537126,0.658948550384272,0.665790595663412,0.657389151765342,0.594699019588149,0.540789955125379,0.504907643471024,0.475655636774747,0.435666752316094,0.364821011787562,0.287084881924791,0.265263733612806,0.264463498237636
537,70.739472222222,2020-11-05 14:30:00,0.273687718267335,0.327351880773025,0.550457426328795,0.616559612613389,0.637938694387068,0.656056109183113,0.662331038233932,0.652105069541077,0.586623810827805,0.529846997818229,0.492143469235208,0.461944497215642,0.42066422936417,0.350384511477416,0.278614371233339,0.261718256087401,0.259977243190737
538,70.688472222222,2020-11-05 15:00:00,0.272342278149727,0.32666459363589,0.548806557717344,0.61480696100851,0.635660980447715,0.653349596409055,0.659082741670415,0.647087342888306,0.579089193883224,0.519690955336861,0.480387706695102,0.449477294381448,0.407372477201627,0.33855378272617,0.273902849031852,0.26250515507953,0.262415376596773
539,71.351040849673,2020-11-05 15:30:00,0.30149418329944,0.32601397358379,0.547242609688925,0.613140611729176,0.633484299414206,0.650752831938656,0.655961378611563,0.642213276970754,0.571841985655232,0.509929157291949,0.469144827578234,0.437649972077805,0.394955359364517,0.327923787999167,0.269948588512726,0.262428611138053,0.262622927244383
540,71.218683006536,2020-11-05 16:00:00,0.293406700872215,0.325454978121023,0.545983640674157,0.611770341361233,0.631616783618354,0.648476256427823,0.653196397004365,0.637832756364954,0.56560328565894,0.501703858324215,0.459896490187532,0.428271300240576,0.385939536810236,0.322357735098703,0.274230681180435,0.274295888619378,0.280052418506125
541,70.516111111111,2020-11-05 16:30:00,0.265152923856609,0.324911106417936,0.544732415905297,0.61041013296156,0.629772477374937,0.646229703442185,0.650469517235517,0.633472910773056,0.559392054592319,0.49347101259622,0.450647571494178,0.418894043551362,0.376883491131282,0.316347837478239,0.275442784893144,0.278135167784328,0.282428450050035
542,70.01732352941201,2020-11-05 17:00:00,0.245110518845031,0.324343856938365,0.543340302044816,0.608916609363735,0.627810246087396,0.643871147912432,0.647627208299769,0.628899435107294,0.552721706852949,0.484462115990102,0.440404851896881,0.408307260528732,0.366093624029214,0.307355075083715,0.269345775581659,0.269001781570118,0.26668624546823
543,69.6353125,2020-11-05 17:30:00,0.229783959058333,0.323769365428814,0.541875608718772,0.607355564912562,0.625797188402667,0.64146982022181,0.644746261027836,0.624223489122909,0.545827052068653,0.475052551956011,0.429665615823637,0.397130682391633,0.354457794141182,0.296896961431551,0.259823371131424,0.255471960390878,0.248390374869707
544,68.70986111111101,2020-11-06 09:30:00,0.187141177281487,0.32319656081152,0.540375801479699,0.605762123958098,0.623767781961761,0.639060194824795,0.641864454408261,0.619500886347208,0.538825881289791,0.465431925231494,0.418683990127691,0.385683384686005,0.342443539749516,0.285776773652773,0.248871602053268,0.241198823355583,0.231832234473939
545,69.496642156863,2020-11-06 10:00:00,0.214136624771277,0.322565698537432,0.538660599415783,0.604014396079555,0.621676153671652,0.636670250732473,0.639046437228228,0.614685838749424,0.531442614090685,0.455032513742572,0.406638500711634,0.37286799770342,0.328258672742066,0.271084418560205,0.230633467422974,0.215960639610923,0.2002636827897
546,70.31682748538,2020-11-06 10:30:00,0.248199887206617,0.322017116104989,0.537215673192164,0.602511607261312,0.619810858753137,0.634491783403735,0.636451028323152,0.610195823532234,0.524742576037064,0.445684061517942,0.396022061013283,0.361880005017885,0.316911024473502,0.260961815705514,0.222550876818498,0.210684526408813,0.202287909509438
547,71.786944444444,2020-11-06 11:00:00,0.30947869022631,0.321552544877636,0.536069679107922,0.601286650179163,0.618207622581303,0.632565008668343,0.634121085980588,0.606102048607998,0.518884378591752,0.437658932683125,0.387208059382745,0.35316463547966,0.308973292275416,0.2559746821402,0.224241907667921,0.220732529685539,0.222839446738831
548,70.837941176471,2020-11-06 11:30:00,0.270261721408178,0.321199833423416,0.535387662904934,0.600510004521493,0.617042487734904,0.631077714203121,0.632259177729049,0.602722304231129,0.514566307583284,0.432111736395801,0.381740963198882,0.348592258562096,0.306965598329203,0.259521228122449,0.240699840593991,0.251702823244234,0.267705404684419
549,70.763416666667,2020-11-06 12:00:00,0.26478025732008,0.320808453641078,0.534468910981942,0.599501953557782,0.615661670851704,0.629376119102265,0.630173855545888,0.598964888186021,0.509412910071981,0.425184672918629,0.374453158501461,0.341755628922152,0.301576192105188,0.257440315647777,0.243530353018814,0.254577201971793,0.263141748256343
550,70.27199122807,2020-11-06 12:30:00,0.243825631833338,0.320427810027263,0.533550965439672,0.598493604001281,0.61428888286357,0.627685360832498,0.628103843317779,0.595203094902545,0.504243165194408,0.418217130461444,0.367154771523304,0.334908956133604,0.296107126131375,0.25489124588112,0.244370683235538,0.254133656651141,0.25801030711062
551,70.4875,2020-11-06 13:00:00,0.251589615172032,0.320034602005215,0.532530473701437,0.597385652092548,0.612832370239097,0.625916301900593,0.625957333345703,0.59128430241314,0.498725364904582,0.410672146702021,0.35913129776136,0.327172030735567,0.289282922401814,0.25002900235305,0.240009405420572,0.245581629785416,0.243653178929965
552,70.79583333333301,2020-11-06 13:30:00,0.265978095458279,0.319671512530744,0.53160184398938,0.596363370005961,0.611461955578213,0.624232731979709,0.623902572084386,0.587486274291108,0.493470088693517,0.403551943848581,0.351736520362721,0.320226361730765,0.28359100203396,0.246655796960104,0.238471859653795,0.243386595456718,0.242122082803758
553,70.93961111111099,2020-11-06 14:00:00,0.271425299040921,0.319345567130183,0.530803287247971,0.595464711763493,0.610213090195762,0.622669971206635,0.621975685903557,0.583871353756623,0.48861677291215,0.3970919034623,0.345285070573146,0.314448876724306,0.279542619291332,0.245457465800861,0.240729812401293,0.247739235902826,0.249871592299692
554,70.374166666667,2020-11-06 14:30:00,0.245596267436417,0.319041727842536,0.53006971716349,0.594627973933414,0.609028900959322,0.621173004214333,0.620119878082256,0.580347677266911,0.483964184505734,0.390965937153321,0.339330375574007,0.309274207064813,0.276271311622381,0.24508239786361,0.243782914208875,0.252563759319803,0.256300359395547
555,69.367497076023,2020-11-06 15:00:00,0.206664903177484,0.318715971662817,0.52919463830133,0.593653201370549,0.607724317090668,0.619560273585929,0.618148885234775,0.576602800151447,0.478821369579976,0.384036944693602,0.332335329513937,0.302806240737414,0.271024452953536,0.241511011185802,0.239940494065238,0.245277960523307,0.243920571477327
556,68.64188157894701,2020-11-06 15:30:00,0.178579326654183,0.318347700782368,0.528098735190703,0.592466803357553,0.606240433052616,0.617781301694882,0.616016667459393,0.572540958069132,0.472981980706721,0.375973088713019,0.323869249214094,0.294527105495923,0.263048980529042,0.233769440057807,0.228007433109928,0.225782532015084,0.2163539934478
557,69.319795321637,2020-11-06 16:00:00,0.201805066593122,0.317951746019225,0.526861022368048,0.59114470959385,0.604650377739429,0.615909757327746,0.613800993484303,0.56828235059637,0.466717566620703,0.367232663307729,0.314572574875134,0.28524398651538,0.253558037470311,0.223802057604309,0.212557138106145,0.203206517152879,0.188815291938095
558,68.68238235294099,2020-11-06 16:30:00,0.180799909285091,0.317611895386847,0.525817876826299,0.589997977171131,0.603213352339283,0.614176134098014,0.611721592694165,0.564238166547632,0.460937473548832,0.359325620767859,0.306500079130591,0.277508807612832,0.246467001305071,0.217469452179776,0.205702899639233,0.198019367677235,0.190285535702374
559,68.755416666667,2020-11-06 17:00:00,0.181649086538975,0.31725469825408,0.524676388426254,0.588755380136346,0.601703484177669,0.612379040889493,0.609586607086128,0.560047443267874,0.454844647051582,0.350937385142955,0.297858411490774,0.26908546571697,0.238312421805369,0.209527320766544,0.195738604982397,0.186886908033296,0.179001474317835
560,68.62003125000001,2020-11-06 17:30:00,0.176922111483962,0.316915602540976,0.523579323207895,0.587548651208326,0.600229763059894,0.610615017692646,0.607487317882144,0.555883627006731,0.448825945819034,0.34272057346925,0.28954334671088,0.261086827646794,0.23081359772622,0.202555483614402,0.188198463014219,0.180324844554896,0.174688747102696
561,66.54,2020-11-09 09:30:00,0.080307658647518,0.316584636095518,0.52248863869201,0.586342549393802,0.598763174034293,0.608858279590028,0.605399365494008,0.551699628736944,0.442778957919077,0.334512593572252,0.281331349092414,0.253229862906274,0.223517361237236,0.195848909127889,0.181318915260879,0.174495696922394,0.170189267879859
562,65.85384191176499,2020-11-09 10:00:00,0.066371517691212,0.31612804335972,0.520883681433603,0.584849164751377,0.597373797371609,0.607504449576092,0.603907200338823,0.547543042258449,0.436114067594871,0.324714367004301,0.27077939768388,0.242271866994817,0.210806336202944,0.180847339938427,0.156344837548247,0.136217835602538,0.115108050649532
563,66.171167279412,2020-11-09 10:30:00,0.073011242377117,0.3156710977678,0.51925122653806,0.583321124758212,0.595972710039386,0.606151918402365,0.602430187834484,0.543326078864418,0.429334228541038,0.314806038533245,0.260217634624532,0.231352719763606,0.198195224020297,0.166301486946018,0.134219370225487,0.107516107549338,0.083998458849075
564,66.531875,2020-11-09 11:00:00,0.080850175087442,0.315247376734026,0.51770869710767,0.581852837652503,0.594611078062033,0.6048204248725,0.600967762933144,0.539116651752589,0.422611672514788,0.305092076024426,0.250063967488163,0.221002886814183,0.186694936127457,0.153734532956022,0.118054209243143,0.091669401194557,0.073998080749349
565,66.52529411764701,2020-11-09 11:30:00,0.080726803560101,0.314855913095307,0.516257558484102,0.580446958272806,0.593290820629586,0.603511240165498,0.599520153584349,0.534918734574786,0.415957910255093,0.295606926807421,0.240362763153934,0.211266513066856,0.176347004432017,0.143080819327881,0.106829691603796,0.084336791078039,0.073775810285018
566,66.398,2020-11-09 12:00:00,0.078059043565227,0.314482640942496,0.51484738631282,0.579062972662424,0.591989336512556,0.602214229617701,0.598085071387643,0.53070001088807,0.409296645592591,0.286234361480608,0.230949354148243,0.201922923396598,0.166697817837688,0.133545445835819,0.098038738255078,0.079691789189058,0.07360856946324
567,66.60382352941201,2020-11-09 12:30:00,0.0820928108695,0.314122788943641,0.513460915459368,0.577686766810058,0.590698626890647,0.600925423283223,0.596661083852906,0.526447511937548,0.402599817950512,0.276940436964074,0.221772218930186,0.192898243713362,0.157584344408425,0.124823375056288,0.090690342595292,0.075880219110962,0.072131154269245
568,63.984894444443995,2020-11-09 13:00:00,0.029020273372653,0.313785318873692,0.51213360686104,0.576347733737548,0.589434843867897,0.59965159236253,0.59524830010159,0.522185500250459,0.395930347817151,0.267849046101456,0.212994906129386,0.184388939940573,0.149348309952427,0.117371768794498,0.085701549543095,0.074837836033906,0.073602231660433
569,61.831666666667,2020-11-09 13:30:00,0.014054712760773,0.313360391685606,0.51055643306802,0.574805124692311,0.588087637949741,0.598372719152163,0.593888622245959,0.51772433281446,0.388793060929467,0.258095748568607,0.203427999007075,0.174894764482468,0.139050355549191,0.106812072440792,0.072471463234369,0.056858360232046,0.046896558097413
570,62.847666666666996,2020-11-09 14:00:00,0.019838134654896,0.312900001360946,0.508955942559838,0.573246543080891,0.586762562185524,0.59713625853519,0.592589044745868,0.513208440988353,0.381531990842515,0.248298706817576,0.19392852538701,0.165502731042726,0.128816553848492,0.096416785161484,0.059693291919313,0.040886377792836,0.027848342621291
571,63.259966666667,2020-11-09 14:30:00,0.026194146671504,0.312486048871509,0.507415614019608,0.571711753752373,0.585444839508488,0.595889974597162,0.5912737718278,0.508652821709611,0.374270420664768,0.238727997038743,0.184860678344755,0.156660163405332,0.119596903559365,0.087551749918257,0.050702258423501,0.032673574253977,0.022501074094732
572,63.40140625,2020-11-09 15:00:00,0.026622766039662,0.31211264068064,0.505937774196398,0.570205315282575,0.584139200039787,0.594638247969335,0.589946305355398,0.50406203146062,0.367017302302088,0.229411950333794,0.176247181601403,0.148382441135293,0.111379827258719,0.080114811206582,0.044777897130155,0.029524754985943,0.023376084766697
573,63.241875,2020-11-09 15:30:00,0.025095668235925,0.311757413002752,0.504493589692579,0.568710431984314,0.5828454586261,0.593391871570941,0.588624398428597,0.49942475374271,0.359732901568594,0.220286418339456,0.167984498635498,0.140529373102856,0.103833597462583,0.073560205555747,0.040255665335209,0.02768560309714,0.02396443547561
574,64.45659375,2020-11-09 16:00:00,0.035334678865674,0.311413387999388,0.503071957652717,0.567219589847996,0.581562043183883,0.592152978522073,0.587312560550685,0.494733872938873,0.352402165719439,0.211336619639923,0.160037584185453,0.133048285065667,0.096825805208174,0.067661668323148,0.036495571811354,0.02604916787415,0.023445806067885
575,63.98253125,2020-11-09 16:30:00,0.03307123199917,0.311112743850426,0.501725625448701,0.565767235513288,0.580294214021495,0.590906968089999,0.585982199957358,0.490018913005733,0.345124461886496,0.202760104985206,0.15265203506722,0.126228215437649,0.090916368415069,0.063173479610107,0.035311944077779,0.02826734098552,0.028384159454272
576,64.13534375,2020-11-09 17:00:00,0.033849715155251,0.31081965056845,0.500392980360682,0.56431165289467,0.579032766188159,0.589666184370011,0.584660585593326,0.48524330980357,0.337797450326709,0.194372071830134,0.145561140397457,0.11973326876598,0.085397351361364,0.059056945963826,0.034006953885697,0.028927888768196,0.029364826497566
577,64.58815625,2020-11-09 17:30:00,0.0397612470491,0.310541261367563,0.499087160285094,0.562861453599789,0.577779420592334,0.588427450986416,0.583340952149171,0.480414363169022,0.330450574497368,0.186234914915001,0.138830562160812,0.113635633921301,0.080400148736097,0.055488046141799,0.033125896718976,0.029583699003037,0.030177181000421
578,63.725617647059,2020-11-10 09:30:00,0.025025048793961,0.310288672760263,0.497831417980245,0.56143323704898,0.5765387539964,0.587187199535878,0.582013581484084,0.475550097683396,0.323139095847928,0.178451853704493,0.132575588550907,0.108065380764433,0.076159903692157,0.052776052772784,0.033451299332111,0.031877744311195,0.033522419098335
579,63.783333333333,2020-11-10 10:00:00,0.025528932299578,0.310026357327669,0.496532156352527,0.559997582931486,0.575389090937907,0.58611873101673,0.580911041872584,0.470681650297268,0.315766408413796,0.170689996804924,0.126322279362945,0.102417763534718,0.071482596065501,0.049259315813613,0.031069070329797,0.028495478313209,0.027383855676714
580,63.009961988304,2020-11-10 10:30:00,0.018369097052131,0.309776674112532,0.495254057916792,0.558560411447334,0.574243198965196,0.585049422195043,0.579808065906069,0.465748693322874,0.308374340070889,0.163195489198852,0.120406783709656,0.09712727603655,0.067247961025997,0.046197836886821,0.029302945334855,0.026526710319914,0.024972213495633
581,62.722921568626994,2020-11-10 11:00:00,0.015981479447222,0.309514550943273,0.493963745502986,0.557101645643083,0.573102752642012,0.583994700185132,0.578729874257762,0.460723848099725,0.300892592406875,0.155841234202829,0.114654703764739,0.091984779513641,0.063035988840235,0.043020911024134,0.02675582969582,0.023057936057207,0.020350853759945
582,62.971668300653995,2020-11-10 11:30:00,0.017556543161996,0.309254120469769,0.49268115037233,0.555632530932013,0.57196707054995,0.582945672200322,0.577661605102796,0.45561919305789,0.293369903466082,0.14871714971305,0.109167393288972,0.0871071762186,0.059087073280766,0.040067473649388,0.024390972029368,0.020138692849285,0.017158352558901
583,63.168770467836005,2020-11-10 12:00:00,0.019306412935946,0.309010918938317,0.491420169717995,0.554158297102834,0.570831075990175,0.581890351734157,0.576586446774164,0.450445696510746,0.285853362890921,0.141902457957198,0.10402818884234,0.082586919657694,0.055582255071571,0.037577882081148,0.022813244103635,0.018791472497209,0.016554133429934
584,62.77493713450299,2020-11-10 12:30:00,0.016130190308546,0.308784298513495,0.490180513491363,0.552678229555557,0.569694409550269,0.580828232613832,0.575503699181391,0.44520382344084,0.278353853376337,0.135404469683151,0.099230875702094,0.078412666197027,0.052494200324245,0.035509287278448,0.02187409086855,0.018485001325519,0.017158436719646
585,62.815277777778,2020-11-10 13:00:00,0.01634601966389,0.308555015590341,0.488941963779326,0.551181302667163,0.568560814098997,0.579771894014821,0.574432222558827,0.439872165546324,0.270823014384529,0.129128073843044,0.094648063693721,0.074435613993141,0.049533907425037,0.033479089309101,0.020625659277178,0.01730454746649,0.015836855316711
586,62.916305555555994,2020-11-10 13:30:00,0.016756104785291,0.308336082280761,0.48771667228296,0.54967222253005,0.567426318541497,0.578711531714565,0.573358051851979,0.434463001651395,0.26330811062131,0.123142273381221,0.090352618650997,0.070737495284551,0.046866002537904,0.031711816946383,0.019691046059267,0.016626876292804,0.015367331315004
587,62.72401169590599,2020-11-10 14:00:00,0.015350407614111,0.308127789611241,0.486504411949805,0.548149768979835,0.566290033979371,0.577646035829532,0.572279912280215,0.428976532178887,0.25582116374888,0.117450114495674,0.086337809079161,0.067308818643901,0.04447495917026,0.030188741793228,0.019030786014574,0.01632447871936,0.015363245190501
588,63.378722222222,2020-11-10 14:30:00,0.019589541973758,0.307922248386951,0.485297508010024,0.546609261827573,0.5651534615048,0.57658020036746,0.571204966508429,0.423402635874076,0.2483478684661,0.112010331866338,0.082546601351669,0.064084115400124,0.042241012079232,0.028757571434337,0.018287444419569,0.015695988743319,0.014659406504875
589,63.40714766081899,2020-11-10 15:00:00,0.020563142593443,0.307741264300621,0.484116630752102,0.545059651156801,0.564010167038016,0.575497877266107,0.570109983081404,0.417772402673857,0.240976089254244,0.10694161859132,0.0791094505307,0.061209352078647,0.040445892940785,0.027788527990574,0.018398640130309,0.016609476958323,0.016456081999372
590,63.28125,2020-11-10 15:30:00,0.019100501183743,0.30757090517158,0.482948519889553,0.543493535955258,0.562863027998482,0.574407681951691,0.56900776211102,0.41206918319831,0.233673089714984,0.102165292505743,0.07592695580834,0.058571624908453,0.038877121900861,0.027003664340054,0.018639024283865,0.017479641281161,0.017714377075702
591,63.148960784314006,2020-11-10 16:00:00,0.017909587049732,0.307402499942172,0.481782589504122,0.541903612427575,0.561712688345768,0.573314499454596,0.567906454980798,0.406277630411467,0.226414072478457,0.097620672795751,0.0729244040177,0.056087237006575,0.037385053099683,0.026214722005644,0.018581389802148,0.017567106719241,0.017527344451261
592,63.401055555556,2020-11-10 16:30:00,0.019508924077902,0.307236627738753,0.480619351238568,0.540288917618295,0.560558537202933,0.572217345681921,0.566804835835102,0.400398775023969,0.219212619025566,0.093307342359181,0.070098729665653,0.053753913149745,0.035976727097559,0.025440949397023,0.018338324240303,0.017248794999354,0.016850070306859
593,63.616111111110996,2020-11-10 17:00:00,0.021742106419065,0.307083111331434,0.479469145276313,0.538653867131772,0.559397912423663,0.571108885664676,0.565692040249003,0.394453329323894,0.212123540266742,0.089281940525367,0.067511687451997,0.051641390674711,0.034791435818058,0.024869299466155,0.018406331898868,0.01753983266539,0.017347040557013
594,63.525555555556004,2020-11-10 17:30:00,0.020743867640563,0.306943021999156,0.478334055573085,0.536998813427509,0.558230330451434,0.569987640247152,0.564565799838052,0.38844915060051,0.205169487614558,0.085548980553542,0.06516565966665,0.049752954496365,0.033841016586295,0.024517724167899,0.018818935175658,0.018410530013921,0.018669330879134
595,63.093916666667,2020-11-11 09:30:00,0.013328268114559,0.306805424800763,0.477200227584693,0.535313887937878,0.557056372845895,0.568859632112915,0.563436514781399,0.38236239816184,0.198307612460741,0.082022026700594,0.062962088278817,0.047979877774663,0.032931132877556,0.024138996807083,0.018970139340493,0.018642307920589,0.018740961458322
596,62.689166666667006,2020-11-11 10:00:00,0.010315283970555,0.30666363888917,0.47604099485054,0.533608800683857,0.555963349054808,0.567883594444489,0.562505449285745,0.37620478633649,0.191475721282711,0.078507259494428,0.060684222229048,0.046060137174091,0.03164077078427,0.023207642536158,0.017755096414618,0.016372955922642,0.014969900875916
597,62.524222222221994,2020-11-11 10:30:00,0.009828414420704,0.306512391375109,0.474875561816156,0.531868086121556,0.554868590455923,0.566910406909734,0.561584051598965,0.369941980222117,0.184710399939285,0.075138676222173,0.058489607651122,0.044199086585357,0.030318463327506,0.022190353891329,0.016328051346967,0.014020429717415,0.011841231536004
598,62.454513157895,2020-11-11 11:00:00,0.009261399114981,0.306364345411095,0.473711892343596,0.530092565518944,0.553766328222151,0.565929999166198,0.560659171957824,0.363597930768009,0.178068030457816,0.07197206114964,0.056440111652889,0.042465355686943,0.029099931697611,0.021264317396556,0.015140280205277,0.012388216348486,0.010237731188798
599,62.468,2020-11-11 11:30:00,0.00920385849587,0.306218729325245,0.472549191649828,0.528280125557951,0.552656249533057,0.564942308614735,0.559730991988574,0.357173842742044,0.171555975597806,0.06899574925033,0.054523996656659,0.040847303829233,0.027970610288402,0.020412824339749,0.014125210826178,0.011184561563554,0.009257500561945
600,62.460789473683995,2020-11-11 12:00:00,0.0090810235611,0.306078530624656,0.4713884533797,0.52642883698119,0.551536248005219,0.563944440155676,0.55879615745113,0.350678153913204,0.165193876696459,0.066214088523689,0.052747116580175,0.039352215936414,0.026949451456054,0.019660784312481,0.013325638247766,0.010406286622489,0.008799367699867
601,62.431472222222,2020-11-11 12:30:00,0.008965820228514,0.305943114042532,0.470228940111293,0.524536418001233,0.550405864449065,0.562936141727478,0.557854656518712,0.344113645289699,0.158988489075852,0.063615349933385,0.051098331125511,0.037969121083008,0.026022287695614,0.018991492631782,0.012682614543627,0.009875485619305,0.008535884984624
602,62.458421052632005,2020-11-11 13:00:00,0.008918738498916,0.305812326949554,0.469070151096899,0.52260054039121,0.549264410141398,0.561916803003578,0.5569060389361,0.337484363057412,0.15294737432321,0.061189972195272,0.04956918557656,0.03668999166939,0.025180261151256,0.018395183197453,0.012162109203847,0.009502601284387,0.008360749811127
603,62.673055555556,2020-11-11 13:30:00,0.009895529656773,0.305686418164007,0.467911786562695,0.520618832038313,0.548110998270451,0.560885507116365,0.555949481935123,0.330795671827227,0.147078703456334,0.058930233815635,0.048153445828738,0.035509202347658,0.024418668652335,0.017867354450231,0.011747430323322,0.009249834688429,0.008257607925704
604,62.934444444444004,2020-11-11 14:00:00,0.011591379338477,0.305571495454409,0.466756618665853,0.518589729688462,0.546942089765867,0.559837009005746,0.554978645608515,0.324067556730565,0.141412928409327,0.056854978854441,0.046873016446733,0.034451114424871,0.023785323937651,0.017467988721539,0.011578499979581,0.009385567575721,0.008690457862129
605,62.856001461988,2020-11-11 14:30:00,0.010793823322732,0.305470319693056,0.465606869279806,0.51651229312194,0.545755873140252,0.558768294704309,0.553989687639736,0.317317356269497,0.135971422060724,0.054971544308741,0.04573748474236,0.033526982004656,0.023304780472263,0.01722783620893,0.01171411081194,0.009984750584027,0.009710186090431
606,62.971166666666996,2020-11-11 15:00:00,0.011382750887527,0.305369081696046,0.464453563115518,0.514380386781168,0.544557059971233,0.557688439643892,0.55299513601607,0.310514625188891,0.130697563475965,0.053201144959359,0.044666243387327,0.032651523871371,0.022828314574758,0.016962007922438,0.011687874215923,0.010114027610173,0.009756737786077
607,63.203112745098004,2020-11-11 15:30:00,0.012635780453257,0.305274981977051,0.463301082177507,0.512193478451936,0.543342039296488,0.55659152415481,0.551987443647727,0.30368702073877,0.125628047542048,0.051573827977717,0.043693403727376,0.031862396780192,0.022429364982607,0.016765194809003,0.011757260516,0.010371046088649,0.01006316201714
608,63.686694444444,2020-11-11 16:00:00,0.015871060275044,0.305190731062152,0.462151488149277,0.509950342267623,0.542109039804078,0.555474687394339,0.550963023573515,0.296853148571285,0.120780735590148,0.050097633334643,0.042829680200373,0.031172082863279,0.022134782033747,0.016672073158367,0.012006277052373,0.010910944434485,0.010809566961034
609,63.777527777778,2020-11-11 16:30:00,0.016678147677142,0.305123172430473,0.461012218785027,0.507653817661047,0.540855492885455,0.554332025235661,0.549913277238657,0.290055028115482,0.116203545515982,0.048812449070212,0.042118905840225,0.030628754778036,0.02203606807842,0.016798336968571,0.012709826566907,0.012234102418833,0.012724350760893
610,63.94860672514601,2020-11-11 17:00:00,0.017181400099147,0.305061334166731,0.459873783997723,0.505295695112137,0.539583918655869,0.553170185747541,0.548848445463637,0.283261478570845,0.111835066207894,0.047642220644878,0.041483859074795,0.030150279829435,0.021986211209208,0.016957686283653,0.013379013087995,0.013308888954483,0.013951119919483
611,63.764472222222,2020-11-11 17:30:00,0.016026822418816,0.305003847502206,0.458734631867779,0.502872292045634,0.538293803574174,0.551989206839275,0.547769229431797,0.276475713133909,0.107666299736922,0.046571204833559,0.040910621499248,0.029722695726858,0.021964378570902,0.017126120914165,0.013973274847962,0.014134756874309,0.014728984255426
612,64.744777777778,2020-11-12 09:30:00,0.01917201130642,0.304944796045615,0.457587747937588,0.500375504166349,0.536985511584418,0.550792266834745,0.546681510437012,0.269675307446391,0.103653806556116,0.045550467815266,0.040350837454097,0.029294944671053,0.021882291610147,0.017194790057142,0.014245612185481,0.014297523789915,0.014494018140211
613,64.86922222222199,2020-11-12 10:00:00,0.020381737327141,0.304915190653874,0.456440494337678,0.497816903053335,0.535719919341315,0.549693254534818,0.545727737210324,0.262991953545179,0.099907072748633,0.044626827939563,0.039854719220544,0.028897422897304,0.021873211323213,0.017345421020353,0.014818221160355,0.015227385798039,0.015815989714113
614,64.575777777778,2020-11-12 10:30:00,0.017388143352661,0.304890251489467,0.455294015088409,0.495185062959845,0.53443319202104,0.548572751532831,0.544757152005322,0.256355141391265,0.09636547121496,0.043800447503689,0.03942554120413,0.028561435526153,0.021921602170986,0.01754988013629,0.015449014429596,0.01617750446573,0.016983773432172
615,64.396043859649,2020-11-12 11:00:00,0.015601204513972,0.304858365094162,0.454130736800446,0.492462001574885,0.533126408797403,0.547439116646206,0.543785082497013,0.249691188823313,0.092921363119021,0.042964032397228,0.038955328398061,0.028171329512107,0.021814578567796,0.017537472296941,0.015464550713656,0.015864464011442,0.016018394962709
616,64.472527777778,2020-11-12 11:30:00,0.016136616671777,0.30482238937082,0.452955269503529,0.489647992645304,0.531798473577612,0.546289415873479,0.542807076449255,0.24302878084868,0.089601860787224,0.042146657385534,0.038476482504611,0.027763141023851,0.021627451497397,0.017411459768495,0.01519280533082,0.01512194848248,0.014716669001421
617,64.46325,2020-11-12 12:00:00,0.0157313648685,0.304789902216989,0.451776558384642,0.486747099912321,0.53044660928477,0.545117022087255,0.54181320887338,0.23642429285566,0.08646317233516,0.041403417519826,0.038047188443963,0.0273999198965,0.021482958626081,0.017331223120964,0.015061311182332,0.01481138278783,0.01440739745636
618,64.51252777777799,2020-11-12 12:30:00,0.015889770143645,0.30475769722309,0.450590462648045,0.483752400917634,0.529070566415347,0.543923407638163,0.540806795412269,0.229865756655764,0.083475681834322,0.040705889310997,0.037640232844065,0.027053054552306,0.021330371095372,0.017232331650898,0.014891733672079,0.014488886814429,0.014070020377684
619,64.573067251462,2020-11-12 13:00:00,0.016626858107759,0.304727608855602,0.449398897914805,0.48066216250749,0.527668866702777,0.542706246480739,0.539784988896459,0.223374074525623,0.0806494066881,0.040064465849617,0.037267845198445,0.026736158557575,0.021198290570422,0.017152278238759,0.014780653839099,0.014329335961832,0.013996719378255
620,64.734285947712,2020-11-12 13:30:00,0.017488680002078,0.304701382662214,0.448203898313594,0.477475006512338,0.526240066971385,0.541463207783126,0.538744894448213,0.216971396884309,0.077994092372495,0.039489031295587,0.036941558994761,0.02646202533853,0.021113022517671,0.017124738379941,0.014805400700768,0.014447604380608,0.014322350672949
621,65.24251857585101,2020-11-12 14:00:00,0.022535427803931,0.304679131601822,0.447005695282905,0.474188046207658,0.524783099157381,0.540193102458214,0.537685484542669,0.210669480607294,0.07550666059668,0.038977497326802,0.03666064507915,0.026230294628394,0.021075765359856,0.01715088444368,0.014955192164504,0.014779022303057,0.014883367546977
622,65.56333823529401,2020-11-12 14:30:00,0.025773330020812,0.304670895369943,0.445821723643484,0.470816987711681,0.523296269326697,0.538887324807988,0.536591482387275,0.204579063812468,0.07328951242027,0.038624612633279,0.036522741329592,0.026146417731945,0.021285844276151,0.01748523313643,0.015858601098351,0.016514627057588,0.017603615440307
623,66.226426900585,2020-11-12 15:00:00,0.034062369656665,0.304669953073594,0.444644442278313,0.467352500581405,0.52178002660033,0.537549422359042,0.535469650123166,0.198665194002371,0.071282407828445,0.038373989729715,0.036471904540728,0.026150787457722,0.021629509338174,0.017977824188335,0.017066787156459,0.018591958483552,0.02038242116753
624,66.916111111111,2020-11-12 15:30:00,0.045120815832519,0.304682439775785,0.443495745690744,0.463818919565773,0.520236793428043,0.536174015143756,0.534306245238548,0.193062209593416,0.069606031363823,0.038337234424678,0.036624709433414,0.026370941822546,0.022343881914105,0.018933776064641,0.019320013044803,0.022438036949967,0.025692019727235
625,66.74505555555601,2020-11-12 16:00:00,0.041993324853919,0.304706505170795,0.442387849195064,0.460232811282712,0.518671024041672,0.534761954588373,0.533097577452232,0.187849817950341,0.068316907641494,0.038567195630738,0.037039737395202,0.026872764718412,0.02353961752192,0.020490910171845,0.022853642513491,0.028283723387735,0.03351489706307
626,67.17194444444401,2020-11-12 16:30:00,0.049787744209933,0.304727251268287,0.441258936940897,0.456517011414636,0.517069297655914,0.53332066768436,0.531875237752541,0.182672065102573,0.067023253008147,0.038699473892986,0.037337515181811,0.02724012454418,0.024446923753949,0.02164187425542,0.025088063785681,0.031001659115194,0.035367834191345
627,67.041944444444,2020-11-12 17:00:00,0.047103274876749,0.304753824698935,0.440156216597421,0.452730135099714,0.515441452521165,0.53184442537389,0.530615457675272,0.177818853339112,0.066013404151484,0.039008148408528,0.037806753387792,0.027791115983315,0.025654722866343,0.023163316027919,0.028091910705636,0.035139919507507,0.040070390677504
628,67.438309941521,2020-11-12 17:30:00,0.054122200658174,0.304777819311977,0.439034069961468,0.448810979641486,0.513775266677607,0.530335785379468,0.529338875108355,0.173015261924264,0.064993966480984,0.039222696415666,0.038164347772906,0.028214393941895,0.026594556692873,0.024311165854944,0.029986205311242,0.036915148884739,0.04077771425184
629,67.28444444444399,2020-11-13 09:30:00,0.040521425502357,0.304805735378111,0.437934261176155,0.444815102657096,0.512080520416733,0.528791186353757,0.528025894435633,0.168528005449896,0.064224026111553,0.039589297108129,0.03867058944408,0.028797371280229,0.027794409722243,0.025783115388924,0.032606768664087,0.040224975127799,0.04460084513721
630,67.054722222222,2020-11-13 10:00:00,0.036079112942122,0.304832610596597,0.436747399608849,0.440574288254884,0.510372558124536,0.527313336168018,0.526851281712982,0.163806977376298,0.06311072146889,0.039504413340039,0.038689160695772,0.028816374667174,0.028044934262279,0.026022654882001,0.032271089227793,0.037935879621967,0.039324885069306
631,66.439722222222,2020-11-13 10:30:00,0.027248209523694,0.304855506008864,0.435532126431274,0.436174445376342,0.508621000476827,0.525802915615061,0.525666098321788,0.159093777176525,0.061953122384175,0.039324770002762,0.03860266284824,0.028720086138062,0.028057286900093,0.025954258457831,0.031304364439124,0.035122977056496,0.034810129478774
632,66.158157894737,2020-11-13 11:00:00,0.023254934983202,0.304868381039705,0.434268933749652,0.431581730488026,0.506822374556422,0.524263921999528,0.524483710870811,0.154265084541538,0.060642653536708,0.038963424466547,0.038325578051368,0.028416768819713,0.027657450780389,0.025355958366775,0.029169593501511,0.030658818743198,0.028483482673815
633,66.293421052632,2020-11-13 11:30:00,0.024716394243298,0.304875149383213,0.432977920941426,0.426820726441272,0.504978185670127,0.522690822573082,0.523290756167928,0.1494585140009,0.059310535836364,0.038541218911053,0.037981552439808,0.02804158458967,0.027112609128069,0.024589005072003,0.026881537562099,0.026620442293405,0.023750044682807
634,66.193567251462,2020-11-13 12:00:00,0.023336784406189,0.304884497343208,0.431682267985943,0.421925015875189,0.503088347612609,0.521074846065108,0.522068912631218,0.144836761829455,0.058098307357323,0.038181706405078,0.037694207353782,0.027727695152362,0.026684765130611,0.023997101438742,0.025313616980877,0.024493147784617,0.022384516203498
635,66.525299707602,2020-11-13 12:30:00,0.027262539422089,0.304891737503443,0.430369341901115,0.416873002167197,0.501150154889332,0.519418054337387,0.520826517245788,0.140315921784825,0.056925938917068,0.037818219278322,0.037397658654993,0.027404139942289,0.026233740110105,0.023391429346273,0.023872570820752,0.022725632124615,0.021107650895774
636,66.318444444444,2020-11-13 13:00:00,0.024048374823607,0.30490499933585,0.429062012493107,0.411703100591991,0.49916402375937,0.517712371108421,0.519545869431054,0.136058969488383,0.055928332965973,0.037566331503787,0.037207177573229,0.027194931048882,0.026002269503846,0.023087559437151,0.023346659025876,0.022780489621661,0.022463520386494
637,66.23783169934599,2020-11-13 13:30:00,0.023342265088626,0.304913575926478,0.42772881278743,0.406360208825459,0.497124694949648,0.515964128466254,0.518248215924532,0.131845297622354,0.054910620455177,0.03726234562673,0.036960262221654,0.026924905634036,0.025644937649611,0.022626438215647,0.022437167765323,0.021845029743926,0.021482318388324
638,66.611723684211,2020-11-13 14:00:00,0.027743950790185,0.304921159694802,0.426380284784459,0.400861836166761,0.495031342583532,0.514168687843579,0.5169250096744,0.12775392683529,0.053939011022734,0.03696482087015,0.036715622778391,0.026657441641468,0.025288124684063,0.022175856946996,0.021614509531044,0.021036008063726,0.020703355917537
639,66.619552631579,2020-11-13 14:30:00,0.027463157779868,0.304935232316168,0.425038756795998,0.395252052040938,0.492884978418765,0.512318924858149,0.515559577958145,0.123947080746242,0.053143524065061,0.03678379206536,0.036582714839919,0.026510277543143,0.025162645593494,0.022036002603437,0.021644286693428,0.02184077851391,0.022509250399481
640,66.398804093567,2020-11-13 15:00:00,0.024555230495937,0.304948870485328,0.423683387241776,0.389492411521926,0.490680798716752,0.510417519730433,0.514164966116515,0.12027183389637,0.052391709091523,0.036608695846532,0.036451965824984,0.026365232338764,0.025033596914577,0.02189261746618,0.021619798671401,0.022262297227322,0.023159884849277
641,66.75613157894699,2020-11-13 15:30:00,0.028192365965554,0.304958459092953,0.422302091601079,0.383557993771232,0.488414593483945,0.508464577929746,0.512747926325706,0.116641588536158,0.051612606940217,0.036382473753097,0.036267122563289,0.026161774201006,0.024782914273759,0.021591367797786,0.021149676818695,0.021652300151443,0.022020109212921
642,66.40291520467801,2020-11-13 16:00:00,0.024021519702623,0.304972990982739,0.42092376834476,0.377512473797377,0.486089123622321,0.506452586393545,0.511288230552889,0.113271125081755,0.050978343361642,0.036250216052125,0.036172353878875,0.026055258846073,0.024717990510816,0.02153727934364,0.021336866824589,0.022353245688092,0.023293710467104
643,66.48049999999999,2020-11-13 16:30:00,0.024791058658872,0.304981818130976,0.41951314111072,0.371279327811099,0.4836956025454,0.504385129137297,0.509807271237631,0.109897212194558,0.050276446954493,0.036036486429494,0.035993991754255,0.025858526066021,0.024468509258091,0.021240597516721,0.020838707228128,0.021542088172997,0.021810806871827
644,66.473201754386,2020-11-13 17:00:00,0.024552110660354,0.304991911478172,0.418092010107287,0.364909910379515,0.481235659717248,0.502256163928493,0.508289685221119,0.106686156814439,0.049640196536665,0.035854015711774,0.035843932787046,0.025692178029136,0.024275207538716,0.021021198971248,0.020563144245339,0.021253831683022,0.021531652361869
645,66.316309941521,2020-11-13 17:30:00,0.021941583177876,0.305001742026626,0.416655522690008,0.35839576542501,0.478705945256355,0.500063962540161,0.506737169990421,0.103600622396578,0.049039075067639,0.035678679135293,0.035698541321492,0.02553076874008,0.024087292083297,0.02081073808874,0.020307160311025,0.020995290093207,0.021288680785927
646,64.177926900585,2020-11-16 09:30:00,0.000112811466018,0.305007582001497,0.415192375681172,0.351710307353388,0.476101441316315,0.497807372989114,0.505155384770063,0.100556286679464,0.048408569886487,0.035459114103191,0.035507502841941,0.025320366682363,0.023798468862642,0.020470228603918,0.019704998773107,0.020046906010825,0.019906085489037
647,64.08423245614,2020-11-16 10:00:00,9.4184075871e-05,0.304942831251546,0.413486214124474,0.3441635053704,0.473507793877196,0.495876112697148,0.504169987581352,0.096894320563112,0.047116155557909,0.034502001431906,0.034616654751926,0.024287952883368,0.022256605995962,0.01861981663287,0.01561828989573,0.012688806995197,0.008459087974839
648,63.77269005848,2020-11-16 10:30:00,5.9843256744e-05,0.304876753677552,0.411757213176817,0.336426532108528,0.470828386478685,0.493877692033198,0.503158528044975,0.093375658797237,0.045897925059211,0.033607470620511,0.033782547287372,0.023323038587546,0.020845818574453,0.016968460047728,0.012385154702315,0.007958356006814,0.003363118583088
649,63.538055555556,2020-11-16 11:00:00,3.8629729798e-05,0.304802212420788,0.410003387750032,0.328496165643782,0.468060197965454,0.491810041602613,0.502120944556099,0.089983727429353,0.04473632611144,0.032756998198193,0.032985768586626,0.022405115417707,0.019537770990356,0.015479042250755,0.009811106504069,0.004895423569425,0.001063241427268
650,63.60930555555599,2020-11-16 11:30:00,3.990560092e-05,0.304720303979543,0.408224138356687,0.320375441221636,0.46519927014691,0.489669763714813,0.501055935244996,0.086718389993699,0.043629962485436,0.031949259771664,0.032225566287721,0.021532727144716,0.018325679518265,0.014135824909423,0.007760459906912,0.002906304940497,1.0708339765e-05
651,63.81906432748501,2020-11-16 12:00:00,4.9434371654e-05,0.304643504295808,0.406421300843554,0.312078376796054,0.46224117211036,0.487452264955417,0.499960905843813,0.083601868838404,0.042598640055073,0.031205435568885,0.031525765563442,0.020729511781133,0.017229919414848,0.012948621355325,0.006148821122939,0.00163583970303,-0.000452350165201
652,63.715612573099,2020-11-16 12:30:00,3.9572708657e-05,0.304576314140579,0.404595469366731,0.303614498647879,0.459182134514694,0.485153905261117,0.498834251251757,0.080640151711891,0.041646724016495,0.030530156833696,0.030892099438303,0.02000069015213,0.016251066938951,0.01190992993778,0.004893082046423,0.000837154295201,-0.000640337896798
653,62.839027777778,2020-11-16 13:00:00,9.108776514e-06,0.304507222106192,0.402743622939585,0.294978532027617,0.456018494141226,0.482772216533009,0.497676043103612,0.077806407631623,0.040748470622127,0.029896302282939,0.030295622417205,0.019316179431371,0.01535211229763,0.010979203047632,0.003893533993921,0.000312290636303,-0.000739409242022
654,62.858934640523,2020-11-16 13:30:00,8.657042566e-06,0.304406385093977,0.400857657795586,0.286143888578407,0.452745306372988,0.480305045735838,0.496487677370719,0.075036987241187,0.039845089949648,0.029242030720282,0.029669308340446,0.018607124043167,0.014455946400069,0.010081548348643,0.003035165306041,-0.000104194311634,-0.000873111243022
655,62.642083333333,2020-11-16 14:00:00,6.039590638e-06,0.304309378575982,0.398945115387821,0.277151637115722,0.449358645743093,0.477746464381909,0.495264670485018,0.072400734810475,0.039001543233138,0.028637111040965,0.029089932541707,0.017951402431387,0.013643395376957,0.009285974386002,0.0023583973318,-0.000372460752948,-0.000933714192467
656,62.352567251462,2020-11-16 14:30:00,3.383640061e-06,0.304209054039581,0.397003528341456,0.268000927495819,0.445853806521688,0.475092741085281,0.494006219527107,0.069879377142006,0.038201164390712,0.028064123479452,0.02853897474848,0.017329659832278,0.012890431764282,0.008566236643862,0.001810578592231,-0.000560857635164,-0.000978063697612
657,62.467369883041,2020-11-16 15:00:00,3.75255511e-06,0.304100915181837,0.395030818335932,0.258693389322121,0.442225724211842,0.472339655022304,0.49271116323593,0.06746001379282,0.037432836738376,0.027511729340051,0.028004516674012,0.01672932755005,0.012180917411198,0.007904160252151,0.001355240671217,-0.000707558776583,-0.001025123779913
658,62.470611111111,2020-11-16 15:30:00,3.455078411e-06,0.304000340355908,0.393030627357246,0.249256147550919,0.438471181393219,0.469482918589168,0.491377125679732,0.06517014318421,0.036722758699983,0.027008220015426,0.027517967810863,0.016182080044991,0.011546116449775,0.007324722793513,0.001002312876009,-0.000795700659933,-0.001039232420795
659,63.26258918128699,2020-11-16 16:00:00,1.1255710864e-05,0.303903033948703,0.391001230541274,0.239694281896375,0.434585307224707,0.466518231954205,0.490002884325428,0.062996825127563,0.036059748999761,0.026541974700486,0.02706706165811,0.015675021158349,0.01096962918358,0.006810013134634,0.000721956191058,-0.000854836131624,-0.001047769953165
660,63.1545,2020-11-16 16:30:00,7.64247658e-06,0.303837050323937,0.388951316135606,0.230058599655722,0.430568174169212,0.463442621427645,0.48858583688107,0.060993528796163,0.03549327434436,0.026165614403863,0.026709756142774,0.015266936255403,0.010511645793641,0.00641138479025,0.000554170394688,-0.000835575625143,-0.000989351884185
661,63.222394736842006,2020-11-16 17:00:00,8.073880046e-06,0.303766184346712,0.386869126792632,0.220313091556457,0.426410064971191,0.460250158668048,0.487125919183158,0.059080659821173,0.034951404495898,0.02580291000375,0.026363132074397,0.014872840892689,0.010078770596355,0.006041843759839,0.000405230303293,-0.000841302890798,-0.000982454389883
662,63.11589628483,2020-11-16 17:30:00,5.789512105e-06,0.30370065023485,0.384757450987443,0.210485523352581,0.422108145078044,0.456936809651886,0.485621171613794,0.057275465277713,0.034451371339084,0.025472674411912,0.026048082992836,0.014513796147914,0.009692148156143,0.005719093012443,0.000291090688714,-0.000841330453569,-0.000974836288396
663,63.372945906432996,2020-11-17 09:30:00,6.9630063e-08,0.303631683934376,0.38261259824243,0.200577147477164,0.417655871350498,0.453496983901977,0.484070069123583,0.055555571297856,0.033974416210694,0.025155500418955,0.025743718063058,0.014168225231722,0.009327336826496,0.00541976391925,0.000187336142608,-0.000855996802737,-0.000986645034914
664,63.995055555556,2020-11-17 10:00:00,2.64545475e-07,0.303563002093811,0.380388188531454,0.190402630735578,0.413027913286044,0.449979453563201,0.48258909936126,0.05394479186769,0.033507210483866,0.024798738263702,0.025404165365739,0.013763619135729,0.008914359456377,0.005070470302986,2.948169552e-06,-0.000958153966774,-0.001069298175312
665,63.826277777777996,2020-11-17 10:30:00,1.44192237e-07,0.303520232367941,0.378139197771455,0.180221299706156,0.408244671023553,0.44632909938084,0.48106099772465,0.052471334390493,0.033115384358989,0.02451455537485,0.025139953617426,0.013440003856483,0.008593477127715,0.004808208020796,-9.9243304883e-05,-0.000977679852445,-0.001056819790022
666,63.931305555556,2020-11-17 11:00:00,1.53082291e-07,0.303472176499849,0.37585313991375,0.170001937980971,0.40329299408464,0.442536670274661,0.479484010370247,0.051065625581067,0.032737420003526,0.024237696839147,0.024880108069673,0.013124541805598,0.008285408964111,0.0045599480411,-0.000195397184505,-0.001006236770892,-0.001067488371594
667,63.63609502924,2020-11-17 11:30:00,5.7764181e-08,0.303429534982909,0.373533673626848,0.159783418503911,0.398171585448522,0.438598729589058,0.477856406695257,0.049746477831417,0.032392021525685,0.023988311857823,0.024646948280796,0.012839725113946,0.008013431954999,0.004345957227934,-0.000266439062351,-0.001019060311356,-0.001065737738709
668,63.540361111111,2020-11-17 12:00:00,3.372548e-08,0.303376580026441,0.371173268223208,0.149559127523314,0.392870042632356,0.434506799524201,0.476175844517943,0.048477294348196,0.032048081574923,0.023733741797529,0.024405048002938,0.012549099364364,0.007738006383301,0.004130034314137,-0.000347715659161,-0.001053497015996,-0.001091898288974
669,63.575359649123,2020-11-17 12:30:00,2.7103502e-08,0.303320604800377,0.368774032717517,0.139364521991073,0.387386048891589,0.430256687894264,0.474440397461024,0.047270320736055,0.031718526533983,0.023488122073538,0.024170086171912,0.012268439721186,0.007475690497951,0.00392689259391,-0.000423567081869,-0.00108754494672,-0.001115430941079
670,63.585289473684,2020-11-17 13:00:00,2.1718392e-08,0.303266489366428,0.366337386761747,0.129233058200718,0.381717228427385,0.425844177078348,0.472648167016319,0.04613254739159,0.031411325825586,0.023260182137153,0.023951834985871,0.012007490521578,0.007236373431828,0.003745004939639,-0.000485900580052,-0.001111572625687,-0.001127491102156
671,63.493368421053006,2020-11-17 13:30:00,1.3267377e-08,0.303214238216659,0.363862641303977,0.119190271149823,0.375859635233738,0.421264085669224,0.470797036352024,0.045060640940067,0.031125104678428,0.023048687376257,0.023749168404513,0.011764876138825,0.007018025327983,0.003582067682328,-0.000537456057059,-0.001129027024887,-0.001134295161701
672,63.559289473684,2020-11-17 14:00:00,1.1285756e-08,0.3031601863583,0.361347194976749,0.109254741599823,0.369807638665119,0.41651010826649,0.46888454101496,0.044043683627669,0.030851747132472,0.022845294650603,0.023553170013465,0.011531286077258,0.006810292571713,0.003428437468534,-0.00058745574793,-0.001149581181984,-0.001146472014897
673,63.599638888889004,2020-11-17 14:30:00,9.26383e-09,0.303109061170645,0.358792645477407,0.09946253957532,0.363560255842977,0.411578696267935,0.466908738986427,0.043088690009412,0.03059910032199,0.022658563335513,0.023373375487121,0.011316274633303,0.006623022443618,0.003292739242973,-0.000627218640803,-0.001162606000022,-0.001151005139534
674,63.591694444444,2020-11-17 15:00:00,7.176838e-09,0.303060384982295,0.35619805296664,0.089839282718664,0.357114398023104,0.40646497001209,0.464867287180957,0.042191600203731,0.030365044979506,0.022486443546811,0.023207722602535,0.011117556949199,0.006453372365318,0.003172114919097,-0.00065965482199,-0.001171573241354,-0.001152952987968
675,63.590916666667,2020-11-17 15:30:00,5.155658e-09,0.303013426752121,0.353562281558481,0.080409517309132,0.350467215609319,0.401164134233921,0.462757728046102,0.041347964445293,0.0301471029863,0.022326517050318,0.023053730228218,0.010932436619731,0.006298147437751,0.003063479717687,-0.000687571356492,-0.001179255497393,-0.001155139932286
676,64.135710526316,2020-11-17 16:00:00,1.7565786e-08,0.302967288822207,0.35088402139505,0.071196472167784,0.343616169235847,0.395671531370863,0.460577483561246,0.040553139386326,0.029942611138517,0.022176182920015,0.022908701697222,0.010758012726585,0.006154019300448,0.002963713195435,-0.0007135412437,-0.001187814880748,-0.00115922545081
677,64.064833333333,2020-11-17 16:30:00,1.0118178e-08,0.302942185430778,0.348174712077701,0.062270529199108,0.336574857386503,0.389993103752399,0.458326796029627,0.039847236079555,0.029788346493957,0.022074413216239,0.022815371293271,0.01063778642546,0.006066874334493,0.002913709274143,-0.000699056570617,-0.001155843876094,-0.001120852489818
678,63.851305555556,2020-11-17 17:00:00,3.421046e-09,0.302914330933234,0.345419878239227,0.053599917900285,0.329326524410062,0.384114890764446,0.456000150974808,0.039176324115518,0.02963771865597,0.021971953350181,0.022720089701939,0.010516798860475,0.005977555869251,0.002859800971621,-0.00069721428517,-0.00114484596968,-0.001113107310847
679,63.75050877193,2020-11-17 17:30:00,1.862369e-09,0.30287747540416,0.342614371594169,0.045189586921857,0.32186563670834,0.378030063890148,0.453593707899332,0.038525082430451,0.029478696818232,0.021856445015475,0.022609437762023,0.010381253185857,0.005871600129348,0.002789341422195,-0.000717484800552,-0.001160144670004,-0.001132512853488


==> figures/fig_7c_data.csv <==
index,spread,timestamp,delta_hdg,0.1e-5,0.5e-5,0.75e-5,1e-5,1.25e-5,1.5e-5,2e-5,3e-5,4e-5,5e-5,6e-5,7.5e-5,10e-5,15e-5,25e-5,50e-5
0,63.972575851393,2020-11-18 09:30:00,0.605138664934038,0.605138664934038,0.605138664934038,0.605138664934038,0.605138664934038,0.605138664934038,0.605138664934038,0.605138664934038,0.605138664934038,0.605138664934038,0.605138664934038,0.605138664934038,0.605138664934038,0.605138664934038,0.605138664934038,0.605138664934038,0.605138664934038
1,63.91160526315801,2020-11-18 10:00:00,0.603296225231522,0.508737089000541,0.598094650573035,0.600505456769974,0.600311607667018,0.600844001745453,0.601648922214773,0.603054971923175,0.602641636072016,0.602856122285128,0.603288467501708,0.60315919193816,0.603717301106939,0.604744692411507,0.604637573157619,0.603486042606833,0.604152826447517
2,63.453383040936004,2020-11-18 10:30:00,0.592393129255198,0.466523688066709,0.591921734669063,0.596112703783946,0.595757619536683,0.596827863089733,0.598393923578782,0.601073255330705,0.600334160886392,0.600761101579642,0.601523741589987,0.601299789697911,0.602224246112616,0.603832441373528,0.603484911064391,0.601713340083944,0.602506289374829
3,63.23615789473699,2020-11-18 11:00:00,0.587416881977362,0.440943086880943,0.58617935819694,0.591682165079892,0.591113815203744,0.592654235783704,0.594879538734888,0.598630462804983,0.597144202410967,0.597244939559703,0.597854455791539,0.597272433864872,0.598084191648566,0.599341839081372,0.59760732847923,0.594257104567882,0.593821695751139
4,62.671361111111004,2020-11-18 11:30:00,0.572049101738703,0.423226010604641,0.580921352242594,0.587372453632809,0.586605764443294,0.588603774910803,0.591439044755248,0.596139972855242,0.59390106854939,0.593656360535582,0.594079963909088,0.593195640705532,0.593865857403011,0.594806098294631,0.592239982126955,0.588337588366745,0.58785376873947
5,62.85808333333299,2020-11-18 12:00:00,0.578316408923987,0.409720072804792,0.575785188682289,0.58290452936785,0.581865249696386,0.584227319821804,0.587561050055768,0.593011981857139,0.589489130327077,0.588309240220522,0.588080026692347,0.586617989735535,0.586737160333075,0.586637329427298,0.582217749956831,0.576656986392979,0.574779283938981
6,62.778722222222,2020-11-18 12:30:00,0.576090147364491,0.39928656877327,0.571266876912094,0.578828618067034,0.57764556988074,0.580459416171356,0.584333020122714,0.590551781138191,0.586430365758641,0.585119996497583,0.584886129281675,0.583370056203456,0.58354600827017,0.583687970999119,0.580003958736674,0.575932490935067,0.576083689721461
7,62.832442982455994,2020-11-18 13:00:00,0.575947251247831,0.390785440851674,0.567063110779834,0.57490118608383,0.573618578097281,0.576892185988591,0.581283088219765,0.588205506394854,0.583595129354527,0.582235367414738,0.582029840338822,0.580496881417627,0.580726934996923,0.581057937799215,0.577802483799953,0.57428786513955,0.574751195543791
8,62.776970588235,2020-11-18 13:30:00,0.576930665101832,0.383712249297649,0.563172409112209,0.571159703754427,0.569838585212105,0.573594328223447,0.578493527262069,0.586079364592376,0.581171071833549,0.579928811218533,0.579854493970724,0.57838612304357,0.578736683232819,0.579352055384206,0.576595881221707,0.573561971890706,0.574301054482664
9,62.426078947368,2020-11-18 14:00:00,0.567361883403874,0.377730007781495,0.55957558489544,0.567616746894803,0.566324554050133,0.570589802580591,0.575993753346553,0.584214812616087,0.579215494441476,0.578262356254917,0.578422847238638,0.577093796689741,0.57763094810451,0.578621463062636,0.576441118113991,0.573886654831242,0.574928646033213
10,62.523331871345,2020-11-18 14:30:00,0.570243171131031,0.372397115264662,0.55598496303627,0.564001670373209,0.562705959912711,0.567415129608594,0.573250472419548,0.581986520148003,0.576523734246535,0.575379794440033,0.575370946274821,0.573890245459299,0.574234132063189,0.574842411686689,0.571841427664048,0.568177779926193,0.567920841536522
11,62.563824561402996,2020-11-18 15:00:00,0.571174922787699,0.367797378782247,0.552676924275467,0.560614486461746,0.559399013007395,0.564596500230153,0.570877031006002,0.580131048476124,0.574532126414386,0.573550267963533,0.573652936420672,0.572236410361677,0.572653602349011,0.57343731833747,0.570796032009906,0.567686042122383,0.568240795288484
12,62.752805555556,2020-11-18 15:30:00,0.575377458824617,0.363757568431834,0.549574525557165,0.557394620272545,0.556319033645581,0.562025939525246,0.568748426740976,0.578502859936939,0.572930085486976,0.572243824903025,0.572545063560474,0.571252993046608,0.571808371362906,0.572869415874095,0.570693350845551,0.56806626061818,0.569028672746233
13,63.051355263158,2020-11-18 16:00:00,0.581415064141323,0.360236519882744,0.546728582595584,0.5544102637849,0.553559738199027,0.559821107483331,0.567001094802442,0.577266544245058,0.572013621082781,0.571892115328813,0.572580319133898,0.571540898294454,0.572384365943658,0.57397862022672,0.572640757795278,0.570797066425841,0.572400630882078
14,62.967277777777994,2020-11-18 16:30:00,0.580254161695349,0.357183153546355,0.544157395751022,0.551694884119737,0.551165549075652,0.558035849731745,0.565696265775212,0.576495272220882,0.57189220339675,0.572619389163105,0.573881836150012,0.57321451156399,0.574482339512505,0.576818076255571,0.576553257770045,0.575595592626384,0.577842078445259
15,63.100020467835996,2020-11-18 17:00:00,0.584159165723498,0.35440703297481,0.541675079532005,0.54906032603951,0.548870799194382,0.556332282308586,0.564443358523757,0.575728799615149,0.571662313029208,0.573007108772105,0.574622463063089,0.574151959846706,0.575617782115197,0.578205480929678,0.578029480601076,0.576755855692383,0.578382222323886
16,62.875634502923994,2020-11-18 17:30:00,0.578073937261335,0.351953297935025,0.539385902710847,0.546625851680292,0.546842225309712,0.554922489853635,0.563489307792064,0.575262868331599,0.571900430267909,0.57397596914782,0.576015108003324,0.575788715595252,0.577512708499126,0.580471569562571,0.580675849951619,0.579625565779756,0.581477334147396
17,64.562833333333,2020-11-19 09:30:00,0.617740596375563,0.349614918550302,0.537051737121049,0.544138982471761,0.54472321908037,0.553354309386277,0.562313525577517,0.574485818032016,0.571434624778469,0.573729916800964,0.575780158184279,0.575500708586977,0.577119404893809,0.579750909845742,0.579132006010304,0.576996979067548,0.577693531629685
18,64.79588596491199,2020-11-19 10:00:00,0.623055209590053,0.348200698032047,0.535841901127545,0.542892147826283,0.544272635640689,0.553798305961189,0.563383772342415,0.576264034732189,0.5757126802271,0.580571983694365,0.584451984973653,0.585429271609056,0.588545307435415,0.593948180797044,0.598044672336022,0.60114960392462,0.607235063750981
19,64.836403508772,2020-11-19 10:30:00,0.624997378381918,0.34698295872267,0.534802635712497,0.541840529579175,0.544058580455481,0.554474131043869,0.564668479117548,0.578230280772749,0.580034531712579,0.58699110755339,0.592186057995691,0.593975965836036,0.59799482795951,0.604756768593896,0.61026795490703,0.613657299028883,0.618693855519667
20,64.80535087719299,2020-11-19 11:00:00,0.624132006098611,0.34588942021679,0.533845184300523,0.540884008718094,0.543936862139285,0.555201120908615,0.565961455067765,0.58014611959227,0.583967649388834,0.592419180198637,0.598388261412257,0.600578186420834,0.604994779138011,0.612095945914409,0.617318776145817,0.619546323669996,0.623008098601406
21,64.756467836257,2020-11-19 11:30:00,0.622821897048504,0.344864476669284,0.532897334931685,0.539940254617089,0.543790714604553,0.55583624410978,0.567101875671447,0.581828719418621,0.587209143469595,0.596518729007975,0.602767346373603,0.605015272467042,0.609440793490051,0.616209463193211,0.620354661230989,0.621169528414575,0.623401877661131
22,64.587527777778,2020-11-19 12:00:00,0.618212588776488,0.34389468831147,0.531947411721349,0.538996413692284,0.543603947865652,0.556364207612376,0.568076965787436,0.583269651442445,0.589801625548099,0.599483275507707,0.605686262804558,0.607793694311297,0.612024060568286,0.618195508600713,0.621190197729325,0.620938542563698,0.622497292402988
23,64.4465,2020-11-19 12:30:00,0.615090531906548,0.342923571773496,0.53091596617189,0.537961694545047,0.543249864113206,0.556631809537132,0.568715726661884,0.58427566307637,0.591434088842304,0.600948594717211,0.606770366294672,0.608538350698601,0.612368317307296,0.617667871480718,0.619304528176833,0.61793533187486,0.618747622927341
24,64.26030555555599,2020-11-19 13:00:00,0.611036282922058,0.341973447904804,0.529841526099456,0.536881619717869,0.542797657116342,0.55673250325648,0.569131567318982,0.584987153396143,0.592439659354702,0.601524933740974,0.606858780956509,0.608254638265629,0.611673155543291,0.616195048651614,0.616831717001761,0.614854691964082,0.615439232084586
25,64.208992690058,2020-11-19 13:30:00,0.610151372151361,0.341027525701925,0.528703872456156,0.535733885672444,0.542218678461196,0.55663557954619,0.569293936641537,0.585374423636614,0.592805995974259,0.601246619834607,0.606014552499787,0.607017050475331,0.610015278222819,0.613815361811216,0.613611831816997,0.611158339568644,0.611526460166493
26,64.024583333333,2020-11-19 14:00:00,0.605992564655853,0.340133594998845,0.527578157685668,0.53460611599234,0.541640972521613,0.556506638385576,0.569397433531523,0.585670923710731,0.593013258523302,0.600873941994354,0.605198865227762,0.60592210129964,0.608644906705109,0.612050478275407,0.611579974047956,0.60922281580571,0.609880488788894
27,64.015783625731,2020-11-19 14:30:00,0.605439640026134,0.339236905240778,0.526388764557473,0.533411649974392,0.540942186726221,0.556194768616047,0.569271263090734,0.585679781526296,0.592699087610316,0.599847700455708,0.603678250840942,0.604097488950992,0.606512440339651,0.609461594667535,0.6085292786603,0.605890227555522,0.606301990666394
28,64.041428362573,2020-11-19 15:00:00,0.605735202321497,0.338392168063406,0.525218933086664,0.53224778069171,0.540263969233106,0.555882214325342,0.569128393949046,0.585655101152286,0.592370830699537,0.598950984101697,0.602437650952584,0.602670272486476,0.604915271352001,0.607683006260168,0.606734877933467,0.604291353520835,0.604986520915678
29,64.027583333333,2020-11-19 15:30:00,0.60471081648611,0.337607968092352,0.524086271731395,0.531135450833069,0.539636613461752,0.555608460844872,0.569015438720085,0.585652986077063,0.592130270583453,0.598304453275629,0.601589615707404,0.601736757067734,0.603924135585817,0.606705709588827,0.605983576778117,0.603877869331518,0.604886140029411
30,64.09550619195,2020-11-19 16:00:00,0.606671091634341,0.33685955337309,0.522959466821341,0.530038515271098,0.539008440141302,0.555309408936007,0.568859624670834,0.585589053246362,0.591809012052255,0.597620624769962,0.600739442596393,0.600818947887472,0.602958350010321,0.605736912247257,0.605107948863634,0.603084358485845,0.604084991563032
31,64.230138888889,2020-11-19 16:30:00,0.609869995140401,0.336188990892143,0.521903901577338,0.529033867925722,0.53849003016769,0.555125600585048,0.568823549339529,0.58565523470074,0.591769890962717,0.597433758609064,0.600546786832533,0.600666278296973,0.602877894423008,0.605861590726186,0.605634715413015,0.604020487125443,0.605384077325506
32,64.07179093567301,2020-11-19 17:00:00,0.606449176585142,0.335609110268851,0.520944716506311,0.528151060304637,0.538122469839756,0.555107819024522,0.568964941396345,0.585918154276835,0.59211842781761,0.597859043770945,0.601119621860925,0.601375933474344,0.60376456773704,0.60711602291192,0.607481715209305,0.606394912894899,0.608160815796685
33,64.111487616099,2020-11-19 17:30:00,0.606317098541384,0.335014838657754,0.519931975854054,0.52721263430834,0.537649981865659,0.554933734429917,0.56891330276745,0.585943129605961,0.592011469246775,0.597586334864651,0.600783725688439,0.601010623557068,0.603365170271476,0.606631655364456,0.606725921457563,0.605143524653461,0.606250095177021
34,64.113453216374,2020-11-20 09:30:00,0.604487980272834,0.33445581704625,0.51893926187469,0.526306528932865,0.53720119408974,0.554768677131595,0.568861272384988,0.585959311811617,0.59190803087993,0.597351974519453,0.600508558394569,0.600720631076172,0.603059061321484,0.606289772522875,0.606285920301826,0.604593385486583,0.605674275819505
35,63.782176470588,2020-11-20 10:00:00,0.599352539045339,0.333980710819081,0.51804296208814,0.525498196971055,0.536815563443207,0.554624075293503,0.568795241246782,0.585918684506834,0.59169598941718,0.596931934309658,0.599985924012645,0.600144524115524,0.602420385737814,0.605519305707295,0.605309912358413,0.603424530205009,0.604310685571975
36,63.812305555556,2020-11-20 10:30:00,0.599095094036333,0.333459379625792,0.517056051955128,0.524589678592979,0.53626632385805,0.554257253021886,0.568467509981141,0.585568257277387,0.590924578959634,0.595711432857936,0.598480771957195,0.598455296067743,0.600512418533349,0.603195376430644,0.602322042462634,0.599781207419831,0.60006623887569
37,63.747848039216,2020-11-20 11:00:00,0.598374195727332,0.332966316331665,0.516084685402105,0.523708790313265,0.535739945633774,0.553907051850617,0.5681551885668,0.585236513948663,0.590242581054098,0.594709900128338,0.597308556171794,0.597188286162131,0.599140531784991,0.601670362609305,0.600685873198322,0.598232979568671,0.598794067420137
38,63.445089181286995,2020-11-20 11:30:00,0.590132556216619,0.332492798939143,0.515118285038791,0.522842936009617,0.535218510106855,0.553551301507697,0.567832951305657,0.584893501130733,0.589583148087662,0.593799872605123,0.596282488820047,0.596106579561566,0.598000379153909,0.600470695619216,0.599508678731018,0.597196228323653,0.59792676009556
39,63.363666666667,2020-11-20 12:00:00,0.589025211334341,0.3319272497664,0.514000769715736,0.521805712692294,0.53443568508738,0.552855062012225,0.567117253440906,0.58408967410401,0.588093443620069,0.591681614065406,0.593756766398238,0.593314630541148,0.594891532238527,0.596797360880952,0.594942120223235,0.591697085112771,0.591468778997971
40,63.34788602941201,2020-11-20 12:30:00,0.588541467351186,0.331379427334426,0.512882971226721,0.520780133395326,0.533658571944285,0.552160913025987,0.566405298135824,0.583296241701812,0.586704677736629,0.589825343844006,0.591636700307058,0.59104269071062,0.592448052863034,0.594118963056768,0.592073879367667,0.588890601398388,0.5889695793576
41,63.198249999999994,2020-11-20 13:00:00,0.584271838507678,0.330857142276516,0.511777041888862,0.519781033951238,0.532908569085932,0.551496061099671,0.565728097189411,0.582548913620656,0.585470292467433,0.588278471553197,0.589948629102967,0.589291905483755,0.590632300525687,0.592275887201307,0.590370418886178,0.587507738058079,0.587961819872914
42,63.23639619882999,2020-11-20 13:30:00,0.584845243303939,0.330303640062654,0.510606770420349,0.518716628932042,0.532054010429207,0.550693730447621,0.564893952987037,0.581621581968127,0.58394844690497,0.586342695789827,0.587786258580173,0.587001325564965,0.588190723823046,0.589621951916919,0.587455453871075,0.584344377628804,0.584481829508354
43,63.317448830409006,2020-11-20 14:00:00,0.587318693306649,0.32979081771038,0.509469358412254,0.517705527703216,0.531266873778288,0.549973847897881,0.564156603776781,0.580813922237129,0.582714983624742,0.58490455538459,0.586282398485182,0.585484886169827,0.586663195872764,0.588156520455941,0.586224269561232,0.583467179188666,0.584013028107741
44,63.784289473684005,2020-11-20 14:30:00,0.597495978554525,0.329343496797822,0.508400976557351,0.516791522532976,0.530608982111526,0.549413498442712,0.563603161525756,0.580226183654619,0.58193711305084,0.584178132107732,0.585673485060971,0.584987152388293,0.586299322588406,0.588108388176715,0.586775131399478,0.584656185024748,0.585765302300702
45,64.234666666667,2020-11-20 15:00:00,0.610379797490136,0.329068356093606,0.507554166366352,0.516161159121112,0.530346390945147,0.549346439858876,0.563613999920745,0.580301036430212,0.582421787013948,0.585337692412167,0.587401541392774,0.58713393491033,0.58894440978424,0.591722944591756,0.591994363480184,0.591456310321546,0.593954048991622
46,64.056972222222,2020-11-20 15:30:00,0.605647641230157,0.328993532290908,0.506986233531763,0.515883667164164,0.530573014078756,0.549881708824732,0.564307778524044,0.581167690931398,0.584342753331469,0.588530368476168,0.591554950102753,0.591953239028431,0.594537948761928,0.59871073998123,0.601028462055435,0.602197879552195,0.605909396316232
47,64.314184210526,2020-11-20 16:00:00,0.611338727325386,0.328857442915161,0.506329911596455,0.515496591032738,0.530614890486403,0.550161573057022,0.564695305408033,0.581660825621213,0.585425354247956,0.590215222909482,0.593604509250912,0.594203501724228,0.596978570382753,0.601299995361042,0.6032704647982,0.603306879222923,0.605317006337283
48,64.48788596491201,2020-11-20 16:30:00,0.616163473651455,0.328811371423388,0.505802195453416,0.515273087236326,0.530869866186718,0.550691718768902,0.565359821748892,0.582467469528452,0.587024122362423,0.592561586106218,0.596406611831772,0.59727036564156,0.600321097649398,0.604995369153911,0.607215008052168,0.6073159096032,0.609519926984084
49,64.328622807018,2020-11-20 17:00:00,0.612257138865386,0.328838144900634,0.505384569391313,0.515187496221283,0.531298096075806,0.551418300259969,0.566237234905578,0.58350940493952,0.588968241450487,0.595284380346471,0.599584265269686,0.60070772926803,0.604031270638769,0.609060452755772,0.611597673967925,0.611888054573085,0.614276769378311
50,64.322328947368,2020-11-20 17:30:00,0.612553695160517,0.328810682079612,0.504892614720503,0.515004984496511,0.531558539711317,0.551911186934447,0.566833598931246,0.584208273012682,0.590155377825649,0.596722797467032,0.601061802693884,0.602147133139418,0.605392433400338,0.610105290631176,0.611857911053162,0.611145688795365,0.612481763243456
51,63.470638888889,2020-11-23 09:30:00,0.588564521860296,0.328791090566848,0.504415134272925,0.514839657241832,0.531819827749233,0.552387046674978,0.567400872740487,0.584863384199216,0.591202800367577,0.59790842248749,0.602225718068765,0.603248488187471,0.606404955116888,0.610856651664615,0.612138738708317,0.61105860203378,0.612264005513473
52,63.208010233918,2020-11-23 10:00:00,0.581523837235203,0.328726678933298,0.503906175297506,0.514486987683213,0.531601743631623,0.552104778805203,0.566989727977269,0.584237095630763,0.58972081049007,0.595089149166339,0.598306820563796,0.598542263858435,0.600749469428957,0.603266882185079,0.601367554194594,0.596973324651069,0.594791601223428
53,63.150248161765,2020-11-23 10:30:00,0.58017362709562,0.328569130364276,0.503272742975338,0.513981579576227,0.531158971563566,0.551542968746835,0.56626794006981,0.583263623453214,0.587694167608052,0.591706113976625,0.593921907286868,0.593492433160775,0.594934679484159,0.596097659488061,0.592502533259032,0.587174842777504,0.584929368584976
54,63.184254901961,2020-11-23 11:00:00,0.580513219473791,0.32840296323652,0.50262447755316,0.513463592550599,0.530695755046209,0.550963239363061,0.565537661797149,0.58230061374504,0.585816202387224,0.588796496420732,0.590338345332573,0.589511296199871,0.590528618286439,0.591103891934422,0.5872420170227,0.582477143275023,0.581305378601159
55,62.991397832817,2020-11-23 11:30:00,0.575794444084654,0.328252240902618,0.501992907213919,0.512972884157902,0.53026938443922,0.550437799568427,0.564880803043919,0.581442517462327,0.584244107695216,0.58653083446253,0.587694404076254,0.586689662840778,0.587545747496434,0.58804716690048,0.584641926416776,0.580820431864897,0.580601208501373
56,62.994194444444,2020-11-23 12:00:00,0.57694749623841,0.328045522637056,0.50128462662564,0.51239151627601,0.529710905775969,0.549751742385229,0.564049713457932,0.580395273442316,0.582396015551425,0.583963250438253,0.584733275235754,0.583531723513441,0.584187226756577,0.58448782149405,0.581065025410751,0.577293221090489,0.576876994149596
57,63.119333333333,2020-11-23 12:30:00,0.578810901104005,0.32786764530105,0.50060828786977,0.511858039036545,0.529220357814093,0.549160175984941,0.563337639614731,0.579504745159734,0.580931363817194,0.582091707580999,0.582712848605763,0.58148506806399,0.582139519501112,0.582603392220889,0.579716178211308,0.576587609914214,0.576750231413705
58,63.057402476780005,2020-11-23 13:00:00,0.578670208232479,0.327726936924493,0.499976257258531,0.511387467237686,0.528818039835937,0.548686900401241,0.562769823773034,0.578797335692032,0.579871224911292,0.580891359140523,0.581552234250883,0.580418608190526,0.581205064655152,0.582035915465284,0.579881396174815,0.577446336738903,0.578120996887739
59,62.942652046784,2020-11-23 13:30:00,0.573342379144343,0.327593554885686,0.499351254396158,0.510931511785959,0.528433530866478,0.548240643357238,0.562239646641475,0.57814440056205,0.578945848848594,0.579906497151884,0.580639732535,0.579604029173036,0.580511470640594,0.58162619190883,0.579906503160695,0.57770898025312,0.578385998081162
60,62.534361111111004,2020-11-23 14:00:00,0.563859900186944,0.327395052347774,0.498639594838153,0.510370758794963,0.52789604768457,0.547604364844118,0.561497706454436,0.577251062591555,0.577588352072999,0.578263114129577,0.578866567409982,0.577768254056503,0.578588308861142,0.579545598986115,0.577428858881994,0.574580601334035,0.574467174354527
61,62.633921052632004,2020-11-23 14:30:00,0.567165682050918,0.327077340265472,0.497771573496119,0.50961860981221,0.527084832903377,0.54662670677125,0.560372295382309,0.575916575349352,0.57544002859788,0.575452805996501,0.575628502336506,0.57425224989236,0.574717688750818,0.575017857238942,0.571727505218034,0.56761220139284,0.566344982352876
62,62.770081871345,2020-11-23 15:00:00,0.570838198354028,0.326823743820869,0.496973308500584,0.508966539050237,0.526420077771529,0.545846199143411,0.559483568450108,0.574875902596357,0.573925445927165,0.573700353216458,0.573794102577352,0.572400283546896,0.572843594425053,0.57319288592589,0.57020399826637,0.566782487775366,0.566611626362622
63,62.797774853801,2020-11-23 15:30:00,0.571029618202706,0.326635837339233,0.496250329275342,0.508420391972366,0.525907665457266,0.545266790742864,0.55883286786768,0.574125857850154,0.572998840388741,0.572864274529794,0.573117426268317,0.571871911603499,0.572493181340702,0.573253773929517,0.571099909134636,0.56867448066427,0.569436132299737
64,62.342763157895,2020-11-23 16:00:00,0.558886984739835,0.326462117656028,0.495540712131938,0.507898889558353,0.525429010906842,0.544734385799055,0.558240788462372,0.573450991150608,0.5722196823158,0.572220459848689,0.572637269183332,0.571526651392836,0.572298127135664,0.57336107577247,0.571672168784753,0.569560160820683,0.570346420156425
65,62.490320175438995,2020-11-23 16:30:00,0.563569294540074,0.326132080127366,0.49463286602564,0.50712885786881,0.524593684122759,0.543750789147504,0.557135717135354,0.572176112781314,0.570304192942359,0.569808265372752,0.569872526481852,0.568515548857726,0.568956390612196,0.569364337994551,0.566379337351248,0.56262085991616,0.561553328813968
66,62.381985294118,2020-11-23 17:00:00,0.560425378034389,0.325885087115562,0.493816190409749,0.506488466952647,0.523946996569545,0.543017102005199,0.55632546592768,0.571259903081315,0.569120991037798,0.568576176833208,0.568655213050931,0.567329936128164,0.56779981061962,0.568319305373596,0.565682701341359,0.562605287805609,0.562642743015918
67,62.757171052631996,2020-11-23 17:30:00,0.570467756364506,0.325609445796628,0.492957377782872,0.505802802983702,0.52323618701075,0.542206769692675,0.555432464124498,0.570252132872607,0.567777732044995,0.567090722029571,0.567098933478359,0.565738310830006,0.566149448346869,0.566589861626836,0.563862802250633,0.560714336336439,0.560602411786318
68,60.406777777778,2020-11-24 09:30:00,0.505955428590468,0.325487073139201,0.492279610678988,0.505363894757686,0.522879268162063,0.541853765238192,0.555068763714479,0.5698746912618,0.567645652645784,0.567457628048467,0.567889318661404,0.566845903694377,0.567638073139134,0.568847230632439,0.567543503446669,0.566014775308876,0.567554932222281
69,60.391921052632,2020-11-24 10:00:00,0.506283898308277,0.324575388345159,0.490706370484435,0.503725893370147,0.520778179299619,0.539224856913543,0.552073468148875,0.56634608357203,0.561502979395893,0.558496627157089,0.556718926430765,0.554090462155418,0.552831591729707,0.550039147242222,0.541217751529045,0.530817658219791,0.522573930039072
70,59.977337719298,2020-11-24 10:30:00,0.495101189753106,0.323718331210702,0.489161231114788,0.502148759746518,0.518786406654827,0.536765835596896,0.549298481043122,0.563113566744293,0.556169498056128,0.551175693005432,0.547994006890643,0.544462151769115,0.542083452793112,0.537507128856389,0.526638533264648,0.51600251072439,0.509902685873505
71,59.748184210526006,2020-11-24 11:00:00,0.488319478896344,0.32276300581399,0.48748456822758,0.500424065176622,0.516607197442262,0.534085579982663,0.546290907472504,0.559629429266903,0.550545593859722,0.543658870620849,0.539211502444917,0.534916781408544,0.531599003921502,0.525699484381966,0.513686037308586,0.503304797542257,0.498223769210215
72,59.434175438596,2020-11-24 11:30:00,0.480213802580555,0.321772487295912,0.485742519242767,0.498639038413885,0.5143649641425,0.53134581691449,0.543236069568605,0.556114090888931,0.545039164009324,0.536541838638692,0.531095892405346,0.526257187817196,0.522277400294627,0.515629682605432,0.503453729476553,0.493972751267087,0.489976227881023
73,59.335552631579,2020-11-24 12:00:00,0.475569297961512,0.320732422675514,0.483921764018016,0.496775894912589,0.512034215515096,0.528510627354835,0.540091004147758,0.552513001363296,0.539522410958593,0.529573799917442,0.523273091265181,0.51800428922948,0.513493449652205,0.506332272581511,0.494200122700668,0.485356311853207,0.481794373075941
74,59.238864035088,2020-11-24 12:30:00,0.471191653469371,0.319689106075162,0.482069990968511,0.494897980506888,0.509703783051297,0.525695389323707,0.536986665858048,0.548980849419859,0.534270662432605,0.52314947923762,0.516223586786509,0.510693179470695,0.50585683365041,0.498536314423184,0.486920918337657,0.478973859701087,0.476086661901229
75,59.326694444444,2020-11-24 13:00:00,0.475677139163623,0.318645746062525,0.480192149527975,0.493011492161758,0.507380872799319,0.522907134178117,0.533928826530121,0.545521222805292,0.529265179206339,0.517197327381322,0.509819065074449,0.504145091302903,0.499120220449783,0.491837839185557,0.480882060609253,0.473719880624557,0.47130020123362
76,59.799434210525995,2020-11-24 13:30:00,0.489106820181224,0.317710175186278,0.478396397402987,0.491263595966136,0.505270897093832,0.520416860921694,0.531225980402089,0.542501179041481,0.525175848047904,0.512727411309765,0.505339969387098,0.499827993858853,0.495009030335177,0.488424501117752,0.479199639603713,0.473877237710774,0.473047502945858
77,58.884191520468,2020-11-24 14:00:00,0.462700228252014,0.316985716545948,0.476791221444727,0.489804289212606,0.503581999848585,0.518496820734428,0.529186006484313,0.540282931248889,0.522640715284464,0.510662811663664,0.503917271123233,0.499001687686698,0.494947893475558,0.489967897277301,0.483844785892593,0.481497645895584,0.48313861651253
78,58.891166666667004,2020-11-24 14:30:00,0.462590225312075,0.315975956460058,0.474891668273544,0.487955331863386,0.501351468837404,0.515859123224912,0.526327530866561,0.537085884317986,0.518243562866384,0.505586836301197,0.498461494461074,0.493362055267138,0.488978186141836,0.483418733642847,0.475632091884938,0.470183542351055,0.467451783739889
79,59.228638888888995,2020-11-24 15:00:00,0.473172038468645,0.315013849836611,0.473018492957221,0.486168691230938,0.499221943209601,0.513365889876055,0.523643089004065,0.534105200077271,0.51430541930156,0.501255603499295,0.493982726227948,0.488871088699945,0.484399160100885,0.478763215922098,0.470760639267875,0.465068982778443,0.462676088266319
80,59.21446875,2020-11-24 15:30:00,0.47378874505956,0.314223217533982,0.471293036603849,0.484617230705204,0.49743473446573,0.511338671099043,0.52149868742385,0.531776477437884,0.511622009260021,0.498875388764043,0.492010392606679,0.487274750082517,0.483244319773757,0.478491428650272,0.472232654781186,0.468637453938525,0.468708031299572
81,59.445361111111,2020-11-24 16:00:00,0.479385555122427,0.313476557762766,0.469598086833597,0.483131032389432,0.495745618418614,0.509445098906694,0.51950944906424,0.529633018783395,0.509268205170894,0.496923217590836,0.490495014349073,0.486124184015204,0.482501799455229,0.478478585038879,0.473354498834955,0.470574865358155,0.470947137749208
82,59.346774853801,2020-11-24 16:30:00,0.476765532833473,0.312830435753842,0.467990076079637,0.481791869641335,0.494268465368543,0.507836312560846,0.517847021553238,0.527878300871576,0.507615251417968,0.49596927373513,0.490173883941895,0.486279001779842,0.483203755456265,0.480100789434005,0.476342855829347,0.474566512947036,0.475586654386218
83,59.358416666667,2020-11-24 17:00:00,0.476506351519839,0.312182343629628,0.466373094593711,0.480456968720664,0.492798420030198,0.506234697454991,0.516191353745505,0.526127230420482,0.50591765621128,0.494820308751547,0.489478277864844,0.485900753324019,0.483145141551251,0.480481825729825,0.477004096953222,0.47487769050649,0.475108279368519
84,59.336,2020-11-24 17:30:00,0.476336786932567,0.31156002855288,0.46477435588739,0.47916623767725,0.491391441306124,0.504715142384479,0.514628002768033,0.524482022446312,0.504372711576427,0.49380597999654,0.488865528781855,0.485551466724916,0.483042735592821,0.48067639985913,0.477285495498144,0.474873953199882,0.474784424236133
85,59.191694444443996,2020-11-25 09:30:00,0.468931619846786,0.310963100845782,0.463194594573612,0.477919901873564,0.490046767985281,0.503275804307656,0.513154239886847,0.522938845320949,0.502971302919428,0.492917672915116,0.488335333426717,0.485242242104552,0.482927191328557,0.480765433057493,0.477381556631706,0.474780279144052,0.474570000749267
86,59.132627192982,2020-11-25 10:00:00,0.469430024907591,0.310377834217278,0.461647515360807,0.476667282305246,0.48866073103442,0.501742736148354,0.511550619939937,0.52120899734567,0.501159912433774,0.491255936268174,0.486722742910737,0.483631720090946,0.481222128829915,0.478734633467783,0.474444038694768,0.470718963869083,0.469348150249078
87,59.214222222222,2020-11-25 10:30:00,0.471083432064846,0.309823585884336,0.460126114248284,0.475468246460704,0.487350328688065,0.500309609835455,0.510060502339301,0.519612379687828,0.499568455813886,0.489893216692822,0.485475483733583,0.482440587475126,0.480026126851853,0.477437385925124,0.47291804823707,0.469178394544203,0.468134669265576
88,59.220684640523,2020-11-25 11:00:00,0.471786084001728,0.309311983420236,0.458642275058023,0.47434034799624,0.486139273492005,0.499007544099056,0.508718728390503,0.518189758079438,0.498267362354351,0.488930945606545,0.484715503419109,0.481800301952173,0.479477548578563,0.476991049025251,0.472698230016006,0.469406148947776,0.468939319953523
89,59.218032679739,2020-11-25 11:30:00,0.471752852565885,0.308830140083396,0.457185266169384,0.473265661662526,0.485001023807401,0.497799592029504,0.507482263763289,0.516888800347643,0.497151352855627,0.488193513531441,0.484203649098211,0.481421942196062,0.479214542310523,0.476876930698622,0.472859150156095,0.469900200526989,0.469678955779361
90,59.655900584795,2020-11-25 12:00:00,0.483597329695835,0.308368256388277,0.455746963896837,0.472230289465169,0.483915046117031,0.496657279546525,0.50631806225998,0.51566953347298,0.496142486821851,0.487556555102133,0.483776847392936,0.48111428366268,0.47900631582748,0.476787282411971,0.472941817652708,0.47010535768457,0.469879178342397
91,59.846270467836,2020-11-25 12:30:00,0.488639643626179,0.308060887103836,0.454452960543165,0.47143453865757,0.483164380025208,0.495962290630511,0.505661897914946,0.515050841244156,0.496206629686924,0.488523080062939,0.485379485042538,0.483133257421039,0.481532323703619,0.480173429849722,0.477917598159475,0.476818030032191,0.478351256184312
92,59.738989583333,2020-11-25 13:00:00,0.485484921889356,0.307824616302364,0.453229636409677,0.470756957509583,0.482574105729434,0.495474346866057,0.505237040500685,0.514699873163174,0.496690019132693,0.490011894976909,0.487548658688433,0.485726392016412,0.484630470024209,0.484062751197013,0.48296163167874,0.482646820398349,0.484473260950795
93,59.649684210526004,2020-11-25 13:30:00,0.48414264920599,0.307562653781458,0.451987807990219,0.470050721895357,0.481934413008772,0.494909470824844,0.504718291945666,0.514229077012336,0.496861321672187,0.490876576104122,0.488800224983129,0.487174312690878,0.486269542593667,0.48587395066159,0.484586148855723,0.483455803581665,0.484039128345679
94,59.865222222222,2020-11-25 14:00:00,0.488480023870449,0.307296757652583,0.450747615749424,0.469348658766552,0.481292595651629,0.494332435092389,0.504180394703529,0.51372836298244,0.496904635867538,0.491444268696947,0.489604633274053,0.488066558467659,0.48721460290152,0.48675754577005,0.484975972533696,0.483064166826987,0.482957099562658
95,59.946205882353,2020-11-25 14:30:00,0.491619568555778,0.307091882913385,0.449569155577483,0.468749586248174,0.48078910252449,0.493932949543209,0.503840342290509,0.513456210605131,0.497309794152865,0.492497181936272,0.490994795427221,0.489620010887658,0.488934638345904,0.488660942139482,0.487025172556398,0.485331120366303,0.485730795417337
96,60.109289473684,2020-11-25 15:00:00,0.496102498002201,0.306932152892793,0.448439055635267,0.468229625982539,0.480389030007176,0.493662648396573,0.503642290783911,0.513345439739155,0.497943256399918,0.493813108293287,0.492668492072211,0.491470076723584,0.490974734781858,0.49093452294961,0.489547076394781,0.488108290881874,0.488798943462882
97,60.130472222222004,2020-11-25 15:30:00,0.497623475219549,0.306831411105956,0.447371128912828,0.467810566044331,0.480122745161806,0.493561439344936,0.503631478642831,0.513449277207959,0.498900470855637,0.495535894773954,0.49480781106183,0.493824756582407,0.493575961725291,0.493874476862218,0.492918600433422,0.49187592506415,0.492920518631079
98,60.323461988304004,2020-11-25 16:00:00,0.501854197270317,0.306753653378216,0.446333071517602,0.467436213868804,0.47990944271013,0.493519597980333,0.503682137773388,0.513617908543243,0.499896046428205,0.497213377042483,0.496821764215387,0.495992896465494,0.495911360770178,0.496394278303961,0.495526057687975,0.494400081763795,0.495228330792637
99,60.1965,2020-11-25 16:30:00,0.498387460925012,0.30672928872739,0.445353585914494,0.467154370015073,0.479817079194541,0.493628120407057,0.503898219684077,0.513974642741158,0.501162828010654,0.499217246705921,0.499201906391294,0.498555118627337,0.498683505303843,0.499437274457449,0.498846497043351,0.49791980944964,0.498951667663273
100,60.112552631579,2020-11-25 17:00:00,0.497195907647201,0.306667950675294,0.44434979068786,0.46682189761101,0.479641136832587,0.493612033392821,0.503965488519913,0.514146736055933,0.502002829514125,0.500461594514005,0.50054698395099,0.499886425397887,0.499968749501166,0.500518129906396,0.499290175494306,0.497493077432652,0.49755426382892
101,60.12137254902,2020-11-25 17:30:00,0.497345261467379,0.30659709355624,0.443346614361853,0.466482129986372,0.479444498505645,0.493557348708075,0.50398313405627,0.514253037830717,0.502657370833162,0.501364900797821,0.50144150978817,0.500702076989341,0.500665251190809,0.500917176071094,0.499043054023123,0.49663350872453,0.496291817337003
102,59.730652046784,2020-11-26 09:30:00,0.482420822228604,0.306532421218108,0.442358306408153,0.466159547444051,0.479262530494866,0.493512345727938,0.504006773278864,0.514360183477669,0.503260797254168,0.502156186149095,0.502198143204827,0.501376539268275,0.50122932333746,0.501242065029462,0.498965497783007,0.496344026364476,0.496030528673291
103,60.003437134502995,2020-11-26 10:00:00,0.489975057992417,0.306369672037064,0.441315350939474,0.465648255979924,0.47877576902761,0.493018845030486,0.503496521550407,0.513805275610101,0.50258870975193,0.500919802545276,0.500351937759721,0.499061491228137,0.498296614273417,0.497139161826499,0.492753661564616,0.487949157766332,0.48540835768276
104,59.988972222221996,2020-11-26 10:30:00,0.492198877217929,0.306299498540577,0.440362175055272,0.465289319450505,0.47849921552286,0.492804187650942,0.50330288357987,0.513625299252298,0.502613533585457,0.500836798929964,0.500091905863144,0.498675650030041,0.497777261279602,0.496459186572568,0.492272545028156,0.488454113398372,0.487625637621851
105,60.063777777778,2020-11-26 11:00:00,0.494085662462713,0.306258844435751,0.43944449973936,0.464984714439744,0.478292659610668,0.492677488982258,0.503207014555477,0.513558566376297,0.502825064334538,0.501057156656304,0.500253215504758,0.498803005115609,0.497893924045411,0.496638935669708,0.492928445819585,0.489934228640191,0.489876709973282
106,60.083666666667,2020-11-26 11:30:00,0.494380273401192,0.306242933939007,0.438558544679765,0.464726725043202,0.478144831384315,0.492623049781297,0.503190738681173,0.51358309970422,0.503177295493257,0.501494123214441,0.500704601343357,0.499273410821283,0.498419429641162,0.497325869156094,0.4941087357093,0.491657985108013,0.491897373950833
107,60.124764705882,2020-11-26 12:00:00,0.495082468507021,0.306232943582531,0.437687924477029,0.464485296164274,0.478012900839415,0.492583066447538,0.503187985068273,0.513620303743762,0.503521163866261,0.501907237070842,0.501124799753509,0.499704712792867,0.498888733404129,0.497897105264255,0.494923057675154,0.492589600176308,0.492709273024511
108,60.088529411765,2020-11-26 12:30:00,0.494248230459578,0.306233286929748,0.436836626310177,0.464267142038008,0.477906515596657,0.492570641804565,0.503213790061541,0.513688134490057,0.503892235192373,0.50235364507821,0.501588469621372,0.500184875904322,0.499409571361109,0.498508174048003,0.495696101085971,0.493401243433714,0.493455154037058
109,60.082666666667,2020-11-26 13:00:00,0.494492018115262,0.306226243057297,0.435989146563732,0.464043883373348,0.477785512603458,0.492532014688062,0.50320692117815,0.513714058914592,0.504156862719339,0.502626109323678,0.50182760160747,0.500402797439164,0.499614167298999,0.49869065039424,0.495796166310715,0.493291466400733,0.493081088906676
110,60.208866666667,2020-11-26 13:30:00,0.497983744994698,0.306224245358337,0.43515631187275,0.463835021111396,0.477677906522632,0.492505259951227,0.503211058767413,0.513750233575907,0.504417391133993,0.502891882149329,0.502065407244476,0.500624131393772,0.499827526934536,0.498892496303132,0.495959382295546,0.493383722188399,0.49314752303137
111,60.243638888889,2020-11-26 14:00:00,0.499012892099585,0.306263891470338,0.434370267740949,0.46369854539022,0.477666014417874,0.492600740228781,0.503352049227099,0.513945872767774,0.504952049343911,0.503581221949359,0.502853778987602,0.501486364287924,0.500801133550168,0.500075706632834,0.497534091069805,0.495404167098783,0.49567365606671
112,60.23159375,2020-11-26 14:30:00,0.498989327190597,0.306315963524506,0.433606005441869,0.463587591899447,0.477682896760054,0.492727945474616,0.503526311515895,0.514177623914696,0.50552347770148,0.50430739964813,0.503674881634093,0.502372641740047,0.50178200950747,0.501214307666741,0.498888657813316,0.496881991587416,0.497161324008316
113,60.214406249999996,2020-11-26 15:00:00,0.498730613090005,0.306368116114081,0.43285285046185,0.463482143671258,0.477700212024713,0.492848980931864,0.503690678575584,0.514394375339615,0.506037373710307,0.504924934027408,0.504342758799673,0.503069742706139,0.502522706346202,0.502006168477822,0.499667717245689,0.497522796446688,0.497586067763832
114,60.25284375,2020-11-26 15:30:00,0.498599508939596,0.306417675356253,0.43210844011613,0.463377728814903,0.477711893365064,0.492956101678491,0.503836521532572,0.514586164767678,0.506479175023669,0.505418411284058,0.504845190316576,0.503570765031012,0.503026168394144,0.502484716130208,0.500012577890981,0.497661515505933,0.497528405751496
115,60.223642857143005,2020-11-26 16:00:00,0.498632619489271,0.306466170617685,0.43137403273239,0.463276622783613,0.47772147743233,0.493054456138529,0.503969928316136,0.514760492652393,0.506867014648503,0.505822967511745,0.505234219218265,0.503942000243274,0.503379282713764,0.502782066435315,0.500159458121781,0.497651500312421,0.497420041236166
116,60.233833333333,2020-11-26 16:30:00,0.498873829774378,0.306515496779888,0.430651210948057,0.463181679561518,0.477733278050994,0.49315016253418,0.504098053412968,0.514926071074421,0.507220357322183,0.506173434578654,0.505558588933853,0.50424303958733,0.50365648791133,0.503001626886047,0.500260997249698,0.497669048223544,0.497414568624096
117,60.460588095238,2020-11-26 17:00:00,0.504953041218617,0.306567985427474,0.429941945201975,0.463096446590338,0.477752544788642,0.493250513648796,0.504229348260282,0.515093092226493,0.507560497606293,0.506505350052903,0.505865586749442,0.504529612687036,0.503924471806269,0.503228878761958,0.500424426863651,0.497816697303781,0.497588841567045
118,60.737843749999996,2020-11-26 17:30:00,0.510563350941178,0.306689970405894,0.42930338961054,0.463127493645837,0.477930521869991,0.493557520676651,0.504594046109145,0.515534175145602,0.508394617089432,0.507602560913203,0.507161255779564,0.505964543142551,0.505553286213228,0.505217162796734,0.503112337368752,0.501344342018531,0.502018302123573
119,60.622555555556,2020-11-27 09:30:00,0.507187185448659,0.306874205180546,0.428730714575903,0.463263676448299,0.478250564166961,0.49404680616385,0.50516349812419,0.516213917813486,0.509639962073414,0.50930020807035,0.509196329577652,0.508227507716669,0.508119569535014,0.508313833202164,0.507082861566979,0.506107837467915,0.507376375890275
120,59.982861111111,2020-11-27 10:00:00,0.488437191324832,0.307079237618082,0.428210254703724,0.463390595183222,0.478523698541063,0.494438336302169,0.505600941388551,0.516711303450479,0.510505728207517,0.510320188722854,0.510298952244104,0.509369942682028,0.509310026026741,0.509497608892103,0.50800211868961,0.506372334241243,0.506607924038383
121,59.764149122807005,2020-11-27 10:30:00,0.482768060142491,0.307068033936828,0.427518482629516,0.463175889443892,0.478308111823416,0.494172560513022,0.505288128033226,0.516317790322183,0.509690517272544,0.508727673878555,0.508039399023432,0.506617729449306,0.505900659088342,0.50478125093899,0.500650643736028,0.495925079433681,0.492972221253235
122,60.122723684211,2020-11-27 11:00:00,0.492099922285293,0.306995980659517,0.426785681474062,0.462871613521946,0.477964362665934,0.493735730264165,0.504782062701645,0.515697447560316,0.508491320208657,0.506648686916541,0.505266041928908,0.503367865889229,0.502038588898108,0.499834964011194,0.494017723070437,0.488131241813752,0.484883051694861
123,60.258073099415,2020-11-27 11:30:00,0.497405635239148,0.30703263430804,0.426151088401354,0.462743872110586,0.477867942167881,0.493631849712262,0.504657014304314,0.515532955837183,0.508184186020794,0.506066445239981,0.504528992497364,0.502567688725666,0.50119694711482,0.499062004788695,0.494010621841218,0.489881782978006,0.489113615245242
124,60.175707602339,2020-11-27 12:00:00,0.495025544358316,0.307129725806619,0.425576905934398,0.462717619641731,0.477911645299021,0.493714059755213,0.50474414799307,0.515621049106443,0.508356931037435,0.506262510361231,0.504816424596621,0.502964842746488,0.501774953776023,0.500087105054648,0.496243925865043,0.493661422605631,0.494180482003408
125,60.041826023392005,2020-11-27 12:30:00,0.49093231449045,0.307198793045564,0.424989993148406,0.462651267282415,0.47789476306085,0.493712788171744,0.504735685013467,0.515595572987026,0.50831224399031,0.506119305175336,0.504652109233768,0.502817009365106,0.501668672192312,0.500104445768861,0.496546803707028,0.493995400780423,0.493982744134704
126,60.228157894736995,2020-11-27 13:00:00,0.496410043194231,0.307221582342982,0.424374993896231,0.462516070766985,0.477777476117145,0.493575642250593,0.504572450243367,0.515386883272272,0.507929592944808,0.50546652323049,0.503835377177668,0.501910096181536,0.500654100053893,0.498914407478261,0.495009206528337,0.49184311961115,0.491001257407128
127,60.129120743033994,2020-11-27 13:30:00,0.493825972238434,0.307307169909795,0.423821346227893,0.462485418605812,0.477805063509991,0.493631505528029,0.504629442598053,0.515440540000456,0.508047216543869,0.505622326076463,0.504083389516656,0.502252596508029,0.501135993291213,0.499691946376488,0.496412821815949,0.493976803230946,0.494034647131025
128,60.077578947368,2020-11-27 14:00:00,0.491687454305851,0.307362814150957,0.42325327937553,0.462411279448433,0.477767822116035,0.493598660196259,0.50458503322756,0.515373819738503,0.507936324779963,0.505419079817621,0.503853800217948,0.502023259271894,0.500911304869272,0.499477016356961,0.496147610598433,0.493468388799693,0.493089036657397
129,60.049431286549996,2020-11-27 14:30:00,0.49075941795517,0.307394568036268,0.422675442525559,0.462303452109784,0.477680243500134,0.49349729513883,0.504462669834875,0.515215097032034,0.507658336279133,0.504968880353856,0.503309908819882,0.501429490105313,0.500253139141585,0.498698564497169,0.49509802202251,0.492042378931294,0.491281769328323
130,59.921710526316,2020-11-27 15:00:00,0.487066676862362,0.307416843972911,0.422099285610865,0.462184787108424,0.477575022847653,0.493371733769926,0.504313134394492,0.515025024904958,0.507331616378549,0.504464956253607,0.502710728101406,0.50078075904211,0.499541219179102,0.497879503662376,0.494097233427297,0.490889705223413,0.490082675989372
131,59.620897660819004,2020-11-27 15:30:00,0.478843631642359,0.307399043550446,0.421499935846072,0.462006987387012,0.477384451285068,0.493131633271832,0.504033719978284,0.514681807439084,0.506731784798893,0.503560473442566,0.501610029063946,0.499560080673266,0.498162997042155,0.496226245822243,0.491973315522053,0.488309780711731,0.487094760616794
132,59.6875,2020-11-27 16:00:00,0.480293628156668,0.307292393403162,0.420838378405014,0.461694551097119,0.477003417059419,0.492636876577237,0.503465574689537,0.513997270491046,0.505520222404393,0.501747192386254,0.499368764215975,0.497040040639952,0.495273573469742,0.492690649227348,0.487331302327319,0.482582128736194,0.48036590166549
133,59.601210526316,2020-11-27 16:30:00,0.478398297811195,0.307207523154173,0.420201393984881,0.46141993469448,0.476675488726083,0.492216065934244,0.502983706214186,0.513418557365529,0.504545349026834,0.500375317698216,0.497759945363583,0.495304237367893,0.49338226629019,0.490601918470328,0.485191740556512,0.480820455385776,0.479369824753957
134,59.777763157895,2020-11-27 17:00:00,0.480892567901441,0.30710662495621,0.41955945099641,0.461124260438358,0.476317675747433,0.491757056765463,0.502460045680686,0.512792685629651,0.503512874582052,0.498961556955891,0.496129986501568,0.493565859825296,0.491511799348039,0.48857805917409,0.483149735053555,0.478978603892524,0.477728352889881
135,59.885634674923,2020-11-27 17:30:00,0.48470485880611,0.307038809947088,0.418950958340108,0.460883825587075,0.476037207708671,0.491404047139986,0.502058696212085,0.51231476443178,0.502783673927052,0.498061977121176,0.495191416959367,0.492647017996198,0.490632148499128,0.48785810468183,0.482972775207913,0.479541055587634,0.479005017497788
136,60.529552631578994,2020-11-30 09:30:00,0.49879205799567,0.307017591071639,0.418387086518089,0.460719964203884,0.47586353268734,0.491195505262074,0.501822825009159,0.512035101929048,0.502438013857381,0.497773570212221,0.495041364938587,0.492636008224595,0.490813653873999,0.488451093950086,0.484450963432917,0.481925851526041,0.482102800168423
137,60.415339869281,2020-11-30 10:00:00,0.496055585186919,0.307399466904225,0.418242328057793,0.461026593600962,0.476261218958522,0.491649351026035,0.502277755568508,0.512490199444312,0.503470855148629,0.499462563224727,0.497363704927156,0.495461087717834,0.494316481750356,0.493152353309218,0.491450528945732,0.491278981879902,0.493422444862453
138,60.403444444444006,2020-11-30 10:30:00,0.496022463164428,0.307741080231331,0.418076719029474,0.461275437737718,0.476575650444224,0.491990772291583,0.50260557259949,0.512796048091508,0.504180237794665,0.500566861572133,0.498832592374591,0.497201662198503,0.496396168342488,0.495703900561216,0.494455554807558,0.493951412270707,0.494880908585621
139,60.396583333333,2020-11-30 11:00:00,0.496145628348916,0.308073004543764,0.41791504616372,0.461517061267474,0.476878230305633,0.492315779640021,0.502915819294259,0.513083210648572,0.504822152355435,0.501516128994534,0.500044033717621,0.498592373476003,0.497993560124357,0.497514550998733,0.496224562877638,0.495138863956099,0.49530025767785
140,60.276416666667,2020-11-30 11:30:00,0.4929612053149,0.308397155699753,0.417758669491516,0.461754525034986,0.477173367530588,0.492630396155857,0.503215347236658,0.513359786686461,0.505415789444546,0.502351510380526,0.501067754567079,0.499731816840812,0.49925378214278,0.498841616733,0.497325593845277,0.495745487836502,0.495517668648568
141,60.300861111111,2020-11-30 12:00:00,0.494030069411729,0.308677544703119,0.417577852825004,0.461929045409902,0.477379030073909,0.492825623369409,0.503380319513173,0.513478730074976,0.505691772461024,0.502664967136508,0.501391568350048,0.500039180008589,0.499508290078656,0.498861711577608,0.496653568527888,0.494236076631902,0.493311254588325
142,60.381249999999994,2020-11-30 12:30:00,0.495953857412562,0.308961977779997,0.417411041840621,0.462118447185049,0.477604621050909,0.493048040205743,0.503577756169934,0.513638992473423,0.50603159524877,0.503072721177241,0.501835859730042,0.500489817965681,0.499946197843493,0.499187760941851,0.496702082490281,0.49415794005859,0.493409589629246
143,60.506833333333006,2020-11-30 13:00:00,0.499806834299804,0.309259669173137,0.41726574419467,0.462337568879796,0.477870755110928,0.493324756560631,0.503838242034359,0.5138765048682,0.506500382224249,0.503671685435411,0.502521023250788,0.501218781872362,0.500718760293292,0.499981283870518,0.4975348061225,0.495205721965296,0.494817433143561
144,60.283777777778,2020-11-30 13:30:00,0.491362589510662,0.309591456455607,0.417159219614444,0.462620369882827,0.478224678614205,0.493717940178067,0.504232089230153,0.514274123335672,0.507248156960796,0.504685983642267,0.503727076695603,0.502543093948581,0.502189014663035,0.501675050129417,0.49964277209624,0.497850027628001,0.498005847763413
145,60.427222222222,2020-11-30 14:00:00,0.497092078577358,0.309820756714886,0.416980435755581,0.462744849489804,0.478355573668897,0.49381361753026,0.504288273190663,0.514271790307379,0.50722727625065,0.50447852553024,0.503334673219262,0.501994714123234,0.501418631004151,0.5004242076097,0.497373533733642,0.494304524949137,0.492936122845758
146,60.523333333333,2020-11-30 14:30:00,0.497871034433153,0.310106930525621,0.416857233105553,0.462968769481065,0.478625118315685,0.494095105240135,0.504557403672505,0.514525341364717,0.507682774830933,0.505032363380645,0.503951039457038,0.502645035701557,0.502114177252808,0.501197842412737,0.498414339211102,0.495921091013779,0.49549712770316
147,60.292419934639994,2020-11-30 15:00:00,0.490989243949977,0.310393557046834,0.416744730000154,0.463201010169229,0.47890509251217,0.494390229210007,0.504842833365337,0.514799696327519,0.508161734995919,0.505610698448051,0.50459016096839,0.50331585188892,0.502827201207289,0.501977098834267,0.499357990988277,0.497089820310732,0.496831050513012
148,59.984444444444,2020-11-30 15:30:00,0.483072665066311,0.310595934986712,0.416574392613232,0.463305030455899,0.479004825650738,0.494445565216875,0.504856456240093,0.514752465387425,0.508029181600516,0.505231739438884,0.503991406952362,0.502547839244082,0.50183250599234,0.500537460716804,0.497058065339184,0.493763619084777,0.492322949709621
149,60.013611111111,2020-11-30 16:00:00,0.484436907712187,0.310705995119314,0.416339295743018,0.463269467111581,0.47891031401754,0.494244087412721,0.504580154340672,0.514363288773154,0.507270666804193,0.503916614520506,0.50222523336188,0.500459916999035,0.499321380060105,0.497254560213839,0.492444209141985,0.487866219786373,0.485335118619524
150,60.235722222222,2020-11-30 16:30:00,0.490612744610237,0.310828813740997,0.416121259771534,0.463260232197177,0.478853942803408,0.494097393450854,0.504369099410723,0.514056373014461,0.506693906293301,0.502953078447443,0.500981717023618,0.499038208402625,0.497683489202748,0.495298778411933,0.490257786733093,0.485950264659653,0.484174750746701
151,60.274911764706,2020-11-30 17:00:00,0.492177217452109,0.311016871833246,0.415962120593016,0.463360625421871,0.47895143006025,0.494158928033257,0.5043972174051,0.514037871531373,0.506672628901319,0.502897319648265,0.500948564114366,0.499052258971871,0.497787854757502,0.495672165825459,0.491504646303758,0.488527624255098,0.488221006882162
152,60.506354575163,2020-11-30 17:30:00,0.498874756445287,0.311217216374997,0.41582096391355,0.463486994786266,0.479085164893124,0.49427007655236,0.504483128657847,0.514090226688621,0.506782889624546,0.503048605095447,0.50117710707293,0.499360161019748,0.498219746329983,0.496392517145106,0.49289782461362,0.490573218695787,0.490569565737491
153,58.711694444444,2020-12-01 09:30:00,0.442619285097445,0.311486429716327,0.41574340604784,0.463730274796984,0.479381881244398,0.494598633644992,0.504817256525965,0.51443911712708,0.507438689422951,0.504038003411538,0.502470037877403,0.500885763461798,0.50006593854183,0.498860378187208,0.49652505446639,0.495266725796272,0.496078228546701
154,58.548735294117996,2020-12-01 10:00:00,0.438479594947782,0.311199757988565,0.415265436791866,0.463081017616594,0.478425517784081,0.493228072432545,0.50320831031927,0.512447240173016,0.503749402397149,0.498222013307966,0.494945280450161,0.492139567048144,0.489636361816473,0.485215412594015,0.47630152037717,0.466888957845941,0.4584478294669
155,58.443882352940996,2020-12-01 10:30:00,0.434170331124008,0.310883458201668,0.414764964947496,0.462389401827124,0.477419509939803,0.491802974622155,0.501546646749275,0.510405439096116,0.500099398936452,0.492719292754758,0.488070097878754,0.484362930153617,0.480663275090223,0.474251758840027,0.462439230138438,0.451505498757876,0.443798537852668
156,58.494441176471,2020-12-01 11:00:00,0.436180358834173,0.310537267649897,0.414241574345228,0.461654752497388,0.476363033792221,0.490321639052193,0.499829952844386,0.508310028503309,0.496470841103332,0.487460503996878,0.481697269590832,0.477322671345969,0.472767763182605,0.465142779487851,0.452312097663401,0.442015365961049,0.436206358276689
157,58.4834375,2020-12-01 11:30:00,0.436263439172603,0.310227226824112,0.41374327118094,0.460974512276656,0.475388956723304,0.488963754655728,0.498261387619566,0.506404364523168,0.493300980996129,0.483092900969334,0.476622589833554,0.471901763447907,0.46694487012503,0.458987496975173,0.44685622469523,0.438614149178825,0.435185950242778
158,58.556823529412,2020-12-01 12:00:00,0.438667057541583,0.30993202284071,0.413255232833188,0.460317864389511,0.474454375552724,0.487669823043843,0.496772378845951,0.5046041100162,0.490411419756842,0.479285585231537,0.472358638034825,0.467477140703615,0.462364897703095,0.454486725883434,0.44352691342066,0.437056368142523,0.434920853651256
159,58.536794117647,2020-12-01 12:30:00,0.436453049332537,0.309674703798553,0.412794763933864,0.45971970486424,0.473606392071936,0.486502922530133,0.495433599103234,0.502992804799733,0.487939950001782,0.476219167106672,0.469104367491726,0.464249126703061,0.459225983763921,0.451802682615454,0.442402357435771,0.437604640464148,0.436498210459068
160,58.575058823529,2020-12-01 13:00:00,0.439108064948766,0.309406511136242,0.412326790288689,0.459107566588397,0.472745185754443,0.485326177366455,0.494088947917787,0.501381420797442,0.485521347812684,0.473287546166618,0.466036757584388,0.461228270318348,0.456297279824171,0.449244791478942,0.440852639507697,0.43668437204179,0.435469896381059
161,58.592352941175996,2020-12-01 13:30:00,0.439236996502158,0.30917747465869,0.411887964631475,0.45855663115051,0.47197331840933,0.484278758605182,0.492895790471667,0.49995832549347,0.483495526340696,0.471010526121044,0.463823859139263,0.459189716961535,0.454512294277757,0.448055046889702,0.440923992121306,0.437667972570982,0.436979171950491
162,58.507264705882,2020-12-01 14:00:00,0.437245430767505,0.308960257866778,0.411458918649947,0.458026303673283,0.471234521956452,0.483282925765272,0.491765148825771,0.498615340757199,0.481648677823009,0.469026097250141,0.461969245968635,0.457534508875315,0.45312420898332,0.447211406101919,0.441018999273168,0.438202285337428,0.43754738046201
163,58.533411764706,2020-12-01 14:30:00,0.438484735060532,0.308732811730107,0.411023688592265,0.457483318535217,0.470482890186572,0.482275476175902,0.490624892134848,0.49726514022016,0.479813292929407,0.467061004309501,0.460110204569053,0.455836871299361,0.451621371896396,0.446064864480209,0.440306947711398,0.437393490094409,0.436352653960372
164,58.464147058824004,2020-12-01 15:00:00,0.435150029506479,0.308528296454726,0.41060652452022,0.456977852047581,0.46978692283824,0.481349595962627,0.489580418402889,0.496033895330074,0.478218197720243,0.465471285545811,0.458713234250166,0.454646867589363,0.450679853706535,0.445544117843985,0.440347647206222,0.437674412565096,0.436831090830552
165,58.530794117647,2020-12-01 15:30:00,0.438386149087017,0.308299513163164,0.410173206263242,0.456438422263465,0.469048352908856,0.480370334016318,0.488478228138707,0.494736551139699,0.476516452429219,0.463702093415928,0.457046966812536,0.453106039117029,0.449260086611083,0.444284269532623,0.439084497517293,0.436032593894833,0.434682542271458
166,58.418852941176,2020-12-01 16:00:00,0.433047744804864,0.308113729789766,0.409772719749479,0.455967159058865,0.468406910852148,0.479528705806597,0.487534791232405,0.493632909011007,0.475184742716114,0.462504520461121,0.456099863588177,0.452379010246358,0.44878617541953,0.44420263568547,0.439555269237997,0.436982759358577,0.436235707155024
167,58.222382352941,2020-12-01 16:30:00,0.428162655069485,0.30788288847717,0.409341264040068,0.455430200914867,0.467678826470953,0.478572264918796,0.486463306717871,0.492377717936136,0.473581107436221,0.460857173300187,0.454526207706877,0.450884067695655,0.447334577901634,0.442743879067025,0.437786775815965,0.434593013101847,0.433048054634642
168,58.210029411765,2020-12-01 17:00:00,0.427944162784327,0.307613635378025,0.408883305810952,0.454837424883964,0.466878135219428,0.477520398383323,0.48528603124994,0.49099790814547,0.47176312331321,0.458869437350352,0.452493025784002,0.448840006135941,0.445207011540785,0.440397142523925,0.43482112421115,0.430879190301663,0.4286789442326
169,57.172068627451,2020-12-01 17:30:00,0.395939597517154,0.30735399562818,0.408433243083671,0.454261410780418,0.466104109466737,0.476509604845311,0.48415773094027,0.489679604137825,0.470075139105209,0.457091509705663,0.45073170134701,0.447113445126429,0.443469542524053,0.438600176844765,0.432897303005646,0.42900344222619,0.427136774774012
170,58.110676470588,2020-12-02 09:30:00,0.421494466148929,0.306795093431394,0.407771891901009,0.453239834491698,0.464730261809527,0.474673549336083,0.482097990601488,0.487240977385434,0.466373640591226,0.452175653607128,0.444881235798441,0.440617984197169,0.435964189954513,0.429279902660072,0.419792047852856,0.411520594373733,0.404954589447708
171,58.135176470588,2020-12-02 10:00:00,0.423895261260802,0.30656540265474,0.407357860155866,0.452663300707182,0.463951331711075,0.473646377143773,0.480945923419948,0.485882971734811,0.464697628083914,0.450493476669941,0.443346414442792,0.439256593755994,0.434839934736175,0.428681288401419,0.421086822167266,0.416405027983475,0.415123536622085
172,57.819555555556,2020-12-02 10:30:00,0.413929869506343,0.306369081726749,0.4069694868864,0.452141855835828,0.463250743963991,0.472731334450082,0.479923011661117,0.484682886206211,0.463316085415442,0.449260205609537,0.442368840340201,0.438514812676751,0.434410877594661,0.428848067439362,0.422810461835013,0.420012114424154,0.420044437676022
173,57.721472222222,2020-12-02 11:00:00,0.411432685029772,0.306085513384863,0.406519843990423,0.451490237350396,0.462376601083652,0.471579681265188,0.478634216733485,0.483164640756352,0.461359496181056,0.447105737798827,0.440152433449012,0.436290889282809,0.432127713872557,0.426445184711429,0.420131400908142,0.416520238475808,0.414826243006742
174,57.466444444444,2020-12-02 11:30:00,0.40282270639881,0.305790144496037,0.406062515443792,0.450823593458011,0.46148589085563,0.470409227925105,0.477326476853665,0.4816261062581,0.459382769188707,0.444930843832052,0.437912051681002,0.43404041993421,0.429815306522605,0.424019923958902,0.417516696769978,0.413544587026278,0.411444629084692
175,57.516583333333,2020-12-02 12:00:00,0.405010934294816,0.305425822641447,0.405556659011295,0.450054496944896,0.460460596531108,0.469055649564362,0.475813955506545,0.479842947650064,0.456982508327722,0.442107479718553,0.434830708005161,0.430812134981214,0.42632205123422,0.420067554747295,0.41268143588035,0.407658035528576,0.404520769036887
176,57.469111111111,2020-12-02 12:30:00,0.402799968445373,0.305096989493618,0.405076042065236,0.449341872082684,0.459515589072286,0.467818329416225,0.474435229957539,0.478223804435707,0.454904029161807,0.439819434329434,0.432475292214186,0.428454359841254,0.423922382304805,0.417635613343168,0.410440289699809,0.405945114840315,0.403750980850277
177,57.369666666667,2020-12-02 13:00:00,0.400413969736533,0.304760973079916,0.404590834651466,0.448620864586191,0.458562827768033,0.466573791783756,0.473050251733142,0.476598983822711,0.452832420881357,0.437554520439377,0.430153721463287,0.426137021842449,0.421570971813357,0.415260265487267,0.408208522346471,0.403975492613772,0.402005356109702
178,58.154411764706005,2020-12-02 13:30:00,0.423823033981759,0.304416447973772,0.404100123186754,0.447889379779683,0.457599351445737,0.465317615835454,0.471653848080678,0.474961973731006,0.450755094850448,0.435291712368366,0.427837452406701,0.423825963777401,0.419225262917174,0.412884483795235,0.405918731761827,0.401792675811751,0.399825920393496
179,58.313972222222006,2020-12-02 14:00:00,0.424967821998334,0.304306330905557,0.403778889928712,0.447526584292589,0.457138249181676,0.464764780991861,0.471054262527174,0.474285755683392,0.450414039694501,0.43574177157929,0.429057239682433,0.425633258465337,0.421861760384632,0.416989795198067,0.413260208987332,0.412967893552278,0.415069437802504
180,58.761388888889,2020-12-02 14:30:00,0.441122906885495,0.304212652553913,0.403472988684197,0.447194021659438,0.456718926594653,0.464269493614223,0.470519548934903,0.473686523660088,0.450178701730724,0.436267148992343,0.430267214481906,0.427331878281819,0.424209002010611,0.42036720264543,0.418312339717649,0.418938752522283,0.420766495280614
181,58.731194444444,2020-12-02 15:00:00,0.440761488092941,0.304279901576426,0.403289492030322,0.447123735214283,0.456658366433578,0.464270367788592,0.470546433435054,0.473759901696063,0.451118555255765,0.438534178897198,0.433644792043432,0.431469275655785,0.429364986332042,0.42714077976175,0.427728109378073,0.430405127435922,0.433747284487094
182,58.907492260062,2020-12-02 15:30:00,0.445596126467968,0.304343233078269,0.403108259374353,0.447051241393776,0.456593395241045,0.464261252442902,0.470560438023687,0.473815272987714,0.451962989804253,0.440508207936291,0.436485124291105,0.434852308578247,0.433418879900005,0.432101535397676,0.433458013066116,0.435660362599428,0.437634135047248
183,58.875421568627,2020-12-02 16:00:00,0.444117699120444,0.30445357575215,0.402967248341999,0.447059111589068,0.456637367662482,0.464398821389563,0.470739244215681,0.474065574319916,0.453100591191821,0.442813510427485,0.439632051840672,0.438497227310612,0.437657244570088,0.437088238237875,0.438911848638783,0.440745692167855,0.442223942265269
184,58.70241374269,2020-12-02 16:30:00,0.439162395293167,0.304547648293842,0.402819548708627,0.447044336883781,0.456648452285225,0.464486481901341,0.470859736307857,0.474243310253539,0.454044936083107,0.444690803312588,0.442103756355654,0.441270424725425,0.440737452417338,0.440401871713298,0.44171838820578,0.442358489558599,0.44265635387076
185,58.739388888889,2020-12-02 17:00:00,0.442559795149781,0.304592045934101,0.402640067929219,0.446952828829112,0.45655277042998,0.464422760217633,0.470807145979184,0.474211290447131,0.45455754408456,0.445795569008372,0.443489330076982,0.442728751003861,0.442185273050518,0.44155320651755,0.441536057696374,0.44047723936783,0.439367722346983
186,58.542833333333,2020-12-02 17:30:00,0.435588821432417,0.30466992596767,0.402490088229182,0.446919163943734,0.456535337454068,0.464464217116641,0.470872615575511,0.474318817367265,0.455280038247687,0.4471596344544,0.445170567239052,0.444516435815213,0.444032861332379,0.443305508893746,0.442740556092768,0.441401077152333,0.4406719978979
187,58.354620915032996,2020-12-03 09:30:00,0.42695278827862,0.304679150298956,0.402294091819792,0.446778150915439,0.456369582900786,0.464297405587651,0.470700854122011,0.474140032552531,0.455444276114537,0.447587122773267,0.445593445448377,0.444823285717933,0.44409721155545,0.442776711298117,0.440796186306117,0.438129092654085,0.436274604152337
188,58.516630718954,2020-12-03 10:00:00,0.433230761276297,0.304663336137897,0.402097652621922,0.446546282931791,0.456065491629299,0.463915887494419,0.470274923427999,0.473638880204639,0.455010456769961,0.447028673667028,0.444738216968181,0.443669667485291,0.442465233199484,0.440185214142508,0.43633786307293,0.432081920301864,0.428982380942768
189,58.571027777778,2020-12-03 10:30:00,0.433251900290001,0.304709665234749,0.401950566249455,0.446419445509309,0.455904862907769,0.463733177096446,0.470074166247017,0.47340823222641,0.455050657053284,0.447216618483695,0.444892072683485,0.443739561466931,0.442396373197908,0.439863662775564,0.435941860669763,0.432504556518531,0.430949833331285
190,57.986444444444004,2020-12-03 11:00:00,0.416322516044043,0.304756419034379,0.401807849496744,0.446298111366177,0.455751614421062,0.463559745173169,0.469883727778016,0.473189565175908,0.455090130308748,0.447386174035948,0.445027024242853,0.443801547078051,0.442346047158873,0.439629746351894,0.435703496075017,0.432719062348258,0.431596932461851
191,57.699944444444,2020-12-03 11:30:00,0.408928323116223,0.304643046147884,0.401551534596824,0.445924511198367,0.455255801670031,0.462910516298685,0.469155192171956,0.472324176327809,0.453953813690569,0.445718763610742,0.44278614521952,0.441114042317819,0.43900825815372,0.435156805874166,0.429166520517583,0.423948249521232,0.420231146323916
192,57.773277777778,2020-12-03 12:00:00,0.411107814789042,0.304466423564574,0.40125149724643,0.445454458090782,0.454631196717728,0.462083748879642,0.468227069363514,0.471219657425698,0.452403801570873,0.443465264957856,0.439864288440248,0.4377101838688,0.434923427911984,0.42997372866234,0.422318814442192,0.415898882624616,0.411533697431785
193,57.714638888889006,2020-12-03 12:30:00,0.40917193383743,0.30431781445227,0.400973028741423,0.44503220758025,0.454072979642939,0.461352103899218,0.467407562781741,0.470247407463702,0.45111098267327,0.441682734864653,0.437645021102505,0.435205409391058,0.43204628958955,0.426618797842876,0.41880912771612,0.413138729255009,0.410183020401683
194,57.7175625,2020-12-03 13:00:00,0.407687353229303,0.30415809357985,0.40068819381485,0.444595776791476,0.453497180596042,0.460597867221015,0.466563468291804,0.469246624917299,0.449781748511448,0.439893107434416,0.435475508662467,0.432806929432103,0.42936149762807,0.423616777318768,0.415876223020238,0.410801137334611,0.408429973284987
195,57.916611111111,2020-12-03 13:30:00,0.414890601890438,0.303991859255542,0.400400194091998,0.444152314093352,0.452913451170293,0.459834481359765,0.465709935765567,0.468235491875657,0.448448684419584,0.4381433820166,0.433408567124399,0.430566750974596,0.426915637618908,0.420989593109138,0.413472904957266,0.40890126938066,0.4068526182744
196,57.941194444443994,2020-12-03 14:00:00,0.415745249686265,0.303899615558483,0.400167249735119,0.443830389101678,0.45249527455557,0.459304148107805,0.465120413122032,0.467543048634971,0.447694385891925,0.437331824241451,0.43260282563878,0.429824560593765,0.426314982291866,0.420802106917701,0.414635520385726,0.411726152358119,0.411235397705919
197,57.937555555555996,2020-12-03 14:30:00,0.415452811126922,0.303820134700118,0.39994587863753,0.443532505150285,0.452110338161399,0.458820775811678,0.464584243829439,0.466914990924495,0.447052207350526,0.436697591745863,0.432025832841315,0.429339041614909,0.425995326166168,0.420875529476707,0.415690641125031,0.413539140199852,0.413242633977212
198,57.95225,2020-12-03 15:00:00,0.415329448469228,0.303742327158893,0.399728124374534,0.443240773352487,0.451734274054714,0.458350075791225,0.464062570653424,0.466304421644479,0.446436172310086,0.436100672206773,0.431488739480927,0.428885710990287,0.425681424465819,0.420857429015235,0.416247721151645,0.414263603668213,0.413695748722017
199,57.826527777778,2020-12-03 15:30:00,0.4116356638737,0.303667702143381,0.399515072255427,0.442957531816404,0.451370178618341,0.45789627850456,0.46356012752896,0.465716976329664,0.445855825627985,0.435554761025966,0.431009068045182,0.428486218992078,0.42540469926855,0.42081288055325,0.416553645286017,0.414550323800125,0.413759350871218
200,57.509055555556,2020-12-03 16:00:00,0.399272409207013,0.303563153595713,0.399282668477446,0.442629297531735,0.450945688148085,0.457358158862037,0.462962523133228,0.465014986379487,0.445066946990993,0.434679887314011,0.430092260028644,0.427565564573728,0.42447343359369,0.419855927488528,0.415368499222969,0.412768318588614,0.411268654817303
201,57.284055555555994,2020-12-03 16:30:00,0.393465561140208,0.303350883690043,0.398974670827085,0.442131447100643,0.45029344977959,0.456501327441879,0.46200542972284,0.463880114331319,0.443514382676911,0.432628507122087,0.427650993202295,0.424871695265036,0.421393890928265,0.416095676695789,0.410063295079403,0.405532269236278,0.402100570143073
202,57.093111111111,2020-12-03 17:00:00,0.38819125192396,0.303095217833766,0.398636517729588,0.441566839583479,0.449553235267294,0.455522681323563,0.460911739856089,0.462581279824268,0.441693506293158,0.430210479701703,0.42478394295557,0.421724433855153,0.417828497027161,0.411850172159918,0.404583052784663,0.399043071289557,0.395193672439239
203,56.787305555556,2020-12-03 17:30:00,0.377916467345735,0.302802897922843,0.398272696858253,0.440945974577338,0.448739586372055,0.45444276742475,0.459704810239136,0.461146672467451,0.439660630973301,0.427522651596878,0.421624037097864,0.418282858377653,0.413973488139103,0.407371880554685,0.399188406284446,0.393189877930117,0.389387293449867
204,56.950982026144004,2020-12-04 09:30:00,0.382345836206007,0.302431742969971,0.397853177488394,0.440201769687825,0.44776359429744,0.453135609068266,0.458242939301634,0.45940489864011,0.43712157085379,0.424114720004717,0.417586626413127,0.41386526333244,0.408993591073071,0.401550291372561,0.392070516993834,0.385130018121338,0.380618169485259
205,56.94618627451,2020-12-04 10:00:00,0.381737313892791,0.302171675333512,0.397522183326655,0.439574391548881,0.44693582552009,0.452022688241367,0.456993313879093,0.457906845517089,0.435055219268639,0.421491913462896,0.414648823684703,0.410793546294979,0.405749574314562,0.398159377773144,0.389089929340001,0.383410540378783,0.380651753133787
206,56.796166666667,2020-12-04 10:30:00,0.376759617138932,0.301916720048228,0.39719504299157,0.438958607065637,0.446125632258328,0.450937606842461,0.455776206030771,0.456449568387559,0.433087242185525,0.419074263277329,0.412017904900884,0.408103143737308,0.402993492156494,0.395425943671712,0.38695640056999,0.382254147742336,0.380256177759087
207,55.652472222222,2020-12-04 11:00:00,0.339002377981015,0.301629027785026,0.396844760493002,0.438293264630647,0.445251664425538,0.449764641376543,0.454461263466626,0.454875143526817,0.430939197842716,0.416419808387805,0.409104432209762,0.40509493480416,0.399853167061781,0.392170491054675,0.383810133598428,0.379172846491994,0.37680828805253
208,55.315833333333,2020-12-04 11:30:00,0.330705546058182,0.301037667358612,0.396280207394113,0.437145525152356,0.443746749983255,0.447691895777548,0.452137855150512,0.452077894063886,0.426710318253122,0.410593146146278,0.402081014752074,0.397305713637041,0.390848487368411,0.381224098141509,0.368769819359798,0.359052218835614,0.350904006941209
209,54.897527777778,2020-12-04 12:00:00,0.318827508131637,0.300401974940134,0.395681490810885,0.435926432920661,0.442153671210186,0.445496034957769,0.449678738662838,0.449117381770781,0.4222837501534,0.404614107106422,0.395003360025137,0.389572281975713,0.382089400471256,0.371005280815098,0.356210388339434,0.344951462431563,0.336762392911996
210,55.108916666667,2020-12-04 12:30:00,0.325130016370746,0.299696507658451,0.395030745340538,0.434594761648401,0.440419887314202,0.443099599783972,0.446997358188034,0.445887253754886,0.417482697343907,0.39820423583222,0.387492439511575,0.381433568646086,0.372965989977421,0.36059703962969,0.344078285412511,0.332145758576808,0.324297616835891
211,55.050861111111004,2020-12-04 13:00:00,0.323143560422979,0.299066329507632,0.394428438399994,0.433381274058015,0.438842623587605,0.440934428805272,0.444575724912369,0.442975218780039,0.413307958388027,0.392914457797712,0.381579320194757,0.375261231819005,0.366422172625883,0.353835179496596,0.338187911899548,0.328663365737258,0.324083741565266
212,55.002250000000004,2020-12-04 13:30:00,0.321829164408264,0.298443604201861,0.393828516347173,0.43217914525307,0.437283622934658,0.438798581429935,0.442187768215861,0.440104559754327,0.409271700348459,0.387944203101681,0.376158394144432,0.369707534807038,0.360686376408477,0.348156587451085,0.333655983143678,0.325939470846424,0.322727067689865
213,54.864972222222,2020-12-04 14:00:00,0.318174225001764,0.297833089084949,0.39323468805565,0.430996671901295,0.43575323472276,0.436706808451488,0.439849603334804,0.437294411717299,0.405399661609965,0.38331649414814,0.371239883497562,0.364766177456191,0.355722906817916,0.343456496825878,0.330236119735791,0.323922664730573,0.321413313329143
214,55.006416666667,2020-12-04 14:30:00,0.321520456406825,0.297216195191267,0.392634277744341,0.429803899473336,0.43421254076376,0.434601688964524,0.437496751201596,0.434465629279445,0.401552539025248,0.378800323197943,0.366502326571101,0.360045398530884,0.351019963663213,0.339021231165992,0.32677328390198,0.321144348785819,0.318609789623062
215,54.985666666667,2020-12-04 15:00:00,0.321138887010462,0.296646504992188,0.392065293546007,0.428689813939981,0.432775887616201,0.432650949388205,0.435316290063476,0.431846060728744,0.398108438307348,0.374971162990521,0.362693606897494,0.356414280094131,0.347657212565067,0.336266091409029,0.325594360251224,0.321331698238186,0.319798400006237
216,55.129361111110995,2020-12-04 15:30:00,0.325325532866573,0.296093621289517,0.391507014896455,0.427605155749544,0.431379386713725,0.430760305041313,0.433202629778031,0.429306501394069,0.394839487038976,0.371451812353153,0.359290606184175,0.353237695453439,0.34480464495106,0.334033286312589,0.324688148358706,0.321242162874967,0.319957817340824
217,54.892305555556,2020-12-04 16:00:00,0.316634718858133,0.295591536678614,0.390984057395744,0.426607999545923,0.430097789582205,0.429039686373037,0.431278509343641,0.426996307581574,0.391988384556444,0.368603700868944,0.356756829322874,0.351049980152839,0.343120541275704,0.333181601695356,0.325481907757932,0.323209510331979,0.3227105525754
218,54.961088235294,2020-12-04 16:30:00,0.320006112694288,0.295040722429788,0.390426086690924,0.425530391158849,0.42871384329935,0.427168044054386,0.429184779499692,0.424477339928988,0.388816347055434,0.365267712957792,0.353548118266859,0.348029743275792,0.340308183049177,0.330668944480616,0.323121402902485,0.320039534323258,0.318057698330648
219,54.959888888889004,2020-12-04 17:00:00,0.318915125620697,0.294533651964688,0.389898897432893,0.424529663088309,0.427430507534482,0.425445587245264,0.427256855644437,0.422158433372129,0.386007293930041,0.362511178049406,0.351087754149974,0.3458623943147,0.338517034043792,0.32941568244429,0.322674193348808,0.320035422187019,0.318624039115141
220,54.768638888889,2020-12-04 17:30:00,0.311077234618433,0.294035214384394,0.38937793025285,0.423546401107743,0.426170860163125,0.423758028728755,0.425366888979017,0.4198835104023,0.38329380403112,0.359903724568578,0.348791265049734,0.343849958340499,0.336850842431042,0.328202842313449,0.322015547857499,0.319508764639776,0.318114189776964
221,56.7325,2020-12-07 09:30:00,0.364963430666439,0.293495061459006,0.388827195132443,0.422493480830986,0.424822545176587,0.421938082615076,0.423327761159845,0.417424064318367,0.380298174090783,0.35686273047618,0.345893287489325,0.341100498214981,0.334202549401572,0.325606205329063,0.319001997020553,0.315501233638979,0.312911560297556
222,57.275305555556,2020-12-07 10:00:00,0.382076854569584,0.29359780191333,0.38876978141533,0.422265297216018,0.424521878056811,0.421602593875973,0.422941962020639,0.416949313637845,0.3805966992647,0.358728479270351,0.349408324096044,0.345823368938571,0.340856375123493,0.335077991106228,0.334987534384767,0.339544426150572,0.345985948499556
223,57.270833333333,2020-12-07 10:30:00,0.381755071598605,0.293831463074774,0.388817833749745,0.422291378343263,0.424556103374869,0.421751721636714,0.423101111722384,0.417135802073524,0.381957086062085,0.362084121815543,0.35467532707028,0.352414852926336,0.349469341624604,0.346499126281352,0.35164814414084,0.360408433041792,0.368700960695318
224,57.0275,2020-12-07 11:00:00,0.374754269926927,0.294058505867366,0.388864380951092,0.422312321722144,0.424583261558769,0.42188604503468,0.423243867334171,0.417302472112318,0.38321930738947,0.365110134847544,0.359280402893248,0.358042931602095,0.356545003406746,0.355333517983923,0.362476990423998,0.370760475323968,0.376173749861788
225,57.096388888889,2020-12-07 11:30:00,0.377388806297033,0.294227110553534,0.388868848250102,0.422231136015701,0.424475394154589,0.421820292752987,0.423161839611325,0.417196671443384,0.383964484634207,0.367185932483804,0.362454422017611,0.361855368722454,0.361142808960316,0.360578364698596,0.367086413976121,0.372443613423165,0.374039870143224
226,57.276694444444,2020-12-07 12:00:00,0.383027906056151,0.294413515521025,0.388890516516424,0.422191071300195,0.424421660047583,0.421830024837201,0.423164915433281,0.417194185944319,0.384833899543371,0.369332121187032,0.365586192017554,0.365522995731604,0.365423408498592,0.365275619194003,0.371037052782702,0.374610669625308,0.375067211353813
227,57.747805555556006,2020-12-07 12:30:00,0.397273520262093,0.294640876955793,0.388947550979072,0.422235055522658,0.424478805940263,0.421996998457819,0.423345119573035,0.417406483671073,0.386013567789891,0.371836991166036,0.369062959455669,0.369509429406559,0.369981877292181,0.37024815384511,0.375624077753537,0.37853731780237,0.379172477292109
228,57.771972222222004,2020-12-07 13:00:00,0.397617243970114,0.294977084754316,0.389093627183032,0.422490252466667,0.424816096881221,0.42256415522459,0.423976345312229,0.418164788047956,0.388056405106995,0.375539996416492,0.373974663643798,0.375082129388397,0.376363735028129,0.377503327215058,0.383749560320481,0.387748053509067,0.390117288788759
229,58.143156250000004,2020-12-07 13:30:00,0.407333374337202,0.295309410466716,0.389240617269546,0.422742814032853,0.425149223704369,0.423118718254096,0.424593563047815,0.418905956564245,0.390003451860921,0.378942890163011,0.378340616460981,0.379914510705307,0.381692574689515,0.383204164025347,0.389158213204735,0.392516280661486,0.394019419979108
230,58.275333333333,2020-12-07 14:00:00,0.414176990262828,0.295713719837519,0.389448440370495,0.423135732327269,0.425669180727825,0.423935167397479,0.425506350929448,0.420004112203198,0.392489229511478,0.38303303010392,0.383471233950191,0.385555523898539,0.387902876455954,0.389972849261437,0.396219465779274,0.399878080368145,0.401889770535518
231,58.18409375,2020-12-07 14:30:00,0.410911553781863,0.296165817296378,0.389698481352126,0.423622216485126,0.426313703868037,0.424921785616333,0.426611327466967,0.421333811782814,0.395296355312795,0.387462845693883,0.388901629079493,0.39145570824061,0.394311005254134,0.396879229329683,0.403314623918241,0.407066110268709,0.409159684168553
232,58.440583333332995,2020-12-07 15:00:00,0.420373975009715,0.296581510912908,0.389924185439351,0.424042571828042,0.426868444845841,0.425771151207114,0.42756131030592,0.422475798600385,0.397713020980055,0.391141501795605,0.393221106621573,0.395982798301158,0.398955203420251,0.401387534872268,0.406685379503949,0.408928442642908,0.409358783562438
233,58.446138888888996,2020-12-07 15:30:00,0.420058705689025,0.297066851424436,0.390209581423107,0.424597267537037,0.427602708623397,0.426868602077149,0.428791392907803,0.423955050654659,0.400637389212213,0.395473996326064,0.398294478602551,0.401340304542212,0.404569983466413,0.407194900846295,0.412363891495895,0.414754649481401,0.415862694580089
234,58.700861111111,2020-12-07 16:00:00,0.428284435342301,0.29753904133142,0.390489336494613,0.42512933215262,0.428305322835017,0.42791162068883,0.429959779038084,0.425358989910991,0.40336400621489,0.399367206707375,0.402691504566994,0.405855618607245,0.409110661969618,0.41156857989987,0.415895397372257,0.417457691306717,0.417801378733591
235,58.690861111111,2020-12-07 16:30:00,0.42808981262804,0.298070205068577,0.390820864497258,0.425774680987717,0.429159475181722,0.42916074268322,0.43136078473331,0.427042203218488,0.406501449567513,0.403772832729787,0.407672883884711,0.411016556956204,0.414413997569469,0.416979840879465,0.421239879538239,0.423082019636854,0.424066987057729
236,58.695305555556,2020-12-07 17:00:00,0.426351058824729,0.29858783916959,0.391146840295157,0.426396317043478,0.42998022284817,0.430352431663161,0.432696432989484,0.428645396409895,0.409433804551169,0.407738411634862,0.411996000128556,0.415371280147659,0.418710424260644,0.421063937629715,0.424586954678063,0.425735588936444,0.425999424844654
237,58.601097953216,2020-12-07 17:30:00,0.422196319362062,0.299078886306889,0.391456943795848,0.42697067309446,0.430735868282731,0.431442709493583,0.433917019205846,0.430108705962126,0.41206501543877,0.411138765229057,0.415528459070604,0.418790510674326,0.421884209072736,0.423743412834939,0.42607571271599,0.426126848112616,0.425447316031977
238,58.794444444444,2020-12-08 09:30:00,0.428858164478271,0.299523218765339,0.391735276216911,0.427461638505505,0.431378032387044,0.432364351114452,0.434946701399845,0.431340809320704,0.41424715297632,0.413772816338874,0.41804172237416,0.421033610209938,0.423682323386522,0.424752013931629,0.425480272922958,0.424156774726761,0.422430052837611
239,57.963361111111,2020-12-08 10:00:00,0.401946228793007,0.300058108705231,0.392097030235338,0.42805635625535,0.432149644233881,0.433447525765114,0.436153958928997,0.432778844704288,0.416749648641075,0.416833943004295,0.421122769412632,0.423980317479283,0.426424164099862,0.427187167942987,0.427606147626225,0.42670754765133,0.426011459712129
240,57.725305555556,2020-12-08 10:30:00,0.39432295813021,0.300355146244833,0.392276467756818,0.428219304643839,0.432343421725256,0.433707654989322,0.436433251645282,0.433096009961023,0.417296585347484,0.416846214756059,0.420253111707763,0.422351709386792,0.423676505573734,0.42251249563577,0.419120477810641,0.414116432153298,0.408962794828277
241,57.991694444444,2020-12-08 11:00:00,0.402748909718815,0.300582808494767,0.392405682925289,0.428264826993687,0.432381822440905,0.43374593683203,0.436463285651645,0.433111836617152,0.417323441750866,0.416111686210731,0.418528335126897,0.419844392628738,0.420062529655083,0.417140251871664,0.410924564637592,0.404013506803296,0.398142261332615
242,58.070294117646995,2020-12-08 11:30:00,0.405457944027071,0.300874434505596,0.392587863281577,0.428434456406978,0.432584898133792,0.434017671840187,0.436756151619285,0.433446106913685,0.417888556326506,0.41627048628981,0.418084511661378,0.418946685924777,0.418599416614946,0.414991477612858,0.408637236288481,0.403260543234562,0.400167977558623
243,57.939147058824,2020-12-08 12:00:00,0.397832274334848,0.301181533363409,0.392785889166604,0.428640099954229,0.432835836131651,0.434355691725067,0.437123731846994,0.433870787663564,0.41859618699479,0.416683252838055,0.418043985642105,0.418586288730336,0.417889237840667,0.41398524515701,0.408137468432228,0.404272260340791,0.402676743594015
244,58.08,2020-12-08 12:30:00,0.404047360476018,0.301418212974588,0.392933008496994,0.428726363693181,0.432928439205926,0.434467659481276,0.437237123789484,0.433988084716435,0.4187702880657,0.416304711657683,0.417034504890452,0.417146120294759,0.415930077844133,0.411403112240158,0.405063976559858,0.400887765521713,0.398381965244965
245,58.373083333333,2020-12-08 13:00:00,0.410582455715954,0.301700709254961,0.393118962944553,0.428903048722976,0.433141112618841,0.434749247220228,0.437541527946387,0.434336748790021,0.419334047611255,0.41657329271588,0.416942444231631,0.416839328663432,0.415439779251502,0.410887924865654,0.405311793650001,0.402370268171147,0.401124758655919
246,58.369749999999996,2020-12-08 13:30:00,0.412665329648677,0.302030862089698,0.393345779343561,0.429173427919124,0.433478356010561,0.435205451065645,0.438042548241796,0.434923027198198,0.420291481772947,0.417470651912518,0.417708945566035,0.417563507890848,0.416233521994217,0.412062350367298,0.407853404165696,0.406464847844151,0.406466805809094
247,58.246470588235,2020-12-08 14:00:00,0.408595755437393,0.30237025357861,0.393583985949976,0.429467820318773,0.433847353232856,0.4357039574302,0.438591112427761,0.435566416260259,0.421329129497034,0.418493853141653,0.418652412085817,0.418498222833258,0.417270487183668,0.413470519042852,0.410261276441825,0.409572322700905,0.409666260420636
248,56.55475,2020-12-08 14:30:00,0.354896056045801,0.302666801417515,0.393793035434698,0.429692232168969,0.434122885025964,0.436067932368582,0.438988078571941,0.436026307242336,0.422036850525936,0.419009759183775,0.418946185812788,0.418676310049848,0.417372281419838,0.413569149911687,0.410330600379825,0.409021462166273,0.407979454815705
249,57.115555555556,2020-12-08 15:00:00,0.373662653099375,0.302520724678186,0.393667533607021,0.429143387786462,0.43338445682371,0.434988914831342,0.437766601212006,0.434523049553981,0.419428585504468,0.414462324940668,0.412701708647221,0.411253208593221,0.408203802578868,0.401441999823862,0.391633269117379,0.382019710148776,0.371827855359241
250,57.09725,2020-12-08 15:30:00,0.371634387807576,0.302529280597171,0.393657627783022,0.428869314419364,0.43300454713822,0.434427689309784,0.437125726044693,0.433728331903601,0.418063205301922,0.412002318718521,0.409380884634398,0.407421250619609,0.403728249936381,0.396155711366058,0.385785442398203,0.377581602707657,0.371806428556254
251,56.910583333333,2020-12-08 16:00:00,0.364702002931863,0.302522890562639,0.393636885797818,0.428574961238802,0.43259928671639,0.433833177172311,0.436448337357515,0.432890620771727,0.416655630505904,0.409580457548661,0.406218117916606,0.403852898266406,0.3996797283769,0.391597355479583,0.381249095754019,0.374331029128764,0.370454412960043
252,57.288083333333,2020-12-08 16:30:00,0.379522897931501,0.302463227380213,0.393576054141793,0.428192723537214,0.432080775613745,0.433079578653993,0.435593579364195,0.431838595219285,0.414919417955898,0.406749775212636,0.402616855792668,0.399836065082348,0.395155386139198,0.386508303856739,0.375877494106367,0.369253318070661,0.365413094856891
253,57.385027777778,2020-12-08 17:00:00,0.381299370141833,0.302525214037458,0.393607484961967,0.428030146711551,0.431850066789396,0.432741069319894,0.435204748156592,0.431354263586188,0.414167819584186,0.405531188921952,0.401209760932225,0.398444966574307,0.393935712826746,0.38588554966529,0.37750255130593,0.374060381039567,0.373514784030596
254,57.327222222222005,2020-12-08 17:30:00,0.379034644603117,0.302601079689126,0.393650683719538,0.42789809918828,0.431660078740637,0.432462291740039,0.434883411502211,0.430952659153607,0.413568153391408,0.404588815946515,0.400186903473165,0.397502559484899,0.393235187644933,0.385808459136636,0.379194926178579,0.377381121373558,0.377455897468746
255,56.971444444443996,2020-12-09 09:30:00,0.366298288173535,0.302657794731906,0.393680538454298,0.427737907774956,0.431433822203203,0.432133004954826,0.434505828001359,0.430483451862298,0.412864696355533,0.403518627920215,0.39900919422249,0.396370207257766,0.392259814105963,0.385228432966031,0.379506967241535,0.377921139541564,0.377287625452878
256,57.066722222222,2020-12-09 10:00:00,0.368943325712198,0.302661226411012,0.393674512622153,0.427417157847828,0.430994145029901,0.431488328591973,0.433772950834296,0.42957550490189,0.411453006391737,0.401372950515283,0.396447380230129,0.393621524165887,0.389278411921433,0.381901735371878,0.37527968027733,0.371875287426725,0.368788740442532
257,57.22175,2020-12-09 10:30:00,0.374803619236363,0.302686749601499,0.393685783465708,0.427142529663645,0.430615477895488,0.430934190522354,0.433142189936742,0.428793375924004,0.410275553025181,0.399653704062145,0.394493538095679,0.391613319594579,0.387244185172948,0.379890270367909,0.373401236781034,0.370108419513057,0.367617717892424
258,57.034444444444,2020-12-09 11:00:00,0.36794274691482,0.302759075141932,0.393733719330907,0.426958403657712,0.430355562296352,0.430552729405567,0.432705485382998,0.428248603660777,0.409512883684452,0.398620266525306,0.393463586321629,0.390694784872227,0.386552145475679,0.379635363312551,0.374195970787529,0.372122920713149,0.371097182050137
259,56.88,2020-12-09 11:30:00,0.362896385217144,0.302776604810215,0.393740568758475,0.426683240393864,0.429978031758969,0.430004654585941,0.432082740526933,0.42747849448348,0.408384206679576,0.397050079230556,0.391736482902717,0.388949485365871,0.384805640412598,0.377894060897297,0.372339493204861,0.369739110790475,0.367747426359648
260,57.119472222222,2020-12-09 12:00:00,0.370510179168671,0.302755701238801,0.393718325025644,0.426345785516426,0.429520714599873,0.429344546754818,0.431335269335462,0.426557696029176,0.407021721893715,0.395161778616234,0.389616490526433,0.386751620030649,0.382501073239457,0.37541102142988,0.369377640004685,0.366035291998229,0.363270297999736
261,57.19378125,2020-12-09 12:30:00,0.372606141379435,0.302796438068958,0.393743470320015,0.426124391715704,0.429215020814837,0.428905032057066,0.4308353508931,0.425939585570406,0.406182927200771,0.394124687016346,0.388636186081232,0.385898902875787,0.381868638439845,0.375162232245438,0.370043606494236,0.367913348823488,0.366756869404076
262,57.251829044118,2020-12-09 13:00:00,0.374349350719819,0.302853828735267,0.39378220505119,0.425939121489562,0.428957101675204,0.428535913256857,0.430414767704115,0.425418900973834,0.405515698083945,0.393369079982265,0.388018375914302,0.385453846826175,0.381700418490259,0.375438695852457,0.371211108911128,0.369911090823619,0.369340798155596
263,57.24071875,2020-12-09 13:30:00,0.374493598619661,0.302924600266481,0.393832215281965,0.425784109600553,0.428739271080368,0.428225776497297,0.430060689029223,0.424979866272159,0.404990092899797,0.392839059180906,0.38768029248736,0.38531293634143,0.381859645587121,0.376048255793012,0.372588570655303,0.371794842246199,0.371381543706777
264,57.285611111111,2020-12-09 14:00:00,0.374869311876924,0.302995720971685,0.39388359042772,0.425635858140717,0.428530841975065,0.427930284614938,0.429723383262789,0.424561861251313,0.404502246636135,0.392367707610232,0.387397802446963,0.385210808646399,0.382016532828499,0.376556955625435,0.373547337564843,0.372823762034913,0.372175498180974
265,57.009805555556,2020-12-09 14:30:00,0.366236514067655,0.303069002670713,0.393937723225087,0.425497469277913,0.428335827205447,0.427655091210148,0.429409163684922,0.424172516534428,0.404064012306204,0.3919713049425,0.387192354184738,0.385174671827162,0.382211373868855,0.377039166751513,0.374310361413103,0.373533525009891,0.37269587280816
266,56.959433333332996,2020-12-09 15:00:00,0.365652473838868,0.303073622937249,0.393939987014004,0.425241475813152,0.427988377804781,0.427161823020365,0.428850981657948,0.42348674924737,0.403134613112077,0.390818736790346,0.385981482797816,0.383943578017963,0.380900019310177,0.375478856568063,0.371824474010895,0.369614629743974,0.367166365523975
267,56.935676470588,2020-12-09 15:30:00,0.363178680321483,0.303075026031149,0.393939976102227,0.424984757966547,0.427640722936176,0.426670139734101,0.428294999011544,0.422804466110287,0.402221382399058,0.389711712793714,0.384839524412883,0.382798446365311,0.379707919180787,0.374126229577059,0.369979517270013,0.367329803757546,0.364880021367629
268,56.571235294118,2020-12-09 16:00:00,0.353566284134681,0.303058627219959,0.393926420070025,0.42470094325422,0.427258656279868,0.426130693756278,0.427685959240264,0.422058295923678,0.401212212679868,0.388475948583623,0.383536761891193,0.381468886604281,0.378296823867488,0.372517244941509,0.367908958079147,0.364944683854617,0.362462508193098
269,56.465027777778005,2020-12-09 16:30:00,0.349366682107424,0.302970143552577,0.393857430336132,0.424292393760454,0.426716212474724,0.425361645476868,0.426820560975528,0.421000259496169,0.399700309339363,0.386491922653554,0.381270187252026,0.379021583122311,0.375520997495082,0.369150222608978,0.363265910498496,0.359015289866269,0.355320377673911
270,56.53784375,2020-12-09 17:00:00,0.351480905957606,0.302854063872543,0.393766246204935,0.423837915562331,0.426115625604901,0.424511182735827,0.425864693140542,0.419832775095256,0.398029528572692,0.384308547112277,0.378780735047159,0.376343493512753,0.372512667378261,0.365597027055135,0.358766616418614,0.353931100989307,0.350103876309652
271,56.990055555556005,2020-12-09 17:30:00,0.366700552013248,0.302759442714145,0.393690102851637,0.423425009519537,0.425569476010166,0.423742566381977,0.425000733134459,0.418778542122291,0.396567530259328,0.382492028623425,0.376809282150745,0.374300635325962,0.370342464576966,0.363257721007686,0.356486155755116,0.35235020846324,0.349676825451964
272,57.670305555556006,2020-12-10 09:30:00,0.385507511980177,0.302786545575684,0.393706624379609,0.423235366356578,0.425312798724229,0.423395371645356,0.424608647879486,0.418300715587658,0.396070940879535,0.382185972423184,0.376828402144167,0.374593967957372,0.371075034265411,0.364767578149866,0.360174320957849,0.35903024585934,0.359544402896452
273,57.609735294118,2020-12-10 10:00:00,0.383969340976583,0.303006919372707,0.393877993006143,0.423330004586357,0.425422542326959,0.423565864705175,0.424796141835903,0.418523796102429,0.396743263916021,0.383627509697332,0.379089702058896,0.377469280197514,0.374917711116271,0.370190401502821,0.369167797331367,0.3718333030004,0.375420565518066
274,57.970029411765005,2020-12-10 10:30:00,0.393541399424691,0.303209723770162,0.394038433711328,0.423399799804843,0.425499893765454,0.423688208499901,0.424929605468686,0.418680941389717,0.397283786715358,0.384799641898713,0.380903279992615,0.379735352261463,0.377849982359982,0.374088452858937,0.374575128089089,0.377576692613421,0.379835653163017
275,58.555323529412,2020-12-10 11:00:00,0.411420775840747,0.3034834435897,0.394257718968295,0.423608324660134,0.425759243890914,0.424069951071003,0.425354310721246,0.419191904661589,0.398393406123562,0.386787534942888,0.383701297375809,0.383082753357268,0.381990003342333,0.379366497602248,0.38154778416198,0.385324855424661,0.38775024552308
276,59.418840073529005,2020-12-10 11:30:00,0.441197904484622,0.303894586535756,0.394590240137946,0.424080345051155,0.42636644124794,0.42494494716306,0.426333608261473,0.420374980223477,0.40059859228041,0.390375523010128,0.38847867033597,0.388651820162576,0.388694328946078,0.387758519834519,0.392612743740004,0.398386009080957,0.40251540044377
277,59.142928571428996,2020-12-10 12:00:00,0.433215627360449,0.304543452235096,0.395120968205057,0.425008323852534,0.427582445626593,0.426675116361152,0.428276843351955,0.422721684188105,0.404723164957348,0.396781801962663,0.396759667447032,0.39817018994047,0.399962007402111,0.401738069473289,0.411010268259474,0.420525779552287,0.427915269040821
278,59.524733333333,2020-12-10 12:30:00,0.447105318539933,0.305106617319033,0.395590118004252,0.425779931034382,0.428586996458466,0.428094132396396,0.429867331276072,0.42463895508343,0.408046382500346,0.401750607165878,0.402930695355305,0.405039301389182,0.407698822877755,0.410525071812412,0.41992274758606,0.427301596326877,0.430890751953901
279,59.000066666667,2020-12-10 13:00:00,0.429177229171894,0.305772945230823,0.396151167358536,0.426753010160432,0.429861213538621,0.429881645204109,0.431872637778263,0.427053547297193,0.412157033873665,0.407774020833776,0.410301438464299,0.413181941203483,0.416791581108155,0.420847129382892,0.430951165155571,0.437972383475195,0.441447949934288
280,59.208066666667,2020-12-10 13:30:00,0.435930627945996,0.306266577378193,0.396580772215879,0.427409544434118,0.430708885759594,0.431057318293365,0.433185796990678,0.428629086556002,0.414771498643798,0.411324300691613,0.41428773868255,0.417261876971246,0.420804763650287,0.424267973720772,0.431317879402347,0.433839890977589,0.432648175796198
281,59.969366666667,2020-12-10 14:00:00,0.449838576801401,0.306803496251081,0.39705232011097,0.428154047039173,0.431673297395846,0.43238916532716,0.434673990935475,0.430413493281348,0.417698033767167,0.415262475376078,0.4187075623845,0.421818218273448,0.42539293171903,0.428579612443445,0.434067628753147,0.435313403126173,0.434332462420769
282,59.606066666667,2020-12-10 14:30:00,0.447840748188381,0.307445264396481,0.397617038818196,0.429101442780033,0.432909233134582,0.434091675485671,0.436579171801938,0.432697582106957,0.421431431140708,0.420338993606389,0.424520743371245,0.427956160109921,0.431862329629042,0.435416491469459,0.441093987433938,0.443367516039682,0.444483334113261
283,60.615384615385004,2020-12-10 15:00:00,0.482491123694723,0.308050358024101,0.398161288187686,0.429988594209315,0.434062264116833,0.435666752878507,0.438338600312803,0.434802017700029,0.424798890471631,0.424722582735001,0.42932652295634,0.432857683772931,0.436772624451465,0.440137908320565,0.444839415995369,0.446265500843945,0.446461425308764
284,60.006884615385005,2020-12-10 15:30:00,0.461005531390615,0.308948225774566,0.398958200378577,0.431434273024828,0.435971423468337,0.438277856187475,0.441267424399629,0.438307178336479,0.430532923333813,0.432634386925707,0.438603342041287,0.442909276453235,0.447817099632596,0.452902893854106,0.460750453244518,0.466350896485772,0.471360950543371
285,59.375,2020-12-10 16:00:00,0.439508493191014,0.30962366227853,0.399583688557831,0.432470408184976,0.43732028622101,0.440096036826082,0.443295865865983,0.440724464572949,0.434295176981139,0.437301501354649,0.443492212538297,0.447725366537411,0.452404525489823,0.456851821251609,0.462407313214794,0.464467692013012,0.464421523976625
286,59.412423076923,2020-12-10 16:30:00,0.4413727793607,0.310086379421132,0.40004713259002,0.433128470170585,0.438158162034163,0.441194546433027,0.444510137542615,0.44215695659225,0.436306261512502,0.439186897033259,0.444752416985422,0.448327974235415,0.45198071721176,0.454399500869019,0.455346109344659,0.452251807299875,0.447341492632597
287,59.2467,2020-12-10 17:00:00,0.436918129716167,0.310550534190856,0.400519186229339,0.433798105043982,0.439010462217307,0.442307364343573,0.445739383004605,0.443605148769974,0.438323423380435,0.441087764250387,0.446104702504954,0.449133232613126,0.451988135435142,0.452997201882012,0.451531956105472,0.447235464844678,0.442958986271171
288,59.1057,2020-12-10 17:30:00,0.43283242461492,0.310960130090183,0.40095507524768,0.434379349173118,0.439743396372609,0.443248996075889,0.446774625250454,0.444816989753382,0.439913143388892,0.442338154840486,0.446682179184146,0.449118019601219,0.451155523734823,0.450826475736093,0.447434717210385,0.442446967225271,0.438448968260385
289,61.1381375,2020-12-11 09:30:00,0.49555758245393,0.311320196565574,0.401358112345256,0.434881389607103,0.440369757767404,0.444038559880774,0.447637786214565,0.44581935746965,0.441130479079417,0.443044912640349,0.446640762052886,0.448472187785616,0.449713236095614,0.448167861169,0.44329510911948,0.437963133874076,0.434152041877767
290,61.900033333333,2020-12-11 10:00:00,0.520153096267605,0.312272871721312,0.402267247679706,0.436422653551025,0.442391138238276,0.446729312956936,0.450641117457563,0.449383919737848,0.446828490902183,0.450673446759188,0.455610322394116,0.458386424719179,0.46106563642264,0.46256353634842,0.465038196718679,0.469581906553311,0.476687770758274
291,61.922366666666996,2020-12-11 10:30:00,0.516963742299249,0.313428615331796,0.403373624551304,0.4383700452432,0.444966377194109,0.450148806977892,0.454464750305991,0.453917715324104,0.454152522628049,0.460597983142796,0.467312477176734,0.471286044432984,0.475651761971931,0.480442787966479,0.488943479164851,0.498628878510414,0.508131602073881
292,61.79221875,2020-12-11 11:00:00,0.518704697284979,0.314515736617839,0.404443357362605,0.440202242388224,0.447376669726205,0.453317706804943,0.457997440130351,0.458091411741939,0.460725016255696,0.469084513625656,0.476878248262468,0.481477540714556,0.486668391098563,0.492875226712174,0.502488002832863,0.510574991132502,0.515825571763267
293,61.787812499999994,2020-12-11 11:30:00,0.516799144106598,0.315582868330492,0.405519526200618,0.44201588925059,0.449755505035257,0.4564190787171,0.461447029529847,0.462153440639743,0.466998994256259,0.476893495513283,0.48538276436727,0.49030261336785,0.49588086641337,0.502609281185776,0.511580446028847,0.517171472791386,0.519511755340489
294,62.728125,2020-12-11 12:00:00,0.54582530238291,0.316593857589031,0.406570895528035,0.44374477433319,0.45201161434135,0.459332006987011,0.46467663068795,0.465940806373727,0.472688311621747,0.483620389510794,0.4923660513341,0.497283744803274,0.502821007521042,0.50926253590629,0.51639210092642,0.519205297217846,0.519316364526523
295,63.0015625,2020-12-11 12:30:00,0.557072694406714,0.317858225625338,0.407876400782149,0.445983341332579,0.454965987657292,0.463151943254245,0.468927188516837,0.470929017918813,0.48044720105095,0.493387245133669,0.503152342256711,0.508629321512331,0.514883819756162,0.522635209385563,0.531503528820224,0.536585620410391,0.540240135920133
296,62.509062500000006,2020-12-11 13:00:00,0.541013682228461,0.319192196491625,0.409281419788055,0.448388040894613,0.458142146303496,0.467231620597926,0.473462523067663,0.476236098648591,0.488653538039958,0.503579392315239,0.514269347290623,0.520213038382006,0.527041268767369,0.53577367835108,0.545471195984234,0.551059681469081,0.554933151875923
297,62.511666666667004,2020-12-11 13:30:00,0.541521432351871,0.320311313301575,0.410524901387215,0.450409016017792,0.460774937604295,0.470560612555503,0.477136171884586,0.480502340793542,0.49483433097681,0.510399731269802,0.520904578208182,0.526503252045312,0.532857176514409,0.540451806993392,0.546998075446667,0.548485069676632,0.547786041916668
298,62.848366666667005,2020-12-11 14:00:00,0.551791416659128,0.321391685831523,0.411766058086961,0.452388757221701,0.463341941719094,0.473777124630844,0.480673901430108,0.484591567638022,0.500597911426678,0.516473529991181,0.52658647267136,0.531734233580658,0.537528263576986,0.543972960524161,0.548128468987581,0.547597908694007,0.545945912303376
299,63.3477,2020-12-11 14:30:00,0.567241242282496,0.32253524077693,0.413099221539672,0.454521915014433,0.466112421755285,0.4772358546199,0.484477542027934,0.488980426793671,0.506818907140771,0.52317828093345,0.533101439762395,0.537990747206525,0.543518484863897,0.549536150587978,0.553142598788469,0.553042340281339,0.552833464666371
300,62.845366666667,2020-12-11 15:00:00,0.551241024153975,0.323795209478123,0.414580915270216,0.456917812959764,0.469237519555762,0.481129251961151,0.48876405792353,0.49392242063925,0.513948732640783,0.531176124589311,0.541252145472547,0.546159575406302,0.5517956257134,0.558189817304153,0.562775064673827,0.564435907374222,0.566251580032525
301,62.537366666667,2020-12-11 15:30:00,0.541338021132632,0.324831559432208,0.415895934856122,0.458931642851255,0.471819292859774,0.484283797458991,0.492201696703057,0.497839343376592,0.519071889118211,0.535958066826403,0.545275984818827,0.54955012695326,0.554470736472383,0.55951791322042,0.56161158932033,0.560380381254474,0.558668490744273
302,62.356033333332995,2020-12-11 16:00:00,0.536248495912502,0.325716829774302,0.41710906494948,0.460706128933865,0.474060101595471,0.486971208228652,0.495101710360417,0.501103111910755,0.522927218650989,0.538819162684166,0.546980332491125,0.550382024483334,0.554318450731312,0.557578080472361,0.556785477774839,0.552946408713298,0.54919159718902
303,62.328250000000004,2020-12-11 16:30:00,0.528759063061304,0.326507439149583,0.418268471347144,0.46234443393263,0.476104521932139,0.489385057826445,0.497685274064939,0.503978991515283,0.526039701792015,0.540654980364462,0.547573211063825,0.550098698304697,0.553082451041687,0.554739561391503,0.551809307936565,0.546694033325491,0.542596769429842
304,62.68573333333299,2020-12-11 17:00:00,0.546110433699153,0.327181403367716,0.419352322161399,0.463807584148565,0.477900374045951,0.491460458974559,0.499880232108856,0.506382801730399,0.528278110641277,0.541307478644154,0.546871355282242,0.548489393772155,0.550501436326286,0.550592403509389,0.545759767654363,0.539636023495204,0.53516748561109
305,63.61433333333299,2020-12-11 17:30:00,0.568895987456733,0.328007954922254,0.420599950814458,0.465569007060259,0.480099113048158,0.494047710610371,0.502649990887341,0.509462944829923,0.53178321944841,0.544096903459989,0.549103704322412,0.55044475069203,0.552318049403837,0.552607296084214,0.549338151180606,0.546176100024778,0.545387125321172
306,59.36846875,2020-12-14 09:30:00,0.430157381603331,0.329042801499904,0.422078461575853,0.467749973224487,0.482868284287987,0.497353621340238,0.506226865769033,0.513487215588386,0.537009590132737,0.549599022549872,0.554862484383908,0.556522351986185,0.558994725708267,0.56089064614967,0.561264187959718,0.562324456919376,0.565225436098593
307,59.69065625,2020-12-14 10:00:00,0.440277594743006,0.328739210916473,0.422490335787841,0.467631456924858,0.482497985854532,0.496510418130369,0.505084961969098,0.511766952456784,0.531773043258545,0.538993115344823,0.540099469988323,0.538761056821594,0.537325481679288,0.531239547966475,0.51556794036262,0.496359035184293,0.475297457047176
308,60.357218749999994,2020-12-14 10:30:00,0.463906529172025,0.328545958344392,0.422976198909929,0.467659464888018,0.482323800140816,0.495938766928521,0.504257556469637,0.510453131496507,0.527563998926888,0.530618375278768,0.528773585041313,0.525497401589658,0.521684263391291,0.51148165939335,0.490237581266531,0.469018340628877,0.451887266338992
309,60.172875,2020-12-14 11:00:00,0.455727737566875,0.328583181032286,0.423643577097456,0.468037501045879,0.48261335653288,0.495988703024283,0.504136152419547,0.510017218336241,0.52519238126748,0.525563677671019,0.522098045003353,0.517959967544126,0.513284558260466,0.502280605215654,0.482696859254769,0.46773071285831,0.460234570326148
310,60.0575625,2020-12-14 11:30:00,0.453621980548554,0.328542875557273,0.424244052667216,0.468287212604125,0.482735252963237,0.495824726990295,0.503780075763487,0.509308309487623,0.522467727093181,0.520265271270066,0.515322533643184,0.510435633232179,0.505011193310946,0.493346393084154,0.474828728220279,0.462801052626323,0.457381758783497
311,59.88378125,2020-12-14 12:00:00,0.447008414236966,0.328486207074204,0.424826099814113,0.468502590996196,0.482814401834902,0.495612324386035,0.503375987045014,0.508554487483313,0.519813255768084,0.515356136251176,0.509232465441506,0.503819711102609,0.497920503056445,0.486064535014093,0.468991270407219,0.45925415519603,0.45497277716489
312,59.9504,2020-12-14 12:30:00,0.449748648498092,0.328372695476524,0.425354920933662,0.46861827127323,0.482765316213944,0.495238764209071,0.502797382137253,0.507601242268647,0.516934513484262,0.510336882746617,0.503141941708933,0.497275198156922,0.490959323444281,0.478926447640989,0.462787747539461,0.454046297212177,0.44961940694132
313,59.978884615385006,2020-12-14 13:00:00,0.452914119830684,0.328291643601078,0.425903427472378,0.468773146612069,0.482770912653788,0.494946248833914,0.502316643071065,0.506781448621199,0.51444222305069,0.506136530352735,0.498230339764087,0.492169082011717,0.485771401426054,0.474137277985029,0.459784560203591,0.452874363580745,0.449692065660086
314,60.032250000000005,2020-12-14 13:30:00,0.452814314823016,0.328245173750035,0.426475136994916,0.468973146955196,0.482838673020229,0.494743941116482,0.501943470348941,0.506105490985378,0.512335204793514,0.502704941872711,0.494388285910589,0.488335696851764,0.482107235821318,0.471245263572506,0.459014973830748,0.453945019020061,0.451895783092331
315,60.1788125,2020-12-14 14:00:00,0.456924092214485,0.328201274455933,0.427044483095699,0.469169487976115,0.482904093661005,0.494545897582073,0.501580694046934,0.505453471645767,0.510374537972505,0.499629156496855,0.491046196027671,0.485080033734854,0.479090799377831,0.469006634264814,0.458480685081867,0.45442842562445,0.452571413730336
316,60.32475,2020-12-14 14:30:00,0.463146651309714,0.328198649593306,0.42764490702148,0.469424701564085,0.483049413380516,0.494460527837454,0.501349942222522,0.504973108332019,0.508821951785596,0.497294030599381,0.488684277567645,0.482953027630821,0.477379185636646,0.468303750975553,0.45967018192947,0.456826038935544,0.455633979130678
317,60.2775625,2020-12-14 15:00:00,0.461451906321762,0.328254822037599,0.428293877926451,0.469770355192099,0.483315938408415,0.494541343736068,0.501310764257354,0.504735310357225,0.507791045317492,0.495843504978752,0.487460550741172,0.482118016561588,0.477142206852567,0.469316667489023,0.462782618704683,0.461300591839336,0.460970284558116
318,60.27003125,2020-12-14 15:30:00,0.462148317956898,0.328292991694068,0.428927572887048,0.47008601647619,0.483543931573165,0.494576277500606,0.501223659011957,0.504446475976293,0.506722104708717,0.494370125969773,0.486172438665453,0.481147413261038,0.476630820485519,0.469669989390038,0.464155532693518,0.462629409046134,0.461589066558554
319,60.371066666667,2020-12-14 16:00:00,0.464181330109369,0.328336397491069,0.429565495568778,0.470408260151576,0.48378189292664,0.49462951213589,0.501160940085425,0.504194747053585,0.505775993069245,0.493122649765911,0.485147219323653,0.480434756582591,0.476344141927886,0.470116121359145,0.465305818103814,0.463657720072885,0.462279550800825
320,60.43418125,2020-12-14 16:30:00,0.465103741277843,0.32839720213694,0.430218668878503,0.470757232666996,0.484056342465879,0.494735783290838,0.501161496668327,0.504027001131969,0.505032945127658,0.492216171216365,0.48452978916111,0.48015031191618,0.476494004407101,0.470968513986743,0.466816327651981,0.465242158387103,0.46391974163399
321,61.21878125,2020-12-14 17:00:00,0.493329023807486,0.328464110406319,0.43087812266863,0.471115816422673,0.484344387062763,0.494864383886557,0.501190388995323,0.503899891854272,0.504404979838945,0.491500443862973,0.484118398119056,0.480055543722561,0.476792801171768,0.471854186901135,0.468140353130903,0.466516429082652,0.465109736426555
322,61.4578125,2020-12-14 17:30:00,0.500941484116019,0.32879607458803,0.431777501839875,0.471913294385106,0.485217558105236,0.495766466282604,0.502094495647008,0.504841169210938,0.505785599709457,0.49392048423352,0.487713459885783,0.484584940480904,0.482563718333237,0.479844107271584,0.479902537025235,0.482302059908845,0.485274756178927
323,60.699749999999995,2020-12-15 09:30:00,0.472746348497487,0.329184786316745,0.432744066072891,0.472824399158616,0.486240018261257,0.496861732650824,0.503215864676225,0.506043670329198,0.50762600671058,0.496954293712215,0.491945351888371,0.489708187461727,0.48881573512126,0.487958239337256,0.490421772915767,0.494169613327095,0.497307932161499
324,60.54346875,2020-12-15 10:00:00,0.466768481540363,0.329307772149064,0.433501995777181,0.473298145783259,0.486670113974113,0.497166356096165,0.503435706589859,0.506131329302198,0.507395277419453,0.496611171080431,0.491652438495755,0.489415597516484,0.488387863522587,0.486810956139572,0.486262896172472,0.484915174437372,0.48161914353415
325,60.461906250000006,2020-12-15 10:30:00,0.465582177503841,0.32936919441181,0.434208848815154,0.473675316484192,0.486972158858517,0.497305408395494,0.503471279814672,0.505999060702637,0.506781212954974,0.495680077120829,0.490594231494009,0.488230967341239,0.486913856272731,0.484444089833236,0.481353999962512,0.477212987884429,0.472246934138695
326,60.416281250000004,2020-12-15 11:00:00,0.460832776420975,0.329416980320685,0.434904972790507,0.47403034581548,0.487245457177062,0.49741057709374,0.503471665881958,0.505829846482113,0.506132360135094,0.494722893418476,0.489517161469658,0.487044220904187,0.485487341506502,0.482344842584134,0.477756076910086,0.472779319474154,0.468282770012303
327,60.62409375,2020-12-15 11:30:00,0.470534215497108,0.329419152435652,0.435560856418659,0.474310530805322,0.487420702523909,0.497390699037886,0.503334275547038,0.505498350751055,0.505216712682188,0.493376711362381,0.487952201772444,0.485305698357065,0.483438310203485,0.479569088071043,0.473667852667507,0.468090904774675,0.463671669236204
328,60.621576923077,2020-12-15 12:00:00,0.471318290790775,0.329511475234153,0.436297436579074,0.474733524810858,0.487785756105486,0.497625621212292,0.503487487789426,0.505528654202386,0.505009204817085,0.493172240240495,0.487885667756481,0.485341907125419,0.483574297365833,0.47985908862603,0.474671206656679,0.470870292533658,0.468835694418835
329,60.637571428571,2020-12-15 12:30:00,0.471412021299059,0.329606643021184,0.43704011376986,0.475163618679721,0.4881601246207,0.497875719115749,0.503659974201036,0.505586749318484,0.504870362624907,0.4930722726284,0.487935247196116,0.485497826328653,0.483835869534094,0.480279668314207,0.47561626226208,0.472665852482163,0.471114998787486
330,60.6256875,2020-12-15 13:00:00,0.470942940278279,0.329698075155662,0.437783092900119,0.475590268774205,0.488529744552722,0.4981223053201,0.503830516310649,0.505646419857508,0.504749011224129,0.492993760879987,0.487992481113057,0.485646368051935,0.484069601817831,0.480626441118302,0.476262300713623,0.473607266068378,0.471945783478519
331,60.4825625,2020-12-15 13:30:00,0.46482405273236,0.329780741566349,0.438521623347258,0.476005023329556,0.488883419355177,0.498350608413755,0.5039824037768,0.505687125662509,0.504606040439683,0.492875435792596,0.487980208130338,0.485699860072939,0.484173965584283,0.480775263579441,0.476502780469377,0.473827495748226,0.471900035648052
332,60.51075,2020-12-15 14:00:00,0.467720812570092,0.329802884184761,0.439207521960113,0.476323114252311,0.489109200207139,0.498413364726021,0.503949633876675,0.505506027513544,0.504066200931149,0.492134028387481,0.487150261320401,0.484789937670752,0.483112095542205,0.479363630268054,0.474358415702792,0.470714529468407,0.467650095924219
333,60.43721875,2020-12-15 14:30:00,0.46301322269948,0.329851263154401,0.439917818823889,0.476681406038459,0.489388825781054,0.498550912971284,0.504003936859654,0.505436518447088,0.503757125374918,0.491768830761346,0.486815610017207,0.484470221290499,0.482784979405064,0.479005489804612,0.474063333846358,0.470694522117713,0.468225328208997
334,60.26221875,2020-12-15 15:00:00,0.457777310044372,0.329854262758846,0.440587635502854,0.476965657541766,0.489571012796665,0.498563405413684,0.503919520138288,0.505201573796105,0.503158710456794,0.490955376795243,0.485898114844816,0.48346874139033,0.481639138139836,0.477563744102017,0.472109895651358,0.468210791857992,0.465164744663171
335,60.02409375,2020-12-15 15:30:00,0.449259818771105,0.329809922530054,0.441212873107202,0.477170000651042,0.489648917133382,0.49844248199405,0.503687558298234,0.504791082118209,0.502259995167685,0.489690852158304,0.484410753303,0.481815741021798,0.479733038231311,0.475172875377037,0.468900049686858,0.46423623520957,0.460524602675675
336,60.22971875,2020-12-15 16:00:00,0.455770922864395,0.329691645803241,0.44176671491068,0.477249274881951,0.489564283121748,0.498111775477517,0.503222666327091,0.504100871071098,0.500876430126446,0.487700394584219,0.48201291057983,0.479125836924043,0.476618091882789,0.471272648668372,0.463682178484871,0.457825379022389,0.453109045827529
337,60.279321428571,2020-12-15 16:30:00,0.457757236781852,0.329639930326723,0.442374828095565,0.477422634916349,0.489606002351336,0.497954333057823,0.502957337391012,0.503663429353474,0.500003516681566,0.486558457462362,0.480759463787905,0.47781667172993,0.475237565057775,0.469850590846857,0.462691606767626,0.458001048900112,0.455063439365002
338,60.257857142857,2020-12-15 17:00:00,0.457960752824009,0.329610019113143,0.442999636252845,0.477623785708228,0.489686164599764,0.497852618383604,0.50275816131086,0.503312970710019,0.499318882300268,0.48573117628899,0.479924833348028,0.477005437818409,0.474467215959572,0.469243741138908,0.462786956193109,0.459129207753847,0.457095258417725
339,58.02659375,2020-12-15 17:30:00,0.376491159563293,0.329584447027705,0.443626102982502,0.477826364175396,0.489769771063453,0.497759900206323,0.502572069019534,0.502983624242338,0.498694405878378,0.485007090712959,0.479223198870384,0.476346546882423,0.473871733390265,0.468827927756439,0.462926050386471,0.459801777817268,0.457924484431328
340,56.99221875,2020-12-16 09:30:00,0.340150356527735,0.328856975979796,0.443616561786677,0.47694392980951,0.488454839665734,0.495807620209557,0.500300300006073,0.500074227132671,0.493354835325973,0.476922250071691,0.468997338852567,0.464543060322248,0.45970486832178,0.4501395970969,0.43456842506304,0.419385641323006,0.403698694589207
341,57.24846875,2020-12-16 10:00:00,0.349685917738992,0.327924984789635,0.443403404905125,0.475683622720186,0.486684366040476,0.493242071541481,0.497352726281547,0.496307697695694,0.486636266537517,0.466863008189581,0.4564250905532,0.450191974132339,0.442672683332289,0.42837887291914,0.404133571504333,0.381366880258403,0.36114511045632
342,57.167218749999996,2020-12-16 10:30:00,0.344315260168921,0.327124399485924,0.443256848814322,0.47454386675759,0.485076565479829,0.490910754246438,0.494679917035974,0.492913708481533,0.480769730424705,0.458394094595254,0.446177489198099,0.438807498684489,0.429662173216724,0.412992202092273,0.386580092937435,0.365837632081763,0.352047145169959
343,57.13975000000001,2020-12-16 11:00:00,0.346017620478791,0.326331551400131,0.443076495954172,0.473354955015847,0.483420781564891,0.488526574308952,0.491960977778437,0.489482279950821,0.474980551722019,0.450236101467948,0.436511331811966,0.428252877852931,0.417871815724392,0.399676565497845,0.372932343398272,0.355077159081031,0.345301187734462
344,57.1697,2020-12-16 11:30:00,0.347648030401894,0.325599363629152,0.442910033919873,0.472197848089343,0.481816875438436,0.486225224932641,0.489346377788834,0.486203016443654,0.46959732718014,0.442880950468647,0.428039678293559,0.41921743144505,0.40811495720521,0.389370363345637,0.364173212796451,0.350180524211702,0.343976961816225
345,57.206821428571004,2020-12-16 12:00:00,0.347579908802827,0.32492286861968,0.4427569087188,0.471071723242739,0.48026320198321,0.484004020418459,0.48683218967294,0.483068977110621,0.464588032603386,0.436245603712948,0.420616059247185,0.411488301258276,0.400062677728542,0.381438350115704,0.358716025169824,0.348359060346886,0.344557203471448
346,57.30846875,2020-12-16 12:30:00,0.350993200187952,0.324285306889293,0.442605643129932,0.46995702991342,0.47873496806408,0.481828510827543,0.484379206379119,0.48002875686793,0.459844028031311,0.430132317742697,0.413950739812651,0.404692814220976,0.393200142113766,0.375057019059324,0.354960236961681,0.347358372615726,0.344719878924803
347,57.18534375,2020-12-16 13:00:00,0.34680832419771,0.323710097855677,0.442479625780637,0.468894008296834,0.477281565767345,0.479766294294719,0.482062007770237,0.477175383922578,0.455518551317608,0.42476258285002,0.40831245208458,0.399126711197146,0.387867629508464,0.370620229288961,0.353501577660533,0.348461663850487,0.34699540830662
348,57.22284375,2020-12-16 13:30:00,0.348470394260359,0.323136210776522,0.442327650265515,0.467794498082528,0.475793018076369,0.477665227202452,0.479710274597828,0.474291536904538,0.451209919703916,0.419481690805213,0.402816588038466,0.393723869359412,0.382692191908227,0.366199778731183,0.351136756019875,0.347042301758925,0.345092595969863
349,57.026624999999996,2020-12-16 14:00:00,0.339721880065852,0.322606955399859,0.442189099248785,0.466726556918659,0.474353559480254,0.475641495439521,0.47745311532922,0.471540160262835,0.447203022498498,0.414732557809893,0.398040455257013,0.389162434469898,0.378527665471084,0.362976570668382,0.350056407031464,0.347082193979118,0.345485602073194
350,56.7243,2020-12-16 14:30:00,0.330863094055676,0.322042569714831,0.441994631815017,0.465570029713442,0.472814004354299,0.473487539626368,0.475058779254871,0.468626272416489,0.442965969133501,0.409663716817262,0.392849535780909,0.384092280576517,0.373659739817645,0.358611305754669,0.346478994584669,0.342933442994462,0.339960360975363
351,56.784185714286,2020-12-16 15:00:00,0.334161825833714,0.321444979555253,0.441744870013835,0.464325935597113,0.471176510784526,0.471205514404331,0.472530001072847,0.465553060986455,0.438508738150962,0.404298273276681,0.387284811723068,0.3785739456247,0.368190685075581,0.353327142793821,0.341184759035094,0.336536041782433,0.332259905391572
352,56.863257142856995,2020-12-16 15:30:00,0.335713148351969,0.320903919115441,0.44151950777653,0.463133010263926,0.469611773697796,0.469033845788413,0.470131839534342,0.462657531887665,0.434424312929097,0.399573524511525,0.38258638492935,0.37407734683934,0.36399390217449,0.349705939351765,0.33859305690062,0.334673655652964,0.331594549226655
353,57.177033333333,2020-12-16 16:00:00,0.345176564219099,0.320403302399768,0.441307049752517,0.46197136486828,0.468094734372978,0.466937145605181,0.467824209822506,0.459887228286541,0.430609367076773,0.395309423481315,0.378496821603033,0.370280557121238,0.360630973699585,0.347084702223677,0.337305213848551,0.334411768433084,0.332352197465075
354,57.281066666666995,2020-12-16 16:30:00,0.34949804394357,0.319997835622207,0.441159486356932,0.460932721601307,0.466738318648326,0.465073954198428,0.465783034327184,0.457464117718826,0.427442922703134,0.392088038014976,0.375766946330778,0.368055219332365,0.359178216640324,0.346872539566427,0.339479692319111,0.33877703928092,0.338749170787528
355,57.113733333333,2020-12-16 17:00:00,0.342638138993692,0.31964522856925,0.441042912643071,0.459957476149909,0.465468162323943,0.463339176269383,0.463890365346625,0.45523623333702,0.424644215383953,0.389441793443368,0.373750768095849,0.366614669906161,0.358597613911538,0.347584675611196,0.342385084469235,0.343172484986219,0.343860765157141
356,57.170060897436,2020-12-16 17:30:00,0.341401828890752,0.319261577396968,0.440882917712677,0.458913644780621,0.464119723451004,0.461500471469241,0.461886558141167,0.452873502930318,0.421629476046293,0.386442019525959,0.371215351896307,0.364501388734282,0.35705126362044,0.346758484541027,0.342144028568856,0.34223159167252,0.341249609996472
357,56.077322916667,2020-12-17 09:30:00,0.305758233031053,0.318889124694473,0.440717128067648,0.457868176932533,0.462776282503608,0.4596753404061,0.459902680872878,0.450542243529749,0.418691721968909,0.383558722623589,0.368795202034212,0.3624796908946,0.355539638295822,0.345838710852097,0.341576668863689,0.341140839408133,0.339506567567369
358,55.65971875,2020-12-17 10:00:00,0.291159612197888,0.318327130569871,0.440370105424355,0.45645261609151,0.460990769876986,0.457214310143111,0.457216289272181,0.447303814712371,0.414223046146574,0.378229066720386,0.363117696976426,0.356587267957409,0.349077597791329,0.338158607735942,0.32996371675699,0.323921127324493,0.316069422475302
359,55.662892857143,2020-12-17 10:30:00,0.292007339021648,0.317697567481384,0.439937999404082,0.454893643641726,0.459042241854001,0.454525911402736,0.454285779716715,0.443762089352721,0.409292317048638,0.372241745395522,0.356623769196318,0.349769466553876,0.341510614613389,0.329213610478652,0.317478527849526,0.30796904063604,0.298289296068901
360,55.81284375,2020-12-17 11:00:00,0.295310507627411,0.317106110959164,0.439515307049986,0.453359638308549,0.457132356106543,0.451899529110494,0.451430641113608,0.440327871688526,0.404602386779621,0.366707505788285,0.35078804349512,0.343773751756237,0.335088824010596,0.322059942820863,0.309033257034636,0.29968970276417,0.292266171512212
361,55.53815625,2020-12-17 11:30:00,0.28645230171476,0.316566406222629,0.439116706849464,0.451877483510339,0.455292666339837,0.449380804333564,0.448700630959749,0.437064022776708,0.400251182866831,0.361765280205845,0.345774224554171,0.338773157880841,0.32999210744424,0.316816427716846,0.304140211671608,0.296691380391902,0.292121773771703
362,55.38253125,2020-12-17 12:00:00,0.281297046481652,0.315996502384982,0.438669239474675,0.45031506257481,0.453365016112741,0.446740086786498,0.445841950253625,0.433643287963155,0.395682643781108,0.356534665396693,0.340404364381542,0.33336237410216,0.324381670567253,0.310907378042216,0.298047938063635,0.291026810262642,0.286496396248723
363,55.178056250000004,2020-12-17 12:30:00,0.274512603736411,0.315422135533259,0.438195825178566,0.448713633595131,0.451398772640214,0.444048527513514,0.442933089556471,0.430166554577944,0.391069440730063,0.351291600126174,0.335048515354409,0.327982895539041,0.318835058088024,0.305135576004572,0.292242548120754,0.285603569838878,0.281185177132718
364,55.278468749999995,2020-12-17 13:00:00,0.278024234533681,0.314833353007746,0.437687517957883,0.447056389243167,0.449374060032948,0.441276390412982,0.439941218755317,0.426591163557254,0.386342049105691,0.345928894933705,0.329564223603814,0.322465329291831,0.313129690729658,0.299189588215053,0.28615919251407,0.279584893041264,0.274980327494847
365,55.348044871795004,2020-12-17 13:30:00,0.280195083265309,0.314295529645466,0.437204610033795,0.445454642991787,0.447421981048451,0.438616330987102,0.437077887375202,0.423189656438558,0.38194904045542,0.341143148181677,0.324868174264262,0.317887917829403,0.308655984164904,0.294934029042232,0.282932879107901,0.277866897379588,0.274863611977018
366,55.294366666666996,2020-12-17 14:00:00,0.278287761947543,0.313797382843485,0.436739113973192,0.443894231743614,0.445525292658556,0.436043092880888,0.434314765259077,0.419924344803772,0.377820313033674,0.336809785962436,0.320776397014768,0.314016386337342,0.305074691665857,0.291829587131088,0.281315380934567,0.277903761818276,0.276174016362711
367,55.227730769231,2020-12-17 14:30:00,0.276970873003752,0.313311182231144,0.436267149739972,0.442330662244894,0.443630803481603,0.433477941235922,0.431564720328596,0.416682180398424,0.373765139995962,0.332622165433744,0.316871441591691,0.310348489149363,0.301716133969156,0.288935240145837,0.279608416718352,0.277060171205452,0.275464571649918
368,55.540075,2020-12-17 15:00:00,0.286123686662368,0.312839879910773,0.435792239788071,0.440770656754652,0.441746090038057,0.430932027550912,0.42883968714381,0.413478109409594,0.369805712561568,0.328610781064953,0.313189388885259,0.306924308064036,0.298629732204499,0.286319258119452,0.278015250637267,0.276001949597395,0.274375540761753
369,55.548666666667,2020-12-17 15:30:00,0.28485453298196,0.312447652566931,0.435375228021953,0.439330878424999,0.440009186952649,0.428611214594076,0.426365951214259,0.410602543611489,0.366408914863585,0.325488311004706,0.310660039249631,0.304830892417579,0.297207003513299,0.285829996406997,0.279639913609343,0.279563370506263,0.279699468482822
370,55.87690625,2020-12-17 16:00:00,0.29689810091538,0.312065792662732,0.434955008330346,0.437894631917479,0.438280859883925,0.426307647592328,0.423913945029,0.407758929792164,0.363084131257008,0.322476524235124,0.308235740140753,0.302818987078241,0.295799821410579,0.285193354197421,0.280393289166296,0.280931610298451,0.280872297997049
371,55.942941666667004,2020-12-17 16:30:00,0.298820021499716,0.31177685213763,0.434609768872775,0.436614040235977,0.436742769166675,0.424293106733926,0.421783273832078,0.405330946129821,0.360448219740708,0.320518419106695,0.307151273513514,0.302336025208649,0.296266199989584,0.286900201001842,0.284580517342418,0.287176940837696,0.288887087950893
372,56.159769047618994,2020-12-17 17:00:00,0.306657295407836,0.311513350556523,0.434279528721883,0.435372832596493,0.435255285950306,0.42235823767866,0.41974226252261,0.403019755303148,0.358006515099842,0.318826861184079,0.306345225319394,0.30211664231779,0.296939749892994,0.288658109328883,0.288098459023774,0.29146253515117,0.293057936078075
373,56.00628125,2020-12-17 17:30:00,0.30073690565477,0.311311465396229,0.433999529032025,0.434240658571034,0.433902357215957,0.420628659688752,0.417929630132874,0.401001867964657,0.3560397683181,0.317824839966693,0.306367867222794,0.302804710368757,0.298644469389183,0.291583381949866,0.29297691892776,0.297408980917976,0.299559635905057
374,56.965392857143,2020-12-18 09:30:00,0.327930479475858,0.311081697788834,0.43368728647094,0.433054568983411,0.432486545880208,0.418807859246708,0.416016799637784,0.398856449511236,0.353862425579514,0.316447290209764,0.305811849413018,0.302745910065452,0.299261465481435,0.292852552692055,0.294554631402402,0.297909898752273,0.298199040108013
375,56.517133333333,2020-12-18 10:00:00,0.312462054126137,0.311069475385677,0.433581219851167,0.432214406690779,0.431496572786321,0.417618755030152,0.414808589964178,0.397605136536981,0.353120386059246,0.317171959384257,0.307932036481017,0.305763021519723,0.303696927224985,0.299053618581513,0.30407126337279,0.310763060178515,0.314952273327353
376,56.245799999999996,2020-12-18 10:30:00,0.305642108416304,0.310961248630684,0.43338267892466,0.431198215459237,0.430293033852777,0.416111690231471,0.413247476538048,0.395902563175295,0.351625940072189,0.316655236655258,0.308305611520321,0.306643432503125,0.305235466924379,0.301116353611203,0.305848383972984,0.310512347882838,0.311215400635744
377,56.490816666667,2020-12-18 11:00:00,0.312592785580002,0.310816097172426,0.433145716937134,0.430114545043289,0.429009348750964,0.414486959504888,0.41155646279492,0.394034119714789,0.349854218778589,0.315660535338626,0.307979889155236,0.306654088938379,0.305583173644489,0.301510337896783,0.304982772379268,0.307230258409406,0.305513112571824
378,56.595333333332995,2020-12-18 11:30:00,0.315450100018555,0.310720968663594,0.432952985199546,0.42913005972777,0.427847217256164,0.413048309643837,0.410071604031277,0.392428729645094,0.348494038158597,0.315248599382996,0.30835733090896,0.30745016800063,0.306878981773708,0.303150614232781,0.306521146907082,0.308648303835167,0.307817555048986
379,56.840641666667,2020-12-18 12:00:00,0.3238563887088,0.31064848961022,0.432779808750906,0.428194833889777,0.426746056756546,0.411703858625662,0.408690946618978,0.390955231771762,0.34733002196768,0.315078247509585,0.308980378495969,0.308487835884579,0.30841023498447,0.30504063356727,0.308482475909,0.310741885011548,0.310482599377698
380,56.51703125,2020-12-18 12:30:00,0.308373394057933,0.310632598176476,0.432659861762236,0.427377391267112,0.425789467562622,0.410578939636132,0.407553224351535,0.38978915717873,0.346638969897646,0.315563851669977,0.310385612082,0.310392029143508,0.310962627875392,0.308215760999088,0.312484371318818,0.315795055196109,0.316830145799543
381,56.317326190475995,2020-12-18 13:00:00,0.304247152767644,0.31052183689104,0.432448395490519,0.426381751307415,0.424616569908417,0.409129036956341,0.406054988978229,0.388162617323864,0.345194483007455,0.314835770634242,0.310131092503516,0.3103073377827,0.310916266168072,0.307841367922326,0.310455224219739,0.311353346950522,0.309302558410569
382,56.55478125,2020-12-18 13:30:00,0.313048489355094,0.310391181063328,0.43221490646945,0.425350646331474,0.423401648524846,0.407617934512726,0.404488978856021,0.386449274142507,0.343602833893905,0.313846805646985,0.309499615298249,0.309766400998377,0.310289151984423,0.306756564293121,0.307768605854888,0.307039688724568,0.303912772994502
383,56.753428571429005,2020-12-18 14:00:00,0.318967451947482,0.310321011320857,0.432036438402683,0.42444298003888,0.422336926130892,0.406336803925378,0.403176954641741,0.38505848537667,0.342509821685287,0.313577898682517,0.309774866654263,0.310273727983428,0.310999889655436,0.307527277868377,0.308598039543411,0.308745088970048,0.307503696821465
384,57.146825,2020-12-18 14:30:00,0.335080564973008,0.310291392022344,0.431895817851426,0.423623087623239,0.421379461915886,0.40521949862946,0.402045630093832,0.38389544433471,0.341759390383552,0.3137757147283,0.310608169042217,0.311406145703427,0.312469830799457,0.309292406291239,0.311018993998674,0.312419289765892,0.312596987825711
385,57.294547916667,2020-12-18 15:00:00,0.338565634670983,0.310365276166613,0.431855720658086,0.423020951001756,0.420689322548019,0.404506410028751,0.401361638208678,0.383296186762581,0.34187822419405,0.315222316225332,0.313002150684424,0.314321979529524,0.316128385970641,0.31389721076846,0.31780565593512,0.321974834276728,0.324807318729561
386,57.677666666667,2020-12-18 15:30:00,0.353334200292808,0.310459475536481,0.431838638209379,0.422473877456505,0.420066931642224,0.403893866907613,0.400787726167225,0.382831375050808,0.342177299303793,0.316849766633795,0.315538844914512,0.317343566909501,0.319806214803321,0.318356606386907,0.323645830004324,0.328787869067309,0.331519825711339
387,58.086020833333,2020-12-18 16:00:00,0.365239158725317,0.310646125115403,0.431915865185139,0.422130005904437,0.419696697294147,0.403657903202272,0.400630978817535,0.382887231831818,0.343268912356614,0.319578741339696,0.319411901852052,0.321862168181426,0.325246191220606,0.324999173996658,0.332492867301037,0.339502516179288,0.343540380537944
388,57.934375,2020-12-18 16:30:00,0.361348469556718,0.310904651025973,0.432070582690014,0.421951937254483,0.419533595336415,0.403727054330367,0.400811987549761,0.38336044145926,0.344983109249504,0.323129035802388,0.324230687351451,0.327401914642129,0.331802267519523,0.332892743414371,0.342549769566648,0.350994600013391,0.355676977499589
389,57.924366666667,2020-12-18 17:00:00,0.360140467335046,0.311128672607036,0.432200432754539,0.421724260792991,0.419307157674443,0.403694817575705,0.400877043714191,0.383679521364906,0.346401150324612,0.32610081377194,0.328169554169255,0.331829895214957,0.336812233275122,0.33850056060003,0.348211379290038,0.355260879823156,0.357522210797088
390,58.008964285714,2020-12-18 17:30:00,0.364157150220343,0.311337111801029,0.432322978986886,0.421484202901747,0.419064291869621,0.403632149714629,0.400905582916603,0.383945075936238,0.347689235508789,0.32876544668513,0.331609773560171,0.335615826604564,0.340924892055816,0.342811022734178,0.351723375652506,0.35695994743965,0.357400736626778
391,64.122928571429,2020-12-21 09:30:00,0.575994380582032,0.311564952056479,0.432472117324054,0.421302552311651,0.418893880191297,0.40367195266066,0.401045815781577,0.384343369052799,0.349147322375113,0.33158684106946,0.335169039734271,0.339493760287148,0.345087859613494,0.347149376339278,0.355467591248534,0.359799476890034,0.359975886582009
392,63.765292857142995,2020-12-21 10:00:00,0.556961481057446,0.313364648453946,0.434436060826242,0.424508165719368,0.423208865830356,0.410118134602785,0.408436550873849,0.393696955158459,0.365558400821111,0.356915576120348,0.367706759835097,0.376976552237594,0.389757380293593,0.404527746768875,0.439267800650271,0.475126569776198,0.509587862993665
393,63.897178571429,2020-12-21 10:30:00,0.567787859340441,0.314960553015162,0.436217720255654,0.427257430827971,0.426887244088528,0.415579598636754,0.414680815574288,0.401588901465938,0.379349866931853,0.377631605641997,0.393427766128216,0.40587860514584,0.422709514144844,0.444155885499682,0.486366019779465,0.521707351559071,0.545453767240548
394,64.386107142857,2020-12-21 11:00:00,0.586547149800027,0.316593001713206,0.438114628312439,0.430151790885368,0.430757691847183,0.421224444822255,0.421111979374102,0.409648906864775,0.393353852667551,0.398190987559421,0.418271837756506,0.43324569572759,0.452835309002857,0.478509354938965,0.521588586906599,0.550719852105632,0.565059281695254
395,65.4717125,2020-12-21 11:30:00,0.621979208180328,0.318326585180741,0.440217770957729,0.433355624887936,0.435046551358706,0.427357128321088,0.428075109747158,0.418291389568792,0.408301922877378,0.419718050654391,0.443698858996524,0.46079246168568,0.482334366675322,0.51079144145877,0.552037910561759,0.575365876759853,0.584978735935916
396,65.43545625,2020-12-21 12:00:00,0.621749040342535,0.320305585173068,0.442741649919075,0.437249261360563,0.440283949415229,0.434672560979345,0.436357871381779,0.428449222855378,0.425855596857198,0.44471342853185,0.472838199788033,0.492095181033815,0.515422034709653,0.546562321913807,0.586560691715805,0.607548435199524,0.617226538541393
397,64.9044,2020-12-21 12:30:00,0.605705066187645,0.322214654490081,0.445282787846393,0.44105053921019,0.445377819629348,0.441688987113588,0.444271755505839,0.438093719894137,0.442407816563645,0.467544867929777,0.498415093613564,0.518705178637733,0.542270767882404,0.573079807986546,0.607318895204614,0.622102570503199,0.626980178220406
398,64.645872916667,2020-12-21 13:00:00,0.591765088529488,0.323910964942233,0.447650125850425,0.44442127859444,0.449858473754774,0.447797627467397,0.45112918868728,0.446412874714579,0.456485500551563,0.48599879764901,0.517798677884922,0.537780086852437,0.559987250982036,0.587504489306942,0.612780911720784,0.619512046823001,0.618354973470067
399,64.66789374999999,2020-12-21 13:30:00,0.591578955946297,0.325416030835013,0.449872259000331,0.447436888086995,0.453835550438879,0.453163787371046,0.457123924265287,0.453647017314666,0.468506222845011,0.500833869844207,0.532224307653392,0.55100358050058,0.57095856777219,0.593860624592734,0.610233409869792,0.610505251615604,0.605658667848979
400,63.817370833333,2020-12-21 14:00:00,0.564658180884728,0.326854850382968,0.452108086077631,0.450394981779759,0.457721086579966,0.458346444476394,0.462892192919563,0.460563653587243,0.479840895996954,0.514254280283819,0.544688985661834,0.562012805777574,0.579663896591159,0.598410448455823,0.6086375534657,0.606252981970679,0.601528169121596
401,63.77128125000001,2020-12-21 14:30:00,0.565451762384371,0.327992034736419,0.454057227835439,0.452779640199941,0.460810534867106,0.462422914291517,0.467394202260546,0.465921074579161,0.488244849993088,0.522891430844061,0.551079213762314,0.566172854098083,0.580798957493495,0.594190772190569,0.596846827544663,0.589422622803849,0.581017283571809
402,63.685540476191,2020-12-21 15:00:00,0.559115307156933,0.329081426722796,0.456026780684386,0.4551427483986,0.463860353262754,0.466406636919359,0.47177820315388,0.471104531103838,0.496234969698793,0.530774343594691,0.556707772631797,0.569774097519049,0.581870241123364,0.591344404704333,0.589989652677822,0.581911035283304,0.574951140352982
403,63.132450000000006,2020-12-21 15:30:00,0.541232631472384,0.330061296347444,0.457939008071879,0.457354478237183,0.466694277314505,0.470068208182612,0.475786318782274,0.475805776152283,0.5032513428486,0.537084164406171,0.560573129271436,0.57164713814537,0.5814243281413,0.587564415545765,0.583284361444492,0.574872448594301,0.568474088041732
404,63.06890833333299,2020-12-21 16:00:00,0.540092492376534,0.330835725730972,0.459671305109356,0.459217422017192,0.469047952216499,0.473065061926676,0.479035142294283,0.479565696330676,0.508470963203364,0.540636989610272,0.561246540609719,0.570157770620173,0.57751051258229,0.580092709260404,0.572176995411392,0.561807788677211,0.553713647770193
405,63.89784375,2020-12-21 16:30:00,0.569926370361133,0.331558855462661,0.461400254457221,0.461037164108804,0.471334887504526,0.475949263770639,0.482148249526503,0.48314136399678,0.51329399333527,0.543691870531715,0.561663859390035,0.568734865946126,0.574163447898294,0.574296265650848,0.564818304445288,0.554869760409261,0.548025770722222
406,63.891066666666994,2020-12-21 17:00:00,0.566731878804513,0.33250469217371,0.463466095761385,0.463370887538772,0.474305769626385,0.47970356064612,0.486231225106461,0.487864234461201,0.520151421079297,0.549980151261636,0.56649423334401,0.572711674706022,0.577532453690408,0.578028204344175,0.572081320494598,0.56792523996962,0.567436451705296
407,63.41256250000001,2020-12-21 17:30:00,0.547820458239634,0.333370385714878,0.465508146553578,0.465617021374306,0.477145182245432,0.483253529609357,0.490071626391612,0.492268424554389,0.526320005582689,0.555195994432401,0.570132031458786,0.57543722598514,0.579553245625981,0.579893252283888,0.575289788638251,0.572397374415563,0.571461714125167
408,62.048733333333004,2020-12-22 09:30:00,0.503060716169043,0.334019340752155,0.467349036953217,0.467497971599192,0.479479648335314,0.486117265665098,0.493128432026674,0.49570500802977,0.530617572606987,0.55758639938905,0.570406117530298,0.574422619612718,0.577329238824111,0.57618132001127,0.569775189586366,0.564180498341089,0.559344568960539
409,62.459961904762004,2020-12-22 10:00:00,0.516884074988747,0.334244605059631,0.468756115651968,0.46862076430974,0.480798091642952,0.487629469969604,0.494660417074776,0.497267077469531,0.531511427896698,0.554968384666965,0.564669409529631,0.566666728117817,0.567363229972551,0.562409416464807,0.549617648915665,0.536653128138023,0.52424860619241
410,62.244333333332996,2020-12-22 10:30:00,0.50857415734911,0.334570044282896,0.470305774175105,0.469949915837118,0.482382452342476,0.489481019336297,0.496569064620258,0.49928443262214,0.533280755223818,0.554060816590586,0.56153822887233,0.562272972210392,0.561785432821585,0.55541830474119,0.54185215600046,0.530197909798459,0.521873897712551
411,63.398157142857,2020-12-22 11:00:00,0.554138661154029,0.334806833309481,0.471776148460031,0.471137741304628,0.483773498496766,0.491068606986523,0.498177733554225,0.500928526808487,0.534376272680458,0.552388084793526,0.557746405008494,0.557318409541502,0.555749039667054,0.548106174814637,0.533769622659589,0.522598134795105,0.515281179626891
412,64.44786666666701,2020-12-22 11:30:00,0.591645818642939,0.33541599486007,0.473739869416053,0.473066095859648,0.486141909777951,0.493916075212992,0.501196459717797,0.504279495699734,0.538657873810436,0.555895533562939,0.560810095652102,0.560514337188548,0.559563681981622,0.554280667029507,0.546193143113107,0.543437381766057,0.545228377703361
413,64.360733333333,2020-12-22 12:00:00,0.586824391758481,0.336325240919177,0.47616731212009,0.475670502507708,0.489411520268829,0.497898130877994,0.505483965629714,0.509136331893943,0.545678624083367,0.563652940998071,0.569297160407087,0.569965698208436,0.570611895387833,0.569471814212976,0.569545264389238,0.574777171747858,0.582273763947768
414,63.152971428571,2020-12-22 12:30:00,0.540853260030302,0.337136341447562,0.478548562884345,0.478159873819265,0.492506183398798,0.501621926283708,0.509465690678178,0.513596843779776,0.551816831195007,0.56992442387016,0.575777601791454,0.576916577689488,0.578406546829913,0.579329321854043,0.58202537522934,0.586960728745154,0.590714665519856
415,63.315,2020-12-22 13:00:00,0.551140262678582,0.337486408928771,0.480387939079807,0.479807835814683,0.494450745601264,0.503843179537409,0.511742654451633,0.515976527771376,0.553942015035073,0.569992856220195,0.574386279182688,0.574666562818261,0.575230944519217,0.574136320706063,0.57145457883071,0.567623426468071,0.560904670011789
416,63.370714285714,2020-12-22 13:30:00,0.548963445809172,0.337904150536097,0.482351972717001,0.481619530207334,0.4966025141181,0.506315212340379,0.514295507134344,0.518680734059138,0.556681370484672,0.571222971808205,0.574672262925073,0.574505597377762,0.574694579634257,0.572963142446334,0.568821188127488,0.563786950583169,0.558258929228776
417,63.455357142857,2020-12-22 14:00:00,0.551119492353705,0.338275754226784,0.484296068120368,0.483382798758342,0.498676382728716,0.508670168692151,0.516709375248501,0.521204309084514,0.559066578669472,0.572067082143932,0.57460561284108,0.574010405091512,0.573837104923524,0.571521462999908,0.566322381794863,0.560745620783674,0.555842844207153
418,63.078071428571,2020-12-22 14:30:00,0.538438578368919,0.338642179925644,0.486270528495078,0.485172775922089,0.500772826164598,0.511037718666942,0.519130688892557,0.523726084328218,0.561444712056194,0.573065174954447,0.574864376485562,0.573963987571535,0.573577813087324,0.571020448652146,0.565599583259484,0.560439955980121,0.556567669094823
419,62.337647916667,2020-12-22 15:00:00,0.510123101791407,0.33887293441953,0.48809810433141,0.486740168144457,0.502558805888154,0.512992750873251,0.521081159659405,0.525665686784569,0.562722180205279,0.572523137123854,0.573281904081443,0.571832238442567,0.570898370677399,0.56734698534381,0.560225147306674,0.553442230396478,0.547866200568871
420,62.881670833333,2020-12-22 15:30:00,0.530464209597099,0.33884535023451,0.489604655098681,0.487851585360414,0.503730530328485,0.514149722296631,0.522130611926021,0.526499074155871,0.561949328130675,0.569032605055408,0.568111623131956,0.565621498508983,0.563480492967049,0.557536459876577,0.546166738704929,0.535027570274162,0.52522455801469
421,63.481333333333,2020-12-22 16:00:00,0.556367905978843,0.338992779748808,0.491340313528104,0.489276702296037,0.505308324693786,0.515821406179601,0.523757608575627,0.528042721147686,0.562626971741976,0.568080055847444,0.566386452776499,0.56358198969237,0.561219607655429,0.555198355309535,0.544825307730398,0.536647291550815,0.531723094702489
422,63.629400000000004,2020-12-22 16:30:00,0.559947176450679,0.339357619826988,0.493388796330337,0.491127680462764,0.507442332419192,0.518191316053779,0.526167327988464,0.53053556882092,0.565151612870584,0.570149537847874,0.568599016838419,0.566167749886503,0.56446649077522,0.560231589766122,0.554117606843129,0.551563053459274,0.552291861871823
423,63.964666666667,2020-12-22 17:00:00,0.570975254705607,0.339730196114305,0.49548267399506,0.493033009095857,0.509633389870717,0.520617007723009,0.528632935210651,0.533085375579265,0.56776673967128,0.572407267474764,0.571032385598158,0.568948180785928,0.567819186058539,0.564973441823243,0.56142722597591,0.560819059198368,0.561668926294352
424,64.0664,2020-12-22 17:30:00,0.572810997559166,0.340177650932344,0.497719455617373,0.495126435136508,0.512060263674758,0.523323431879262,0.531407952775785,0.535998144213568,0.571049037571747,0.575727754133075,0.574788529670266,0.573204437066574,0.572799685365589,0.571536852449871,0.570468312993487,0.571412859354034,0.572639962914271
425,62.496857142857,2020-12-23 09:30:00,0.511931163870515,0.340611863556793,0.499978837966256,0.497245301200215,0.51450198884676,0.526028434313964,0.534172533434744,0.538883994104883,0.574232843222892,0.578890570201005,0.578285906784981,0.577075056819445,0.577186654058601,0.576921873335725,0.576856349527913,0.577526006684545,0.577539181270085
426,62.29,2020-12-23 10:00:00,0.501990244599954,0.340471773170821,0.501494481295439,0.498361243519589,0.515593705020938,0.527006066894512,0.534980024510619,0.539356558428815,0.572858483171546,0.575047345853724,0.572853562550467,0.570504480575971,0.569129452631882,0.565400917987422,0.557636905853243,0.54807422031674,0.536643498827337
427,62.641333333332994,2020-12-23 10:30:00,0.517234746791631,0.340259254583481,0.502887204681965,0.499328364911029,0.516482335187891,0.527722546531339,0.535495162948463,0.539475833142461,0.570943624394808,0.570644216032555,0.566916360911827,0.563523548933876,0.560832532673192,0.554346837935266,0.541727288188902,0.528271758487624,0.515844519722287
428,62.5404,2020-12-23 11:00:00,0.513015820009259,0.340187100192299,0.504447331681421,0.500520889024212,0.517658863414865,0.528803374828353,0.536422157187215,0.540114183116979,0.570170157060288,0.568269917823848,0.563747089983338,0.559924299386123,0.556776598026662,0.54962925343405,0.537069646540449,0.526282213606974,0.519245453522958
429,62.312535714286,2020-12-23 11:30:00,0.504133037191901,0.340084548986175,0.505946463433813,0.501647985522322,0.518739867233628,0.529759063568255,0.537208684369026,0.540585219485574,0.569175982735914,0.565725901163911,0.560458919362819,0.556249670338861,0.552699255871351,0.545008253753578,0.532484878799952,0.523058944618365,0.517476027289013
430,62.433366666667006,2020-12-23 12:00:00,0.509666033381689,0.339915756636235,0.507329112263816,0.502642175155658,0.519638047333031,0.530479969057321,0.537732197950205,0.540738330337916,0.567677881582336,0.562564833977549,0.556472646131926,0.551816049214154,0.547772237324257,0.539331760564184,0.526223937514579,0.516781362628758,0.510713118791936
431,62.2087,2020-12-23 12:30:00,0.498641539996456,0.339803661949841,0.508764083685883,0.503716823673099,0.520633851486122,0.531323545792212,0.53839595572534,0.541074770857588,0.566650049352919,0.560299838966626,0.553721882999293,0.548886588890532,0.54471206731034,0.53632042242259,0.524191143000234,0.516504127851803,0.512211063520308
432,62.423964285714,2020-12-23 13:00:00,0.504938151566528,0.339609188541756,0.510055070628973,0.504629511784424,0.521409767326673,0.531886375418951,0.538745512235085,0.541029848895238,0.564989040678825,0.557177912914007,0.549930432744171,0.544765386057442,0.54023651877871,0.531354702359869,0.51879957346854,0.510603261986608,0.505103749448867
433,62.630038461538,2020-12-23 13:30:00,0.516514207026464,0.339478914223448,0.511405830120024,0.50563286105926,0.522297256142554,0.532590805865651,0.539257442312362,0.541197440446654,0.563851975036942,0.55500882181531,0.547426340140899,0.542191658863389,0.537659535005725,0.529042709457157,0.517587466631023,0.51089208851579,0.50699193271298
434,62.719363636364,2020-12-23 14:00:00,0.527401387345008,0.339452038475947,0.512880783327811,0.506807317159836,0.523400938580962,0.533567808485261,0.540078479027526,0.541756540932469,0.563557401896088,0.554244101325469,0.546748343166945,0.541757279114497,0.537632739201106,0.530101367820956,0.521123200196042,0.517145733988378,0.515695793166871
435,62.369,2020-12-23 14:30:00,0.508381290904604,0.339517005245316,0.514473916564313,0.508147460391192,0.524712584241569,0.534804076670549,0.541192350547683,0.542682222237816,0.564023234633825,0.554703315989192,0.547617982010608,0.543091341552832,0.53964261044729,0.533653600699344,0.527570627481716,0.526107646626438,0.526303597795775
436,61.352666666667,2020-12-23 15:00:00,0.464369994752252,0.339420152802726,0.515810132418606,0.509199020527057,0.525633233022724,0.535541536733599,0.541743051790034,0.542914149239845,0.563186797535518,0.553146170335847,0.545861397401068,0.541292111847666,0.537796494464263,0.531658510200003,0.524603055568946,0.520550240493589,0.516692945409393
437,60.474678571428996,2020-12-23 15:30:00,0.434275060055954,0.338981624958865,0.516612549919469,0.509639771949324,0.525755098438449,0.535266028030929,0.541156737539974,0.541733829560558,0.559715808128272,0.547562872184011,0.538975582559167,0.533502022959537,0.528752352444356,0.51989772412358,0.506891782272601,0.495232166695847,0.483358314658131
438,59.307178571429006,2020-12-23 16:00:00,0.387207647232576,0.338347829610351,0.517074248918127,0.509701929182785,0.525395697156858,0.534384147818738,0.539898959195665,0.539722796890944,0.554821958921968,0.539942285371318,0.529608622884312,0.522922104263289,0.516486930992946,0.504238857189405,0.484880341386264,0.467252489101,0.451437721054944
439,59.495035714286,2020-12-23 16:30:00,0.390088667249498,0.337423803836831,0.517050420019696,0.509224167383752,0.524370121509084,0.532660058962807,0.537713291914468,0.536544784544256,0.547910519161653,0.529383249169114,0.516626451697996,0.50823913850548,0.49937485381584,0.482455376696542,0.454778191713089,0.429964582219631,0.409074559725722
440,59.793535714286,2020-12-23 17:00:00,0.405590999356959,0.336586089567438,0.517056614923168,0.508779017288173,0.523394624998968,0.531012878576271,0.535628994529415,0.533531208026567,0.541585376055943,0.520002738459141,0.505366110172325,0.495777880464627,0.485259355210597,0.46564723545368,0.435094380905118,0.411363591195769,0.395436031443295
441,58.967821428571,2020-12-23 17:30:00,0.371784198324069,0.335914627389943,0.517217567923255,0.508507854573791,0.522642955870245,0.529665379551388,0.533893198483033,0.530998824284521,0.536408098404255,0.512624226685526,0.496840133682833,0.486671053592745,0.475454365904169,0.455252681422467,0.426576667781307,0.408820764152368,0.400619636604965
442,57.990357142857,2020-12-29 09:30:00,0.331865610046594,0.335059158342979,0.517046390773127,0.507868251735924,0.521447639336268,0.527757082025603,0.531546272990531,0.527698833896677,0.529952359174044,0.503367041761245,0.485962186698398,0.474843703542405,0.462308479288783,0.440239112514119,0.409826369209133,0.391307057368825,0.380439723180571
443,57.875769230769,2020-12-29 10:00:00,0.330149764330121,0.334024287005115,0.516559799411353,0.506863666241481,0.519841195674132,0.525325182015254,0.528636105176826,0.523648725269173,0.522317232249348,0.492346929640311,0.472868182862798,0.460454967775292,0.445979374656751,0.420902448240466,0.386033792315702,0.363392402609594,0.347434134879301
444,57.890533333333,2020-12-29 10:30:00,0.332773152043409,0.333050733497261,0.516071753105201,0.505842368022381,0.518229595720407,0.522897985986034,0.525748664839079,0.519662802520717,0.515032430341509,0.48205434468702,0.460860145804618,0.447478507144775,0.431591080454815,0.404741580245441,0.368745522010823,0.347207168154579,0.333924730739412
445,57.137857142856994,2020-12-29 11:00:00,0.296507697240726,0.332159391652725,0.515620299903718,0.504846023933971,0.516661373671444,0.520538126901346,0.522952104293172,0.515830395999907,0.508236846775234,0.472677596399126,0.45015794847116,0.436143168637457,0.419392060325365,0.391894877040161,0.357293008685275,0.339438249261337,0.330489113174192
446,56.418733333333,2020-12-29 11:30:00,0.269064844960524,0.331111861174152,0.514870739963146,0.50351041881777,0.514715202584462,0.517694731521187,0.519641848404043,0.511335726808796,0.500386492461147,0.461742977324789,0.437500600280777,0.422537697648226,0.404311812826993,0.375035081194994,0.338498976108813,0.318807524303616,0.306409857301458
447,56.114857142857,2020-12-29 12:00:00,0.260699456921682,0.329977455897868,0.513917388831115,0.501930936257483,0.51251186711253,0.514523110957435,0.515992977591577,0.506409776329038,0.491940206186936,0.449994244791793,0.423884503394032,0.407873306267332,0.387931345361596,0.356567995480219,0.317315991006446,0.295232631373476,0.280277123327858
448,56.043464285714,2020-12-29 12:30:00,0.257783342924628,0.328871758519519,0.512923895801881,0.500276953082898,0.510244382664218,0.511274653495576,0.512280061153126,0.501428315889442,0.483592497255156,0.438535373172475,0.410767206580138,0.393898601337927,0.372556205377099,0.339819143157846,0.299769161796371,0.278308716932492,0.265098752306692
449,55.998607142857004,2020-12-29 13:00:00,0.258304922933027,0.327822094078394,0.511934596023796,0.498594842106955,0.507964093062838,0.508016072724234,0.50857487622533,0.496489564078848,0.475504822867469,0.427610129813167,0.398460217480987,0.380970940363677,0.358641289882634,0.325323175971068,0.286308410554807,0.267461345662821,0.257453834255968
450,56.015464285714,2020-12-29 13:30:00,0.256893220561702,0.326842230121172,0.510975780898388,0.496913617037242,0.505702494377508,0.504788695072567,0.504921371160864,0.491653243589666,0.467764692383213,0.417344668071905,0.387118358394844,0.369257030219816,0.346383024225906,0.313231095468299,0.276726114875566,0.261527997283992,0.254814172266407
451,57.133076923077,2020-12-29 14:00:00,0.304806185500879,0.325915881186576,0.51003098488632,0.495216659518504,0.503440813259524,0.501567082713849,0.501291282799787,0.486878635190901,0.460279443577421,0.407579291014329,0.376516913186814,0.358468242907289,0.335367522596873,0.302841061569172,0.269403475056834,0.257543940933899,0.252925717443184
452,57.278214285714,2020-12-29 14:30:00,0.310642426544552,0.325308167345568,0.509490789787532,0.493944110294834,0.501672691189024,0.499017545993199,0.498409033981274,0.483161188855957,0.454813138317635,0.401118654211536,0.370366259731735,0.35301959975027,0.331386572306146,0.302102362501318,0.27787998731737,0.276519237031384,0.281960280673593
453,57.257346153846,2020-12-29 15:00:00,0.308651973158499,0.324768424482074,0.509011382494273,0.492724782092387,0.499979039905201,0.496576225112729,0.49565840209211,0.479644952187886,0.44978328168839,0.395383773663494,0.36516523261319,0.348644574784223,0.328629120670015,0.302512654858467,0.285716161822331,0.28984974909857,0.296733141551481
454,57.1875,2020-12-29 15:30:00,0.304472548148367,0.324248540895061,0.508527037723073,0.491485333905593,0.498274618823669,0.494127545793578,0.492911811784333,0.476154779344078,0.444862022156384,0.389840343208306,0.360190028107643,0.344469302723738,0.325941546046005,0.302500455533298,0.290750481281823,0.296433390766623,0.301109536991037
455,57.671071428571004,2020-12-29 16:00:00,0.321363905282939,0.3237350768094,0.508020051478059,0.490205155923656,0.496535603475315,0.491638693418084,0.490132983073085,0.472640668569265,0.439955047395962,0.384336969483501,0.355239506868885,0.340257608597149,0.323033965790915,0.301751046031465,0.293125539563726,0.298242712534322,0.30015234744927
456,57.949642857143,2020-12-29 16:30:00,0.333596746020742,0.323343886548918,0.507663007611284,0.489084570044763,0.494993905699396,0.489427368769586,0.487670928494305,0.46957708670335,0.435904362753777,0.380218694436863,0.352100214357274,0.338137071020125,0.322684749798872,0.304137361864827,0.29987979189879,0.306913163679391,0.310424396940905
457,57.998571428571,2020-12-29 17:00:00,0.332759279249351,0.32304266411129,0.50741614245918,0.488083131702754,0.493602962055265,0.487430367554952,0.485455557003991,0.466863986394882,0.43251356397854,0.377147067647686,0.350286712154751,0.337499274851024,0.324033316984336,0.308380086943734,0.308446867467935,0.317375752737149,0.322089707459512
458,58.229357142857,2020-12-29 17:30:00,0.34249304638259,0.322753114541237,0.50716822002905,0.487072916850946,0.492211436021932,0.485439652906326,0.48325615581364,0.464186946796744,0.429208075609975,0.374186778672324,0.348535135969414,0.336828835500469,0.325100348105135,0.31176708175594,0.31431610766795,0.322820778038907,0.325967949659597
459,58.284678571429,2020-12-30 09:30:00,0.316412907236,0.322533912436942,0.507008220241288,0.48615989251511,0.490944702373289,0.483628394991311,0.481264120690079,0.461803450452216,0.426443301663298,0.372063312471364,0.347808357581125,0.337272832488326,0.327381424596459,0.316414379362939,0.321505471823321,0.330346300768016,0.333637222256984
460,58.395035714286,2020-12-30 10:00:00,0.321317277558306,0.322266997568042,0.506897476063406,0.485100572576047,0.489585169805508,0.481635305652356,0.479087880197069,0.458980137533535,0.422972543760982,0.368262742156505,0.344584006614931,0.334586057638989,0.325453661752194,0.314989423584482,0.318210133831887,0.322149010090401,0.319371872159597
461,58.230071428571,2020-12-30 10:30:00,0.309907217811054,0.322035182301334,0.506826694332378,0.484079035101933,0.488275687753575,0.479717115478422,0.477002019546203,0.456303926564675,0.419781034041053,0.364924911536448,0.341953917831172,0.33256894387515,0.324326530728019,0.314596382701054,0.317205392661039,0.319625032524722,0.316857326516672
462,57.981433333333,2020-12-30 11:00:00,0.305183622221903,0.321766141336031,0.506672156167347,0.482948568398326,0.486851105197464,0.477644493102146,0.474757031287192,0.45342472516424,0.416247053681497,0.361054880274678,0.338595699433285,0.3296469806901,0.321937279923665,0.31235770542572,0.313209104048449,0.313146309665245,0.308783735497285
463,57.876615384615,2020-12-30 11:30:00,0.29826192102605,0.321490848360979,0.506486080150073,0.481768908437755,0.485379373249192,0.475511640865819,0.472455918668366,0.450487763320337,0.412631578349036,0.357078149272711,0.335086790255425,0.326520471146875,0.319237187283369,0.309673246667883,0.308945908004213,0.307357748624387,0.30269933666703
464,58.027285714286,2020-12-30 12:00:00,0.307687807865055,0.321200463169186,0.506253036833769,0.480520396621964,0.483839114491638,0.473288301087309,0.470066203727095,0.447447380084122,0.40885690987995,0.352874887126611,0.331273521681389,0.323012207961962,0.316006016237702,0.306259781683339,0.303876748577435,0.301009412066418,0.29604000250607
465,58.030038461538,2020-12-30 12:30:00,0.305534012338454,0.320964744983371,0.506094858497836,0.47934800696778,0.482391396330891,0.471201175575927,0.46783353133102,0.44465046480089,0.405524184365512,0.349401518340999,0.328421540214419,0.320626839781361,0.314226220689523,0.304879836892554,0.302808664157371,0.301475541958884,0.299249284173141
466,58.095062500000004,2020-12-30 13:00:00,0.312182417321922,0.32073189504435,0.505924399845558,0.478149102616985,0.480921625296395,0.469088927311151,0.465582536572218,0.441848043824674,0.402196166600658,0.345952852173032,0.32558342406541,0.318227961537638,0.312375481906753,0.303346997017506,0.301412637919897,0.300794321171429,0.299167802567466
467,58.10175,2020-12-30 13:30:00,0.313178384762116,0.320538757133335,0.505807198928663,0.477003100520528,0.479518470862034,0.467077562954302,0.463449932220817,0.439232393862105,0.39920226854043,0.343049536966049,0.323444264285322,0.316627013747319,0.311516323346828,0.303133013356523,0.302272945545588,0.303322229564288,0.303253291502591
468,58.234500000000004,2020-12-30 14:00:00,0.315713940820612,0.320359439474729,0.505700332080889,0.475859506489452,0.478125133859285,0.465086678392495,0.46134798570858,0.436678551172676,0.396322372775823,0.340333463745315,0.321519579239936,0.315241723511689,0.310866414976549,0.303112716873073,0.303183748914476,0.305209340454011,0.305465700846828
469,58.292928571429,2020-12-30 14:30:00,0.316195765045948,0.320199660275772,0.505615085495507,0.474732639489614,0.476757578260501,0.463139345395867,0.459301616085983,0.434220903699688,0.393612875958731,0.337890294568065,0.319918603941645,0.314200110298505,0.310591248596019,0.303514627494623,0.304572213249874,0.307408362573564,0.307902205872615
470,58.721857142857,2020-12-30 15:00:00,0.330828364942218,0.320049767422536,0.505535769652662,0.473603933066866,0.475394728853762,0.461205608314257,0.457277985738749,0.431812505003965,0.390990704879472,0.335583997004611,0.318457468624045,0.313282761566586,0.310401137359882,0.303934131661557,0.305723440832516,0.308879185077679,0.309149560853422
471,58.642166666667,2020-12-30 15:30:00,0.336114878569513,0.319968798856226,0.505568608961399,0.47260596625548,0.474186812338408,0.459501946017022,0.455512978393921,0.429782558749632,0.38901433549199,0.334291211037864,0.318283482145969,0.313841619698731,0.312044322098264,0.306770096764136,0.310794721621302,0.316228414318742,0.318770575364207
472,58.506857142857,2020-12-30 16:00:00,0.323715073984661,0.319914093579927,0.50564193882671,0.471653305537851,0.473036675888701,0.457888632098866,0.453853430150106,0.427913044134141,0.387304367735941,0.333393823839999,0.318560853115272,0.314873486204248,0.314175602727829,0.310093341094305,0.316046179234376,0.322798410116968,0.325830282676194
473,58.439733333333,2020-12-30 16:30:00,0.315542651474746,0.319809685349054,0.505621171400073,0.470578342546718,0.471752594578823,0.45608850226733,0.451996075092167,0.425779985427111,0.38513772588839,0.33174834380167,0.317787425629426,0.314608805020203,0.314516385789951,0.31079287178745,0.316272091456804,0.321016253621822,0.320816142275279
474,58.454035714286,2020-12-30 17:00:00,0.319752277615418,0.319676238025105,0.505540546804805,0.46942131294484,0.470381804205877,0.454169688541521,0.45001645293716,0.423490247818537,0.382703793545354,0.329670173473006,0.316401811166713,0.313585798415728,0.313816580344917,0.31001557860489,0.314091798933744,0.316381616445459,0.31377341262509
475,58.017076923077,2020-12-30 17:30:00,0.296904137607364,0.319566742747247,0.505493534099014,0.468297873629413,0.469055258328961,0.452323123283198,0.448122832760109,0.421336505049384,0.380496630467745,0.327942709322347,0.315441662768754,0.313037563791036,0.31370144112031,0.310052474040136,0.313695354328418,0.315578253812633,0.313632942115987
476,57.804133986928,2021-01-04 09:30:00,0.298097394312471,0.319368577836462,0.505279674692794,0.466956447504251,0.467490753116666,0.450135390837358,0.445865996266075,0.418687217401621,0.377464506651012,0.324917163135504,0.312749716626954,0.310423548225724,0.310868576018504,0.306340250600712,0.30695438883444,0.305115885958372,0.299447532181908
477,57.555,2021-01-04 10:00:00,0.286754836706964,0.319190666856356,0.505107201732895,0.465613616079205,0.465941662318905,0.447973353475252,0.443652040702975,0.416101722549286,0.374555061142692,0.322042256076317,0.31024979227474,0.308040209218048,0.308399996484687,0.303285783810046,0.302248307691053,0.299500058398784,0.294463881250457
478,57.410911764706,2021-01-04 10:30:00,0.28072879435631,0.318977446749204,0.50485744956587,0.464159786322025,0.464277357511961,0.445649123888361,0.441271714891707,0.413299268683762,0.371297371177471,0.318643263443397,0.307062312358644,0.304844887746092,0.304890025224708,0.2988864694686,0.295659418268503,0.291362158747749,0.285545051760078
479,57.22,2021-01-04 11:00:00,0.27363245068651,0.318751485428643,0.504570218113515,0.462642608180538,0.462550819411227,0.443240957652199,0.438810131249224,0.410402101647304,0.367896764907797,0.31505131303993,0.303631996117372,0.30137120241405,0.301060100835653,0.294182327113794,0.289154329666202,0.284060786405696,0.278335515911497
480,56.80478125,2021-01-04 11:30:00,0.254056761839352,0.318509491698564,0.504238977273914,0.461052145846471,0.460751742590125,0.440733234745281,0.436250984160732,0.407387567703094,0.364320145672349,0.311220336421219,0.299903309793517,0.297556743868574,0.296830997835675,0.28906168381874,0.282428586588311,0.276792865139336,0.271157207478284
481,56.556108455882,2021-01-04 12:00:00,0.247688860050377,0.318205441403746,0.503778618328768,0.459277010376762,0.458762469116016,0.437948293046246,0.433405631879929,0.403986091539582,0.360146781128519,0.306509117770831,0.295049163527076,0.292432335211078,0.290919629820721,0.281750926344828,0.272251866522205,0.264311362288665,0.256479915378114
482,56.34540625,2021-01-04 12:30:00,0.238078215082501,0.317892569986585,0.503283785899153,0.457433599352321,0.456708147231219,0.435074117582071,0.430475893822749,0.400489478704593,0.355848127688908,0.301664540420637,0.290059690323605,0.287177446517944,0.284925278562212,0.274538728581277,0.263037526067767,0.254359464975892,0.246798707718887
483,56.349302083333,2021-01-04 13:00:00,0.236898264182503,0.317559410531026,0.502733447270118,0.455492760256441,0.454558793834624,0.43206470117809,0.427413566437477,0.396828899991409,0.351321613195335,0.296533990722026,0.284737787348727,0.281559489105371,0.278528512076207,0.266955828155403,0.253703372909095,0.244543310276849,0.237177295691042
484,56.422869883041,2021-01-04 13:30:00,0.2410978678057,0.317238257553477,0.502185871028371,0.453528298848405,0.452391357241886,0.429037672195673,0.424343430696866,0.393185635109485,0.346849543574552,0.291556234553723,0.279656073441748,0.276253689569827,0.272639250194995,0.260257899637222,0.246457232316565,0.238294031198461,0.232614501966642
485,56.593266081871,2021-01-04 14:00:00,0.247060370350151,0.316948188606715,0.501677029914882,0.451588603904769,0.450255781424532,0.426070690887647,0.421347361784273,0.389677457428166,0.342609729804866,0.286998843808264,0.275154032498462,0.271652271572052,0.267765991100591,0.255089159486854,0.242151505172143,0.236362937120424,0.233290154790487
486,56.620769349845,2021-01-04 14:30:00,0.248365143832538,0.316693964187686,0.501217881139028,0.449691153880797,0.448170112054652,0.423192827041106,0.418455803319393,0.386346464474704,0.338662078826923,0.282942883112462,0.271323375033338,0.267851676655691,0.264005148384196,0.251501544948228,0.240501445904788,0.237709940393306,0.237128914605847
487,56.520875730994,2021-01-04 15:00:00,0.243660985849673,0.31645664751941,0.50077600213222,0.447794929513536,0.446091091375745,0.420337770804011,0.415598081788414,0.383089329104673,0.334845297306471,0.279130795256574,0.267816186117278,0.264432084098631,0.260759982570257,0.248603142514725,0.239612859433169,0.239040411406365,0.239442822066757
488,56.527961988304,2021-01-04 15:30:00,0.244358016383529,0.316213470714682,0.50031066445198,0.445845000758434,0.443960828513058,0.417415496423015,0.412678603969022,0.379768465946832,0.33095008019764,0.275239218371085,0.264207044711706,0.260889262230258,0.257339924615576,0.245421362758539,0.237717028374785,0.237853122650633,0.237542832676239
489,56.573527777778,2021-01-04 16:00:00,0.244275546837319,0.315984331095003,0.499858377300784,0.443891301340653,0.441831354457149,0.414508182084948,0.409784332459328,0.376508813228594,0.32716493635208,0.271555372533176,0.260868205987959,0.257660805381078,0.254337048588013,0.242781984889597,0.236484741038061,0.237442054202085,0.237194169537281
490,56.952106725146,2021-01-04 16:30:00,0.261066058226066,0.315765678673671,0.499413594484918,0.441927160272407,0.439695330156769,0.411604893832021,0.406903404132006,0.373292670125327,0.323461687671364,0.268031201249762,0.257731536204581,0.25466269788673,0.251627311849497,0.240496011650591,0.235542277107456,0.237161738682418,0.236999781261853
491,57.398225146199,2021-01-04 17:00:00,0.279394697492362,0.315617857178041,0.49908877230619,0.440114338961692,0.437723009728891,0.408976689869275,0.404322769328846,0.370527077273651,0.320445048056172,0.265572951971404,0.255961556665625,0.253254982336356,0.251019510289953,0.241015231130003,0.239273455560087,0.244041235792522,0.247023929114115
492,57.637973684211005,2021-01-04 17:30:00,0.290489752910547,0.315543296790287,0.498893413613324,0.438474325835576,0.435939781331235,0.406664528503197,0.402086367454324,0.36826609028103,0.318191937879538,0.264269731499521,0.25564712761398,0.253521767913686,0.252549722924004,0.244273642005167,0.246996450598826,0.255873676116988,0.262155577194263
493,58.670277777778004,2021-01-05 09:30:00,0.325950454188873,0.315512578535045,0.498777347878449,0.436940926228158,0.434275672968671,0.404556891135089,0.400074753510177,0.366333605863169,0.316431216041652,0.263683173182544,0.256195950093139,0.254751942966568,0.255211970959728,0.248817499331064,0.255771353905034,0.267553565997352,0.274953474294799
494,58.476625,2021-01-05 10:00:00,0.319694638883725,0.315611242189623,0.498931032834732,0.435737221532948,0.432987650433411,0.403063625768209,0.398741578905002,0.365362535305594,0.316127838570941,0.265198827139938,0.259387866104283,0.259021820241932,0.261720945786609,0.258323564499136,0.272065226223146,0.289682117535796,0.30174699286928
495,58.835520467836,2021-01-05 10:30:00,0.334332782526983,0.315683405477097,0.499040036557147,0.434467108814867,0.431627122314804,0.401467174765002,0.39729925253361,0.364239074487473,0.315565586150919,0.266231302064057,0.261837902014332,0.262343110236986,0.266743409728591,0.265412788713434,0.282317341694368,0.299748542386055,0.308433609053966
496,58.697236842105,2021-01-05 11:00:00,0.329214948483138,0.315804430824583,0.499250607278964,0.433349160825497,0.430439338598576,0.400157646016673,0.396168921118102,0.363547537589456,0.315644655541491,0.268153077086377,0.265333061529847,0.266816157784643,0.273052591108065,0.273949879506195,0.294092055974016,0.312046162774842,0.320167985398791
497,59.196203216373995,2021-01-05 11:30:00,0.351740524244436,0.315901910510213,0.499423401300103,0.432176502801384,0.429191222195608,0.398762996278921,0.394947743802845,0.362726350319014,0.315497273230305,0.269637468790471,0.268153428142177,0.270427826556832,0.278036757826,0.280390790783175,0.301303572407112,0.31688013165785,0.32159378194271
498,59.483809597523,2021-01-05 12:00:00,0.363893932300656,0.316075977945424,0.49975442550279,0.43124551709352,0.428219016939009,0.397817248101396,0.394213092215278,0.362569162160844,0.316347935987274,0.272541212038351,0.272702183106462,0.275992176027536,0.285352279208362,0.289773111122059,0.313164645470074,0.329705188485509,0.336237309754731
499,59.341530701753996,2021-01-05 12:30:00,0.356787098460825,0.316286834616992,0.500170203771737,0.430448722898008,0.42740233846225,0.397124693961302,0.393752298786608,0.36277387024271,0.31772861850092,0.276131160444857,0.278011305624029,0.282363276159829,0.293468553508018,0.299944802361961,0.325488695503819,0.342561530591878,0.349630135696744
500,59.502472222221996,2021-01-05 13:00:00,0.363813843738117,0.31646255576316,0.500530279213009,0.429573927495132,0.426496114059332,0.396295932998326,0.393141727512768,0.362760041653771,0.318735293909907,0.279035441486298,0.282314091444758,0.287480823853842,0.299768958813558,0.307375037661361,0.332422055200423,0.34671554486385,0.350371238357138
501,60.002055555556005,2021-01-05 13:30:00,0.385143664331775,0.316656270585112,0.500937902092791,0.428777947652749,0.425681411719411,0.395617996552405,0.392693132779504,0.362953225100381,0.320031754213242,0.282272454944723,0.28694085096483,0.292911832360361,0.306307069040029,0.314963039139166,0.339583936393094,0.352258164935115,0.355082887066673
502,60.514975490196,2021-01-05 14:00:00,0.409447274235057,0.316920729979282,0.501499601510899,0.428224699844938,0.425150451220896,0.395390784398899,0.392732062319215,0.363788191692045,0.322297832659962,0.286862273412101,0.293197047027322,0.300174427220615,0.314992516915645,0.325297748716313,0.351246778200943,0.365152881967308,0.370460412229187
503,60.487720760234005,2021-01-05 14:30:00,0.408219935716996,0.317266582121941,0.502241973364949,0.427956661357756,0.42495845165899,0.395691973673829,0.393343560957034,0.36536579592386,0.325700781615545,0.293037270350153,0.301356064208107,0.309567381266929,0.326122475376036,0.338682639707543,0.367283698784674,0.383781690370441,0.392032346841951
504,60.739036549708,2021-01-05 15:00:00,0.420504113387782,0.317592832802847,0.502967535344072,0.427673692358695,0.424748112581896,0.395957973028606,0.393910117098713,0.366853125663644,0.328922997407432,0.298786760786764,0.308816215397311,0.318045415216321,0.335845146369074,0.349823586245099,0.378548792500038,0.393732265431291,0.399538639741176
505,59.956055555556,2021-01-05 15:30:00,0.383549385078906,0.317953051164338,0.503782905573377,0.427538003434188,0.424714534170347,0.396490969411853,0.394762477110799,0.368690045323451,0.332667040306985,0.305186847924482,0.316973405158055,0.327245467159722,0.34624989946757,0.361655151792572,0.39057980209957,0.405103685902045,0.41035865014319
506,59.870325163398995,2021-01-05 16:00:00,0.381636957461636,0.318154836331644,0.504301744582313,0.42696512952037,0.42415959524384,0.396207070743227,0.394718104741773,0.369307208994375,0.334447204069113,0.308490209069447,0.321036087451245,0.331593806624417,0.350418336887232,0.364771462641717,0.387901458607172,0.394413192954837,0.390836386150588
507,59.494861111111,2021-01-05 16:30:00,0.361395240279468,0.318340180419237,0.504800022461742,0.426371067479825,0.423579705770906,0.395884898640538,0.394628882567908,0.369847592975938,0.336080020158007,0.311493951793746,0.324654763457575,0.335396769789258,0.353889721606998,0.367075014133231,0.385380224623207,0.387485659178501,0.382063141632576
508,59.287388888889,2021-01-05 17:00:00,0.352960055762436,0.318441543144956,0.505140208966318,0.425547657272546,0.422733423148921,0.395148328933129,0.394089701875366,0.369773887763108,0.336733022853931,0.312961180587801,0.326264135012675,0.336840810947147,0.354407865227149,0.365482736758945,0.377571168288523,0.374430631282377,0.365881448449144
509,59.521519005848,2021-01-05 17:30:00,0.36414020045887,0.318507063988208,0.505413797974719,0.424630981807751,0.421780219993397,0.394249727464992,0.393375244057284,0.3694577279543,0.336992050033177,0.313800172249513,0.327058953917714,0.337345962073845,0.35382811220825,0.362686528466316,0.369427816891112,0.363218162123197,0.354275286605953
510,58.45750163398699,2021-01-06 09:30:00,0.28846548058978,0.318610310873124,0.505766924001262,0.423841861279358,0.420973349639099,0.393586740933676,0.392912563655204,0.369469618801786,0.337737011555831,0.315336338376862,0.328741305740625,0.338905406194567,0.354688582118673,0.362209632488003,0.366726643203811,0.361800023713265,0.356757584093446
511,58.697571637427,2021-01-06 10:00:00,0.29842537812761,0.318410934348869,0.505667728842366,0.421963438291919,0.419011732207196,0.39119715541414,0.390718901761351,0.367240015981594,0.335173453703079,0.311824862977878,0.324201532343958,0.333366682565663,0.346819328356096,0.349915654301868,0.343854336631738,0.328006361452775,0.310557879028141
512,58.930333333333,2021-01-06 10:30:00,0.311516651321922,0.318244198517675,0.505633141105951,0.420175389119049,0.417142715845741,0.388977737382486,0.388706193805025,0.365276560469287,0.332994250787298,0.308924328282669,0.320505612763622,0.328890997861719,0.34058434424478,0.340595026091675,0.329222305019581,0.312105673214824,0.297756612932103
513,58.560138888889,2021-01-06 11:00:00,0.292253736943771,0.318115741913714,0.505682174713085,0.418512608766704,0.41540354537117,0.386987782970122,0.386935296802058,0.363658152487129,0.331314089642631,0.306793975476555,0.317841494144506,0.325682017341524,0.336195255493323,0.334347035805681,0.321633490211078,0.308152382867588,0.300451209966418
514,58.727780701754,2021-01-06 11:30:00,0.298166987802945,0.317946942575487,0.505609106964537,0.41665062385205,0.413455785378167,0.384682081953597,0.384842370052849,0.361607678201295,0.328996694532269,0.303754035073529,0.314063711997719,0.321208742912368,0.330262299576524,0.326156705975483,0.310906304656815,0.297760267543011,0.289935139071666
515,58.648805555556,2021-01-06 12:00:00,0.29465607187605,0.317799320441123,0.505574659886776,0.414842960456268,0.411562476877307,0.382486275367383,0.382866810465772,0.359731595286665,0.326926443793806,0.301114642150823,0.31084641987508,0.317444089657065,0.325419539544988,0.319843140856012,0.304347090707109,0.294037761961858,0.289202211501697
516,59.368411764706,2021-01-06 12:30:00,0.333075751046814,0.317649664385198,0.505518971391802,0.412994805909469,0.409625305987317,0.380241329631672,0.380844610937215,0.357803332289455,0.324775180445665,0.298388903165751,0.307562636306232,0.313642380156504,0.320643343526084,0.313834579458226,0.298486069166552,0.290356319746708,0.286786059510366
517,59.316888888889004,2021-01-06 13:00:00,0.327318000144917,0.317595945164746,0.505707817142978,0.411544914595375,0.408104806539019,0.378690894622924,0.379542718032378,0.35686394252509,0.324055812994845,0.2977968262951,0.307029177146914,0.31310143105405,0.320267728466735,0.314238920455352,0.304277545330605,0.304419899028442,0.309111606448281
518,59.152,2021-01-06 13:30:00,0.321903088914552,0.317530417465285,0.505857240590359,0.410033231343489,0.406516230607745,0.377047258004835,0.378144860319769,0.35579506179483,0.323133444536755,0.296903521821737,0.306113186067146,0.312114609849647,0.319300248954547,0.313710651567708,0.307062305810389,0.310263243688591,0.314604598693889
519,59.329824561402994,2021-01-06 14:00:00,0.327478066096358,0.317454514019779,0.505970101148114,0.408463339737366,0.404863473139859,0.375317497303942,0.376658888125983,0.354608816681258,0.322028046732747,0.295743813387562,0.304864694854824,0.310745028900509,0.317838042625564,0.312432038909014,0.307693295869354,0.311407942914624,0.313521821210882
520,59.241469298246,2021-01-06 14:30:00,0.325382726691718,0.317394157550571,0.50611698360845,0.406953429848352,0.403271706089739,0.373704231109156,0.375294149230913,0.353587945441881,0.321152454386052,0.294928137716887,0.304063628135449,0.309909601730151,0.317094762292119,0.312149655995795,0.309660255652293,0.314448046040193,0.316466771775751
521,59.217264619883,2021-01-06 15:00:00,0.322464492324223,0.317330913345043,0.506248461502922,0.40542146691467,0.401653698380451,0.372065671789111,0.373903727440556,0.352533077701874,0.320215800342944,0.294023820344399,0.303153450860952,0.308950452231171,0.316188736471677,0.311582341168373,0.310568492989545,0.315346153851788,0.316372993082515
522,59.12960380117,2021-01-06 15:30:00,0.317889673603983,0.317263056464347,0.506359527538737,0.403858695933834,0.399999996406814,0.370386788424181,0.372472146303244,0.35142383360544,0.319189240236116,0.292990098405143,0.302083850873365,0.307809710020772,0.315048152403676,0.310645158350094,0.310462260236214,0.314631227085713,0.314553008202709
523,58.497138888889005,2021-01-06 16:00:00,0.286092376783443,0.317187063772295,0.506439993338565,0.402247084187474,0.398291430841885,0.368637019483314,0.370968138923033,0.350219056033617,0.318014458257894,0.291743887169801,0.300751516241118,0.306367966651903,0.313521543764926,0.309142545290833,0.309155111513816,0.312265717924494,0.311033283259342
524,58.154033333333004,2021-01-06 16:30:00,0.27422243719418,0.317041637328643,0.50631925989795,0.40028853050118,0.396219223040519,0.366318193812827,0.368885434784215,0.348243700737724,0.315737584413322,0.288901429410835,0.297407278031021,0.302578785950629,0.308904258784129,0.303266349771541,0.299879608657781,0.297613835384856,0.290494997401374
525,57.625921052632,2021-01-06 17:00:00,0.249122914605241,0.316875382406586,0.506126904819364,0.398199816863892,0.394010153075802,0.363801511422165,0.366605494295298,0.346015288588512,0.313106043662818,0.285580722742246,0.2934968111542,0.298158580604506,0.303532667330168,0.296494120289239,0.289856072702182,0.284019998388918,0.275053033006662
526,57.566487616098996,2021-01-06 17:30:00,0.245118512914039,0.316659199825225,0.505783006645759,0.395834695708792,0.391519800685622,0.360854445075585,0.363898226679947,0.343228846490608,0.309714053126814,0.281210716350609,0.288307092294099,0.292275235919907,0.296280582117323,0.287233164884373,0.276036455493599,0.265748669197065,0.253920140916577
527,58.141166666667,2021-01-07 09:30:00,0.26544715142865,0.316443486705395,0.505420927669829,0.393422494590556,0.388976817688337,0.357851096391717,0.361138533765482,0.340391409244824,0.306259646756825,0.276812355035619,0.283141642739823,0.286469081495196,0.289268758563903,0.278595838864546,0.26456942903852,0.253182735342609,0.242884208878274
528,58.044802287582,2021-01-07 10:00:00,0.260109134350395,0.316274107858316,0.505200394469053,0.391162560855198,0.386582884592242,0.355156353837992,0.358711185981119,0.338044569415352,0.303475665177374,0.273404810701503,0.279308535801884,0.2822846630416,0.28463321197114,0.273590445936734,0.260720310033273,0.253626354670534,0.250072200199689
529,58.595083333333,2021-01-07 10:30:00,0.285094992911394,0.316100995718058,0.504951627808439,0.388842504393322,0.384122616277221,0.352382532025043,0.356207408643011,0.335609820703436,0.300574048138646,0.269871338629921,0.275350952766191,0.277978464029971,0.279887707404376,0.268488446665013,0.256464298804095,0.251726691900787,0.249872950182392
530,58.749108187135,2021-01-07 11:00:00,0.293226671294017,0.315985177001982,0.504857462841631,0.386808715724777,0.381941283634225,0.350093592546545,0.354187474793367,0.33383100035654,0.298559975682549,0.267651990528437,0.27308684431963,0.275680469079742,0.277922375786103,0.26737944109466,0.25949676114359,0.260768162588584,0.264598322537174
531,58.955486842104996,2021-01-07 11:30:00,0.302197775533246,0.315889860015723,0.50481399451603,0.384873606846375,0.379853490153935,0.347982303713992,0.352345180760047,0.332292931810882,0.296870696835667,0.265919186866361,0.271447678099424,0.27411742706895,0.276929103415664,0.267536595029294,0.263876619248033,0.269541284440269,0.275486279500901
532,59.567947368420995,2021-01-07 12:00:00,0.333939377207769,0.315815565851758,0.504825560054316,0.383049828380513,0.377873074265777,0.346068910810159,0.350700410707409,0.331017687028951,0.295536415058248,0.264708003257268,0.270468994594017,0.273323357575772,0.276924636677535,0.268940372067556,0.269514747891522,0.278512579829659,0.285311036738704
533,60.069764619882996,2021-01-07 12:30:00,0.354623189973397,0.315805260028125,0.505030463792349,0.381614308175473,0.376290809572896,0.344822411006812,0.349726563658881,0.330619089842797,0.295414948761934,0.265251051208517,0.271704751830921,0.275108268555835,0.280271882064655,0.274845401993492,0.282204452820394,0.297254528756915,0.308519534219382
534,59.576634674923,2021-01-07 13:00:00,0.332059402808664,0.315834538664064,0.505360464334313,0.380440674536448,0.374982549239994,0.344029963438921,0.349211079931546,0.330805539172511,0.296111701088125,0.266954720768031,0.274375000860357,0.278535277820271,0.285613492403876,0.283196615739536,0.29744882257917,0.317283762864846,0.330595871891659
535,59.187333333333,2021-01-07 13:30:00,0.314484752098097,0.315818071080839,0.505546404666862,0.37899639045977,0.373381672163608,0.342770213485122,0.348216884719419,0.330355411656589,0.295894891944651,0.267284524077442,0.275245717361803,0.279812441257557,0.28795006434909,0.286997796993097,0.302798166188855,0.319489895597675,0.325755023672007
536,59.135833333333,2021-01-07 14:00:00,0.311663550715865,0.315767777715125,0.505622215598152,0.377344701057042,0.371558418892066,0.341163237749191,0.346870035366721,0.329439488406481,0.295018787425989,0.266639549708606,0.274853467580596,0.279588806949833,0.288210807965271,0.287717068707276,0.302181096712741,0.31341050707059,0.313172760963018
537,59.043638888889,2021-01-07 14:30:00,0.306226031416618,0.315713465404725,0.505679802122578,0.375667328015535,0.369702463193645,0.339519113327514,0.34548339041624,0.328467944568991,0.294057579945042,0.265865858688048,0.27428725403322,0.279151952506969,0.28815067429031,0.287931812919206,0.300970261971409,0.308607350217286,0.306341048180415
538,59.097837719298006,2021-01-07 15:00:00,0.308991694414804,0.315650373867899,0.505703592133898,0.373931988122669,0.367780356487248,0.337784429723285,0.344003717149051,0.327372794815965,0.292918865090314,0.264833370906087,0.273385684537032,0.278315775794741,0.287533492550975,0.287333889284053,0.298634269405686,0.303477279938561,0.300281801355954
539,58.739165204678,2021-01-07 15:30:00,0.290053708830973,0.315594464598962,0.505743878514678,0.372241402775233,0.365898020411065,0.336130046990186,0.342601444105337,0.326374681581775,0.291905904344162,0.263981393483626,0.272707949900876,0.277737552857215,0.287245796702743,0.287198861612803,0.297574812865818,0.301557117368058,0.299457437274459
540,58.673111111111005,2021-01-07 16:00:00,0.28837201405645,0.315504446025868,0.505669224879589,0.370322665840731,0.363775146052172,0.334106086091887,0.34082973917314,0.324899002430874,0.290237645056894,0.262190771963508,0.270840396155784,0.275763720622722,0.285082305127793,0.284412494874519,0.291905213213996,0.292588521021372,0.287795980319025
541,58.63218627451,2021-01-07 16:30:00,0.285572280818656,0.315414478793303,0.505585775376254,0.368393417456456,0.361634319283613,0.332073233674301,0.339046908584734,0.323410370379179,0.288547755385094,0.260382544412019,0.268959321986752,0.273780957207026,0.282934429834574,0.281731506687273,0.287169507588857,0.286524087219063,0.282007824758728
542,58.558805555556,2021-01-07 17:00:00,0.282591395550971,0.31532247576476,0.505486979350028,0.366439750680094,0.359461336748289,0.330008732888036,0.337230397594291,0.321879942899878,0.286798114761752,0.258502708235119,0.266996430085285,0.271709042470255,0.28069244328691,0.278990005503029,0.282858836336279,0.281737629196637,0.277960603710086
543,58.741638888889,2021-01-07 17:30:00,0.291699890758832,0.315228215283243,0.505372037689606,0.364459571096039,0.357253996727734,0.327909296548351,0.335376916490321,0.320303863830624,0.284984419896105,0.256546330734224,0.264946058570643,0.269541640498579,0.278348101660055,0.276172158158606,0.27882562270119,0.277642268918703,0.274520526762648
544,58.612272875817006,2021-01-08 09:30:00,0.277293972629008,0.315154315679064,0.505313593258566,0.362611260356762,0.355173296712065,0.326030836141423,0.333737718340439,0.319001547878668,0.283532304343072,0.255117229023058,0.263567858462298,0.268165969549733,0.277090623756409,0.274946034779579,0.278061660821066,0.278910304845421,0.278517995309293
545,58.838531045752,2021-01-08 10:00:00,0.289155975097409,0.315040715362111,0.50517438922984,0.360483852313651,0.352803857687167,0.323765633283407,0.331742390128861,0.317287605348797,0.281527286614909,0.252881860073878,0.261204218638522,0.265657521822409,0.274380770504842,0.271733845664339,0.273649316470442,0.273551562607591,0.271337880229831
546,58.9855,2021-01-08 10:30:00,0.294888546962367,0.314950535018459,0.505106452238484,0.358525782612391,0.350596581933825,0.321779619416336,0.330016094910405,0.315917321836794,0.279972731703809,0.251300812999968,0.259672459268217,0.264128358708418,0.273020213230386,0.270492306078974,0.273237559312293,0.275129270179117,0.275381196284388
547,58.538893274854004,2021-01-08 11:00:00,0.274471524263128,0.31487257762216,0.505072941896333,0.356658441309532,0.348473839499108,0.319945200465654,0.328434308648838,0.314728341404445,0.278654354057094,0.250061283207313,0.258569728129613,0.263099232751997,0.272325331707296,0.270176339440653,0.274362877013838,0.278413678372896,0.28044213314978
548,58.530779239766,2021-01-08 11:30:00,0.27386859898421,0.314764428112879,0.504921395906583,0.354531509666766,0.34608198255893,0.317701963479237,0.326450952829778,0.313030119404286,0.276662893521888,0.247877718533748,0.256277973778315,0.260677396110788,0.269733521552287,0.267146062620639,0.270109948756323,0.272092104608261,0.270445157559378
549,58.532589869281,2021-01-08 12:00:00,0.273982531560526,0.314659236671956,0.504768799898368,0.352411642409331,0.343689077930822,0.315477828815487,0.324482461975245,0.311352360292332,0.274696971234962,0.245748329343142,0.254063017778568,0.25835157614438,0.26729685115386,0.264393315194956,0.266707668131702,0.26802796563818,0.265951545907859
550,58.564638888889,2021-01-08 12:30:00,0.271228571569512,0.314558020578212,0.504619304218315,0.350309330826295,0.341305775550275,0.313288813337201,0.322544085052839,0.309713654707236,0.27278077145504,0.243705587738019,0.251963908699079,0.256165975050365,0.265069742856731,0.261979215389442,0.264130917655002,0.265612951566742,0.264152268863812
551,58.654763157895005,2021-01-08 13:00:00,0.279249645869464,0.314456031950563,0.50445629820011,0.348185525503264,0.338893115954623,0.311073052129756,0.320575873606197,0.308038368878813,0.270816609421665,0.241611331777235,0.249805843424355,0.253915071274443,0.262767198989333,0.259485953432239,0.261477272197699,0.263038119413512,0.261779032680508
552,58.433966666667004,2021-01-08 13:30:00,0.268502455394581,0.314370337425721,0.504342074876772,0.346191779573301,0.336603505175868,0.309068177115133,0.318806963314852,0.306612116604844,0.269173539867283,0.239980596143557,0.248233168806641,0.252350348392718,0.261407641499692,0.25834598450515,0.261426822444773,0.264711432436757,0.265514054144415
553,58.45690625,2021-01-08 14:00:00,0.267315909998902,0.314270668920255,0.504167815354973,0.344063606699498,0.334171652824162,0.306857771055847,0.316835622055108,0.304932636727044,0.267203152613227,0.237901910158589,0.246098922464556,0.250128874892845,0.25914858077911,0.255918460985397,0.258727808053843,0.261382816963348,0.260723399952831
554,58.263944444444,2021-01-08 14:30:00,0.260121353420692,0.314172690460901,0.503989491063827,0.341937131123316,0.331734039467983,0.304656495969632,0.314868554959105,0.303258900985616,0.265240583670176,0.235849313433801,0.244001886748317,0.247953633503504,0.256964208753803,0.253620203905857,0.25636717891898,0.258886977925594,0.258035128283202
555,58.242166666666996,2021-01-08 15:00:00,0.256699394041234,0.314066890884782,0.503772759966956,0.339725726970962,0.329204194398783,0.302330299658459,0.312777212509232,0.30143191239814,0.26308435311785,0.233543566613032,0.241592853774989,0.245417008050706,0.254296437862765,0.250659514490041,0.252801585506655,0.254493719728951,0.252699059020092
556,58.105722222222006,2021-01-08 15:30:00,0.250329860683891,0.313959565416247,0.503539890890399,0.337484151080742,0.326636809553631,0.299965139202741,0.310643875084253,0.299554674157277,0.26086719601523,0.231172757693337,0.239109557297027,0.242798383699681,0.251535730460232,0.247607326246532,0.249238309846303,0.250463785347892,0.248478258814277
557,58.072193498452,2021-01-08 16:00:00,0.250259925473952,0.313846140393048,0.503274358514695,0.335168783490155,0.323988629780804,0.297494996773553,0.308405630334349,0.297550366574084,0.258494255633921,0.228607905389072,0.236391810685303,0.239911349395052,0.248426643222947,0.244104006917486,0.244970624282705,0.245487394828873,0.243004484148625
558,58.236662280702,2021-01-08 16:30:00,0.255823063659684,0.313736840362298,0.503012613580684,0.332873683246919,0.32135320131106,0.295064226295779,0.306199628737099,0.295588171195647,0.25617844066277,0.226144242860566,0.23380880028645,0.237187215859081,0.245566909781235,0.241002447735644,0.241679718479737,0.242434369692326,0.24068131950386
559,58.171574561404,2021-01-08 17:00:00,0.251779501473134,0.313640247327086,0.502786534557153,0.330685233286841,0.31881719630574,0.292803716490206,0.304150111451063,0.293818895624327,0.254107476511365,0.224036179815872,0.231674602759376,0.234989631490501,0.243447150452164,0.238970972791961,0.240493665546973,0.242783210860942,0.242951644495347
560,58.232647058824,2021-01-08 17:30:00,0.255236181190911,0.313540863119782,0.502540989358494,0.328457371842404,0.316235544017806,0.290489622426122,0.30204433240331,0.291981118097194,0.251954784167416,0.221830170792382,0.229419806802481,0.232651718736833,0.241134335466875,0.236660783027882,0.238603086222728,0.241380540029426,0.241526980521606
561,59.396105263158,2021-01-11 09:30:00,0.304813539798271,0.313450380602549,0.502318724615359,0.326306757443363,0.313725163627776,0.288299360362759,0.300050565079775,0.290279586146603,0.249975365473328,0.219875649017067,0.227479538046531,0.230680338112737,0.239327252604553,0.235059889860535,0.237981733574682,0.241894045352622,0.242941854316817
562,59.733894736842,2021-01-11 10:00:00,0.32296349661312,0.313409569798115,0.502374659625153,0.324824228899987,0.311886608279629,0.287209225807525,0.29913212755571,0.289930594774368,0.249691480190453,0.220220321430387,0.228425173836026,0.232077556728078,0.242162153902054,0.239968011790042,0.249484397617704,0.261909218068332,0.272408042606914
563,59.578555555556,2021-01-11 10:30:00,0.315697304131606,0.313390456395715,0.502529561827411,0.323648731954323,0.310365202818563,0.286592724229988,0.298666538618842,0.29011558893334,0.250095659467389,0.221489651884693,0.230494048501106,0.234755415480381,0.246574801413827,0.246821664879374,0.262928038095929,0.281495350001,0.29542263751007
564,59.759846491228004,2021-01-11 11:00:00,0.323634859285054,0.313362673702485,0.502642283392645,0.322375046586191,0.308740619843689,0.285806644333879,0.298032880478497,0.290079133412377,0.250204749781755,0.222304475406181,0.231951297771422,0.23669007367429,0.249839353221414,0.251808021640785,0.271317679301351,0.29029162209364,0.300563709908746
565,59.728108187134,2021-01-11 11:30:00,0.322307904418485,0.313343928812607,0.502797052502956,0.321247062035814,0.307267791255647,0.285235974427589,0.297603297195275,0.290272149416325,0.250607192592903,0.223491002689899,0.233838651572292,0.239099231309089,0.253612231275348,0.25730405852076,0.279759201303937,0.298858637623328,0.307409345335427
566,59.670500000000004,2021-01-11 12:00:00,0.32075087046826,0.313323308779264,0.502942320661171,0.320114701430238,0.305790392543217,0.284642774838243,0.297148152871774,0.290416690524682,0.250940325134491,0.224541312461785,0.23551884073089,0.241240841158378,0.256905525421297,0.26194121568599,0.285855908911744,0.303458393213172,0.309426289812327
567,59.65934210526299,2021-01-11 12:30:00,0.318824269668068,0.313300645985472,0.503076926555546,0.31897432710322,0.304304739217763,0.284021874525576,0.296662520200367,0.290507760608117,0.251198045215826,0.225450800924773,0.23699036324204,0.243116556419615,0.25974218019792,0.265793843439264,0.290104179537232,0.305575507592055,0.309317105064025
568,59.754666666667,2021-01-11 13:00:00,0.324807597698731,0.313275629208341,0.503198961781692,0.31782004303224,0.302804758921555,0.283364726457566,0.296138217125434,0.290536504830824,0.251369258979228,0.226207836832512,0.238242680535978,0.244717279074341,0.262128552852935,0.26890729541755,0.29284791473202,0.306047648444754,0.308112350560996
569,59.734097426470996,2021-01-11 13:30:00,0.32381759927581,0.313257055983899,0.50335209765225,0.316781490066818,0.3014271668233,0.282872428663819,0.295769314092954,0.290735284629105,0.251757107054774,0.227235663756558,0.239807431508072,0.246663476772306,0.264901090546909,0.272479110976305,0.296465463745045,0.308783907423023,0.311172309731282
570,59.778816993464,2021-01-11 14:00:00,0.32474848355779,0.313236989514519,0.503497551392653,0.315742841761653,0.300050498863264,0.282363873607289,0.295381423408561,0.290895316813528,0.252089193431718,0.22815423559699,0.241208926577248,0.248401542271026,0.267324188042549,0.275476496964797,0.298964743253039,0.310011709786047,0.311830564287931
571,60.162691520468,2021-01-11 14:30:00,0.344802871564295,0.31321756664248,0.503645976761057,0.314735912705215,0.298708566916435,0.281888405778807,0.295022201730341,0.291073914387921,0.252440623231773,0.22907039603983,0.242583400825514,0.250092084351204,0.269622910797021,0.278238552438652,0.301102320098158,0.311123289733403,0.312645463255985
572,60.4795,2021-01-11 15:00:00,0.361128551115381,0.31321894219862,0.503902884171582,0.314079191820066,0.297741927192705,0.281938020777312,0.295168106176331,0.291835664450752,0.253554977829601,0.231017404217596,0.245221614116197,0.253235088778608,0.273770605830871,0.283528168571318,0.307924137524865,0.320110352914103,0.32499901269638
573,60.295508771929995,2021-01-11 15:30:00,0.351622704237516,0.313235908665845,0.504247026176861,0.313706480373109,0.297085570100374,0.282408148050082,0.295721688283221,0.293060677831802,0.255283549805018,0.23378053850267,0.248846790688987,0.257500868209241,0.279279288056346,0.290583322502948,0.317437493590351,0.332363022307826,0.33993303737316
574,59.837856037152,2021-01-11 16:00:00,0.328422873892906,0.313241016295143,0.504533589247704,0.313177352895895,0.296263324884546,0.282606828378391,0.296009937552739,0.293951344615659,0.256560703445281,0.235863416489532,0.251581058224619,0.260703490793096,0.283282261607847,0.295370287243561,0.322146319660828,0.33567996040302,0.3402892651042
575,59.759128482971995,2021-01-11 16:30:00,0.323441721538077,0.313220709725136,0.504687626942125,0.312265501290223,0.295032944341948,0.282195348853499,0.295705944443304,0.294126091952702,0.256886267483022,0.236585885318467,0.252588853538297,0.261880785501451,0.2845608461896,0.296256293019603,0.319704889476713,0.328028274581637,0.326516511870336
576,59.799084795321996,2021-01-11 17:00:00,0.322951504830238,0.313194855835827,0.504811812057039,0.311284424305626,0.293730779607549,0.281663823819789,0.295283593886397,0.294148463316844,0.257008636068838,0.237008436814079,0.253210630431482,0.262602914076339,0.285231518108349,0.296336503858355,0.316563551992589,0.321375387824782,0.31786362500097
577,59.865194444444,2021-01-11 17:30:00,0.327597877389027,0.313168342834826,0.504931297831721,0.310310897782284,0.292438530494825,0.28112987627619,0.294855912296868,0.294152608352725,0.257103703977378,0.237378847369699,0.253758820253054,0.263235914507965,0.285789802205351,0.296330967082439,0.31403138114742,0.317161375364887,0.313990821471957
578,60.345472222222,2021-01-12 09:30:00,0.349788907290981,0.313146412783438,0.505074433596194,0.309432063851046,0.291249417191702,0.280724510746685,0.294548887674922,0.294286462348586,0.257364961438931,0.237965405563848,0.254568141301578,0.264169255530265,0.286750225469606,0.296961547223204,0.31327178343698,0.316523476330527,0.315151254428283
579,60.399236842105,2021-01-12 10:00:00,0.348401773457643,0.313103311167757,0.505319260240329,0.308778393574229,0.290297146509532,0.2807095478418,0.294640509037652,0.294932066258974,0.258278675219484,0.239406649931123,0.256464022499792,0.266389367336396,0.289518994399148,0.30031268196053,0.318057494563507,0.324923003344299,0.328473713115342
580,60.231194444444,2021-01-12 10:30:00,0.339639490701918,0.313059345373487,0.505552952459213,0.308111058198588,0.2893334609811,0.280653371292703,0.294690045695803,0.29551210687375,0.259103417514088,0.240700471483999,0.25815662652136,0.268359919431742,0.291908827225864,0.303065687255006,0.321347495110472,0.329393877538042,0.333126607863153
581,60.14325,2021-01-12 11:00:00,0.336196523501318,0.313009419366772,0.505736280130303,0.30730526311273,0.28822406425012,0.280370325339737,0.294518955766481,0.295818965054464,0.259564992383175,0.241469960824522,0.25917976881628,0.269541324403239,0.293224403982037,0.304260403670099,0.32160277481039,0.328456597988413,0.329797212894155
582,59.918732456140006,2021-01-12 11:30:00,0.32181896274399,0.312957558472701,0.505898271962971,0.306453860063323,0.287068655226444,0.280002969703982,0.294264168892976,0.296014858421028,0.259878358221873,0.242020390383551,0.259920166897153,0.270388298084972,0.294087875376042,0.304830863128488,0.320910573781011,0.326465124340791,0.326355843198847
583,60.01576754386,2021-01-12 12:00:00,0.327675601844869,0.312896232430265,0.505981106985444,0.305371285518995,0.285669252636863,0.279280645599963,0.293667306496006,0.295800339728719,0.259653408206601,0.241818090324903,0.259718582240445,0.270136895096675,0.293500585675222,0.30337408725269,0.31674986607783,0.319388994835844,0.316389086242122
584,60.218583333333,2021-01-12 12:30:00,0.339975728120199,0.312840018046451,0.506093399845178,0.304406974234446,0.284398231395133,0.278719870305372,0.293220764048357,0.295750663782685,0.259640714970711,0.241905884453099,0.259877613668033,0.270308067543714,0.293504004134468,0.3028636736707,0.315017437250375,0.317480863259317,0.315712293925845
585,60.414147660819,2021-01-12 13:00:00,0.350643694195066,0.312792818799295,0.506268969179905,0.303670613408195,0.28337465559586,0.278480598130632,0.293078331393331,0.296043223384105,0.260074286487869,0.24260400639894,0.260792370332269,0.271358312344539,0.294682317232359,0.304086868191298,0.316796354774548,0.32135568949784,0.322738327345628
586,60.352418128655,2021-01-12 13:30:00,0.346473379161201,0.312752809170874,0.506498376179797,0.303130844009617,0.28256732622278,0.278515224883838,0.293196359428808,0.296625471028731,0.260889173040205,0.24381800943058,0.262340245223436,0.273139702009064,0.296807339418665,0.306650720621934,0.320888392775655,0.328090483190705,0.332011252549312
587,60.704416666666994,2021-01-12 14:00:00,0.363794386447652,0.312710112525465,0.5067018297111,0.302526236575016,0.281693430125278,0.278435514059622,0.293202977990418,0.297065758136312,0.261514559452119,0.244751845944069,0.263526068569832,0.274491269921369,0.298336208074904,0.308320610042297,0.322934023652045,0.330410489867303,0.333331198690846
588,60.903159356725006,2021-01-12 14:30:00,0.378019898983786,0.312678138480223,0.506994406893261,0.302232929007976,0.281163156843668,0.278798417461401,0.293633612480424,0.297983843232706,0.262775840878135,0.24655551301036,0.265785035736517,0.277084348719668,0.301467717723124,0.312248677438272,0.328983625894938,0.338996843599822,0.344257952718343
589,61.037473684211,2021-01-12 15:00:00,0.384452924982127,0.312654158310613,0.507358904264941,0.302190883348118,0.280914767722913,0.279514133517338,0.294405005679674,0.299281381061579,0.26455014621081,0.249053397163275,0.268891489115174,0.280649225864676,0.305802856962897,0.317787891801459,0.337354953360405,0.350127598474183,0.35734187231034
590,60.514760233918,2021-01-12 15:30:00,0.352316745042071,0.312633017421943,0.507752662222009,0.302257082846011,0.280791752939022,0.280367021918583,0.29531006679701,0.300718079772763,0.266516734238587,0.251792628899374,0.272274524333701,0.284516858213734,0.310445590242149,0.323623028737438,0.345449908392373,0.359511601742455,0.366606015926237
591,60.927769607843,2021-01-12 16:00:00,0.376287060663189,0.312592169895854,0.507967308316245,0.301752705098145,0.280043655224091,0.28035166586269,0.295377504649199,0.301175407159129,0.267163260168941,0.252659251334554,0.273297526516306,0.285620560222884,0.311420127194459,0.324111287035205,0.343182429172574,0.351690555400494,0.351051598204682
592,60.738138888889004,2021-01-12 16:30:00,0.365936367794178,0.31256489417957,0.508307050026955,0.301675203296223,0.279769674155613,0.280946902789479,0.296031629085427,0.302296876171823,0.268703919570853,0.254763891625996,0.275857473986626,0.288509892587178,0.314722075924641,0.32797007828843,0.347691359321318,0.356965814780407,0.359035165219468
593,60.982833333333,2021-01-12 17:00:00,0.380381575490815,0.312531049374614,0.508585461027615,0.301412080102176,0.279294571542719,0.281247490931979,0.29640133816786,0.303078895657035,0.26978683661369,0.256207610864772,0.277575747411964,0.290407317801922,0.316690455907715,0.329866019606412,0.348399483191777,0.355781328247347,0.356061554588842
594,61.017444444444,2021-01-12 17:30:00,0.381021707113696,0.312504604925622,0.508937173802623,0.301403844928239,0.279106456416468,0.281904354018349,0.297114418907342,0.304243980401576,0.27139109464418,0.258367503573019,0.280176874507309,0.293325443224255,0.319965708583526,0.333630616844496,0.35273142875071,0.361114321351695,0.363541459876686
595,60.4445,2021-01-13 09:30:00,0.316921109270653,0.312477606428254,0.509286574606157,0.301400982174423,0.278928805025755,0.282548084238443,0.297815110435495,0.30538286983725,0.272962845846351,0.260462273724211,0.282679633222085,0.29611651267904,0.323031465488225,0.337037772257685,0.356192166255892,0.364565539321377,0.366987295491972
596,60.392138888889,2021-01-13 10:00:00,0.317319323289259,0.312227301456574,0.509188948962135,0.299531601361943,0.276691059206469,0.280787028549366,0.29632068347522,0.30423276500749,0.27144209233573,0.258162297344193,0.279889066098696,0.292894042037042,0.31870414001086,0.330289332650042,0.34154558390684,0.339103485640967,0.328673554300188
597,60.193805555556,2021-01-13 10:30:00,0.302836495114078,0.311984197043818,0.509093554154118,0.297697986615138,0.274492884570064,0.279071437463366,0.294861398026534,0.303116784131774,0.269961785519764,0.255941330510315,0.277214157559917,0.289824422770715,0.31468040178402,0.324270661959264,0.330232713934516,0.323588617817603,0.312672065481878
598,60.32575,2021-01-13 11:00:00,0.312459133661718,0.311757087207745,0.50893489771991,0.295655495555829,0.272083053414011,0.277076055886442,0.293139540841571,0.301691891883014,0.26809105032303,0.2532174861398,0.273939882006725,0.286069647485809,0.309796202860807,0.317187115052012,0.318090715187275,0.308443429187098,0.297578259564595
599,60.385944444444,2021-01-13 11:30:00,0.314437210126592,0.311530683006589,0.508820088260423,0.293804555800841,0.269873383542895,0.275333899620343,0.291642031485953,0.300519745808931,0.266534552963293,0.250944965254957,0.271239083861953,0.283003922163851,0.305959357458439,0.311923912734856,0.310817325919203,0.302786766899348,0.296668794222038
600,60.591944444443996,2021-01-13 12:00:00,0.327882995098761,0.311309393974696,0.508714667786114,0.2920170544546,0.267733108801385,0.273673707618379,0.290212923786467,0.299419579954607,0.265066743269061,0.248815894195999,0.268729974019964,0.280175932228161,0.302520552320719,0.307419064965838,0.305590400011598,0.300045013280472,0.297400352081994
601,60.8145,2021-01-13 12:30:00,0.340526239082068,0.311084727645711,0.508668068601,0.290487137719005,0.265864954883265,0.272353465103733,0.289089056816821,0.29866145020166,0.264029769251284,0.247292155690121,0.266978225346471,0.278244441374936,0.300371035962602,0.304955659651807,0.304635565978514,0.303569559884703,0.305439575930753
602,61.097222222221994,2021-01-13 13:00:00,0.359713914607891,0.310856268635293,0.508675266109399,0.289199848731223,0.26425625428211,0.271352772692608,0.288253747962321,0.298223903096729,0.26340146485605,0.246340524330442,0.265938992816886,0.27715137191828,0.299393457358742,0.304267270939052,0.306867883960698,0.310688878198878,0.316145158070597
603,61.273441176471,2021-01-13 13:30:00,0.369973905641681,0.310617514891036,0.508762758996144,0.288265454607409,0.263027297947457,0.270821439423946,0.287848272904247,0.298265989094965,0.263394314285586,0.246249792286753,0.265965622995624,0.277304334231133,0.30010181441549,0.306034407519832,0.313211978140968,0.322668105894584,0.331831258912215
604,61.113602339181,2021-01-13 14:00:00,0.359573001221105,0.31037534696232,0.508891009212119,0.287524937576074,0.262011637329105,0.270541680305095,0.287673320869267,0.29855817961141,0.2637166064609,0.246614801664365,0.266551957451128,0.278105843846144,0.3016442965847,0.308917557825883,0.320638665869758,0.334113633535531,0.344433761768603
605,60.733282163743,2021-01-13 14:30:00,0.335971996147234,0.310148355071446,0.508971928327566,0.286616666265137,0.260821129818318,0.270017170146297,0.287267410380936,0.298574875797994,0.26367929745908,0.246482183820526,0.266514848957159,0.278171993132846,0.302150094888926,0.310148766971074,0.323850704152762,0.336951354527639,0.343630774867984
606,60.512315789473995,2021-01-13 15:00:00,0.320964157517941,0.30994746079517,0.508950084483985,0.285314371277673,0.259216800511791,0.268951182041656,0.28635759469396,0.298009279864774,0.262889414557604,0.245321954426644,0.265206884682882,0.276750850577678,0.300621173633953,0.308313395513324,0.320688715577833,0.329367915893411,0.32957281149296
607,60.155764705882,2021-01-13 15:30:00,0.300518110233658,0.309763759586709,0.508863208392303,0.283773533613472,0.257366880137503,0.267563757039983,0.285148515062827,0.297097261979728,0.261658643687501,0.24357535546134,0.26318332178096,0.27449792114478,0.297975824283396,0.304863099012008,0.314703390874434,0.31884888923885,0.314965043322527
608,60.175583333332995,2021-01-13 16:00:00,0.298764585203712,0.30960018693952,0.508688449406295,0.281899897460164,0.255175761600055,0.265741451567538,0.283538853198557,0.295727952258571,0.259856276104979,0.241077256075673,0.260249041924035,0.271189216927998,0.293913841122949,0.299395120998051,0.305339115114419,0.304490774473234,0.29706194140945
609,59.76325,2021-01-13 16:30:00,0.273234662395562,0.309441786071018,0.508507885212371,0.280027712682933,0.252992166716448,0.26392118590392,0.281924549597385,0.294348793398448,0.258041451716272,0.238588238075764,0.257340543838987,0.267922760333086,0.289977479187747,0.294272416998573,0.297615659600523,0.294928558433054,0.288434350840902
610,59.778312865497,2021-01-13 17:00:00,0.275489645828671,0.309304506610728,0.508217701638072,0.277728066501016,0.250374804806177,0.261561150008881,0.279819218644448,0.292416954361836,0.255555890781302,0.235234089151941,0.253392892887845,0.263454618061826,0.284412975980474,0.286844417284858,0.285873166740599,0.27933438990384,0.270280621364309
611,59.59825,2021-01-13 17:30:00,0.2625138896656,0.309169084178414,0.507941395976549,0.275507190037448,0.247845180293318,0.259305133658894,0.277799115632899,0.290578052759504,0.253183972884419,0.232065882510986,0.249690801081795,0.25928913797478,0.279364057922534,0.280396463075341,0.277168631692873,0.270489187354962,0.263791271004532
612,59.460047385621,2021-01-14 09:30:00,0.243908577003168,0.30904482952894,0.507611560374314,0.27308360070507,0.245115804436052,0.256802196944308,0.275551737142303,0.28848480978648,0.250512656832242,0.228538251487577,0.245570554686907,0.25464946505246,0.273711528302195,0.273199170465658,0.267496662518336,0.260117837634513,0.253695874934952
613,59.569406862745,2021-01-14 10:00:00,0.250776048923574,0.308897841049985,0.507182418998591,0.270155565068225,0.2418695222336,0.253748873386862,0.272833502613377,0.285927316623202,0.247281095662563,0.224283707105814,0.240623566134223,0.249087819716623,0.266932130451255,0.264570171636103,0.255610268341254,0.24637481445991,0.238507210567962
614,59.742815789474,2021-01-14 10:30:00,0.260576042919563,0.308749071428072,0.506788750547372,0.267399299266445,0.238805489430411,0.250914953862679,0.270297590661701,0.283571221124867,0.244287563407113,0.220383718016968,0.23612329250396,0.244062549896105,0.261023376194819,0.257459904291188,0.247698272051713,0.240280418619889,0.235772101376328
615,59.815806710526,2021-01-14 11:00:00,0.266930401641373,0.308595393654438,0.506441552599465,0.26487239844679,0.235983281966604,0.248369680906832,0.268005667428863,0.281482657948023,0.241609624281595,0.216935340728428,0.232183578014188,0.239702407604417,0.256148729149875,0.252035458224328,0.243554057997308,0.240065078903188,0.240038367090665
616,59.964791052632,2021-01-14 11:30:00,0.276000723595258,0.30843941762803,0.506125010356234,0.262510197013374,0.233338801626156,0.246033352449706,0.26588911422627,0.279584160290942,0.239158980982268,0.21381970915036,0.228657945178081,0.235832439399094,0.25202582545755,0.247795051633333,0.241650729723834,0.242267383523454,0.245402123342134
617,60.313219912281,2021-01-14 12:00:00,0.297561718262563,0.308277952587203,0.505849144974832,0.260365916770166,0.230927302262459,0.243969979787859,0.264005500578676,0.277937491579552,0.237008838011105,0.211128472993739,0.225654524952228,0.232575542909535,0.248810893696358,0.244918727422361,0.242108464988643,0.247000917809248,0.252765841982728
618,60.795877997076005,2021-01-14 12:30:00,0.324598837866468,0.308096099295931,0.505661936022094,0.258683418818749,0.229001495635239,0.242480168312431,0.262623803469663,0.276836124159055,0.235510089400961,0.20931816887853,0.223724757634468,0.230570534552466,0.247386565775734,0.24465130389868,0.24720699737019,0.258039384663275,0.268049118160901
619,60.772724444444,2021-01-14 13:00:00,0.326633263615103,0.307884068835219,0.505580236351239,0.257566132377447,0.227674742926499,0.241696758323487,0.261870020458135,0.276416292192885,0.234841147150865,0.208622703883938,0.223152771125007,0.23014261670909,0.248142287233036,0.24745567553582,0.257306778227574,0.27521378174091,0.289934780457305
620,60.853502222222005,2021-01-14 13:30:00,0.331300934552226,0.307673777459899,0.505505843755441,0.256512121796311,0.226422226193,0.240983678073994,0.261177833409568,0.276054342248298,0.234246564605302,0.208026618837442,0.222693621024162,0.229836779966527,0.248987544171334,0.250189140704283,0.265665506958267,0.286645277744579,0.300411509772569
621,60.872725,2021-01-14 14:00:00,0.333657449829431,0.307461373680742,0.505448484930881,0.255572361693007,0.225297598469516,0.240404814138447,0.260605292674861,0.275813811738813,0.23380470954298,0.20763332863526,0.222473430634748,0.229799722221887,0.250127344120478,0.253167279458723,0.273267815236253,0.295518048221328,0.307522543905527
622,61.153361944444,2021-01-14 14:30:00,0.35275333843519,0.307249909097234,0.505399137586523,0.254698588172354,0.224249645575468,0.239897952792436,0.260097012824133,0.275633842517905,0.233440791184737,0.207340570837511,0.222366277614507,0.229884421245788,0.251355180271418,0.256096813781438,0.279746956679371,0.301909528157291,0.31187717741065
623,61.198695833333,2021-01-14 15:00:00,0.355795511869873,0.30701441163101,0.505419379227256,0.254223347163116,0.223632243897736,0.239885611771255,0.260036779246441,0.275934037130429,0.233678783048486,0.207850640191224,0.22323236235059,0.231091307825117,0.254044085523116,0.260982001544135,0.289247893282742,0.313253312419918,0.324666731057082
624,61.234047058824004,2021-01-14 15:30:00,0.355206194347886,0.30677872803608,0.505448757157149,0.253815480163749,0.223091879870973,0.239942343386662,0.260041415641964,0.276294647265334,0.233996424848147,0.208453743090772,0.224197900720343,0.232401102165102,0.256766869328888,0.265712694422781,0.29737944114777,0.321438810345912,0.331833927898498
625,61.23278,2021-01-14 16:00:00,0.357281602389777,0.306548329717586,0.505473869980208,0.253400396884002,0.222548282328202,0.239972585272282,0.260024135424515,0.276621091276685,0.234274489455286,0.208988667298949,0.22506537699781,0.233584583962952,0.259217415793875,0.269866125486449,0.303584638138734,0.326249649653878,0.334516497032752
626,61.032028611110995,2021-01-14 16:30:00,0.342052479078268,0.306318812280086,0.505504443875821,0.253031694242537,0.222058835322437,0.24004537943095,0.260047656758167,0.276982193272635,0.23459970990101,0.209573675642446,0.225981086611129,0.234812932688603,0.261640239634188,0.273826123204175,0.308908326505997,0.330010162451451,0.336825996713318
627,60.887808333333,2021-01-14 17:00:00,0.330685767314558,0.306117205520056,0.505477458726679,0.252360798650785,0.221250474852942,0.239719951510643,0.259711276151448,0.276942173815357,0.234424207698988,0.209472420291345,0.226043921420647,0.235039336635375,0.262617091595559,0.275548109320691,0.309512042334942,0.326414600598235,0.329044581219175
628,60.707001666667004,2021-01-14 17:30:00,0.321784592219882,0.305936400513549,0.505407461014575,0.251473290866113,0.220217507115945,0.239112469373873,0.25912002898172,0.276617167573708,0.233897508615407,0.208897183071211,0.225520332428705,0.234577192912948,0.262603213382361,0.275759477112114,0.307363394319865,0.319805428495511,0.319218574591473
629,61.385773921569,2021-01-15 09:30:00,0.354989745849828,0.305771883983314,0.505303925627267,0.25042378485686,0.219019677271789,0.238296314885589,0.258339779775915,0.27608000469054,0.233112456918221,0.207979499782733,0.224575067965754,0.233620464633279,0.261883162749391,0.274920430350484,0.30364616404757,0.312293351892976,0.309942464848638
630,61.654614634503005,2021-01-15 10:00:00,0.373810595302687,0.305476893870346,0.505261070059003,0.249804544664341,0.218255740762252,0.238048314505891,0.258078860367379,0.276164497950395,0.233048524386682,0.207963566604607,0.224740346872365,0.233982533444465,0.263191955420913,0.27731767698033,0.3075863201045,0.319529319868324,0.324015237118253
631,61.528141388889,2021-01-15 10:30:00,0.369099515986457,0.305148278443072,0.505277217510395,0.249570028726094,0.217907910585518,0.238267630936744,0.25824156614308,0.276698802702587,0.23355560048764,0.208709514708482,0.225828511003943,0.235409668441971,0.265893164576223,0.281662701924943,0.315006283377104,0.331268809172816,0.340780773318935
632,61.545640833332996,2021-01-15 11:00:00,0.3674085818816,0.30483554875078,0.505275927663271,0.249240634302835,0.217462160846563,0.238350282747747,0.258282591181476,0.277090355226968,0.233886647445857,0.209206314740321,0.226599897566227,0.236458390053027,0.267996348461116,0.284995759679578,0.319714572103223,0.336704597505486,0.345209467508678
633,61.708390277777994,2021-01-15 11:30:00,0.381186847476661,0.304531843406744,0.505267062263982,0.248879448688371,0.216986455819741,0.238377467786686,0.258275014359884,0.27741916139326,0.234142789866022,0.209593312116258,0.227227094303132,0.23733085876754,0.269792770338319,0.287778936180695,0.322998163642025,0.339399159558228,0.346103503888107
634,61.770920628655006,2021-01-15 12:00:00,0.383461666481603,0.304203329789145,0.505299561208006,0.248795511606378,0.216812380219816,0.238736229160964,0.258570317381056,0.278066330659683,0.234808660545322,0.2105244639529,0.228511143395848,0.238959071463061,0.272554002974246,0.291898737776023,0.328756399388394,0.346380251613898,0.354356070511057
635,61.999278611111,2021-01-15 12:30:00,0.401078171175436,0.303875132581208,0.505336448591564,0.2487504425126,0.216682807072255,0.239126160996877,0.258896999950179,0.278737850783167,0.235511123502446,0.211492203947183,0.229828995304818,0.240617578844152,0.275282026026456,0.295861964064602,0.333785133037788,0.351565565561802,0.359155037852733
636,61.945361944444,2021-01-15 13:00:00,0.396573392459884,0.303512170229345,0.50542502630182,0.249048121704087,0.216927171555283,0.239930873359586,0.259606499411408,0.279814557646094,0.23674398396633,0.213166987421934,0.232003709268321,0.243263417323686,0.279261919621241,0.301560242231153,0.341876096070455,0.361648584888592,0.3713412527969
637,61.941343084795,2021-01-15 13:30:00,0.39370138298334,0.303165154336038,0.505496229189781,0.249235812010505,0.21705240712376,0.24057608086522,0.260174524837732,0.280729071730036,0.237772885274203,0.214545671119246,0.233801697392683,0.245461359786016,0.282553744726523,0.306116905823219,0.347123385609158,0.366087939675533,0.373894354104002
638,61.929499137427,2021-01-15 14:00:00,0.395499759380859,0.302829897916968,0.505555298657112,0.249350244078065,0.217099153539977,0.241110903714134,0.260645296173144,0.281529837431674,0.238660356536461,0.21571730700418,0.235334746189734,0.247342871682817,0.285351386570425,0.309852111499815,0.350533666070631,0.367680821181485,0.37329111051767
639,61.687136418129,2021-01-15 14:30:00,0.372656506459853,0.302495184092186,0.505616690850875,0.249486629423781,0.217171112053422,0.241656612635395,0.261129245511693,0.28233661550522,0.239561621107401,0.216895435750144,0.236866376381718,0.249215389800255,0.288078967996913,0.313416596641597,0.353607262892745,0.369338832385361,0.374036845855932
640,61.749224999999996,2021-01-15 15:00:00,0.382836755972783,0.302218051765449,0.505604717257457,0.249157351152928,0.216741655687502,0.241608307376762,0.261074440221873,0.282554894530517,0.239708668461324,0.217041552340355,0.237126745503962,0.249603511273373,0.288762011501479,0.31389784281729,0.350671546046168,0.36148260387811,0.361212589760449
641,61.892251111111,2021-01-15 15:30:00,0.393524053453746,0.301920829615067,0.505621846286449,0.249031085502865,0.216533995894788,0.241799583094285,0.261237745443526,0.283000436165226,0.240150744254455,0.217583842130961,0.237867097137011,0.250546074684112,0.290180087600887,0.315501923210562,0.35069316565737,0.360506772468485,0.361524018252721
642,61.911641111110995,2021-01-15 16:00:00,0.393923746814478,0.301601954055124,0.505668791375182,0.24911100017084,0.216551696457562,0.24223423199226,0.261624573441705,0.28367928128303,0.240899334157419,0.218536049292899,0.239103637334422,0.252060927819066,0.292339714599019,0.31820162550304,0.353182433934361,0.364025825201455,0.36776936421716
643,62.674164591503,2021-01-15 16:30:00,0.448362715580872,0.301285996815321,0.505713855826691,0.249186360469568,0.216565645825004,0.242649408113056,0.261995944475037,0.284334561362909,0.241622238210004,0.21944457808298,0.240279879158688,0.253500438130658,0.294361226210291,0.320663481843096,0.355203265571327,0.366330938891277,0.370631441034974
644,62.594779444444,2021-01-15 17:00:00,0.442574672678735,0.300838408389525,0.505917903058179,0.250325449218967,0.217753253607838,0.244399450021508,0.263604637840197,0.286317044298038,0.244122411378738,0.222785634387817,0.244443048709108,0.258406310004558,0.30091212076816,0.329754993474296,0.369977455047085,0.38940822575901,0.403584408734002
645,62.328641944444,2021-01-15 17:30:00,0.424806214683635,0.300410778452234,0.506099562370835,0.251293148984273,0.218745470873282,0.245906169913591,0.264995026336199,0.288058476547158,0.246310377705615,0.225667803959825,0.248023789374695,0.262624473142299,0.30644559054869,0.337157044887619,0.380066042048766,0.401255125469901,0.414130152939618
646,63.388676323529,2021-01-18 09:30:00,0.500336217231172,0.300033244314941,0.506223754434757,0.251864382954039,0.219294809838271,0.246887997535679,0.26590450968453,0.289275888610128,0.247803025671405,0.227568794601345,0.250382533002174,0.265413011910372,0.310015231291951,0.341519821794237,0.383573779597779,0.40141118346836,0.408178646325565
647,63.754366944444,2021-01-18 10:00:00,0.528161534815759,0.299307133291919,0.50643512790743,0.253518252316485,0.221014187287857,0.24927324604002,0.268122587348255,0.291982930032053,0.251315187515472,0.232206894562705,0.256134702834217,0.27219894444834,0.319034617455571,0.35432206287717,0.403996553667592,0.430781907117945,0.448756558963159
648,63.566945555556,2021-01-18 10:30:00,0.512992444184841,0.298505120692169,0.506714399953115,0.255617936867088,0.223244837857395,0.252230829598123,0.270898297394824,0.295291207453601,0.255724565833589,0.238092123211275,0.263422395204594,0.280759556192761,0.33013646022687,0.369870271301141,0.427314798170446,0.460536583139961,0.48277755385373
649,63.653676094771,2021-01-18 11:00:00,0.515688105658758,0.297757590837506,0.506945809271918,0.257318796213124,0.225010903568407,0.254629270359274,0.273154461674031,0.298029814522801,0.259358343799404,0.242853637205434,0.269292996987932,0.287657669186979,0.338922205326949,0.381675150901922,0.441471616562525,0.472365393706834,0.488012927293365
650,63.457285277778,2021-01-18 11:30:00,0.501636642797768,0.297008973187925,0.507177708818071,0.258981175101449,0.226731286574651,0.256956884537271,0.275353799480373,0.300701958101434,0.262934646721103,0.247518715126932,0.275030310241955,0.294389610118623,0.347345855690775,0.392699609715544,0.453196813805862,0.480705469817804,0.491810452563594
651,63.28619722222199,2021-01-18 12:00:00,0.489596708133595,0.296310900797374,0.507366293273553,0.260297714888725,0.228053767952295,0.258809535211628,0.277111312580013,0.302888991193057,0.265849714868686,0.251234748170126,0.27957644489222,0.299723360603875,0.353852658835022,0.400657633089701,0.458651167103807,0.479940056363831,0.4849528247633
652,63.373979166667,2021-01-18 12:30:00,0.497429454785513,0.295656733470796,0.507518049549821,0.261326884961777,0.229049440548399,0.260272738557382,0.278507457232636,0.304678274436183,0.268225277965214,0.254181606137381,0.283160218624977,0.303926880526578,0.358818811280948,0.406180751993601,0.459796748677911,0.47448783647121,0.47481743066585
653,63.475821356208996,2021-01-18 13:00:00,0.50638962471699,0.294982236224287,0.507683735632925,0.262443033726081,0.230145242674806,0.261837094450677,0.28000318139689,0.306570501146695,0.27077183898423,0.257367219558635,0.287033993400974,0.308462139053369,0.364149932148896,0.41220676902898,0.462642034018918,0.474295144789065,0.475094203279613
654,63.375270847953,2021-01-18 13:30:00,0.498250618120886,0.294283351650119,0.507866103796314,0.263661548341585,0.231359230643817,0.263523846155187,0.281619210175147,0.308588847735456,0.273526421187706,0.260845334694337,0.291264541593427,0.313406651146281,0.369938140508049,0.418857203080035,0.467121451485944,0.477822461038562,0.48050746012701
655,63.608650333333,2021-01-18 14:00:00,0.513693828042136,0.29361496726508,0.508021540683913,0.264671284497363,0.23233546559586,0.264926903070856,0.282971633718693,0.310316687555455,0.275889253436367,0.263764420533447,0.294794556930229,0.317526203521818,0.374599158562507,0.42371998908133,0.468486795445215,0.476589624738755,0.477907343889257
656,63.46862,2021-01-18 14:30:00,0.506266753945995,0.292899662352324,0.508210014773481,0.265901237945289,0.23356586920911,0.266608739790171,0.284591397843957,0.312330810409571,0.278692260719993,0.267310307682022,0.299098144987263,0.322542693012949,0.380355851212526,0.430216869501848,0.47348745433708,0.482163946692839,0.485975475083845
657,63.397944411764996,2021-01-18 15:00:00,0.500892742391795,0.292211877705766,0.508373085930828,0.266935931133448,0.234573030926796,0.268025224173582,0.285963803660528,0.314072773599875,0.281127487841506,0.270330712785082,0.302742463955589,0.326781684422306,0.385051702273506,0.435023474129204,0.475422937876971,0.482462800180359,0.484915250903162
658,63.596047369280996,2021-01-18 15:30:00,0.513121735749293,0.291544471722208,0.50851645770382,0.267822059183706,0.235411892926584,0.269240408490493,0.287148847760457,0.315607589181745,0.283285956466614,0.272957743120282,0.305893767721221,0.330438376757586,0.388955198227731,0.438599396689515,0.475515732325378,0.480387137822625,0.481204959628149
659,63.433418611111,2021-01-18 16:00:00,0.499795911497766,0.290838317736069,0.50868429719701,0.268872523414486,0.236441570882663,0.270662996254148,0.288532069410846,0.317353893460356,0.285775396352636,0.276060595966172,0.309632868207694,0.334777048223948,0.393699064026734,0.443479434867481,0.478690260046552,0.484108655747848,0.486871345462116
660,63.500312046783996,2021-01-18 16:30:00,0.504150470470411,0.290178610341822,0.5088125778502,0.269637732916721,0.237145750436692,0.271707532818861,0.289560487680668,0.318711868949556,0.287721901584413,0.278389030153902,0.312405279250867,0.337978653270523,0.396940864733442,0.446028025638439,0.477705615680295,0.480855872862539,0.481282976142466
661,63.516751944444,2021-01-18 17:00:00,0.507807955193586,0.289505228426092,0.5089455602088,0.270434938900309,0.237889048597651,0.272788013844499,0.290623780036231,0.320104027736794,0.289737222095616,0.280820011775739,0.315302782405547,0.341322587771776,0.400347867201139,0.448887637002062,0.478007696095351,0.480592817869843,0.481432322977559
662,63.576502662539,2021-01-18 17:30:00,0.510780540824626,0.288820088624527,0.509081410290201,0.271250445284874,0.238655759841419,0.273887071013594,0.291705675600248,0.32151304594548,0.291797054305308,0.283319056683288,0.318282384295274,0.344758177147794,0.403851544005701,0.451936385540428,0.479138588248379,0.481887123422577,0.483622434475149
663,61.786679122807,2021-01-19 09:30:00,0.356546184477868,0.288125066145389,0.509218342175778,0.272071461164328,0.239431168291415,0.274988462499464,0.292790851098043,0.322922580164233,0.293878021809978,0.285852936524079,0.321302682016642,0.348236677963305,0.407387392985319,0.455063952017823,0.480742375678588,0.483860035214861,0.486278245738086
664,61.89203,2021-01-19 10:00:00,0.361442387200649,0.287850551715599,0.508892546214801,0.270008947350186,0.237019749374138,0.272620288003175,0.290713885292352,0.320993314324742,0.291326495109961,0.281874983968128,0.316383110255192,0.342471684109092,0.398906699426297,0.439336312912617,0.44557617417236,0.424718028458175,0.398040678262676
665,61.789578055556,2021-01-19 10:30:00,0.355109423826404,0.287557076706829,0.508578787930812,0.26806640890023,0.234744480711171,0.270391172234122,0.288750484761671,0.319179296452328,0.288905138461428,0.278094670028644,0.311717696971029,0.337030543388679,0.39106279348173,0.425486583589451,0.418837385039071,0.389400524083515,0.362318036919254
666,61.559702426901005,2021-01-19 11:00:00,0.334713916795046,0.28728579284591,0.508252820368821,0.26605999069743,0.232416226942509,0.268098048191911,0.286726177631173,0.317294442346978,0.286380350526814,0.274198975126969,0.306929653347236,0.331464263960417,0.383195506813919,0.412238162238786,0.396329695818256,0.364878002865332,0.343253809716326
667,61.723925402477,2021-01-19 11:30:00,0.354020223243352,0.287086882240717,0.507883788505439,0.263756491840681,0.229797435528192,0.265487855753108,0.284425398569055,0.315111326210795,0.283473740492447,0.269821126843244,0.301582286297421,0.325255794989338,0.37454450094827,0.398215470244494,0.374251782521584,0.342063625583943,0.32373355061803
668,61.276860163399,2021-01-19 12:00:00,0.309232097649336,0.28681648195584,0.507558886915852,0.261821885204329,0.227570757502887,0.26328928335432,0.282469087211301,0.313286355317126,0.280995322826052,0.266040858626148,0.296963517929629,0.319926713311603,0.36732771516159,0.387199778545174,0.360646755330657,0.334581608611164,0.325780073794583
669,60.857847602339,2021-01-19 12:30:00,0.278042422004852,0.28670393977548,0.507135352943282,0.259165488740085,0.224622862597696,0.260318664157819,0.279853070174674,0.31076340132422,0.277662109737873,0.261162744277718,0.291057087612705,0.313093380945323,0.358019915039167,0.373006257666036,0.340691906977543,0.313817659763166,0.302186805537601
670,61.019844020468,2021-01-19 13:00:00,0.291808438319611,0.286692104675783,0.506637287659033,0.256012661514681,0.221195822098165,0.25683961546032,0.276807213249224,0.307790128112916,0.273803044453366,0.255648381971481,0.284426651119063,0.305424714434062,0.347578290151752,0.357337763927211,0.318656690586173,0.289739587142475,0.275048033031251
671,61.027686578947,2021-01-19 13:30:00,0.291096624288504,0.286633317478392,0.506179526710825,0.253158270394725,0.218085670184267,0.253686159114463,0.274022913072705,0.305084352349392,0.270240091016675,0.250554871154166,0.278305280997246,0.298375655936513,0.338246346375582,0.344127307925218,0.303719471516061,0.279223474899555,0.270540524468262
672,61.138423421053005,2021-01-19 14:00:00,0.301340772175306,0.286574687316707,0.505724112283756,0.250343189952266,0.215033726139704,0.250588092639741,0.271276954806064,0.302414552311279,0.266712684745246,0.245549864119159,0.272304518645119,0.291483707413719,0.329286008673814,0.331947344698996,0.291632322846791,0.27227072122155,0.268152155637677
673,61.259528006536,2021-01-19 14:30:00,0.309692414482408,0.286479466698425,0.505297284087797,0.247768432501648,0.212242271502278,0.247757590206257,0.268745950513535,0.299962337686051,0.26342944333437,0.240901501842071,0.266736135401585,0.28511217666167,0.321243038468824,0.32165338792196,0.283976167376545,0.271422291610633,0.272601060971919
674,61.275489298246,2021-01-19 15:00:00,0.309993613891202,0.286353417424736,0.50489287778741,0.245399449464495,0.20967679968372,0.245159145407681,0.266401689783261,0.29769803037222,0.260359424542685,0.236570075837776,0.26155301267139,0.279201783697143,0.314003206221848,0.312939510413809,0.279500252116063,0.273797787803386,0.279028200500568
675,61.111106578947,2021-01-19 15:30:00,0.297882736942914,0.286224367788625,0.504491711967001,0.243085532182872,0.207184338582458,0.242632355307055,0.264110860009543,0.295484116603743,0.2573456091819,0.232352068218358,0.256515347689602,0.273468622711617,0.307116721949664,0.304968366132747,0.275960663658713,0.275376417314554,0.281962158534064
676,61.578383581871,2021-01-19 16:00:00,0.331702338869582,0.28613532517672,0.504065423758847,0.240591164390328,0.204526704585869,0.239927511291975,0.26166501217981,0.293107054675621,0.254144683394713,0.227935231246171,0.25125690858158,0.267482678078642,0.299917319645197,0.296590401849328,0.270704734847901,0.272081164295194,0.276666977708715
677,61.506695833333,2021-01-19 16:30:00,0.328228719844006,0.285923730019109,0.503715069341178,0.238795864662528,0.202597806025462,0.237983830113067,0.259850902687479,0.291372282975667,0.251687060734731,0.224523001461964,0.247190139269537,0.262893753286476,0.294905986201995,0.291931177284746,0.273264685892499,0.281935255790905,0.292648028256187
678,61.320264210526,2021-01-19 17:00:00,0.312432767214621,0.285723226372786,0.503358793422685,0.23697507665258,0.200656303974313,0.236022421933182,0.258017517353483,0.289613036354936,0.249201641004025,0.221108689321516,0.243128817746187,0.258312362070536,0.289942898155434,0.287327401827938,0.274565102968317,0.286900582149612,0.297691167070938
679,61.522167777777995,2021-01-19 17:30:00,0.330048962847322,0.285578377817553,0.502970943767161,0.234889220096337,0.198458313150779,0.233787058310171,0.255949322977828,0.287609510302502,0.246434826689428,0.217365100254647,0.23868783828108,0.253288789194456,0.284345883541259,0.281666562769623,0.272391576421136,0.284411678712357,0.291290038987476


==> figures/fig_7d_data.csv <==
index,spread,timestamp,delta_hdg,0.1e-5,0.5e-5,0.75e-5,1e-5,1.25e-5,1.5e-5,2e-5,3e-5,4e-5,5e-5,6e-5,7.5e-5,10e-5,15e-5,25e-5,50e-5
0,61.053351111111,2021-01-20 09:30:00,0.603279713708821,0.603279713708821,0.603279713708821,0.603279713708821,0.603279713708821,0.603279713708821,0.603279713708821,0.603279713708821,0.603279713708821,0.603279713708821,0.603279713708821,0.603279713708821,0.603279713708821,0.603279713708821,0.603279713708821,0.603279713708821,0.603279713708821
1,60.903058333333,2021-01-20 10:00:00,0.599930259053402,0.508049099088809,0.596967402636144,0.599464167057428,0.59912598436464,0.599432177054624,0.599977014340501,0.601050557995281,0.600370056786487,0.599959366685732,0.599902162943175,0.59952354553195,0.599787626013944,0.600309759186056,0.59981913705683,0.598448069020479,0.598610992848101
2,60.303104108187,2021-01-20 10:30:00,0.584795329419597,0.466187764764158,0.591378515615549,0.595782747596272,0.59512212803087,0.595736500766137,0.596795072829773,0.598839181994154,0.597533295819294,0.596782886094726,0.596673290459369,0.596017460711253,0.596454188236926,0.597279518491062,0.596446631040747,0.594518908076594,0.594887120105705
3,60.113708830409,2021-01-20 11:00:00,0.57875885956799,0.440749390475245,0.586059414582448,0.59192007996031,0.590854579132203,0.59169274620336,0.593163704147631,0.595983563138398,0.593507902421349,0.591828529568778,0.5911725547656,0.589955028033481,0.590060742344239,0.590197797975985,0.587626791570078,0.583815222043985,0.582630566194107
4,60.032838947368,2021-01-20 11:30:00,0.577298582324756,0.423135348202486,0.581163638597566,0.588116293772608,0.586653287961277,0.587707700565879,0.589559167759603,0.59306379362483,0.589449805154129,0.586936846916803,0.585811080635233,0.584159732570122,0.583996191005254,0.583661066780073,0.580206931723102,0.575933849415713,0.574891567518581
5,60.046079517544,2021-01-20 12:00:00,0.577019419446439,0.410020066058785,0.576714873394998,0.584471936184152,0.582658636336534,0.583955551513261,0.586185634407433,0.590332670618349,0.585828267936143,0.582796571513754,0.581440811366995,0.579576500208641,0.579344449939598,0.57897585125347,0.575600906493398,0.571896954356558,0.571734337878617
6,60.318901578947,2021-01-20 12:30:00,0.585845854449904,0.399770607821886,0.572662230328562,0.580999101850944,0.578890859891328,0.580461847742378,0.583073899381638,0.587833768351575,0.582693907466698,0.579430052300578,0.578045345323358,0.576136428478773,0.575984273072247,0.575860525979483,0.573020380410651,0.570106471269263,0.570681234414218
7,60.474450029239996,2021-01-20 13:00:00,0.589447314475677,0.39164539528163,0.569155993432748,0.577901136729925,0.575626761407091,0.5775683743994,0.580618318605496,0.586040404653576,0.580914867298611,0.578112665351229,0.577205161387116,0.575622256918663,0.57595977210735,0.576836527281728,0.575751402616469,0.574721717144674,0.576977577247338
8,60.530052485380004,2021-01-20 13:30:00,0.590880438031155,0.384965893643649,0.566005364961755,0.575030303268326,0.572667059694453,0.575025363170713,0.578528085513315,0.58460748578058,0.579766164581338,0.577632182609234,0.577295258272712,0.576086491891328,0.576921680798591,0.578706598056699,0.578899124159238,0.578767486069397,0.581357470908901
9,60.557163363971,2021-01-20 14:00:00,0.591777798586994,0.379337359022064,0.563115105324645,0.572319165552678,0.569920749123438,0.572718929515523,0.576671783389184,0.583382441817019,0.578931670286806,0.577479307557783,0.577659869829705,0.576768692385814,0.577995134268733,0.580408320905927,0.581245261501948,0.581260378976176,0.583599363205066
10,60.541501764706,2021-01-20 14:30:00,0.590931141152774,0.374515625630189,0.560440884030122,0.569744153082908,0.567356275203107,0.570609637142901,0.575004855991048,0.582316608421889,0.578310810921035,0.577504189312988,0.578125629343359,0.577485957135523,0.579001038427009,0.581815218708492,0.582911716015243,0.582804863738248,0.584870627307663
11,60.537162132353004,2021-01-20 15:00:00,0.590589484285123,0.370306015536504,0.557916963180811,0.567253902933474,0.56490389734498,0.568610802834868,0.573428664031694,0.581297426056793,0.577687455676096,0.57738898821298,0.578310760668608,0.577817565263165,0.579482275983531,0.582429143605628,0.583396328294258,0.582909120556495,0.584579579609313
12,60.017382647058994,2021-01-20 15:30:00,0.575837842972851,0.366601054983353,0.555536947537874,0.564854924943649,0.5625731188932,0.566734960157626,0.57195953403449,0.580348907016921,0.577115754273478,0.577243014302189,0.57838477088545,0.577984052714392,0.579731365067811,0.582708377407019,0.583495373583664,0.582748195055586,0.584252058203958
13,60.017061470588004,2021-01-20 16:00:00,0.576517542232898,0.363073117969351,0.552962467024156,0.562201393496209,0.559891333678025,0.564392080333042,0.569919810771464,0.57867294468141,0.575086257846697,0.574788026647485,0.5754867823387,0.574711873341501,0.575969959849475,0.57790158783749,0.576716321535043,0.573812041662868,0.573214322243633
14,60.165325588235,2021-01-20 16:30:00,0.580595525491532,0.359938249492497,0.550543973814959,0.559665636880834,0.557373669298979,0.562233596633708,0.568067291126539,0.577178334546428,0.57340396338087,0.57291111229604,0.573394224969995,0.572444143081803,0.573482162133548,0.575022036671737,0.573417257723546,0.570620404452197,0.570746734894327
15,60.077177777778,2021-01-20 17:00:00,0.578070990633812,0.357189852047216,0.548339325353748,0.557319486068327,0.555118039944002,0.560381771978514,0.566542771908262,0.576033376454399,0.572370657112258,0.572033241447603,0.572594265183983,0.571694695388407,0.572797512911543,0.574529566405817,0.573542600240394,0.571788600249889,0.573115298503496
16,59.975729318885,2021-01-20 17:30:00,0.576053712890127,0.354668122244122,0.546187916471455,0.555001709443912,0.552900639527097,0.558552951033798,0.565018373233087,0.57484948818081,0.571217912928269,0.570927357122584,0.571477531212198,0.570562873698775,0.571642258186855,0.573361889506506,0.572444454650999,0.57074534206732,0.57188176508718
17,59.052180701754,2021-01-21 09:30:00,0.549273583681343,0.352348931367379,0.544093827591068,0.552722114326101,0.550735370653932,0.556765685060437,0.563517303539603,0.573657701905576,0.570014704157103,0.569717539026472,0.570218952251122,0.569264779694259,0.57028880705838,0.571929360716364,0.570929975245382,0.569117993676051,0.57005745070172
18,59.214821330409,2021-01-21 10:00:00,0.554023613962142,0.349898899049833,0.541661604272717,0.55006694998679,0.547997571011208,0.554181191961046,0.561043191910158,0.571239390490627,0.56643197025899,0.564807928313381,0.564242997372729,0.562532184217554,0.562601664007816,0.562416139766673,0.558219864357542,0.552861350137271,0.550095508559361
19,59.165878494152004,2021-01-21 10:30:00,0.55094146297471,0.347733479860705,0.539428525236229,0.547603240411223,0.545533555737893,0.551934353845757,0.558947817937572,0.56925690749773,0.563766233621395,0.561487387655555,0.560463417519775,0.558480237470794,0.558234362416946,0.557639684136716,0.553371805916137,0.548891096058494,0.548012202342701
20,59.106475248538004,2021-01-21 11:00:00,0.550566276019926,0.345702577364724,0.537227657661158,0.545160388265723,0.543104958542706,0.549717694660046,0.556874045021441,0.5672817481619,0.561151345854492,0.558320551618886,0.556940079820412,0.554766395919943,0.554304110397183,0.55348968722537,0.54934126292229,0.545438482238565,0.545182721969586
21,59.163265882353,2021-01-21 11:30:00,0.552040695823249,0.3438292435935,0.535105947495867,0.542792837741371,0.540786776507059,0.547627348321821,0.554933166119032,0.565447639296996,0.558834976670439,0.555668266157767,0.554111591916267,0.551878353784437,0.551358115031159,0.550609492198718,0.546956605664475,0.543782671051001,0.544122977113292
22,59.1684703125,2021-01-21 12:00:00,0.553220229464734,0.342122431214766,0.53309120635721,0.540535089998304,0.538625569793702,0.545722247743708,0.553192587635863,0.563834635123517,0.556952216079264,0.553703888328529,0.552166525395809,0.55000675422394,0.549585917537133,0.549162160305774,0.546301162654245,0.543960086052109,0.544909493677734
23,59.070015935672004,2021-01-21 12:30:00,0.548934693559029,0.34056028674854,0.53116985326042,0.538376668945193,0.536604906957235,0.543979938059413,0.551625441922085,0.562409843732625,0.555419307699568,0.552261025067679,0.55085951412668,0.548842163236568,0.548594181540065,0.548577173913656,0.546470213996934,0.544731578774068,0.545996662980815
24,59.249502368421,2021-01-21 13:00:00,0.555164225294908,0.339050188744751,0.529233249946883,0.536201847031684,0.534561923159228,0.542189908859738,0.549988696396134,0.560883800031828,0.553671254430993,0.550447730478022,0.549035054796074,0.54703885781347,0.546797178785237,0.546814730585533,0.544654996577922,0.54254636709119,0.543171758242244
25,59.713471764706,2021-01-21 13:30:00,0.567719564984434,0.337734931119392,0.527474338514594,0.534225649601322,0.532796894308635,0.540740108370498,0.54873037328736,0.559791344121881,0.552735176115538,0.549865964971035,0.54876314591268,0.547011627511326,0.547057242080028,0.547640831574455,0.546440320905041,0.545295293222468,0.546946039284737
26,59.864071547988,2021-01-21 14:00:00,0.571692775955939,0.336687028129925,0.526005221933712,0.53257840642387,0.531488975414142,0.539856917981242,0.548108316123501,0.559434433795006,0.553148741805886,0.551279044840666,0.550959674669882,0.54976998065987,0.550489559807514,0.552320916126324,0.553135920839434,0.55390451532056,0.557258033017573
27,59.990057646199006,2021-01-21 14:30:00,0.574995378508897,0.33576448734589,0.524653887588743,0.531070667813641,0.530366585096524,0.539184863283136,0.547709184572831,0.559317231505368,0.553913098922776,0.553057848673329,0.553465658859932,0.552758912413514,0.55402875405682,0.556759000473297,0.558629028874288,0.559837920079818,0.563040108435621
28,60.260734897660996,2021-01-21 15:00:00,0.581423754649272,0.334948086026649,0.523402752420777,0.529684156846674,0.529401763396807,0.538686522077335,0.547489294860047,0.559387407970384,0.554920757790238,0.555037514029507,0.556084552774118,0.555771025708468,0.557467079933913,0.560805681381988,0.563144992511687,0.564256677695616,0.567074106365625
29,59.856697222221996,2021-01-21 15:30:00,0.57078235628337,0.334273677530628,0.52230875226574,0.528485613987199,0.528686723325009,0.538478719748456,0.5475825688385,0.559802784448693,0.556468184934407,0.557679428744979,0.559420130748244,0.559521802791246,0.561668424811081,0.565650053606762,0.568577338181859,0.569937396337235,0.57295579807227
30,60.103280365497,2021-01-21 16:00:00,0.576940370090282,0.333493056410009,0.521038543279414,0.527091545533819,0.52767733716874,0.537862394445925,0.547184727924146,0.559612496127446,0.556735176080634,0.558184217417184,0.55991457099475,0.559916634943905,0.561874848061347,0.565258467566847,0.566606669181149,0.565874618836582,0.566671175164271
31,59.825846827485,2021-01-21 16:30:00,0.568192764063204,0.33284628031816,0.519916275006328,0.525877192895346,0.526908154754237,0.537529408441188,0.547095839099107,0.559768568478684,0.557596899872876,0.55955633817601,0.561514545583644,0.561609695943928,0.563645992807179,0.567058793418636,0.568370891426125,0.567902752469438,0.569520220463253
32,59.787057777778,2021-01-21 17:00:00,0.569332573098398,0.332118268402217,0.51865670316903,0.524512250029543,0.525909400352533,0.536874675439834,0.546619533911238,0.559446657153686,0.557467661100279,0.559331035529201,0.561050181101908,0.560912573560685,0.562631301827848,0.565335295934056,0.56532477807882,0.563515328622019,0.563834002372678
33,60.107196111110994,2021-01-21 17:30:00,0.576272273865047,0.331450011926459,0.517447611157926,0.523215897419995,0.524994775960532,0.53630633715484,0.546228789698713,0.559211316685738,0.557470794203438,0.559322435741419,0.560910629818033,0.560644612370361,0.562198439611874,0.564580163757846,0.56419555056154,0.562399774388323,0.563121688642824
34,62.175764824561,2021-01-22 09:30:00,0.630158520520965,0.330916763747946,0.516394513405175,0.522112212214693,0.524338957572305,0.536048438172932,0.546180889915342,0.55936646654455,0.558178307825523,0.560390224383785,0.562163918960807,0.562010027071848,0.563708520854183,0.566396588829308,0.566770351790609,0.566098834450559,0.568071612567348
35,62.142311052632,2021-01-22 10:00:00,0.629890536975285,0.331215811633801,0.516551748153367,0.522444305889795,0.525653407068584,0.538228922170905,0.548886385039136,0.562703585830441,0.564840041347817,0.570416523883748,0.574680979625815,0.576279338155848,0.580108961823002,0.586896515795376,0.594365082233071,0.601290396296444,0.61046224561947
36,62.158449473684,2021-01-22 10:30:00,0.630569094686655,0.331498059381041,0.516704341036571,0.522763059793757,0.526900104174002,0.540265119126685,0.551390412363739,0.565760985657393,0.570615803926015,0.578510140144686,0.584238820560754,0.586739387216246,0.591572262048579,0.599862936573301,0.608562112602173,0.614787102954405,0.621139370501462
37,62.111583398693,2021-01-22 11:00:00,0.629706671046928,0.331777080841153,0.516872912576521,0.523094002424915,0.528118056885336,0.542210796963581,0.553757792711117,0.568618711553231,0.575717964202919,0.585169130868652,0.591685202398055,0.594570361236864,0.599768219348475,0.608276647886989,0.616169663301738,0.620393744785589,0.624374926403655
38,61.803449210526004,2021-01-22 11:30:00,0.622429321065285,0.33203202455685,0.51702372534636,0.523395879224071,0.529250274951489,0.543998153558535,0.55591356782017,0.571193037475916,0.58003798260333,0.590365966927373,0.597139916374194,0.600043174406142,0.605190630672145,0.61321122717605,0.619613618986905,0.621997167254818,0.624545831362506
39,61.827633684211,2021-01-22 12:00:00,0.620712797902711,0.332176469084801,0.517019258492592,0.523501970430935,0.530062107665546,0.545337586407143,0.5575296312349,0.573105454661226,0.582916632910797,0.593239120922662,0.599652022031044,0.60216924018262,0.606824131595826,0.613643983763013,0.617826451815012,0.618088072311631,0.619089078528976
40,62.135554473683996,2021-01-22 12:30:00,0.630287495859522,0.332291800674203,0.516981700381498,0.523564033215353,0.530776656936644,0.546518162318695,0.558943035669111,0.574757860928717,0.58520457124863,0.595238297117433,0.601175753116533,0.603282824854365,0.607463251680448,0.61330242847929,0.616094221109807,0.615530356746822,0.616400838778618
41,62.153974736841995,2021-01-22 13:00:00,0.631266033320615,0.332533800608749,0.517153418943544,0.523877556266259,0.531817416621213,0.548074610987274,0.560768496424507,0.576872146172088,0.588303796737832,0.598522491523764,0.604431887936457,0.606494979307865,0.610666422987246,0.616552149088053,0.619873272145409,0.620523480682571,0.622980023345349
42,62.001606842105,2021-01-22 13:30:00,0.626263084308684,0.3327784340345,0.517347404772819,0.524211514711656,0.532850476068678,0.549583683986303,0.562518671375937,0.578875102074965,0.591089553586939,0.601312052942183,0.607096046279202,0.609057484787231,0.613150798256407,0.618922334698012,0.62226924326921,0.623046643573166,0.625399411264646
43,61.721844210525994,2021-01-22 14:00:00,0.619915232128456,0.332943740854759,0.517433461545946,0.52440701643011,0.533650654130019,0.550766404154596,0.56387618757599,0.580398811833872,0.592892670710044,0.602642152891618,0.607988311010654,0.609637932112066,0.6134063927893,0.618575599618317,0.621046221393518,0.620892136717937,0.622226369311036
44,61.790291052632,2021-01-22 14:30:00,0.621976453619208,0.333015072495915,0.517386091940623,0.524435809158628,0.534183129991138,0.551585916368025,0.564803671956709,0.581405759760076,0.593705415037178,0.602596002130337,0.607281774562086,0.608484192460076,0.611777838382659,0.616096852781013,0.617370174453198,0.61614118209102,0.616628157654836
45,61.675417383041,2021-01-22 15:00:00,0.617963672206054,0.333112840539257,0.517386377113196,0.524519917753316,0.534769454059211,0.552451540078004,0.565774434204704,0.582456035132712,0.594643040192246,0.602918374558669,0.607199632012509,0.608165478872395,0.611247124961442,0.615295868875488,0.616494299403252,0.615594093178713,0.616752234665752
46,61.525861944444,2021-01-22 15:30:00,0.615166614691762,0.333152117200446,0.517305100697694,0.52450209408278,0.53518572239037,0.553083434008123,0.566468391575922,0.583175187239699,0.594988756785863,0.602486246359382,0.606277924201915,0.606952397117374,0.609751348685885,0.613375028898865,0.614121697003685,0.612905643780263,0.613759182082186
47,61.423315453216,2021-01-22 16:00:00,0.611977328195156,0.333152717211578,0.51716978571543,0.524417212953432,0.535485333794614,0.553553055288498,0.566970610281293,0.583666980783647,0.594970308567388,0.601669705639182,0.604992962219865,0.605399172802238,0.607940333971289,0.611193622690937,0.611572110059216,0.610145495428834,0.610882879862354
48,61.389691271930005,2021-01-22 16:30:00,0.610901266426024,0.333111321077663,0.516973682048871,0.52425812351687,0.535660857268117,0.553854394549526,0.567276504348627,0.58392881869692,0.594598690654539,0.600485385894801,0.603355515834107,0.603508559434743,0.605805014802469,0.608712935293642,0.608744620214254,0.607116066141777,0.607740780393016
49,60.840998421053,2021-01-22 17:00:00,0.595387523989325,0.333059342603054,0.516761682466598,0.524079981650366,0.535793404735555,0.554092293415656,0.567508276706654,0.584106607642498,0.594162810437736,0.599365706131587,0.601898560768894,0.601883652316428,0.604032041377895,0.60678326117772,0.606777504578949,0.605278244419333,0.606117724723037
50,60.76915,2021-01-22 17:30:00,0.595272672147874,0.332798493186162,0.516244911390169,0.523536354952367,0.535392762610314,0.553652683975848,0.566963811182858,0.583376376125123,0.592103030721698,0.595935167265415,0.597612915271208,0.597052377990226,0.598585131608495,0.600236303206808,0.598477331626028,0.595123924411805,0.594093354771589
51,60.649556052632,2021-01-25 09:30:00,0.590665198893812,0.332552642261961,0.515737581620515,0.523008670985616,0.5350097584951,0.553238104169072,0.566455368263931,0.58270289200578,0.590324514218191,0.593178047851612,0.594341182919645,0.593501165573222,0.594750351817945,0.5960393372909,0.594074475612194,0.591023872844501,0.59081441921859
52,60.792687105263,2021-01-25 10:00:00,0.594210643868618,0.332322966044156,0.515253799772087,0.522489713567526,0.534590324642217,0.552747712541752,0.565842961458268,0.581889026626064,0.588410309209769,0.590337779980161,0.591030090013539,0.589947245741825,0.590948069361096,0.591920537122631,0.589762326467482,0.586788623991125,0.586676298679132
53,60.812131520468,2021-01-25 10:30:00,0.594769346651348,0.332156245812019,0.514849173713554,0.522070235563497,0.534308773482586,0.552435755583212,0.565443354618403,0.581341075679698,0.587135043098318,0.588618924475465,0.589209691026883,0.588146519758278,0.589211404609916,0.590473743434346,0.589123785846048,0.587233976327761,0.58821311269763
54,61.258028333333,2021-01-25 11:00:00,0.607192846008389,0.332008234290898,0.514464756507749,0.52167849708452,0.534061290822395,0.552168535778346,0.565100780142713,0.580871260341866,0.586096483418349,0.58732661428082,0.587930876849132,0.586950315429084,0.588137157055525,0.589735743578933,0.589049697184206,0.587757229583635,0.589048316922882
55,61.415943143274994,2021-01-25 11:30:00,0.610545631580974,0.332039095251565,0.514333526732688,0.521596373195244,0.534247292504854,0.552447205281238,0.565387912389682,0.581150774766185,0.586543515954255,0.588316166613559,0.589508112932609,0.589003290625857,0.590774070194735,0.593561213933556,0.594886242149149,0.595571677045618,0.598607217627531
56,61.396634210525995,2021-01-25 12:00:00,0.609116423321732,0.33211577970307,0.514274688439313,0.521601618485512,0.534544430039846,0.552857775983647,0.565824257797513,0.581605127252314,0.587303098555865,0.589675809657236,0.591421037630154,0.59132465503183,0.593566142891231,0.597190296749181,0.599562025292917,0.600742313362298,0.603666041959299
57,61.411322763158,2021-01-25 12:30:00,0.610746163870302,0.332170860060363,0.514191039242278,0.521574686639221,0.53478132982024,0.553183667737668,0.56616058544016,0.581939913877614,0.587802824009231,0.590532578382538,0.592582776775568,0.592686809436399,0.595131125512092,0.599003988943497,0.601330915691104,0.601909336255934,0.603926345213905
58,61.7066375,2021-01-25 13:00:00,0.617981202761624,0.332247053204832,0.514144541211733,0.521591578296192,0.535067420217544,0.553563728991854,0.566556955036127,0.582344422994888,0.58841750340724,0.591496692690609,0.5938138987486,0.594081300057627,0.596684377552247,0.60073255568199,0.603035663837565,0.603376398400087,0.605226269634711
59,61.885830336256994,2021-01-25 13:30:00,0.622053724820585,0.332419361725119,0.514249457380935,0.521791601553613,0.535600315677855,0.55424448026546,0.567294889931859,0.583147658529463,0.589763965642272,0.593500231846952,0.596293199069899,0.596868295407682,0.599806092678754,0.604392799954721,0.60739818632884,0.608426647468539,0.611032473590757
60,62.027629429825005,2021-01-25 14:00:00,0.625929680525514,0.332639703690085,0.514440738377805,0.522092953596822,0.536259885083965,0.555070749711902,0.568193476506285,0.5841326930367,0.591392968848468,0.595810412274453,0.599057787457873,0.59991118136001,0.603142773272377,0.608162977526849,0.611628330371727,0.612930875772388,0.615628862354644
61,61.891390555556,2021-01-25 14:30:00,0.622363648190038,0.332902852611303,0.514714272182283,0.522489354525807,0.537035488737848,0.556027078981191,0.569233653617624,0.585275232628117,0.593246970481399,0.598336029495312,0.601998779456804,0.60309345802367,0.606573034002797,0.611929232869581,0.615690054639813,0.617095786710152,0.619757920402781
62,61.536453421053004,2021-01-25 15:00:00,0.613116653599951,0.333105459134901,0.514912607635054,0.522785852971129,0.53764802717435,0.556764126772692,0.570014789590209,0.586105368476122,0.594431051849046,0.599734832027255,0.603447454220836,0.604517337472931,0.607930876831339,0.613008737668017,0.616049218410853,0.616495689719914,0.618128843352566
63,61.208178055556,2021-01-25 15:30:00,0.603948654505971,0.33317301222403,0.51492052605729,0.522843668399295,0.537903838821525,0.557044424181329,0.57026830864362,0.586312508003557,0.594403155942219,0.599278721969872,0.602573844368718,0.603298855314866,0.606281388285692,0.610426190781469,0.611821072125742,0.610578050624402,0.61075345609351
64,61.103844488304,2021-01-25 16:00:00,0.601627626282806,0.333113563347434,0.514747129666344,0.522678822819929,0.537833042138101,0.556912601268166,0.570050897075804,0.585969795030853,0.593373047289807,0.597399427736274,0.600014061984213,0.600238470749731,0.602629200132939,0.605637198751615,0.605322684787075,0.60267861805669,0.601961765455449
65,60.715317631579005,2021-01-25 16:30:00,0.591462330779317,0.333027629152214,0.514533533056545,0.522465979090221,0.537689641480419,0.556692877725423,0.569738421023692,0.585524767184482,0.592239203348834,0.595520764575104,0.597600238269646,0.59746467820147,0.599456258913655,0.60181342872343,0.600849258506195,0.598149920413017,0.597904005615222
66,61.352552538699996,2021-01-25 17:00:00,0.609198133537716,0.332809768760609,0.514129121170953,0.522023945172393,0.537218454664527,0.55606608587696,0.568966072101524,0.584548325268524,0.590188151186948,0.592391070580507,0.59372235909492,0.593091860386825,0.594524808837213,0.595944114192561,0.59378533759551,0.590212092186868,0.589250306446203
67,61.638714473684,2021-01-25 17:30:00,0.613397047749813,0.332847572006654,0.51408098303735,0.522018055241919,0.537368191641395,0.556228224267775,0.5691073934048,0.584662105159291,0.590328188466062,0.592754999689177,0.594380682362682,0.5940302465513,0.595855632699439,0.598268809171774,0.598382845015297,0.597846144303877,0.600234495402947
68,61.271884517544,2021-01-26 09:30:00,0.606752389620424,0.332942389695468,0.514121448984501,0.522118966579365,0.537661378949575,0.55656719196773,0.569451510384445,0.585015120150186,0.590918446209968,0.593753736102274,0.595768654409607,0.59573407589566,0.597960779557898,0.601229665550846,0.6028062616707,0.603465425238534,0.606308381775017
69,61.293362222222,2021-01-26 10:00:00,0.607313523530508,0.333003340632685,0.514128591570899,0.522150948224563,0.537805685519795,0.556684593201397,0.569516828046591,0.585008655165267,0.590787579999845,0.593541194860178,0.595527066269426,0.595485951047202,0.597701046073299,0.600899690823191,0.602102531147884,0.601791783200357,0.603090352840016
70,60.94634473684199,2021-01-26 10:30:00,0.596647193279682,0.333070405665301,0.514149922733587,0.522198695622474,0.537965916824544,0.556821847414718,0.569607552905442,0.585036951644924,0.590738876175431,0.593465563453427,0.595461496419337,0.595439746826212,0.597675363785358,0.600886724983077,0.602002390866218,0.601476059952462,0.602663485676926
71,61.122250277778,2021-01-26 11:00:00,0.602958135804192,0.332991194515965,0.513965251725111,0.521994246769116,0.537762459988392,0.556503419968923,0.569179043095103,0.584458825730366,0.589553956113321,0.591678145206151,0.593241391891648,0.592916577229437,0.594781104458023,0.597236288783901,0.596967542000392,0.594884606300693,0.594585793105023
72,60.994407401961,2021-01-26 11:30:00,0.599171477504393,0.333003658271006,0.513909020925821,0.521947331143349,0.537781983150157,0.556471131600213,0.569085476571036,0.584285901724603,0.589207117806575,0.591258226675036,0.592823817775538,0.592527927529,0.594439845806589,0.597048675695028,0.597255466770069,0.596077654210032,0.597143196696504
73,61.076973611111,2021-01-26 12:00:00,0.601712856607593,0.332966051796833,0.513782841087791,0.521814848014479,0.537676444012612,0.556284224387536,0.56881850732149,0.583914485730835,0.588504743004582,0.590309720775482,0.591736213106263,0.591360132988709,0.593180011675713,0.5956364432199,0.595638755167698,0.594258799234066,0.594998549946161
74,61.064874007353,2021-01-26 12:30:00,0.601053429874757,0.332966761288118,0.513710984476712,0.521749042404908,0.537663693338653,0.556217890477757,0.568694649374435,0.583718856281285,0.588172447766998,0.589958231452165,0.591422006817016,0.591094253797867,0.592978927588899,0.595601219220373,0.595976581783747,0.595079646578113,0.596330531113221
75,60.899882236842,2021-01-26 13:00:00,0.596187265714796,0.332960369122229,0.513630377171741,0.521672333674962,0.537632321126728,0.556130496033749,0.568550027657134,0.583503614810184,0.587817387864592,0.589570558658018,0.591049439475664,0.590746681384519,0.592661683930536,0.595355934011694,0.595850467381354,0.595012716320053,0.596198480098835
76,60.975293640351,2021-01-26 13:30:00,0.598220699009876,0.332890415292403,0.513459916352422,0.521486272114916,0.537443390270528,0.555848088993123,0.56818552630287,0.583034281707965,0.586995835810534,0.588478003348498,0.58978196223218,0.589363020684157,0.59113368979225,0.593544899331019,0.593517859047363,0.592042551319567,0.592534058679959
77,60.857658421053,2021-01-26 14:00:00,0.594941304332568,0.332853669557596,0.513334079858963,0.521355716146208,0.537333031354623,0.555669592648021,0.567945331858997,0.582718632419098,0.586503273217382,0.587923700258859,0.589221122021845,0.588813180793197,0.590599445507677,0.59307183739584,0.593230046152998,0.592084715161044,0.593071825035626
78,60.903976315788995,2021-01-26 14:30:00,0.59596083049578,0.332776549673078,0.513150162393946,0.521155113730114,0.537122218133853,0.555368605282085,0.567568683265938,0.582247301298434,0.585733293851097,0.586953893626385,0.588132527417416,0.587651057828822,0.589346700907458,0.591657211921025,0.591554615976583,0.590122347170934,0.590773726985926
79,60.855834166666995,2021-01-26 15:00:00,0.596198886255964,0.332719319410418,0.512991403498562,0.520986526640877,0.536957130580048,0.555130236887078,0.567268624716455,0.581872616310686,0.585176826780599,0.586334523040726,0.587502439784792,0.587027927009863,0.588733149699552,0.591092054975151,0.591140411284629,0.589953048433562,0.590919819136351
80,60.668058055556,2021-01-26 15:30:00,0.590957865839494,0.332670321728092,0.512842492686905,0.520830947543982,0.536810081810455,0.554918543367573,0.567002934430881,0.581543246993006,0.584722788115624,0.585873914483157,0.587068030562585,0.586623851518608,0.588364415345323,0.59081087139119,0.591034814324943,0.59003439757504,0.591142103028526
81,60.766869736842,2021-01-26 16:00:00,0.592304499984724,0.332555308621435,0.51259927713849,0.520561556314349,0.536501369491475,0.554507233237904,0.566511945669532,0.580952365232175,0.583783323621234,0.584672115219632,0.585688513130745,0.585123741507914,0.586712156381653,0.588863496956801,0.588552922116337,0.586910260180596,0.587302265262262
82,60.734984575163,2021-01-26 16:30:00,0.591881742126308,0.332466656169167,0.512387940747011,0.520333166198119,0.536252740854472,0.554177720396237,0.566119887633322,0.580484773316739,0.583111804562935,0.583912879510876,0.584894955380477,0.584319576929654,0.585895805742462,0.588056918144362,0.587852141388084,0.586461355317556,0.587269231293502
83,60.540609809942,2021-01-26 17:00:00,0.58543935020889,0.332379082825108,0.51217463839814,0.520104121015,0.536004201549754,0.553853072124689,0.565737360942747,0.580033173744992,0.582488044374451,0.583232763806308,0.584200841870693,0.583627625862483,0.585205298557912,0.587394308551225,0.587285345624171,0.58602983376002,0.586950336907262
84,60.757268581870996,2021-01-26 17:30:00,0.592319944410459,0.332211757469257,0.511847233845236,0.519738116266643,0.535563030060803,0.553290434356374,0.565085916652165,0.579268562844888,0.581284737443385,0.581674789844608,0.582395192034908,0.581653554571994,0.583021147889881,0.584812726991901,0.584018784570865,0.581990797015299,0.582081496445387
85,61.216391023392,2021-01-27 09:30:00,0.602413232620178,0.33214781211043,0.511655668854336,0.519540847489329,0.535364629347804,0.55304113985678,0.564799296843661,0.578941714656685,0.580953199369342,0.581489489616148,0.582361512074568,0.581748381194801,0.583277366890292,0.58543968673141,0.585441228714489,0.58449075656809,0.585879445858648
86,61.180292631579,2021-01-27 10:00:00,0.600835672042533,0.332448726596072,0.512042079112608,0.519948562346344,0.535871740671962,0.553559908921606,0.565300093853553,0.579420234375831,0.582080757512339,0.583287221504463,0.58469170282585,0.584497200403394,0.58653273078327,0.589666704756306,0.591428162662396,0.592305685327016,0.595104674375711
87,60.990764330065,2021-01-27 10:30:00,0.596852688336141,0.332714469067552,0.512396869485525,0.520312414731917,0.536309117312139,0.55398746249212,0.56569622639759,0.579776357557885,0.582901603215828,0.584507886674275,0.58619033004892,0.586196653178398,0.588451194893762,0.591898376734201,0.593923961907376,0.594541956820691,0.596445314801625
88,60.957310653595,2021-01-27 11:00:00,0.594576455830551,0.332915322687474,0.512675005321093,0.520577942519807,0.536601391420068,0.554230953556574,0.565882512121916,0.579887467305833,0.583204466326314,0.584877503967853,0.586564548982163,0.586561132980595,0.588775476432188,0.592018851647292,0.593429304115806,0.59305844585768,0.593849495111575
89,61.05187,2021-01-27 11:30:00,0.597499780456745,0.333077011503194,0.512909881972999,0.520787683565549,0.536811118670595,0.554371473206109,0.565953615563052,0.579867586076785,0.583236066210963,0.584825503380923,0.586409086155408,0.586321216457839,0.588413931047008,0.591341275651932,0.592120328410763,0.5910911447442,0.591451835587784
90,61.236943529412,2021-01-27 12:00:00,0.603419726186681,0.333269671873217,0.513199606533061,0.521062496256875,0.537109907094692,0.554625456326242,0.566158012448433,0.580010748217274,0.583569355784435,0.585244623006576,0.586868544201626,0.586807735158089,0.58892564247978,0.591878311362323,0.592763975381081,0.592048662192885,0.592974855316617
91,61.390955712074,2021-01-27 12:30:00,0.608455599820605,0.333530958666862,0.513601375623988,0.521471922396434,0.537594355828416,0.555111763444251,0.566630151451596,0.580472848837555,0.584484639081011,0.586530939156272,0.588412689166942,0.588534668630002,0.590868690863942,0.594230606108867,0.595862366000505,0.596024348888939,0.597816661420551
92,61.615556052631995,2021-01-27 13:00:00,0.612937507761938,0.33384564569833,0.514098718665609,0.52199449348713,0.538231318180612,0.555785036711718,0.567315465869831,0.581185435881453,0.585823411019668,0.588396541571557,0.590636020399055,0.59100125646579,0.593617081077498,0.597484014053864,0.599884646081897,0.600705633179709,0.602907699720653
93,61.821277602339,2021-01-27 13:30:00,0.617888330291054,0.334203608634216,0.514681167482424,0.522616265610426,0.5389987758821,0.556614704158809,0.568176950332225,0.582101878208755,0.587478444035133,0.59065262577512,0.593281265727546,0.593898793646364,0.596798706450481,0.601139256522292,0.604144148827977,0.60533555028346,0.607648726046849
94,62.099335833333,2021-01-27 14:00:00,0.626821061269217,0.334608708149167,0.515358532705695,0.523348438903116,0.539910564892381,0.557615396921359,0.569229712153412,0.583237463025753,0.589466278719644,0.593310736910277,0.596356379067881,0.597234519313102,0.600422023203643,0.605219431135345,0.608750882058397,0.610230368250645,0.612645576517214
95,62.121974166667,2021-01-27 14:30:00,0.626101700228138,0.335110987596281,0.51621359791412,0.524292396119417,0.541107796956936,0.558959264336215,0.570668751970923,0.584817950598809,0.592200846369585,0.596980458658731,0.600617868793216,0.601872262274028,0.605479747717119,0.610982733144701,0.61544918345647,0.61769030705979,0.62071525373375
96,62.712517074303,2021-01-27 15:00:00,0.643413678880734,0.335577498867036,0.51704640402593,0.525199052638998,0.542233751542863,0.560198453359721,0.5719786998003,0.586234817409714,0.594496322101003,0.599828872408911,0.603735040462956,0.605117277151769,0.608839550890157,0.614401876948941,0.618607003200451,0.62019484411734,0.622303147133226
97,62.690602865497006,2021-01-27 15:30:00,0.641504343833185,0.336248546241903,0.518242255282485,0.526546550457366,0.543966477385699,0.562172821751833,0.574120642996683,0.588613631079366,0.598510329649284,0.605160570783215,0.609901787710972,0.611823495794921,0.616152158812363,0.622796705045538,0.628646001033021,0.631960195849397,0.635842297011021
98,62.98225138888899,2021-01-27 16:00:00,0.649657834484166,0.33685860061308,0.519385022502676,0.527814431557124,0.545558822462899,0.563947784949213,0.576018872599453,0.590686880930705,0.601757389070189,0.609104464973881,0.614163870873846,0.616228731082505,0.620678539717188,0.627360425495831,0.632852389732303,0.635309767266289,0.637878435809642
99,62.64336333333299,2021-01-27 16:30:00,0.641012921181942,0.33754376865163,0.520698124917944,0.529281952985947,0.547409146463325,0.566017458070761,0.578240705480404,0.593120641529437,0.60554797504132,0.613733670327134,0.619216781064935,0.621509341969046,0.626188807536674,0.633179882977939,0.638983609208385,0.641700757897127,0.644589529951381
100,62.288975789474,2021-01-27 17:00:00,0.631306904514806,0.338076431238263,0.521803681147252,0.530480608058177,0.548849784748156,0.567556934751501,0.579841258052677,0.594809731083401,0.607775632417853,0.615878577693297,0.621101119439439,0.623131092581181,0.62747287555674,0.633645383071871,0.637877909397198,0.638757109471955,0.639762006824208
101,62.482253611111,2021-01-27 17:30:00,0.637512330616345,0.338449267642229,0.522683758571972,0.531395690958054,0.549868767904735,0.568560920827889,0.580821475789819,0.595764049764188,0.608562876538359,0.615902937847081,0.620426405906501,0.621913732894871,0.625622520579665,0.630502052275234,0.632683025494092,0.631655245351734,0.631225083234805
102,63.853165877193,2021-01-28 09:30:00,0.671174506597054,0.338884835432384,0.523688294460283,0.532457828247538,0.551081965613323,0.569796651047775,0.5820647664738,0.597025959030235,0.609962961072522,0.616998904884768,0.621255085105918,0.622559091944704,0.626093645027252,0.630741597396894,0.632999113296309,0.632734897669108,0.633691212943665
103,64.378232207602,2021-01-28 10:00:00,0.683619680171456,0.33978823347715,0.525545768935179,0.534550745443923,0.553701292796499,0.572715225179625,0.58520246048425,0.600459070564709,0.6154304277421,0.624165846245661,0.629654979066433,0.631876105847577,0.636507436250795,0.643480211717341,0.649998100328072,0.654634691905167,0.660217137284696
104,64.999475555556,2021-01-28 10:30:00,0.697604646301756,0.340801465011824,0.52769086225986,0.5369919793229,0.556772981062081,0.576142331047536,0.588896196235678,0.604504929469992,0.621785711423611,0.632296963514279,0.638947551690623,0.641963665707669,0.647467023993628,0.656044498470734,0.664737208653432,0.670746124312301,0.676269802947382
105,64.938837222222,2021-01-28 11:00:00,0.697831442724858,0.341934008671085,0.53017406758857,0.53984803477772,0.56038396354415,0.580171262379244,0.593246306005422,0.609270044684156,0.629175583764653,0.641561110153419,0.649332818310486,0.653066827482727,0.65929424621706,0.669061609897301,0.67903341397298,0.685559900148728,0.690787181071741
106,64.85245,2021-01-28 11:30:00,0.695503222351944,0.343003965203211,0.532627414278275,0.542655568405306,0.563865128239887,0.583982729629386,0.597312180251761,0.613660685530161,0.635496450388635,0.648827116892355,0.656971410336635,0.660856334183248,0.667142099532485,0.676731687040298,0.685835383783902,0.690883484332856,0.694321342014226
107,65.062821184211,2021-01-28 12:00:00,0.701185161929829,0.343980889219969,0.534976519484388,0.545327812249263,0.567096215734109,0.587437870041234,0.600939849023441,0.617506269307602,0.6405218737894,0.653970842769611,0.661918691121961,0.665568324816668,0.671508966981702,0.680238079225933,0.687799669319692,0.691249442709953,0.693376224767574
108,64.88533888888901,2021-01-28 12:30:00,0.696655933447201,0.344970296350538,0.537436885540164,0.548141716610711,0.57047604455468,0.591024612768444,0.604691456165715,0.62146443887512,0.645581603809592,0.659120353696922,0.666928623628392,0.670431064278819,0.676168029697341,0.684485520376398,0.691610189288727,0.69501106894992,0.697474761531648
109,64.628807558479,2021-01-28 13:00:00,0.689572953107159,0.345840452619464,0.539719569801532,0.550741377144144,0.573497062290936,0.594132536281312,0.607870884193865,0.624732542302141,0.649192814540137,0.662131340640359,0.669380226640278,0.672463194619063,0.677722560809826,0.685132657314693,0.691055349806862,0.693424310685907,0.694987750598959
110,64.009475555556,2021-01-28 13:30:00,0.675245170949305,0.346562899221827,0.541753418654103,0.553046809741373,0.57605481224698,0.596647628377198,0.610356309332782,0.627180827407647,0.651234511201146,0.66299998213806,0.669389057242511,0.671877443997133,0.676505453564579,0.682777490095821,0.687241734146995,0.688396218491267,0.689065730879489
111,64.19308527777801,2021-01-28 14:00:00,0.680728664561384,0.347046725859716,0.54335033520858,0.554837249582149,0.577849556146711,0.598222769749453,0.611761415262317,0.628373315175158,0.651019725572893,0.660866973872049,0.665983311359,0.667618719411059,0.671364913834177,0.676050084291735,0.678381474315875,0.677642836608809,0.676872917119079
112,64.037060294118,2021-01-28 14:30:00,0.675421219289293,0.347572387300325,0.545045510436745,0.556763755177843,0.579816157964462,0.599999944678287,0.613402545365262,0.62985377970681,0.651571006579721,0.660294050821384,0.664827504798454,0.66615738252928,0.66967238765559,0.674192980494601,0.676902875526635,0.677237832787259,0.678099494445852
113,62.999413611111,2021-01-28 15:00:00,0.649414795908762,0.347990895555321,0.546546937999062,0.558477243944916,0.581460372258551,0.601382423006776,0.614596003174773,0.630824397350843,0.651333876811163,0.658835663109384,0.662746955911565,0.663737163688412,0.666966927515204,0.671126322092832,0.673572881145437,0.673753794233377,0.674378500055588
114,63.293835277778,2021-01-28 15:30:00,0.657492297808254,0.348021498911054,0.547334314283204,0.559366350638533,0.581934323033449,0.601358021849543,0.614192272000016,0.629952356354199,0.647877188188942,0.652953884052516,0.655398167692979,0.655427199373308,0.657653771799882,0.65992623063555,0.65940281121933,0.656374926781081,0.653921858230986
115,63.052835555555006,2021-01-28 16:00:00,0.648922587582424,0.348163860216824,0.548296013626206,0.560471677975067,0.582719773467019,0.601735598961082,0.614275659974767,0.629690783289956,0.645962916519406,0.649850887011438,0.651809396506301,0.651632279340883,0.653749223292785,0.656099563185798,0.656309201055545,0.654861113982926,0.654862014436166
116,63.044639722222,2021-01-28 16:30:00,0.652034251172069,0.348177659549589,0.549009058175628,0.561301599175992,0.583123808823187,0.601672341441575,0.613876052863541,0.628895689746458,0.643316036603921,0.645917930251432,0.64729555775749,0.646819832817555,0.648688273870797,0.650725134858112,0.650643979626805,0.648975775315153,0.64863271464364
117,63.003920599415,2021-01-28 17:00:00,0.65112140949166,0.348235316849464,0.549773543815271,0.562202994621541,0.5836384285354,0.601767820876959,0.613682691634431,0.628376576637948,0.641466066589383,0.643412481531999,0.644656994376806,0.644199619954099,0.646169517229165,0.648580213384806,0.649323782272731,0.648682858422415,0.649407033622766
118,62.71836954385999,2021-01-28 17:30:00,0.643108780989005,0.348277365593807,0.550486688746766,0.563057323208781,0.5840961147247,0.601816381603916,0.613456580363468,0.627847720236764,0.63979957438384,0.641299039552828,0.642511714526069,0.642117765453199,0.644210426299211,0.646950399201563,0.648226622657583,0.648009836091881,0.648918892853245
119,63.526862777778,2021-01-29 09:30:00,0.662961353547091,0.348205482792923,0.550974536037861,0.563662924129568,0.584217542941896,0.601481464071402,0.612812512710819,0.626856920306656,0.637441327187068,0.63824030422994,0.639182313985499,0.638651994971813,0.640612240981393,0.643101370025863,0.643825264537687,0.642798515690633,0.64275841906429
120,63.0775328125,2021-01-29 10:00:00,0.652569549394062,0.348459462694532,0.552025784483624,0.564938986150539,0.585256051253472,0.602253359599948,0.613432750190877,0.62733825894186,0.637996340330699,0.639546915442692,0.6412571330776,0.641347717848981,0.644044170560239,0.648076839761245,0.651449762310813,0.65341690349791,0.656425215273972
121,63.07564882352901,2021-01-29 10:30:00,0.65069504904076,0.348552505608194,0.552770217106831,0.565875787140196,0.585821440757093,0.602464668249652,0.613421412831618,0.627093903230654,0.637191732992158,0.638688948585146,0.640468413731062,0.640613640194449,0.643345099890295,0.647322565706197,0.65017629248991,0.650928868381572,0.652002331438793
122,63.03320209558801,2021-01-29 11:00:00,0.651320189961705,0.348613935834596,0.553437078371749,0.566736045946812,0.586289010690175,0.602575481604563,0.613310531488062,0.626752793966614,0.636287967422312,0.637685462953137,0.639473344920191,0.639623697231478,0.642337145178512,0.646192221027659,0.648637855357955,0.648827916615836,0.649470778087861
123,63.44166419934601,2021-01-29 11:30:00,0.661646687806809,0.34868081304945,0.554091797816886,0.567594147475293,0.586763969096133,0.602713239580028,0.613245783671081,0.626484783418652,0.635600736529504,0.637011777002696,0.638874373794346,0.639077615251736,0.641834270485745,0.645728258143815,0.64817211301645,0.648421884738076,0.649302991547842
124,63.164561013071996,2021-01-29 12:00:00,0.654303662683973,0.348887099402225,0.55498196193496,0.568737953868754,0.587645824371566,0.603356147706479,0.613771210911553,0.626921479918916,0.636287253256319,0.638355806688343,0.640744509690916,0.641325632781013,0.644499947968489,0.64920821441078,0.652985722086612,0.654729754686401,0.657090528249132
125,62.559334444444005,2021-01-29 12:30:00,0.636893325505989,0.348977760977961,0.555644654109211,0.569634056451249,0.58818665394676,0.603597689315649,0.613844813012141,0.62683782777641,0.635969670329017,0.638081321645264,0.640488827065216,0.64105331515672,0.644171678168796,0.648656608203936,0.651804685053625,0.652527902193233,0.65350192559194
126,62.624751111111,2021-01-29 13:00:00,0.639833609627171,0.348820001148908,0.555845395722317,0.570011400197141,0.588019459926167,0.603002582558082,0.612974451615114,0.625663472465382,0.633648535298677,0.634829215476412,0.636539976775037,0.636573851461061,0.639053362320615,0.642172650188467,0.642915548311225,0.640995255550213,0.639525894501071
127,62.720620294118,2021-01-29 13:30:00,0.640887342962498,0.348716618611895,0.556110431343744,0.570462824213655,0.587976496948372,0.60258401192764,0.612326990000495,0.624776113771105,0.632019048211172,0.632769622175748,0.63421382310265,0.634071513713471,0.636363615533794,0.639192165006116,0.639787930728554,0.63833703997205,0.638104519111598
128,62.85702729166701,2021-01-29 14:00:00,0.646973850955062,0.3486370509591,0.556390670773881,0.570933952633174,0.587979964502212,0.602244179636504,0.611786703496548,0.624034305627477,0.63075898838576,0.631327192005699,0.632699927578907,0.632531365311694,0.634814252758932,0.637718102257098,0.638698882285213,0.637961260438226,0.6385343029852
129,63.044257467319994,2021-01-29 14:30:00,0.650501780110983,0.34864958308433,0.556810166931609,0.571567338651676,0.588225286741703,0.602215570310317,0.611616554805281,0.623741917692327,0.630405001044733,0.631250735015516,0.632884417675544,0.632927939754181,0.635472149133959,0.638970308238922,0.641073939570323,0.641591830296919,0.643247346556616
130,62.578305996732006,2021-01-29 15:00:00,0.638717335787755,0.348711531998919,0.557299682878759,0.572287425433479,0.588603695699819,0.602361377772792,0.611655133330929,0.623702813605427,0.630528682659929,0.631818944082744,0.633801035822371,0.634100856327584,0.636937618204287,0.641017748306373,0.64399427237638,0.645190041839951,0.647133829324819
131,62.74661496731999,2021-01-29 15:30:00,0.643016981521003,0.348606032368974,0.557473830838846,0.572653897702645,0.588505574684754,0.601945917470291,0.611059803361687,0.622928253938371,0.629250694437708,0.630214812164462,0.631940441443582,0.63203762490143,0.634617786097641,0.638103573495869,0.639829951669722,0.639303741863871,0.639267445466742
132,62.65374,2021-01-29 16:00:00,0.641365501871204,0.348569710562199,0.557747440718845,0.573133571179975,0.588582079001655,0.601759822400967,0.610739746801252,0.622490339655614,0.628665007142967,0.629690101868567,0.631468086178598,0.631604685281788,0.634228592590126,0.637812155601709,0.639759963474637,0.639675563049387,0.640464536621755
133,62.645030882353,2021-01-29 16:30:00,0.640860421228104,0.34851441141041,0.557968581550495,0.57355552101061,0.588594560766097,0.601511737975123,0.610358385130761,0.621989835663641,0.627976525358744,0.628991890954151,0.630761876243861,0.630890772696486,0.633500578966715,0.637051107431932,0.638938780210603,0.638806315252157,0.639536243437989
134,62.886848398693004,2021-01-29 17:00:00,0.64695743934351,0.348457524042977,0.558168278269611,0.573953842791652,0.588590657739332,0.601259137600099,0.609981390152378,0.62150364624841,0.627334141622954,0.628354802481795,0.630126504372969,0.630255539347692,0.632861398875852,0.63640358146354,0.63828264812508,0.63816387398283,0.638920441752872
135,63.136384340659006,2021-01-29 17:30:00,0.652789480334034,0.348490961533722,0.55851162180932,0.574516846585835,0.588829219947547,0.601312323680449,0.609962260573511,0.621444176261757,0.627505789953955,0.628916967498723,0.630972628952642,0.631307434877373,0.634149038687555,0.638173303452654,0.64088298046823,0.641695390527839,0.643367837124628
136,62.768076584967,2021-02-01 09:30:00,0.643635672215383,0.348604067337894,0.558986836391239,0.575235695824443,0.589294040000926,0.601646128504158,0.610267637685723,0.62176581437882,0.628355192567053,0.630403840983141,0.632897722026954,0.633536376770605,0.636713960070593,0.641376891956584,0.645039402696459,0.646692616806751,0.64893052292926
137,62.444530882353,2021-02-01 10:00:00,0.634707852153468,0.348624151748162,0.559290106609974,0.575778999825739,0.589491521171451,0.601637374580768,0.610158030425775,0.621564634375798,0.6281207145703,0.630103064989644,0.632476493378345,0.632999254492504,0.636008240009324,0.640227664761061,0.642905109311979,0.643148397784523,0.64365089435667
138,62.254736176471,2021-02-01 10:30:00,0.629277365456521,0.348520480316127,0.559360918878242,0.576059935331974,0.589342368430914,0.601222746475499,0.609591585980789,0.620835167481137,0.626897375641817,0.628343117483398,0.630271211608605,0.630455210010207,0.633053489991708,0.636403274143179,0.637596369891569,0.63631682263311,0.635590918249846
139,62.450468104574995,2021-02-01 11:00:00,0.634402171900791,0.348350724013799,0.559300023463751,0.576187969040851,0.589002062943145,0.600594157667952,0.608791811995933,0.619844656776066,0.625244489715359,0.626038476686078,0.627481791031415,0.627323980560184,0.629531984345654,0.632145196360775,0.632317375788171,0.630335979147469,0.629408141435704
140,62.203560882353,2021-02-01 11:30:00,0.628234889816555,0.348265896644273,0.559368179332703,0.576454663792339,0.588871482397186,0.600236183942131,0.608313809825746,0.619246551142884,0.624407991247486,0.62506093969596,0.626438820502162,0.626265920029049,0.628483864182873,0.631235525539131,0.631992165848925,0.631108738757454,0.631617934979677
141,62.343413235294,2021-02-01 12:00:00,0.631909406486514,0.348103482958589,0.559287383242222,0.576549214050774,0.58852221178924,0.599628514901958,0.607559165933998,0.618332806688579,0.623003408075396,0.623254194766821,0.624370293844118,0.624033019225219,0.626075628601861,0.628538758278528,0.628925736924116,0.627653497829066,0.627583937855982
142,61.876558033088,2021-02-01 12:30:00,0.620067729054922,0.348005258926258,0.559301499931514,0.576743466628166,0.588328151640651,0.599224035270859,0.607047420263058,0.617716240826081,0.622212516398918,0.622425125985909,0.623564548460424,0.623276610087909,0.62539835098075,0.628102984566677,0.629059315945648,0.628532481649359,0.629271674214006
143,61.865560588235,2021-02-01 13:00:00,0.618732940677948,0.347752329934331,0.559037731134285,0.576620039398087,0.58771729577092,0.598329996107659,0.605984084559006,0.616459169813758,0.620232307233602,0.619817360007963,0.620528460507731,0.619949771026814,0.621736343340323,0.623787089106936,0.623602254641295,0.621694074434947,0.62087261500772
144,61.973854117647,2021-02-01 13:30:00,0.622768445186517,0.347501354029465,0.558760467906838,0.576469499093778,0.587091100586326,0.597436141268328,0.604933803456543,0.615232077887427,0.618389931935176,0.617513062900008,0.617946193291973,0.617201329452601,0.618811621517794,0.620588132876546,0.620112918287741,0.618149795898574,0.617618250090071
145,62.043265882353005,2021-02-01 14:00:00,0.624316666713353,0.34732594566509,0.558595216046731,0.576432676310499,0.586640555377243,0.59677199451118,0.604157809019441,0.614340794387752,0.61724560146233,0.616318933584045,0.616792149785198,0.616117201917415,0.617832431722383,0.619913918272321,0.620151352533077,0.619177714058054,0.619762999664001
146,62.064737647059,2021-02-01 14:30:00,0.625508668585244,0.347186112462847,0.558478006049973,0.576441381200204,0.58626972852523,0.596217754104673,0.603515595166548,0.613614901636798,0.616433098005098,0.615615361468816,0.616229075359069,0.615684643959039,0.617563298716114,0.62001576652302,0.620901438043242,0.620539011473923,0.621505882027472
147,62.122382647059,2021-02-01 15:00:00,0.626330233064035,0.347074247835488,0.558397889736168,0.576484913249128,0.585962339703995,0.59575159730349,0.602980319449496,0.613020226089314,0.615867601711225,0.615248792368396,0.616046464851085,0.615650010402198,0.617700078386565,0.62049382942681,0.62186132185019,0.621816948865344,0.622872829869912
148,62.037825882353,2021-02-01 15:30:00,0.623099864834922,0.346983155795191,0.558344150909006,0.576552425608263,0.585702208065565,0.595352235803809,0.602526163577488,0.612524437650304,0.615474353150034,0.615092974701477,0.616079632551381,0.615822169961018,0.61802338355449,0.621085875413658,0.62275786061054,0.622835125647275,0.623860625880485
149,62.328531764706,2021-02-01 16:00:00,0.632543721228676,0.346855775384333,0.55822022310069,0.576535877844641,0.585341193062628,0.594839515610465,0.601946204852151,0.611882958576748,0.61478414377774,0.614440128626706,0.615445849297511,0.615193914735265,0.617382092547813,0.620362092427194,0.621722380458573,0.621283004295073,0.621713019435707
150,62.582337058824,2021-02-01 16:30:00,0.637982347812382,0.346868258322057,0.558328951485161,0.576775981373138,0.585343896934931,0.59477509481193,0.601883013144701,0.611851996563577,0.615240073887534,0.615486020273849,0.61692079708862,0.616974419746784,0.619509013534129,0.623162909300216,0.625630644817125,0.626439370694948,0.628230707145914
151,62.77549205882401,2021-02-01 17:00:00,0.64327283591358,0.346955444416396,0.55856555805211,0.577161413414043,0.585553876990728,0.594963323209586,0.602107483081924,0.612154388642679,0.616255265185251,0.617255880662479,0.619203909270069,0.619604733285446,0.622518790573217,0.626856490501041,0.630271658234203,0.631838697145519,0.634062408909894
152,62.590177352941005,2021-02-01 17:30:00,0.637695561359612,0.347109823295966,0.558921470532145,0.577686405384163,0.585960539801573,0.595387503547223,0.602597594213218,0.612760174391096,0.617746192317007,0.619595638278247,0.622085804855576,0.622835888543318,0.626117531793676,0.631071634603206,0.635223508190154,0.637237064314435,0.639591243453855
153,61.406502843137,2021-02-02 09:30:00,0.604857844518937,0.347178037117892,0.559124258889918,0.578041893274828,0.586139448852029,0.595533715714396,0.602764248800121,0.612976817428848,0.618390046713521,0.62051606023643,0.623088019219045,0.623837722463852,0.627069104906288,0.631762745917348,0.635123509299351,0.635921447784722,0.636849292889101
154,61.460708202614,2021-02-02 10:00:00,0.607458178411599,0.346835494733534,0.558637049890462,0.577640932482083,0.585264198660209,0.594379114625944,0.601417252855435,0.611371333869442,0.615517964036822,0.616081625566693,0.61737658949354,0.617151488749465,0.619190003296142,0.621340262097355,0.620158294427082,0.615916412478385,0.611956221046327
155,61.388307091503,2021-02-02 10:30:00,0.605066917459711,0.34655500337872,0.558237903026969,0.57732081058395,0.584518244384385,0.593399345946389,0.600284351852869,0.610037710492413,0.613307719672899,0.612904485127063,0.613489310176875,0.612777022071074,0.614268831031065,0.615473894326458,0.613343583208342,0.609300838506607,0.607029933391727
156,61.175419117646996,2021-02-02 11:00:00,0.598930230841447,0.34626434021077,0.557810585680491,0.576955586176456,0.583729178406507,0.592382479286338,0.599120209313226,0.608681462504999,0.611152695439213,0.609965497151503,0.610031157367615,0.608997159697841,0.61015388011932,0.610891894288808,0.608598297964047,0.605163360908044,0.603899173450522
157,61.229686911765,2021-02-02 11:30:00,0.600183743073441,0.345913954024237,0.557274984789285,0.576456552852272,0.582777257516993,0.591182833825129,0.597757801635057,0.607104115029013,0.608665338075141,0.606644880002807,0.606182181782928,0.604829396056559,0.605651768591597,0.605911689592145,0.60326045727406,0.599808777976491,0.598489898026976
158,61.171338937908,2021-02-02 12:00:00,0.598879937186287,0.345607523906693,0.556798879733131,0.576007316118821,0.581911293899145,0.590103803837584,0.596545266308561,0.605718981847527,0.606636839521352,0.604135696431819,0.60343490843055,0.601984082219164,0.602737402954178,0.60305662017513,0.600925145997365,0.598336376807362,0.597912188898002
159,61.260333823529,2021-02-02 12:30:00,0.601651040175001,0.345307380773561,0.556323008626596,0.575544572216049,0.581044244474186,0.589037389712377,0.595356865856833,0.604373937086132,0.604746135211052,0.601894063766918,0.601050345273972,0.599563631061045,0.6003092347131,0.60075818440795,0.599064876262878,0.596953057916932,0.596789644197145
160,61.336386930147,2021-02-02 13:00:00,0.60302900167274,0.34506738803842,0.555935635712282,0.575166805955944,0.58030824077995,0.588143362793312,0.594374457243572,0.603282832111442,0.603385227215948,0.600489172417953,0.599725466406851,0.598356217289718,0.599267476255486,0.600152692101716,0.59931066583867,0.598035996660708,0.598535882956065
161,61.31489379085,2021-02-02 13:30:00,0.602533113306242,0.344864389040438,0.555601533337228,0.574837829885556,0.579652413088449,0.587357169243271,0.593521690007971,0.602351662766626,0.602344113932376,0.599555513071266,0.598960818054601,0.597756147564189,0.598872838871167,0.600210204826022,0.600077495388277,0.599315573987754,0.600051313351689
162,61.416584117647,2021-02-02 14:00:00,0.605223594154585,0.344670619418205,0.555276796529535,0.574510550371674,0.579011792610439,0.586598017324412,0.592704556293637,0.601466997745176,0.601389835132495,0.598718382396321,0.598270925234377,0.59719709815859,0.598463617255296,0.600088742571319,0.600274457676938,0.599555684562729,0.60011053415139
163,61.346144117647,2021-02-02 14:30:00,0.603170665901176,0.344527797813329,0.555030405753398,0.574262448286498,0.578490297587029,0.585991579170535,0.592066136909292,0.600797120328798,0.600836786838766,0.598452253936548,0.598257799258727,0.597379629357108,0.598866489458335,0.600899890930945,0.6016150713828,0.601271313648439,0.602130581284388
164,61.378588039216005,2021-02-02 15:00:00,0.603455629199476,0.344369067991346,0.554754493064376,0.573975396112218,0.577926719564336,0.58533951238645,0.591377704621561,0.600069057622679,0.600147429001233,0.597919925161284,0.597851782982091,0.597062233906882,0.598630700602142,0.600760696448819,0.60141280300325,0.600759101430613,0.601172973155733
165,61.373853529412,2021-02-02 15:30:00,0.605349736871095,0.344226648046808,0.554501582666359,0.573707537383257,0.577399633880122,0.584737742249707,0.590749289187824,0.599413437005806,0.59957845211811,0.597531060723338,0.597592959804657,0.596889864522009,0.598537387523554,0.600766552514718,0.601436947369639,0.600722575616689,0.601122843007114
166,61.227054411765,2021-02-02 16:00:00,0.600877452916533,0.344120702073694,0.554305514555909,0.573497478199578,0.576960368625145,0.584247881481145,0.590250636565894,0.598911763360647,0.599279459682521,0.597509120196757,0.597762494827881,0.597186728734462,0.598963358606481,0.601399153438268,0.602319440503793,0.601846572649462,0.602520793057653
167,61.198854705882006,2021-02-02 16:30:00,0.600274483356366,0.343964166430767,0.554024813234335,0.573188761032984,0.576396478641972,0.583609581653742,0.589582709658797,0.598208835423399,0.598564973518548,0.596804499157011,0.597031713865321,0.596418586493388,0.59812300947118,0.600349310693043,0.600768876407557,0.599647092015247,0.599597684338833
168,61.073559705882,2021-02-02 17:00:00,0.596355573956376,0.343811950394784,0.55374792750838,0.572878362627632,0.575839924040116,0.582985263331312,0.588932790580277,0.59752833753317,0.597883137050258,0.59613739368031,0.596346960902307,0.595708746666662,0.597364110502345,0.599463290122038,0.599653185113061,0.598379263185317,0.598339585287926
169,61.084629003268,2021-02-02 17:30:00,0.59580328192838,0.343619955501171,0.553403650524436,0.572487378870707,0.575183974264207,0.58224427934913,0.588151149131862,0.596692712556876,0.596896290548034,0.594996796340629,0.59506435745541,0.594314469732722,0.595820367072091,0.597606501466393,0.597276194446318,0.595527494482078,0.595092735060244
170,59.267283529412,2021-02-03 09:30:00,0.537198278274399,0.343435457937519,0.553067504499519,0.572098549559515,0.574540931679534,0.581524877585711,0.587397029081762,0.595892089640824,0.59598150024135,0.593979196069532,0.593956443793781,0.593141764635647,0.594563510446147,0.596201489473102,0.595727131192324,0.5940132582392,0.593776964003763
171,59.5888875,2021-02-03 10:00:00,0.548138637766606,0.342689771954786,0.551941349904927,0.570916887306087,0.572715305936388,0.579234644005333,0.58474792535059,0.592678135757328,0.590378678418838,0.585634464500619,0.583497799963021,0.581150254432306,0.580640860375136,0.578306446880145,0.570643228128064,0.560779337460324,0.55180226046859
172,59.556193055556,2021-02-03 10:30:00,0.545987517350578,0.342132207640704,0.5510748809389,0.569984602110903,0.571243761972748,0.577406282791904,0.582651062949247,0.590164249784259,0.586345236663368,0.580052502620687,0.576867018999685,0.573865937598143,0.572605168134478,0.569097866057807,0.560654094205437,0.552123183954135,0.546977422544597
173,59.317956257309994,2021-02-03 11:00:00,0.53929164818759,0.341589601759864,0.550215390387166,0.569039478804965,0.569775099249547,0.575600580925961,0.580597309014834,0.587727333232694,0.58259568513258,0.575093479692951,0.571171465332748,0.567769737496591,0.566079956130728,0.562089246490384,0.553950580467998,0.547050412235905,0.543977828576034
174,59.208084444444,2021-02-03 11:30:00,0.535516593978094,0.341006076844541,0.549280508499002,0.567994309687923,0.568193182348907,0.573672488273929,0.57841907752412,0.585162839417925,0.578713054632773,0.570063997596207,0.56547438595937,0.56172666254922,0.559663471635652,0.555266011597838,0.547244002877051,0.541009156754603,0.538265472988257
175,59.086418055555995,2021-02-03 12:00:00,0.532340189903809,0.340419801255529,0.548326983146188,0.56690928375325,0.566578315263524,0.571721427519203,0.576230213563378,0.582607283231969,0.574953446619894,0.565340045977007,0.560237894946066,0.556259659838904,0.553957951834947,0.54939461435815,0.541736303064133,0.536172567013877,0.533828227840268
176,59.109702041667006,2021-02-03 12:30:00,0.532826636138856,0.339838003759516,0.547366140229852,0.565797147366209,0.564947144902282,0.569767212382953,0.574052477518705,0.580085084768975,0.571348071701666,0.560940295183955,0.555459550659046,0.551344458841277,0.548909331338894,0.544346435384726,0.537170616315394,0.532209620675618,0.53020565940071
177,59.250265263158,2021-02-03 13:00:00,0.537525572411889,0.339303308901494,0.546461431678843,0.564726711733776,0.563390340614991,0.567921895509411,0.57201322439287,0.577748181518098,0.568172697490079,0.557264313035486,0.551628499709527,0.547532239617058,0.545150134386002,0.540912200399426,0.534666093449435,0.530687264875938,0.529448283046188
178,59.303308011696,2021-02-03 13:30:00,0.539292077249855,0.338861579597868,0.545682557608602,0.563775378267268,0.562009327928015,0.566310311309116,0.570253557231413,0.575763665305139,0.565722404206696,0.554729909462545,0.549246774796159,0.545379225714302,0.543304459600841,0.539831964340422,0.535135886102282,0.53264162652774,0.532588626305543
179,59.383353596491006,2021-02-03 14:00:00,0.541268976246603,0.338471511506909,0.54497181651132,0.56288481900847,0.560724793412923,0.564830844820473,0.568654176924027,0.573983063282861,0.563678484787005,0.552796434663855,0.547581336784303,0.543999989480173,0.542283210897466,0.539581312969427,0.536156885272652,0.534527786987245,0.534819242795655
180,59.472755789474,2021-02-03 14:30:00,0.543998041887628,0.33813181095336,0.544329210101266,0.562057246554667,0.55953843471302,0.563483967092182,0.567213875675934,0.572402191943278,0.562014814051646,0.551402165770547,0.546539309850144,0.543278728083133,0.541944301693626,0.539983437959415,0.537594628466741,0.536502090678952,0.536923382943291
181,59.534110745614,2021-02-03 15:00:00,0.546539312235684,0.337847757149539,0.543764508436776,0.561305371482738,0.55846594127119,0.562287687894745,0.565951670028853,0.571041444182994,0.560754947023485,0.550566684200097,0.546136015067943,0.543228787674805,0.542302176921399,0.541072587409531,0.539597466412269,0.538942866883614,0.539531003901382
182,59.570486929825,2021-02-03 15:30:00,0.546971100949989,0.33761331261639,0.543270774378823,0.560623797469061,0.557498801332599,0.561229655003104,0.56485175127237,0.569879258695761,0.559842381167941,0.550186657460774,0.546230085399277,0.543681895259564,0.543156626268047,0.542597250867362,0.541857399433598,0.541488870149998,0.542157281108616
183,59.510306944444004,2021-02-03 16:00:00,0.545712703029425,0.337400266040742,0.5428074436341,0.55996993861719,0.556578998308012,0.560235784103587,0.563827808801691,0.568809738126719,0.559062622945953,0.549920802262121,0.546382045720574,0.544129315755968,0.543913486079593,0.54380723558142,0.543376557324095,0.542883330693698,0.543267481648305
184,59.591696944444,2021-02-03 16:30:00,0.547542127833755,0.337187284189026,0.54234319822081,0.559310288760929,0.555661157749636,0.559248495226792,0.562813170894928,0.56775177380025,0.558258170077898,0.549531132937929,0.546299216888467,0.544245194224242,0.54421096137413,0.544294776742583,0.543744507105832,0.542800761912175,0.542700645884508
185,59.176846008772,2021-02-03 17:00:00,0.534382201673994,0.337010580029858,0.541932248941506,0.558704444815785,0.554824552156193,0.558366852283682,0.561921170748128,0.566841493127899,0.557693643411599,0.549439991883637,0.546539224218873,0.544694018195282,0.54485781968685,0.545182465926216,0.544736776858063,0.543805541528257,0.543851153591005
186,59.243805947712005,2021-02-03 17:30:00,0.5359359727645,0.336692867496716,0.54131199576974,0.557866338459321,0.553686863495747,0.557109917530101,0.560599733598447,0.56541291906532,0.556088367204057,0.54766746933608,0.544574415095942,0.542548282144132,0.542409287642687,0.541981487680826,0.539830118223203,0.536853672011723,0.534765218362836
187,58.91935502924,2021-02-04 09:30:00,0.52480449464203,0.336414688954546,0.540745402066971,0.55707950175639,0.552628805578184,0.555959212912093,0.559403733229887,0.564139080834711,0.554774901227754,0.546348243633083,0.543209128542171,0.541127664173813,0.540871325528572,0.540159048266078,0.537569559214862,0.53457989511855,0.533104676628493
188,58.771607105263,2021-02-04 10:00:00,0.518601686480614,0.33606767320206,0.540095839222678,0.556206528642848,0.551432102837513,0.554605879487488,0.557955050741452,0.562526649351551,0.552782865295238,0.543915219561878,0.540395518965756,0.538027517239745,0.537361642996419,0.535803674278046,0.531776892362584,0.52749014239201,0.524783266682947
189,58.801140000000004,2021-02-04 10:30:00,0.521119200423288,0.335674290657438,0.539372943701775,0.555246220742016,0.5501316827503,0.55312862930206,0.556369642068833,0.56075500424605,0.550499805858604,0.541068425265686,0.537100689018825,0.534417311102475,0.533321197660174,0.530956329639809,0.525794668470885,0.520817510166265,0.5178113053244
190,58.874335,2021-02-04 11:00:00,0.523158897189702,0.335335261844019,0.538721272931926,0.554354105878579,0.548934716332673,0.551790340581058,0.554949401830022,0.559190837350478,0.548637475688894,0.538921390568243,0.534756894041723,0.531962387024939,0.530719860619673,0.528175621071475,0.523216820151642,0.519136075427599,0.517431161868301
191,58.8037525,2021-02-04 11:30:00,0.520871526661345,0.335041556100126,0.538129838489377,0.553520177732595,0.547826772859802,0.550571279649493,0.553670237140621,0.557802584596978,0.547117429878379,0.537319563672708,0.533129106775389,0.530353284183251,0.529136185457239,0.526748522204756,0.522497509338588,0.519495377195352,0.518766302366527
192,58.740528684211,2021-02-04 12:00:00,0.518562802434513,0.334741815910441,0.537525782618309,0.552666557902369,0.546703252494425,0.549337527232252,0.55237746171327,0.55640107853261,0.545564308054948,0.535658446107598,0.53141869173907,0.528640350791036,0.527414410912341,0.525080335788043,0.521134363595453,0.518396836452867,0.517558815639135
193,58.718839779412,2021-02-04 12:30:00,0.518156292680787,0.334436219209828,0.536909257373911,0.55179341317101,0.545564366424211,0.548089186381255,0.55107110363675,0.554986204692532,0.54397962535064,0.533943611595672,0.529636405074066,0.526840050120671,0.525581036953193,0.523233379070401,0.519376286811545,0.516616979892511,0.515548181371581
194,58.799811973684,2021-02-04 13:00:00,0.521631708941275,0.334146192150838,0.536311000484404,0.550934234040387,0.544454653030116,0.546882796747165,0.549815874095873,0.553636270554562,0.542514603134604,0.532412076056269,0.528088734691565,0.525311063566965,0.524065634494642,0.521787555328631,0.518151248285621,0.515573270666177,0.514636310534285
195,58.803321038012,2021-02-04 13:30:00,0.521487722890591,0.333913608591898,0.535791981388155,0.550156231256454,0.543463189091892,0.545831268869937,0.548740656743854,0.552506646740868,0.541461879347045,0.531510473507517,0.527340990539983,0.524703343223079,0.523629075690019,0.521718203844703,0.518827468437321,0.517018167016812,0.516823087296297
196,58.777896944443995,2021-02-04 14:00:00,0.520451226148834,0.333694752342829,0.53529117035364,0.549394290012166,0.542501893332779,0.544820907978003,0.54771380469693,0.551435852111073,0.540498099638255,0.530713550137031,0.526696073467179,0.524186675877552,0.523259443531737,0.52163000389927,0.519180550302973,0.51760945044573,0.517404633072239
197,58.420113523392,2021-02-04 14:30:00,0.508725348816345,0.33347887080431,0.534793472509104,0.548632304748257,0.541548849662673,0.543823299746041,0.546702361155881,0.550383456630002,0.539544233487785,0.529897980961224,0.525997060682573,0.523581509377431,0.522750168572686,0.521277484875342,0.518974625958351,0.517312168153858,0.51685269550584
198,58.410728654971,2021-02-04 15:00:00,0.507201479885249,0.333148844760056,0.534131515920227,0.547687453063956,0.540360217532193,0.542526328270245,0.545348480000319,0.548915247368839,0.537772691795306,0.527784518330556,0.523609768561619,0.520997213338339,0.51987226535305,0.517777083986823,0.514126351054848,0.510734418297956,0.508397362163173
199,58.309167401961,2021-02-04 15:30:00,0.505330752654753,0.33282351352496,0.53347118526229,0.546738550974471,0.539176689794328,0.541240216361801,0.544009879076243,0.547468423148206,0.536049453239542,0.52577028800428,0.521381377166695,0.518629185417339,0.517299856482642,0.514819876205581,0.510572236347369,0.506844578618615,0.504671889285326
200,57.996413482972,2021-02-04 16:00:00,0.494525910318135,0.332498804124347,0.532806950838974,0.545779829125784,0.537990394935147,0.539954531656921,0.542674336573073,0.54602773563228,0.534343101307504,0.523800211600552,0.519232041215855,0.516374249976517,0.51489245850468,0.512159053817375,0.507661986865715,0.504011755840663,0.502184999109556
201,57.88605552631601,2021-02-04 16:30:00,0.489660231149492,0.332079278468601,0.53200532385944,0.544666166100522,0.53660811372511,0.538419975430962,0.541055963790894,0.54424478851138,0.531988536480427,0.520837262237857,0.51582396361643,0.512671185922281,0.510783027599921,0.507308926478829,0.501614525833271,0.496828600499561,0.49382888676156
202,57.712251944444,2021-02-04 17:00:00,0.4853599643073,0.331634813087895,0.531161440373052,0.543499270235261,0.535167211267937,0.53681491829255,0.539360824450034,0.542372667741014,0.529491020840693,0.517702535986144,0.512247299003759,0.508818476592349,0.506559081520329,0.502466235610973,0.495998257370565,0.490830000928434,0.487781054016139
203,57.862370000000006,2021-02-04 17:30:00,0.489658238448758,0.331173140487727,0.530285541056888,0.542289919900704,0.533682489161916,0.53515849186361,0.537611075596826,0.540438602917904,0.526905550491364,0.514482529659124,0.50861090845699,0.504938434293817,0.502357229296105,0.497775364030708,0.490862563121945,0.485688918853922,0.482859466383955
204,57.02441248538,2021-02-05 09:30:00,0.460219678593986,0.330785019221062,0.529502054080149,0.541173263637769,0.532334042933443,0.533684624923975,0.536074887248844,0.538770265002888,0.52485647787046,0.512147572951829,0.506159834085717,0.502474177930147,0.49988965001281,0.495455307927842,0.489364791822791,0.485566821240792,0.484284564567065
205,56.964634210526,2021-02-05 10:00:00,0.45816919227981,0.330164075824439,0.528416862143506,0.539725434751403,0.530523071607912,0.531577510650301,0.533795775590467,0.536160697881051,0.521020773291101,0.506990885886126,0.500052758210643,0.495740780053801,0.492289534435206,0.486269481441973,0.477287375760673,0.470027161289743,0.464514251523517
206,56.955912941176,2021-02-05 10:30:00,0.457687246387355,0.329561093640212,0.527341743834146,0.538276874854557,0.528727506037644,0.52949887915735,0.531557170169936,0.533611406358543,0.517369766793743,0.502237158685109,0.494576214905216,0.489837837919885,0.485817537051415,0.478908577489128,0.468941451607696,0.461464871365797,0.456669418942355
207,56.918706403509006,2021-02-05 11:00:00,0.456411495743709,0.328990114216765,0.526296368075535,0.536849600599967,0.526976130221174,0.527485943306632,0.529400951224174,0.53117274748594,0.513987433283494,0.497991929811745,0.489835210541493,0.484854861353965,0.480529115091588,0.473278091673972,0.463501379883343,0.457068687885736,0.453775338088666
208,56.912852254902,2021-02-05 11:30:00,0.455191297105202,0.32844108363085,0.525268582031799,0.535431597814058,0.525252449743998,0.525516171964332,0.527300401072868,0.528810300474461,0.510795296890374,0.494106503102277,0.485607767834342,0.480503497558503,0.476032842273827,0.468733611824962,0.459586586185222,0.454270036870692,0.451955578158063
209,56.972806944444,2021-02-05 12:00:00,0.45779666330182,0.32791296877881,0.52425790471096,0.534023190639165,0.523556458754917,0.523588916541923,0.525254067919688,0.526521134619541,0.507778319834054,0.490539438357412,0.48182080619329,0.476680237952432,0.472178051885915,0.465010757233357,0.45665179986478,0.452273853516693,0.450525473527643
210,57.032917207602,2021-02-05 12:30:00,0.459582843177052,0.327441385798188,0.523312494354863,0.532677820534432,0.521958733739015,0.521797130797049,0.523367729621784,0.524434534281967,0.505172853489139,0.487646376186465,0.478920425881208,0.473892821020595,0.469558959109887,0.462857556993715,0.455770222927205,0.452669421162777,0.451842419086059
211,56.874003421053,2021-02-05 13:00:00,0.45435412454216,0.32701478526169,0.522419002024854,0.531382653345054,0.520441213317867,0.520115871604049,0.521611643043431,0.522511952395603,0.502891097901549,0.485264976827094,0.476670677566611,0.471843117326647,0.467783943504507,0.46168414839686,0.45588593270291,0.453801772919466,0.4535009806454
212,56.921170073099,2021-02-05 13:30:00,0.455435549505807,0.32656257102709,0.521485260499756,0.530037450925249,0.518869399507045,0.518365500421924,0.519779173744341,0.520497563489538,0.500439006323925,0.482604215003016,0.47402977237717,0.469302159543287,0.465356389609027,0.459487593014932,0.45399551019082,0.451615446805561,0.45046530324779
213,57.072686052632,2021-02-05 14:00:00,0.46034879706734,0.326146876751929,0.520592638133832,0.528731720943851,0.517363032159661,0.516705591289494,0.518053227803999,0.518616965368761,0.498247122987865,0.480349445380849,0.471901504008311,0.467341333665376,0.463596636194493,0.458098857049272,0.453201491559982,0.45111836223341,0.45020992056965
214,57.210306944444,2021-02-05 14:30:00,0.465182478221551,0.325802241204384,0.51978806679216,0.527518807449467,0.515992724671896,0.515229659198181,0.516540104381991,0.516999744245972,0.496551140149937,0.478856918847929,0.470735526203149,0.466475246143807,0.463110293588369,0.458287328146101,0.454549839450805,0.453456738871046,0.453496816268719
215,57.230289780702,2021-02-05 15:00:00,0.46572251476404,0.325523941326601,0.519067925795728,0.52639678908023,0.514754674500392,0.513931323640109,0.51523124095405,0.515633173101137,0.495312216413278,0.478041638399499,0.470397092237026,0.466525755920771,0.463651479991642,0.459661176592118,0.457241782656131,0.457144429758117,0.457899894069622
216,57.229467309942,2021-02-05 15:30:00,0.466547529039925,0.325266836823331,0.518374550264853,0.525302604603625,0.513562881101969,0.51269459852109,0.513992687571209,0.51435098521528,0.49420465893797,0.477373949044201,0.470181161279749,0.466656397984991,0.464195491050364,0.460837688187045,0.459154052932487,0.459219786300947,0.45971169193108
217,57.647672836257,2021-02-05 16:00:00,0.480228201024397,0.325032451092789,0.517710547715592,0.524239797056274,0.512421550290435,0.511524666067663,0.51282997836184,0.513159447328426,0.493237857651397,0.476868300161514,0.470110518697563,0.466900570310949,0.46479727484476,0.461937863444681,0.460680113413564,0.460663226313007,0.460873049855853
218,57.993779444443994,2021-02-05 16:30:00,0.493095020167557,0.324944476622141,0.517241869799381,0.523397618165245,0.511585464943097,0.510760923790853,0.512131309256339,0.512533149520371,0.493301495234284,0.477915541059155,0.471988682554094,0.469364268440797,0.467991598926466,0.466324238358593,0.46691605055922,0.468650874801425,0.470726906317147
219,57.689890277778005,2021-02-05 17:00:00,0.481351119642985,0.324989246532866,0.516957816699032,0.522768034352667,0.511041507076766,0.510381505507197,0.511869360596183,0.512433287737179,0.494295247653559,0.48030774295522,0.47549132947136,0.473622191188236,0.473190738969022,0.473056455787433,0.47589361978157,0.479437525392378,0.482902975111934
220,57.708832324560994,2021-02-05 17:30:00,0.482142165772677,0.324916968051599,0.516525089653084,0.521970014591742,0.51026987804638,0.509692427303224,0.511247346168581,0.51188519346978,0.494362634574092,0.481104586817315,0.476779401150238,0.47517765119908,0.47498476929575,0.474968917669101,0.476914079539944,0.478271151462241,0.478635390548005
221,57.381974444444,2021-02-08 09:30:00,0.468695608924495,0.324857355151386,0.516114358572909,0.521198406055159,0.509537363655637,0.509051153619439,0.510676599133643,0.511393631846161,0.494482919671294,0.481902719395517,0.478000746419987,0.476610695911711,0.476588337152148,0.476610178455139,0.477861851497076,0.478138165073464,0.477809169085229
222,57.526593382353,2021-02-08 10:00:00,0.474973776013506,0.324711864201379,0.515615970599886,0.520314370216795,0.508619648185953,0.508126192858226,0.509760601637556,0.510447591933452,0.493701278830442,0.481178593449165,0.477184978506313,0.475637963762607,0.47528571453738,0.474422150900914,0.473384931192964,0.471045288450629,0.468335129267703
223,57.470060114379,2021-02-08 10:30:00,0.472574839370736,0.324634932371084,0.515210356256158,0.519537001358172,0.507851599774478,0.507400034523254,0.509070933499787,0.509776793943629,0.493412368015686,0.48121123087042,0.477358033067127,0.475842209053556,0.475454516729124,0.474383547078685,0.472951920611768,0.47093644358193,0.469574309910882
224,57.34057127451,2021-02-08 11:00:00,0.468396723549299,0.324540186731761,0.514784864436859,0.518737881220549,0.507057940037443,0.506636834701789,0.508336886485071,0.509048249525993,0.492979461759078,0.480981279854787,0.477172099245143,0.47562344294053,0.475124053071121,0.473739939529627,0.471764931794126,0.469615405421227,0.468323153620254
225,57.383085,2021-02-08 11:30:00,0.468056220025252,0.324411752869102,0.514317716749642,0.517891777462655,0.506204792083307,0.505791469246953,0.507507194721495,0.508199648863326,0.492292046934577,0.480328397667817,0.476433065764361,0.474766225604889,0.474049548969051,0.472191785198905,0.469430452302688,0.466773143373128,0.465037719681893
226,57.373651770833,2021-02-08 12:00:00,0.469742030452463,0.324287848740804,0.513858194850644,0.517055102501206,0.505369057042573,0.504967603296812,0.50670084449534,0.507377496290226,0.491632913126751,0.479710682746327,0.475750098010323,0.473993813978219,0.473116572875604,0.470940771359916,0.467827479071279,0.465218538026115,0.463730529159823
227,57.266796176471,2021-02-08 12:30:00,0.465310384679108,0.324187396932636,0.513431350293304,0.516256949570868,0.504589865313494,0.504217622640288,0.505977597059734,0.506654857171895,0.491138758382889,0.479340942009107,0.475395333904235,0.473618389429592,0.472688807083834,0.470428335433551,0.467454892325411,0.465356514875316,0.464465895379885
228,57.348918055556005,2021-02-08 13:00:00,0.466807339407124,0.324051416854592,0.512960174603839,0.515408569878261,0.503746354642385,0.503378707023116,0.505151095955222,0.505803044065891,0.490379092128299,0.478539528618105,0.474479845022716,0.472593519125596,0.471491163852496,0.468919047660841,0.465542596503576,0.463091027024245,0.461659056860615
229,57.3437840625,2021-02-08 13:30:00,0.467040103917839,0.323937616971205,0.512519139097413,0.514595881423691,0.502955544647335,0.502608823691431,0.504402305507498,0.505044522672053,0.489777626305086,0.477984006322393,0.473896392012684,0.471973444040113,0.470810081385115,0.468160243322344,0.464898371730255,0.462780381339652,0.461769915670936
230,57.260030555556,2021-02-08 14:00:00,0.464371261655885,0.323832950755804,0.512091851305821,0.513800227921964,0.502191522865198,0.501872650820416,0.503690540842261,0.504328958511509,0.489236812035958,0.47751370841852,0.473425859405867,0.471491099546437,0.470304656075545,0.467647849622488,0.464579911805764,0.462754418247863,0.461968214381005
231,57.097002222221995,2021-02-08 14:30:00,0.458542208651654,0.323709717801614,0.511642248346591,0.512979793151269,0.501397223668932,0.501093146592095,0.502927705598617,0.503548324329799,0.488554740907163,0.476811369617156,0.472654475726837,0.470660499082116,0.469384567878141,0.466587088520967,0.463371000613866,0.461340035343652,0.460200390241463
232,57.241979722222005,2021-02-08 15:00:00,0.465048682797006,0.323539584641845,0.511132769971738,0.512090684131852,0.500513454422543,0.500190676065413,0.502023219802044,0.502592021204584,0.487530902474283,0.475573049972276,0.471198225223832,0.469041851145991,0.467532533529718,0.464324988475238,0.460416568178027,0.457601388998272,0.455626528908381
233,57.161452222221996,2021-02-08 15:30:00,0.461913581614282,0.323439809399363,0.510714116740068,0.511308329060355,0.499779032367353,0.499488551062069,0.501346749476066,0.501914082336369,0.487019499319019,0.475150496440659,0.470824651288081,0.468711328728845,0.467269211427097,0.464248427930728,0.460986389914409,0.459192297327025,0.45858678034513
234,57.104766764706,2021-02-08 16:00:00,0.459675113352365,0.323317003681387,0.510267437985644,0.510494542225041,0.49900471268652,0.498729795602991,0.500603989200993,0.501152401224324,0.486333729905368,0.474442618918896,0.470074594195153,0.467935565779379,0.466457634517751,0.463401320979191,0.460167847351368,0.458322458962062,0.457408017212097
235,57.233711842105,2021-02-08 16:30:00,0.464011767617475,0.323180780480605,0.509804335029248,0.509662737401888,0.498209104319767,0.497939936570068,0.499824435612081,0.500343638238397,0.48554755024674,0.473575686783403,0.469123346663299,0.46692989955371,0.46537481866303,0.462199930661683,0.458808276929978,0.456728116010683,0.455487644290453
236,57.14337131579,2021-02-08 17:00:00,0.461265707724062,0.323092791337995,0.509404092897101,0.508906108121177,0.497518998537852,0.497290739175969,0.499204233836607,0.499728333448977,0.485110502981364,0.473256880658236,0.468891231660103,0.466771403777688,0.465322941890386,0.462381166867813,0.459576513518041,0.458227274791087,0.457832753035437
237,57.336715555556,2021-02-08 17:30:00,0.466427079057861,0.322984888287972,0.508980218462898,0.508123253185663,0.496795317158764,0.496593068853229,0.49852693833071,0.499040430630734,0.484520134342999,0.472683080627549,0.468316902924605,0.466202708164985,0.464757787113238,0.461828178073469,0.459032306340585,0.457518980830874,0.456720819081669
238,57.583142383041,2021-02-09 09:30:00,0.474169163334918,0.322931437377474,0.508628155254573,0.507426947979413,0.496191854679272,0.496055449799415,0.498030700640806,0.498571852455182,0.484322464323384,0.472716162739501,0.468526761243537,0.466547180144036,0.465288237223516,0.462713613376489,0.460635911918545,0.459888930089191,0.459902857127553
239,57.751009264706,2021-02-09 10:00:00,0.480418411830919,0.322991147561928,0.508449545579632,0.506915622348302,0.495808160252843,0.495782662565633,0.497820022939045,0.49842684758667,0.484711247307634,0.473602616809389,0.469804674872012,0.468114138466552,0.467253258206373,0.465395555246593,0.464649756113045,0.465206764083106,0.466344877180529
240,57.860136764706,2021-02-09 10:30:00,0.483448277253209,0.323107276858308,0.508352992599063,0.506505130857384,0.495561196699793,0.495689218527761,0.497810965082843,0.498523722695066,0.485510428863017,0.475077726259126,0.471790506827866,0.470458464559271,0.470076216796933,0.4690419811039,0.469600499721298,0.471120051083874,0.472787318207639
241,57.917834166667,2021-02-09 11:00:00,0.484061534941536,0.323247293037118,0.508297885388824,0.506147298319896,0.495383744589255,0.495683108287737,0.497897804420526,0.498732108060876,0.486468826295805,0.476732506253512,0.473939144786392,0.472933178212404,0.47296625105265,0.472588000319523,0.473907865830583,0.475605935047643,0.476997202160429
242,57.910612222222,2021-02-09 11:30:00,0.484114658403776,0.323387404995976,0.508253524187046,0.505805395674586,0.495224847856788,0.495695234191891,0.498001438294233,0.498955167408039,0.487404395570932,0.478281326839453,0.475883658423313,0.475115870499816,0.47542984589277,0.475424662549972,0.476869281107325,0.478105317232736,0.478797805811186
243,58.390698856209,2021-02-09 12:00:00,0.500975985720962,0.323522322345449,0.508212742079198,0.505470798506886,0.495072545988389,0.495709551861783,0.498103635405378,0.49917083491976,0.488278821500945,0.479672827869036,0.477570922954618,0.476958824707659,0.477435418317267,0.477577494631543,0.478761150202236,0.479343700262027,0.47942354355673
244,58.531420277778004,2021-02-09 12:30:00,0.506311534644571,0.323812114536155,0.508389843122639,0.505401974702638,0.495281017699677,0.496200380926744,0.498745392056382,0.50003654969629,0.490316705125458,0.482822491979375,0.481483058978117,0.481360857993257,0.482462632100987,0.483668400185332,0.486546279844951,0.489025130653988,0.491405906726163
245,58.411723611111,2021-02-09 13:00:00,0.50076273972511,0.324140586290147,0.508636613217636,0.505420682383182,0.495602043567644,0.496830560028482,0.499539920837279,0.50107819995048,0.492608126712537,0.486253079916027,0.485648768161964,0.485971568267737,0.487616237982223,0.489676884470322,0.493542442880188,0.496564882172371,0.499022840008191
246,58.322958888889,2021-02-09 13:30:00,0.499369562257781,0.324400688824272,0.50880927410768,0.505352834535329,0.49579524711967,0.497278696435329,0.500120165097307,0.501850396612966,0.494320259725202,0.488666423145114,0.488400580582969,0.48886079086886,0.490617550724842,0.492668453384076,0.495716496312944,0.497152474175861,0.497581517142494
247,58.405337602339,2021-02-09 14:00:00,0.500804660210931,0.324635749508916,0.508963492546947,0.505265834714123,0.495954930331275,0.49767246024672,0.500632955774959,0.502532908931752,0.495806177156771,0.490656396071539,0.490558966725312,0.491034127180256,0.492746882630801,0.49453029690201,0.496528525054195,0.496683965274884,0.496145562923504
248,58.294226944444,2021-02-09 14:30:00,0.497656805699529,0.324874168337229,0.509136352738509,0.505204386276023,0.496142928238801,0.498095010306292,0.501173575890572,0.503242049621997,0.497290625089983,0.492592567137775,0.492623350752465,0.493092762198056,0.494750025741041,0.496303041027016,0.497600359853475,0.497237965481007,0.496689228844023
249,58.24084739583299,2021-02-09 15:00:00,0.496053958258993,0.325071508605908,0.509267921886151,0.505096251010898,0.496259960496579,0.498414092303153,0.501591344785079,0.503795240320164,0.498436030102445,0.49395619526127,0.493932997018636,0.49427320283279,0.495721543244474,0.496788653832249,0.497038936656271,0.495808431886687,0.494666306683634
250,58.245340233918,2021-02-09 15:30:00,0.496331631556805,0.325244647479554,0.509378988508789,0.504966452588704,0.496341320270441,0.498677894896602,0.501941930103577,0.504261131608236,0.499381590716863,0.494988107925761,0.494823699696565,0.494987052880925,0.496180524894991,0.496728803379878,0.496066122426766,0.494266166329973,0.492896823352773
251,58.104986666666996,2021-02-09 16:00:00,0.491468788708116,0.325412835166837,0.509494172222403,0.504844534360675,0.496427992229498,0.498941723362792,0.502288790510918,0.504717437924528,0.500279004895932,0.49593782901778,0.495628721585901,0.495629933767468,0.496606407215636,0.496759471501996,0.495569184123686,0.493680377419036,0.4925210984782
252,58.057767728758,2021-02-09 16:30:00,0.488771718452871,0.325526914763746,0.509547302201168,0.504651070531624,0.496411316312183,0.499061006535085,0.502467439480736,0.504964765664255,0.50076023689683,0.496237573340692,0.495619033586747,0.495352537806459,0.495979967948825,0.495507800427687,0.493373470923826,0.490795100480704,0.489013537051534
253,58.113160526316,2021-02-09 17:00:00,0.492148489680743,0.32561047514188,0.509567468056448,0.504420887569208,0.496340310887087,0.49910246021455,0.502554788319775,0.505097838252433,0.501014721745704,0.496206079511074,0.495227451327729,0.494675882836446,0.494945500891332,0.493873122373595,0.49095983302717,0.487971738738011,0.486003113499557
254,58.250073888889,2021-02-09 17:30:00,0.49692104813226,0.32572312337901,0.509632574684541,0.5042471634466,0.496343031489709,0.499237644336739,0.502746653480297,0.50535535561502,0.501493281047352,0.496554383437944,0.495375111360807,0.494673779096152,0.494784352004197,0.493534498382688,0.490754394138347,0.488423623133305,0.487377294295458
255,57.553391111111,2021-02-10 09:30:00,0.46470075921619,0.325876968963838,0.509760334505645,0.504151296540443,0.496448017941221,0.499503698388169,0.5030849106268,0.505787318732784,0.502282741226381,0.497400850575277,0.496191736177287,0.495474081025449,0.495610811069325,0.494539796932208,0.492486293755845,0.491209549196719,0.491156522023322
256,57.452806666667,2021-02-10 10:00:00,0.459233038513731,0.325853171298393,0.509759271401762,0.503803391163579,0.496090515087354,0.499054515847129,0.502558914984873,0.505078902160659,0.501018171623041,0.494937488567562,0.492710595807487,0.491269226023168,0.49043537354857,0.487482112800686,0.48177356157654,0.476014041321429,0.470521519247973
257,57.474473333332995,2021-02-10 10:30:00,0.460487623671933,0.325784020235539,0.509696858885568,0.503385479089362,0.495640711508881,0.498483801677591,0.501897793741075,0.504210733874453,0.499491716797967,0.492185663563156,0.488990693860101,0.48690065015273,0.485229166329821,0.480803263030177,0.472912472272796,0.465697351439235,0.459897827642149
258,57.564527368421,2021-02-10 11:00:00,0.464617787528546,0.325730262370795,0.509652013030427,0.502990765597055,0.495224890094584,0.497961576105551,0.501294676741187,0.503420774108616,0.498150857455763,0.48984226432457,0.485921524024212,0.48339284150649,0.481199740764067,0.476010803843535,0.467666823250303,0.461226615827964,0.457181525148003
259,57.591370000000005,2021-02-10 11:30:00,0.465861601780756,0.3257160585454,0.509657870052703,0.502658795139935,0.494895905045989,0.497558292813483,0.500829039497427,0.50280580900805,0.497167881347257,0.488152681745552,0.483787906446488,0.48104513542992,0.478653191465639,0.473349742057011,0.46580358506645,0.461147602383791,0.459089924302945
260,57.725843421053,2021-02-10 12:00:00,0.469784753511203,0.325714309076631,0.509680179253881,0.502349212173728,0.494598529172308,0.497198979952752,0.500415239837012,0.502259288594472,0.496333458152035,0.486761441540117,0.482095016111907,0.479245273124975,0.476796789844782,0.471618951515484,0.465062702281503,0.461757233468243,0.460583365594115
261,57.575318684211,2021-02-10 12:30:00,0.46651705562146,0.325747779846439,0.509750205946624,0.502099394271871,0.494382837710629,0.496950355250089,0.500128620327471,0.501872974588022,0.495812733832905,0.485911202829612,0.481138008857428,0.478321205700514,0.476001242707171,0.471259419856632,0.466043942989664,0.464107840689165,0.46377439360528
262,57.571374270833005,2021-02-10 13:00:00,0.466665254032712,0.325751861089543,0.50978272774489,0.501808025495987,0.494111314147838,0.496627319198052,0.499758728709391,0.501387570906303,0.495115191605833,0.48481515615858,0.479876137986828,0.477036820583378,0.474746768665488,0.470182007524715,0.465464171920998,0.46357183922154,0.462606928021588
263,57.453918333333,2021-02-10 13:30:00,0.461431672456627,0.325757899451546,0.509818476507504,0.501523374496411,0.493849647783007,0.496318438104327,0.499406302606642,0.500927154109659,0.494475544930455,0.48384540247537,0.478797341101002,0.475970169661633,0.473746661550444,0.46939430152143,0.465146451947576,0.463385020794664,0.462318061451343
264,57.490058888889,2021-02-10 14:00:00,0.462054749330656,0.325719104432803,0.509794758738578,0.501170815336596,0.493497187647134,0.495888492886971,0.498917970956006,0.500303101597712,0.493542108896708,0.482446347745881,0.477176481687885,0.474269536511479,0.471968430567928,0.467515371239595,0.463010567437983,0.460578994494873,0.458648241678766
265,57.386928625,2021-02-10 14:30:00,0.459169967014955,0.325688609654875,0.509780677721156,0.50083210762194,0.49316500986454,0.495487449399586,0.498464247870875,0.499725731469304,0.492712165077235,0.481249964418069,0.475844206528304,0.472918715877769,0.47062267473414,0.466225839829599,0.461859803129768,0.459507724955472,0.457839788962551
266,57.258392777778,2021-02-10 15:00:00,0.454291430024781,0.325635720801398,0.509735574614605,0.500458945166132,0.4927878571803,0.495027329172765,0.497945232702081,0.49907179873087,0.491753951337538,0.479884820864362,0.474309531467533,0.471335162811971,0.468992766047014,0.464537412498846,0.460056031269588,0.457483933208225,0.455602135850567
267,57.138945833333004,2021-02-10 15:30:00,0.451205358870914,0.325544683422256,0.509637494425324,0.500025024075239,0.492330871848372,0.494461462815126,0.497308313878929,0.498276793063144,0.490551164788424,0.478172375425889,0.472345430669223,0.469258323623952,0.466772380847304,0.462066810537223,0.457105071481948,0.453962567879628,0.451531002208468
268,56.956025263158004,2021-02-10 16:00:00,0.443193653562715,0.325433048919937,0.509508189330585,0.499555746981804,0.49182905866989,0.493837549720948,0.496607993881267,0.497408395498719,0.489234933921838,0.476325973528189,0.470237632093375,0.467031515105962,0.464391973859702,0.459428450944842,0.454067826618481,0.450619557030969,0.448061519472893
269,57.261725277778,2021-02-10 16:30:00,0.453433054621378,0.325260564536624,0.50929365819278,0.498986875083793,0.491196807821576,0.493040010901761,0.495713672050282,0.496305586812081,0.487510430727503,0.473885799313834,0.467391482943658,0.463960627529373,0.461011869191606,0.455501941359002,0.449201883380776,0.444853644868272,0.441468816191966
270,57.47193247678,2021-02-10 17:00:00,0.460634601406336,0.325184514054114,0.509199430441282,0.498561446063324,0.490761317315996,0.492512363359584,0.495128154405112,0.495589869564176,0.48653345705793,0.472674100004328,0.466184375062789,0.462839960241564,0.460041487026839,0.454896948599625,0.449736665951592,0.447205054063923,0.446167332756588
271,57.635924488304,2021-02-10 17:30:00,0.466599907987898,0.325174758145758,0.509190893508187,0.498239915815804,0.490467941581209,0.492178484470458,0.494763996637739,0.495150221819992,0.486078413354067,0.472295312541185,0.466054313566136,0.462965854128619,0.460549891012263,0.456172239270671,0.452731097599516,0.4521103394658,0.452668693359455
272,57.263885906432996,2021-02-11 09:30:00,0.452996365942669,0.325217703277013,0.509253514657015,0.498005846660725,0.490293334647105,0.492005210972458,0.494582712493438,0.494937110305795,0.486040054611188,0.472557304634418,0.466722406280094,0.463986379989082,0.462070504110506,0.458619350631829,0.456890203763796,0.457666408864615,0.458944486989459
273,56.849902777778006,2021-02-11 10:00:00,0.437351176757136,0.325171885854085,0.509222873848785,0.497635590303793,0.489911475400641,0.491531979962044,0.494052041392963,0.494275540907227,0.485181807447102,0.471472289438362,0.465581879297516,0.462840320697918,0.460887525597455,0.457251038052892,0.454642855494539,0.453472064817419,0.451842652322416
274,56.955791315789995,2021-02-11 10:30:00,0.441335702919064,0.325000255296647,0.509022407753835,0.497065500454773,0.489264297081569,0.490701302405061,0.493118974327945,0.49312032742411,0.483423328170749,0.468996277464437,0.462645737565057,0.459597658589798,0.457168645782056,0.452532258112407,0.4475742553462,0.443418811404856,0.438885545277812
275,56.926417821637,2021-02-11 11:00:00,0.440274441841144,0.324871077720523,0.508870699913078,0.496553816214474,0.488699695354015,0.489986836373979,0.492320707553045,0.492138498000648,0.482014767236016,0.467125819289927,0.460548558394688,0.457382435209836,0.454773487149511,0.449790566503376,0.444357013700979,0.440355245046773,0.437130448635542
276,57.150869736842,2021-02-11 11:30:00,0.447359251409578,0.32474083561294,0.508712028708918,0.496034827750969,0.488129051608404,0.489267441468123,0.491519638649546,0.491158416935689,0.480630246706108,0.465328670377858,0.458572800570647,0.455328101984854,0.452601518100237,0.447413541953528,0.441867369644554,0.438268358815593,0.435815251658424
277,56.910580526316,2021-02-11 12:00:00,0.438195427138347,0.324676317198804,0.508635582936718,0.495614883723118,0.487694674696772,0.488736347192318,0.490934195469276,0.490450002687573,0.479763920160949,0.464373382356906,0.457709459212423,0.454587671912113,0.452041758330226,0.447225405856544,0.442777205256489,0.440824568550547,0.440151419869749
278,56.641709576023,2021-02-11 12:30:00,0.426919288205075,0.324541046125477,0.508462394082506,0.495081115224383,0.487110327682121,0.488003363008026,0.490122169352249,0.489464517302487,0.478394525502153,0.462634422369716,0.455818534352285,0.452629582815889,0.449973062337971,0.444937136353602,0.440090839430385,0.437455765237929,0.435453405465374
279,56.576024312865,2021-02-11 13:00:00,0.427122108285443,0.324322873894651,0.50817397456258,0.494410876347178,0.486347808601026,0.487030430698724,0.489041667142074,0.488150695482457,0.476441816382468,0.460009512198414,0.452795563082501,0.449358791837426,0.446323347484969,0.440572906042017,0.434343779882984,0.430073306614577,0.426288728218264
280,56.769541315789,2021-02-11 13:30:00,0.433520193554451,0.324118620324478,0.507894746138138,0.493751097210748,0.485604598924728,0.486088286093226,0.487999508750987,0.486890844606968,0.474619060354681,0.457639575176376,0.450149657318629,0.446566950213654,0.443316249451902,0.437209931948873,0.430620408171959,0.426416227833078,0.42326481301732
281,56.52039373065,2021-02-11 14:00:00,0.424874346434288,0.323977047755872,0.507689978955401,0.493179966552011,0.484984674077409,0.485318880378007,0.487155759013031,0.485883032781018,0.473283193054979,0.456072490422312,0.448578394659993,0.445055885345546,0.441902573556033,0.436043530334704,0.430417880229299,0.427776006573136,0.426511111177386
282,56.331973888888996,2021-02-11 14:30:00,0.415860895815578,0.323774704569209,0.507399616476013,0.492506904388662,0.484232760069313,0.484371718606324,0.486113637877162,0.484633051218904,0.471519043707373,0.453849062796537,0.446155060854758,0.442541477852081,0.439248771682032,0.433158302631185,0.427237793923282,0.424120861454922,0.42184162214524
283,56.547634210526,2021-02-11 15:00:00,0.426146538601062,0.323512845774173,0.50702328883486,0.491730673963503,0.483348822854898,0.483246978676172,0.484874232146171,0.483142830600411,0.46934110861191,0.451010331873019,0.442955126764195,0.439133295699779,0.435523305063022,0.428876335741165,0.421995602185717,0.417761142536325,0.414228251511145
284,56.528449210526,2021-02-11 15:30:00,0.424839465511398,0.323346233778165,0.506761528454511,0.491090477690139,0.482651902081753,0.482384185061338,0.48393418500023,0.482031426247357,0.467883730953106,0.449348563320093,0.441327173948792,0.437597849070727,0.434134949154819,0.427828545446329,0.422102817074617,0.419643099263929,0.418446697329115
285,56.531633684210995,2021-02-11 16:00:00,0.424773855234031,0.323178709939107,0.506492561064796,0.49044162623206,0.481947776756509,0.481514652233903,0.482988975451689,0.480917635070592,0.466435447155575,0.447712350003603,0.439729170446759,0.436087294869524,0.432752300728171,0.426709503823215,0.421715198230594,0.41995029933385,0.419032032646113
286,56.512874448529004,2021-02-11 16:30:00,0.424544682517721,0.323020091635364,0.506229380473975,0.489799737169866,0.481257242012935,0.480666937298247,0.482070777504443,0.47984128652613,0.465067743058611,0.446212314742886,0.438304683393127,0.434770460154051,0.431584873643297,0.425816228674755,0.421435443678543,0.420075499718606,0.419191041328709
287,56.385446388889,2021-02-11 17:00:00,0.420360484080922,0.322868609388886,0.505970159039738,0.489162714152585,0.480577298082554,0.479836709609264,0.481174511636919,0.478795701756249,0.463765999236759,0.444821119039497,0.437014078171355,0.433598119038277,0.430569382448828,0.425062847693362,0.421169843369874,0.420025586818907,0.419093314067689
288,56.491741549708,2021-02-11 17:30:00,0.423489413842163,0.322692963290292,0.505674197969569,0.48848136703354,0.479842238902161,0.478933124714146,0.480197469205125,0.477652853735454,0.462296319941174,0.443169180401201,0.435373980889823,0.432003052136265,0.429012082690665,0.423525438266237,0.419530563953344,0.417907981988979,0.416269090004776
289,56.7150575,2021-02-12 09:30:00,0.424697093138854,0.322551492336306,0.505417119824616,0.487847022549498,0.479174146297513,0.478125069149608,0.47933050658401,0.476650473037995,0.461092391604194,0.441943020032492,0.434287726403288,0.431052909158748,0.42823658993273,0.423023251045261,0.419535226328106,0.418388708657549,0.417377458895918
290,56.774937880117,2021-02-12 10:00:00,0.43130765618329,0.322457079854316,0.505238935011908,0.48727430613999,0.478572045646665,0.47739209602147,0.478542820327169,0.475732372451678,0.460063456742448,0.440949972632211,0.433478792748141,0.430410219851729,0.427810854021241,0.422917461229402,0.419979964940548,0.419270473645533,0.41857999136257
291,56.755870263158,2021-02-12 10:30:00,0.431675937011548,0.322419188795053,0.505133371023765,0.486791253633543,0.478092752112606,0.476830933129882,0.477950689441083,0.47506014151024,0.459479779914841,0.44064680177162,0.433547746872229,0.430774464608767,0.428579589750173,0.424338351020722,0.422600940463045,0.423044522190756,0.423420952230548
292,56.659194428104996,2021-02-12 11:00:00,0.427617620689341,0.322386855062093,0.505035133330549,0.486318719630798,0.477629610595239,0.476293339336402,0.477386056122683,0.474423417364119,0.458951095997931,0.440403412922566,0.43365346038699,0.431142825342695,0.429287995181812,0.425542236745932,0.424475305393038,0.425165003359484,0.425345591797398
293,56.696259005848,2021-02-12 11:30:00,0.4287161988006,0.322325635700902,0.504898522894026,0.485800734481634,0.477107742705663,0.475675780069913,0.476731938529704,0.473676631308041,0.458213483179403,0.439806746896606,0.433261621965299,0.430894635510242,0.429189805167544,0.42556562908241,0.424294688246645,0.42421396102342,0.423297857113051
294,56.502529444444,2021-02-12 12:00:00,0.421467904805663,0.322276734367636,0.50477717539076,0.485302752741443,0.476614961774886,0.47509997490182,0.476126001412417,0.472991383513134,0.457581739524711,0.439360951170605,0.433044095489562,0.430832358346558,0.429294647567982,0.425834002271175,0.424560610298881,0.424278169444141,0.423322157164004
295,56.611344210526,2021-02-12 12:30:00,0.424891028961578,0.322175609091384,0.504585839561037,0.484720244159797,0.476011677936204,0.474372495643841,0.475349849607768,0.472095704725902,0.456563567357152,0.438292752571143,0.431993263631236,0.429775699632723,0.428159443164583,0.424410651175184,0.42220736486578,0.420689953689938,0.418496773153835
296,56.715395357142995,2021-02-12 13:00:00,0.428609983539279,0.322106443733708,0.504434021392053,0.484187108821666,0.475477158635115,0.473742403403203,0.47468496243402,0.471340791047663,0.455799976877179,0.437623358679511,0.431460623584348,0.429328208766246,0.427781667613862,0.424057874756513,0.421831845739704,0.420554965768793,0.419099830008666
297,56.60526247678,2021-02-12 13:30:00,0.424917366646294,0.322069993602683,0.504324299055057,0.483707021593898,0.475015743762681,0.473215059575023,0.474136973837638,0.470732689156685,0.455296364861572,0.437349820294332,0.431428487160492,0.429456122415909,0.428095337957046,0.424622414169341,0.422885105351257,0.422350223527576,0.421794936242733
298,56.677181428571,2021-02-12 14:00:00,0.427509086485097,0.322007927266395,0.504180531350212,0.483186412985802,0.474501952426891,0.472615974815062,0.47350859986099,0.470025341203159,0.454604807682319,0.436761318005512,0.430961051110465,0.429054331149568,0.427733184065874,0.424231739978074,0.422293951267237,0.421423062522594,0.420264635688945
299,56.626956666667,2021-02-12 14:30:00,0.426124949932254,0.321969538069371,0.504067150186511,0.482704593335005,0.474041972393991,0.472092753376457,0.472966597283638,0.469426521015824,0.454102989266131,0.436458343220626,0.430852375907604,0.429064601202488,0.427868041514609,0.424510085958007,0.422807406166978,0.422245116504271,0.421463637339302
300,56.784902251462,2021-02-12 15:00:00,0.431735201854248,0.321923296833822,0.503943284388758,0.482211264940823,0.473568206276293,0.471551164628524,0.472404349063335,0.468803091633954,0.453548034040775,0.436053896256572,0.430591119618969,0.428881333954789,0.427747111945944,0.424416617362281,0.422665364280475,0.421974909787927,0.42095595105623
301,56.7487496875,2021-02-12 15:30:00,0.430776569571205,0.321923073575047,0.503880360709628,0.481794922948793,0.473198879957105,0.471155268429557,0.472006978211687,0.468385106751205,0.453354267524178,0.436199170182645,0.431028886500437,0.429505713526858,0.428601164074385,0.425618743215154,0.424541997786762,0.424653323069368,0.424532929058547
302,56.549669666667,2021-02-12 16:00:00,0.422591102100308,0.321916333198763,0.503810412324093,0.481371666440851,0.472821001352625,0.470747441993326,0.471596062219185,0.467949871605418,0.453114896057149,0.436243827260796,0.431303391877171,0.429913993806764,0.429154430072324,0.426347513686009,0.425453789944189,0.425545525009053,0.425131862645458
303,56.448099166667,2021-02-12 16:30:00,0.419187254849303,0.321848398236078,0.50366039266846,0.480850695757651,0.472313517988227,0.47015963612461,0.470982167755696,0.467262098969146,0.452409963120495,0.435536725230615,0.430576407450126,0.429133701513292,0.428234830936086,0.425072630305099,0.423199838272386,0.421910262358817,0.419877799085545
304,56.454157412281,2021-02-12 17:00:00,0.41868305057333,0.321758941697181,0.503480459302374,0.48029373560871,0.471759980910066,0.469508807288309,0.470297950841573,0.466487805094446,0.451547247532355,0.434581371938904,0.429530777346933,0.427989595755069,0.426894103838822,0.42330715904951,0.420517500992781,0.418348583738609,0.415785084104954
305,56.57139745238101,2021-02-12 17:30:00,0.423119788475477,0.321670932893561,0.503300102546609,0.479737189880584,0.471209176787872,0.468863188227758,0.469620514205436,0.46572332537327,0.450702265159756,0.433658971953701,0.428539917618882,0.426924832084031,0.42568289030031,0.421801048534721,0.418552476495932,0.41626387431688,0.41402259261271
306,56.197181062092,2021-02-15 09:30:00,0.407166836866747,0.321621496595099,0.503168594034356,0.479242515104014,0.470742824526798,0.468336583786192,0.469078020741535,0.465127991346121,0.450158900672992,0.433211410008517,0.42817534806856,0.426604361756513,0.425405656046129,0.421603128772345,0.418780350857293,0.417400303400589,0.416361848085521
307,56.083456764706,2021-02-15 10:00:00,0.402067795709047,0.321485300035813,0.502942206276851,0.478589641619423,0.470051292035445,0.467480100572279,0.468159522038644,0.464050329493844,0.448771091561967,0.431404355750392,0.42603107199705,0.424199485935567,0.42257567541694,0.41795875155441,0.413481140372819,0.410133974319555,0.406621363913562
308,56.078487095588,2021-02-15 10:30:00,0.402127878931224,0.321319843760276,0.50267239048156,0.477883017408136,0.469292363526405,0.466531970551106,0.46713997252505,0.462849638004941,0.447175463907032,0.429303817171493,0.423545406306013,0.421432867034455,0.419368730439362,0.413968792473025,0.408195162469569,0.403864131288718,0.399835263445963
309,56.176385604396,2021-02-15 11:00:00,0.405587330441222,0.321163803680837,0.502409120693251,0.477184641002799,0.46854819362355,0.465607673488689,0.466149333924557,0.461688927776572,0.445664853455271,0.427373079323594,0.42132604995749,0.419019028299638,0.416665152388146,0.410808017418225,0.404652572048385,0.400626388023999,0.397478532546483
310,55.948974546784,2021-02-15 11:30:00,0.397096683221655,0.321041098479804,0.502184567526498,0.476535042449433,0.467872003054116,0.464781735433249,0.465271127818499,0.460672283081943,0.444421043268388,0.42588907221909,0.419722674469569,0.417355901098995,0.414931207701644,0.409036430301343,0.403433228054753,0.400633290620271,0.398925613453242
311,55.95488120915,2021-02-15 12:00:00,0.398068647708596,0.320864510704521,0.501885008865045,0.475791735078132,0.467075492317312,0.46378899873927,0.464207222301348,0.459425911167273,0.442777611959948,0.423798288097377,0.417346217443607,0.414798589304167,0.412109109257234,0.405805979447215,0.399746355807381,0.396487093034494,0.393851676000458
312,55.806046505848,2021-02-15 12:30:00,0.391625206402324,0.320704305389272,0.50160092259015,0.475067827507059,0.466308403983015,0.462840817494927,0.463195403073258,0.458248403344563,0.441269296073278,0.421950614622824,0.415321026987135,0.412680558502322,0.409870647828139,0.403435814989396,0.397579233372768,0.394792930398045,0.39269268644812
313,55.7888053125,2021-02-15 13:00:00,0.390853836749923,0.320507253437759,0.501263089360953,0.474276144301749,0.465455918104041,0.461774906665502,0.462053409548665,0.456910944592322,0.439490320246526,0.419704931173821,0.412800881153403,0.409998742966398,0.406956723651842,0.400178546865574,0.393956536068149,0.390774471234709,0.388058759644472
314,55.923959722222,2021-02-15 13:30:00,0.396266435629587,0.320315255031967,0.500925108312447,0.473483892149785,0.464606830719217,0.460717059553928,0.460922663107,0.455591383819845,0.43775820229813,0.417565971536271,0.410453700030307,0.407545121456593,0.404361662001266,0.397412014582507,0.391243182104632,0.38829338219073,0.385907995554863
315,55.848891944444,2021-02-15 14:00:00,0.39398611364805,0.320171426530038,0.500643950144177,0.472763622563732,0.463856244477401,0.459801742621482,0.459953814118038,0.454478270629271,0.436401791873527,0.41604186392078,0.408934322977226,0.406079822406897,0.403010545356065,0.396345032032192,0.391213100013823,0.389623394200882,0.388691347379049
316,55.848000714286,2021-02-15 14:30:00,0.394257161695471,0.320019341028023,0.500347652145908,0.472024399020207,0.463083903826369,0.458858023836145,0.45895460849228,0.453329572318343,0.434989140208878,0.414441156490175,0.407319016592756,0.404499187786676,0.401501831980465,0.395006431728558,0.390427550248225,0.3892103953353,0.388182571644492
317,55.872865909091,2021-02-15 15:00:00,0.394975227058892,0.319877301492828,0.500059978019905,0.471296502197522,0.46232966075476,0.457942425097194,0.457988467203226,0.452224803249552,0.433660196738479,0.412983596173973,0.405896289973504,0.403143846959617,0.400262627140165,0.393992264273281,0.3899850247897,0.389125668455031,0.388179079494577
318,55.859875220588,2021-02-15 15:30:00,0.392526976446472,0.319747922148614,0.499784859523913,0.470585167891042,0.461600167449373,0.457064202681646,0.457065607684203,0.451176443267609,0.432434810352723,0.411695695434115,0.404695382245574,0.402043684419867,0.399323084838976,0.393332610130469,0.389925152097694,0.389430737843185,0.388648158467401
319,55.795804999999994,2021-02-15 16:00:00,0.390897419669217,0.319608464120321,0.499493036737248,0.469852924810529,0.4608459149624,0.456152838569971,0.456106777683851,0.450084875618491,0.431136986073145,0.410298386261602,0.403347129646566,0.400761795119822,0.398137015046726,0.392284555356548,0.38906465218144,0.388400706383976,0.387209962705156
320,55.800319210526,2021-02-15 16:30:00,0.391003432805047,0.319465165903188,0.499192328184276,0.469109720855994,0.460080074416178,0.455227114757495,0.455133104277733,0.448976679557685,0.429814358136174,0.408868777282272,0.401956240202001,0.399425380127023,0.396871452528025,0.391100100509839,0.387936024171063,0.387069407860536,0.385631856150007
321,55.716498713449994,2021-02-15 17:00:00,0.387484456227189,0.319330253149418,0.498898639389845,0.468376121202912,0.459329619507387,0.454325428817323,0.454187610456288,0.447905758331666,0.428560929319985,0.407553896846552,0.400715488827266,0.398261815184249,0.39581123321215,0.39017263167251,0.387204090547549,0.38642138384846,0.385139345886328
322,55.5881275,2021-02-15 17:30:00,0.383671476227906,0.319178282127815,0.498579094307779,0.467609537304495,0.458538497990212,0.453367712160171,0.453180463472971,0.446759274461304,0.427179436606629,0.406043419536907,0.399216820897241,0.396790135007381,0.394356917859036,0.388688248483031,0.385535567045256,0.384377352881597,0.382663828098164
323,55.734254035088,2021-02-16 09:30:00,0.386112703914267,0.31900820968626,0.498231725684546,0.46680713874423,0.457703277053319,0.452349148278763,0.452106450590866,0.445530903447994,0.425661509709427,0.404329595759096,0.397457062800543,0.395013254354918,0.392524890475705,0.386700314254719,0.383137931789642,0.381462206581528,0.379294793259248
324,55.816099833333,2021-02-16 10:00:00,0.388963195279084,0.318892463050166,0.497968802646531,0.466064241935572,0.456936236259324,0.4514171030144,0.45112867700146,0.444415260755393,0.424364090842084,0.402938982028656,0.396124688172013,0.393745850802548,0.391342635769061,0.38560694842303,0.382304801913368,0.38110337686794,0.379663313977229
325,55.829717352940996,2021-02-16 10:30:00,0.390053317772639,0.318802104927332,0.497736506613054,0.465362629808337,0.456225790746028,0.450568238244612,0.450245189541021,0.443420117073095,0.423277359248517,0.401882418833021,0.395226809796986,0.392983396826209,0.390775814844861,0.38532087839597,0.382678643296113,0.382289591538576,0.381654836749187
326,55.836375767974,2021-02-16 11:00:00,0.390283433469297,0.318724095286705,0.497518745384013,0.464681504777053,0.455544319426224,0.449762631252663,0.449411018491033,0.442488358983939,0.422298835901063,0.400991538575995,0.394533160125405,0.392446798256979,0.390461751169377,0.385318429921971,0.38329527860374,0.383443216866051,0.383078518792851
327,55.818053382353,2021-02-16 11:30:00,0.389615254584698,0.318652055061815,0.497307630564431,0.464010635638151,0.45487816521601,0.448980509112827,0.448603860415045,0.441591649832722,0.421377724283174,0.40018321344989,0.393931161196839,0.392001176313924,0.390229208279064,0.3853641759034,0.383792262572472,0.384163564324296,0.383737092252689
328,55.8293775,2021-02-16 12:00:00,0.389499957107133,0.318579660132683,0.497095063024378,0.463339379764663,0.454213222913679,0.448201538407823,0.447800856051124,0.440701118059449,0.420463352835762,0.399376935159542,0.393314848653798,0.391522330901327,0.38992582804777,0.385260400870878,0.3839093500032,0.384220725159851,0.383535304118105
329,55.884933839869,2021-02-16 12:30:00,0.391256064668055,0.318510639342237,0.49688595912366,0.462674307415324,0.453557998601391,0.447437853271527,0.447015537058107,0.439833658863505,0.419584770968723,0.398618248047201,0.392745190141034,0.391083927690827,0.389648345702371,0.385152155790029,0.383950617467077,0.384195066871563,0.383387118810173
330,55.880264689541995,2021-02-16 13:00:00,0.390117797121033,0.318457384025155,0.496696845213377,0.462037570172317,0.452941330375149,0.44673067637159,0.44629393423427,0.439046807280773,0.418840306019682,0.398058994211068,0.392419824270393,0.390917941370224,0.389685612885658,0.385432741146341,0.384561401375553,0.38503066390735,0.384480852093547
331,55.840884705882,2021-02-16 13:30:00,0.390353895135267,0.318399742616315,0.496501768504921,0.461394639370519,0.452317721816216,0.446014470612934,0.445562536831942,0.438248042218705,0.418068953266568,0.397444481865972,0.392002102002231,0.390626399086203,0.389538822994442,0.385419286767664,0.384599983942016,0.384921200137291,0.384127329385168
332,56.115001470588,2021-02-16 14:00:00,0.40072418261917,0.318347128250608,0.496312969415834,0.460761926985943,0.451708617298939,0.44532002132803,0.444855783819945,0.437480545568228,0.417345402513334,0.396892755134853,0.391649549719958,0.390397814375103,0.389449889911444,0.385457375865572,0.384704227398995,0.384977389768912,0.384154397951122
333,56.085906062091,2021-02-16 14:30:00,0.39851678328698,0.31836757018011,0.49622079995367,0.460261277135312,0.45127366461895,0.44487601455167,0.444429522098769,0.437064210086303,0.417217790511817,0.39725302271848,0.392466589077748,0.391524342163499,0.391013915378877,0.387684574222552,0.38824311022027,0.390047757597517,0.390962425445151
334,56.288844117647,2021-02-16 15:00:00,0.406097658399516,0.31837291711785,0.496111601927409,0.459739927967779,0.450811295823086,0.444392107345377,0.443957998910055,0.43658991822975,0.416975019963431,0.397398851640181,0.392958693303206,0.39223257907091,0.391995110509137,0.389003862720784,0.389912395552031,0.391641250588782,0.391938019818246
335,56.259412058824005,2021-02-16 15:30:00,0.405481846823686,0.3184302790474,0.496073890864163,0.45931757547006,0.450479070599305,0.4440940786109,0.44369420274192,0.436373946192561,0.417162272628841,0.398182923029113,0.394246258592578,0.393844424447457,0.394046757297388,0.391689999389498,0.393605644575353,0.396184390401421,0.397271804385369
336,56.589395212418,2021-02-16 16:00:00,0.41748547294098,0.318481611715807,0.49603272485666,0.458892955460724,0.45014290147174,0.443788877278848,0.443421340522169,0.436144410577419,0.417306655902713,0.398856465082347,0.395337451131113,0.395185082409011,0.395694970825471,0.393713956691,0.395908776895062,0.398268953163413,0.398761497634904
337,56.626801601307,2021-02-16 16:30:00,0.419584015661708,0.318613896681254,0.496104090804887,0.458623562836495,0.450010807034955,0.443773522231888,0.443472451598723,0.436316352172284,0.418123171620575,0.400532669809847,0.397687122306171,0.397963741456457,0.39905803381962,0.397956137133018,0.401569178971496,0.405274680968302,0.407227290545375
338,56.830368235293996,2021-02-16 17:00:00,0.42595532646254,0.31875556405347,0.496195943451935,0.458384417567756,0.449916494030281,0.443808573394365,0.44357823464299,0.436552322428186,0.419022328048542,0.402272904002816,0.40004555484535,0.400694661967367,0.402264897743548,0.401817881127858,0.40612750492722,0.409976971351533,0.411614090519701
339,57.202641562500006,2021-02-16 17:30:00,0.437849645302649,0.318936123718195,0.496348467487056,0.458230126936787,0.449932266040705,0.443996434106579,0.443853548125792,0.436994726507964,0.42024960704946,0.404458630713935,0.402912383761255,0.403967395561125,0.406052138993539,0.406325062222258,0.411415054724795,0.415596495077319,0.417399633552033
340,57.949002631579,2021-02-17 09:30:00,0.460944111099245,0.319193549020721,0.496615293707162,0.458233500790802,0.450154855891215,0.444472572157464,0.444450343394985,0.437830560860911,0.422125786793389,0.407577703762477,0.406910469253097,0.408502028344831,0.411286021738371,0.412616392074784,0.419147364221461,0.424478895383392,0.427388589998352
341,57.830029122807,2021-02-17 10:00:00,0.456302171601314,0.319656990864833,0.49729246305039,0.458568634182004,0.450766778776921,0.44545161816012,0.445605298801115,0.439336821566727,0.425237323965751,0.412424169052145,0.41305894796076,0.415511316836817,0.419486501143586,0.422746032995516,0.432416291318429,0.440727148777252,0.44637582820563
342,57.701374312865,2021-02-17 10:30:00,0.451327291337776,0.320069359444533,0.497919774170894,0.458837859934001,0.451285054130131,0.446289534927303,0.446596798198342,0.440630316761258,0.42792369384702,0.416486686973658,0.41803962422397,0.421034982279594,0.425667490748564,0.429790420404525,0.439740290968665,0.446836680308416,0.449939069601494
343,57.664175584795004,2021-02-17 11:00:00,0.449569030981585,0.320430471527217,0.498494412487211,0.459038257518552,0.451706764110839,0.446983698798948,0.447422712392057,0.441709705557983,0.4301890597693,0.419796671464501,0.421935054052341,0.425209839861335,0.430083677730436,0.434294617612403,0.442936752463594,0.44751518876131,0.447857288273777
344,57.664281388889,2021-02-17 11:30:00,0.450230544370459,0.320764004952956,0.499048034282296,0.459213530336238,0.452090743170579,0.447617900541026,0.448177714199829,0.4426937157339,0.432247216690438,0.422708712948151,0.425240265919886,0.428647906363692,0.433547836665059,0.437499877280806,0.444480763432044,0.446989140185256,0.445944712990346
345,57.725974371345,2021-02-17 12:00:00,0.45233673993856,0.321087247770582,0.499604175258084,0.459395828823523,0.452479901779736,0.448252846707594,0.448930149975922,0.443667824841015,0.434251017791288,0.425472914738919,0.428299266870008,0.431769788482484,0.436607189088393,0.440209836621792,0.445753714078658,0.447046561729231,0.44571124195615
346,57.659528157895,2021-02-17 12:30:00,0.448480781329496,0.321410277697939,0.500176863171687,0.459604160388751,0.452899436364768,0.448923836914737,0.449719642895029,0.444681357044625,0.436288275116255,0.428231643509156,0.431306181543016,0.434811031520717,0.439562967251373,0.442847657051593,0.447348015775422,0.448131846781313,0.447039975876322
347,57.617445555556,2021-02-17 13:00:00,0.447673945834413,0.321692842190274,0.500707464240764,0.459759791938859,0.453244996444476,0.449484974306991,0.450382743837604,0.445531583478582,0.438004898818756,0.430438672476827,0.43356060479935,0.436958180446185,0.441432185063576,0.444087323239356,0.447080149355183,0.446768852292692,0.444927503064284
348,57.676881111111,2021-02-17 13:30:00,0.450615159765658,0.321957194705982,0.501226049187134,0.459903440552353,0.45357101448853,0.45001328539036,0.451006216349091,0.446327135830541,0.439595927067877,0.432412906176653,0.435497261414936,0.438738304567977,0.442888016727006,0.444896786563092,0.446620058523326,0.445656442917121,0.443640224089063
349,57.57336997076,2021-02-17 14:00:00,0.446266448757039,0.322229317521686,0.501769346456614,0.460084303945604,0.453942649464856,0.450600020286624,0.451692372066901,0.447195331357532,0.441286456054626,0.434510852594178,0.437585991858052,0.440706887706522,0.444614090875243,0.446199751259092,0.44733253632258,0.446546648254724,0.445152762508862
350,57.750765555556,2021-02-17 14:30:00,0.453359367094255,0.322459655036257,0.502265429263057,0.460206669199922,0.45423329480396,0.451068321754568,0.452243174642205,0.447890267247301,0.442645520450644,0.436062609527789,0.438959077482446,0.441846433347296,0.445361582012449,0.44627007971817,0.446304277228754,0.444840398608615,0.442779346478866
351,57.742903611111004,2021-02-17 15:00:00,0.453053233741766,0.322727298834125,0.502827363566335,0.46042088064696,0.454641955729585,0.451696390416231,0.452970372786766,0.448799609520139,0.444357088583551,0.438144217539907,0.441024847193698,0.443817219176895,0.447173577866293,0.447911112364607,0.448078302614348,0.44749776326557,0.446687983799061
352,57.708754264706,2021-02-17 15:30:00,0.45066151756168,0.322980436338606,0.503381338961704,0.460629061401684,0.455038714568579,0.452302183573692,0.453669756245063,0.449669058162479,0.445971348451481,0.440044946213717,0.442847245633783,0.445507376239528,0.44866136014306,0.44915008361931,0.449167733085839,0.448728702819598,0.447863999241934
353,57.816258713450004,2021-02-17 16:00:00,0.454076696452821,0.32320550320521,0.503906487033772,0.460803897355742,0.455387651574746,0.452836095254208,0.454285988608008,0.450430376027232,0.447370552225543,0.44158832120704,0.44420606741495,0.446665376610975,0.449527373619953,0.449601796973453,0.44906900674193,0.448173037213872,0.4466771765932
354,57.989666447368,2021-02-17 16:30:00,0.460510598511052,0.323443228002569,0.504460950697672,0.46102207203811,0.455790323821843,0.45343979945058,0.454977879376663,0.451281073786189,0.448904982131386,0.443328235252064,0.445828567790581,0.448150448310349,0.450830784493262,0.450727414343623,0.45019402116808,0.4495945544907,0.448546177848005
355,57.803163201754,2021-02-17 17:00:00,0.454868401117759,0.323713835280381,0.505075363549036,0.461323746295152,0.456299641166958,0.454185925639859,0.455826550509844,0.452321005614037,0.450749199338884,0.445530851875275,0.44805026906629,0.450345605793496,0.453017905533705,0.453079675025368,0.453212260974033,0.453573223773711,0.453532145507407
356,57.881992777778,2021-02-17 17:30:00,0.458503969918868,0.323932829461933,0.505626385194348,0.461547637078767,0.45670175376707,0.454777382486598,0.456499046761216,0.453137101092881,0.45217225747499,0.447050271539887,0.449377152676476,0.451490971103866,0.453925288760005,0.453674404721598,0.453262482799967,0.45280266632598,0.451498369385288
357,57.739740321637,2021-02-18 09:30:00,0.447916401108504,0.324166305184859,0.506208857417392,0.461817681552897,0.457161148973895,0.455443068592277,0.457252136929264,0.454048573028969,0.453742973281176,0.448789109405791,0.45099854214045,0.452997535542027,0.455303459839715,0.454967947397211,0.454570588441094,0.454228895385655,0.453221631723167
358,57.4653625,2021-02-18 10:00:00,0.43862989685177,0.32432465916263,0.506718721460534,0.461948232180815,0.457425307364344,0.455828410065281,0.457689461825762,0.454559899983432,0.454630007692533,0.449441061073881,0.451225592171083,0.452891339037023,0.454745991368588,0.453664284091846,0.451800568206247,0.449708892252662,0.446745150536098
359,57.536906111111,2021-02-18 10:30:00,0.439985135924213,0.324414238085517,0.507131719482858,0.461959586686337,0.457531195839164,0.455991390742966,0.457877272994777,0.454758451512328,0.454955129059366,0.449235709488211,0.450385424252023,0.451576609789092,0.452783061095693,0.450605215893156,0.446755576338421,0.44275616072328,0.438266909346728
360,57.298156140351,2021-02-18 11:00:00,0.431021511953038,0.324508419666693,0.507553494907629,0.461988000126162,0.457657774986224,0.456181618198896,0.458094722925888,0.454993440429032,0.45534113193191,0.449162440527969,0.449779474651371,0.450595616281394,0.451326777279052,0.448451954907976,0.443793976849464,0.439770662026915,0.43613669251072
361,57.362614313725,2021-02-18 11:30:00,0.434021984983687,0.32453978288142,0.507883458607138,0.461904199932802,0.457636793476092,0.456165489907438,0.458081608797036,0.454940303215738,0.45521764577532,0.448329764983909,0.448245603023072,0.44857542584449,0.448672354282062,0.444808059262684,0.43874899109923,0.433796599402795,0.429435735865136
362,57.572754542484,2021-02-18 12:00:00,0.4427789995104,0.324589251074456,0.508238898666193,0.461858383588899,0.457664357126859,0.456216571866172,0.458143263509773,0.454981484615796,0.455263774277293,0.447811527956682,0.447190420540854,0.44717835873584,0.446877757925913,0.442526365089215,0.436325775025874,0.432115116932427,0.429016597142198
363,57.571324502924,2021-02-18 12:30:00,0.441483774762507,0.324693608825872,0.508676246688105,0.461923115959377,0.457834787136711,0.456465085928478,0.458424552152285,0.455296814073549,0.45579275261863,0.448084227237676,0.447212355574025,0.447086265229737,0.446740365015341,0.44258912573288,0.437659798493672,0.435552662042363,0.434686393513354
364,57.456173833333,2021-02-18 13:00:00,0.438297848924991,0.324784419052244,0.509095649388477,0.461970956066376,0.457981324861118,0.456678538532274,0.458665772382131,0.455561062313698,0.456225643604819,0.448224845744742,0.447086857429322,0.44683508512859,0.446415610054297,0.442357711834852,0.43812400156645,0.436721340572603,0.435850575561198
365,57.389237352940995,2021-02-18 13:30:00,0.434924205380275,0.324850020437354,0.509478610471742,0.461978298346263,0.458073437260723,0.45681490840499,0.458820285510531,0.455716410138564,0.456462520940531,0.448080574507057,0.446618372134121,0.446197619442585,0.445630086665784,0.441481900620165,0.437352711618758,0.435763300874775,0.43414925977794
366,57.351670833333,2021-02-18 14:00:00,0.432707347713888,0.324890569806519,0.509823845568131,0.461943422609948,0.458109341811154,0.456872234272356,0.458886265377552,0.455761141753293,0.456503759379238,0.447658486345365,0.445822762299943,0.445198449067492,0.444425058646756,0.440053038201944,0.435681735197228,0.433597679612241,0.43130226948968
367,57.419950263158,2021-02-18 14:30:00,0.43523813502853,0.324914936355971,0.510143266581221,0.461881308996409,0.458108910676148,0.45687857394039,0.45889528231188,0.455735229488117,0.456422845196516,0.44707890337107,0.444861397727941,0.444031487898207,0.443046664404123,0.438431008295162,0.433792485864841,0.431365975418544,0.428812624198509
368,57.595628333333,2021-02-18 15:00:00,0.443590461765702,0.324954689183886,0.510483676467643,0.461851203687603,0.458149193182132,0.456941115121171,0.458966794731675,0.455788196578048,0.456484152352896,0.446755965626974,0.444271464638723,0.443326790173638,0.442267946915966,0.437669910954588,0.433360239762935,0.431430284272547,0.429594640788337
369,57.776133391813,2021-02-18 15:30:00,0.451092191960416,0.325047102416572,0.510902757665545,0.461926470338409,0.458325457723621,0.45719132029595,0.459247045083043,0.456101800231717,0.457005080991193,0.447175799548834,0.444669946259355,0.44379531726762,0.442937380433959,0.438869498163461,0.435917638425687,0.435592541735136,0.435427964038641
370,57.739127222222,2021-02-18 16:00:00,0.449000768874351,0.325184471783723,0.511392184519626,0.462097177760404,0.458624494229071,0.457609222176982,0.459713327872407,0.456645731270961,0.457926050014851,0.448225205353593,0.445883245321981,0.445208610076436,0.444729763789874,0.441485995356551,0.440250229297139,0.441520197242518,0.442523351327317
371,58.195287908497,2021-02-18 16:30:00,0.46705805634326,0.325301190799385,0.511853818239411,0.462239602591102,0.458884059677686,0.457969578059718,0.460113877552364,0.457105330034645,0.45868611518035,0.449013455199913,0.446737989171823,0.446174797612582,0.445917026435437,0.443121713726529,0.44247119173927,0.443591323030315,0.443654452122435
372,58.591020833333,2021-02-18 17:00:00,0.483915520695508,0.325533071949532,0.51249639615612,0.462617379063849,0.459450059548239,0.458749027646572,0.460981073307944,0.45814225599737,0.460458592984033,0.451376414724864,0.449619173333731,0.449496394407512,0.449935206073235,0.448493458357464,0.450301788348091,0.453749868676143,0.456186063326586
373,58.845578382353,2021-02-18 17:30:00,0.494066355695318,0.325869293922119,0.513311964531059,0.463221636027002,0.460311458574774,0.459926877187701,0.462291292655575,0.45972128089556,0.463171134552743,0.455159707645886,0.45427288508895,0.454827251432558,0.456269104164602,0.456709374743758,0.461641045111326,0.467653027444807,0.472054081979552
374,58.715160000000004,2021-02-19 09:30:00,0.483825866513135,0.326260057307632,0.514229422686768,0.463963233870125,0.461349585178617,0.461336114279319,0.463856513416,0.461605530165639,0.46639136102975,0.459652480948232,0.459735558638123,0.461003343933157,0.463445372526561,0.465667941464336,0.472959120688413,0.480081688769147,0.484547701815016
375,58.69802,2021-02-19 10:00:00,0.485494477511626,0.326558362152636,0.515053352098807,0.464550170201232,0.462168303050849,0.46243244025513,0.465065724032787,0.463037489906976,0.468808822077976,0.462784071245123,0.463320876736702,0.464886764260571,0.467687914352799,0.470328418584676,0.476811884495248,0.481232494170572,0.481935523695646
376,58.728157777777994,2021-02-19 10:30:00,0.486569830963468,0.326852808968903,0.515883226654462,0.465155390004152,0.46300575785965,0.463546099663861,0.466290364573061,0.464480732352429,0.471213410872628,0.465840175447702,0.466747445781659,0.468534697663048,0.471575048346863,0.474418893193129,0.47999166106081,0.482677557901461,0.482148337306168
377,58.7787125,2021-02-19 11:00:00,0.489147583996586,0.327139458523206,0.516712091550169,0.465770713377556,0.463851032712075,0.46466218997299,0.467513753324851,0.465914680931684,0.473568785016443,0.468768307006032,0.469956265390219,0.471887928106444,0.475054935032966,0.477913646945202,0.482505439134287,0.48397260407216,0.482952163155169
378,58.647659502924,2021-02-19 11:30:00,0.48125810636673,0.32742896881088,0.517556375321614,0.466416926138026,0.464731592889989,0.465817998256516,0.468777676946984,0.467391111810363,0.475969064636179,0.471720580623299,0.473152914649226,0.475196548884829,0.478447822849148,0.481283494217249,0.485111151969632,0.485957442490845,0.484984363715144
379,58.573864166667,2021-02-19 12:00:00,0.478757710256227,0.327649231911342,0.518298799516857,0.466950336249645,0.465457406276428,0.466755853424545,0.469793753965403,0.468553440008519,0.47777255976474,0.473698445831835,0.475055859814216,0.476968676294371,0.47996282881004,0.482121989032634,0.48403801046758,0.482969616576773,0.480352276780109
380,58.582917333333,2021-02-19 12:30:00,0.479455500421938,0.327840809427612,0.519000701551586,0.467446220760262,0.466129036513097,0.46761392635736,0.470717581905482,0.469596028999642,0.479338967951783,0.475291434265522,0.47646192560024,0.478169696037579,0.480822093935097,0.482214320208049,0.482436655517228,0.480159950601395,0.477032581800362
381,58.678429055728,2021-02-19 13:00:00,0.484428265933273,0.328026922682538,0.519697716459356,0.467948084642765,0.466804111943983,0.468471041719321,0.471637643507713,0.470629292340567,0.480871158697115,0.476827189770522,0.477806408624865,0.479319179111294,0.481667959663365,0.48244788453707,0.481612166606842,0.479058228794973,0.476333183521506
382,58.494517105263,2021-02-19 13:30:00,0.476434680982541,0.328237067329958,0.52043735599052,0.468513825656572,0.46755885840178,0.469430329940695,0.472669281006719,0.471796135454878,0.482627564489081,0.478710365209794,0.479610957491172,0.481025458437911,0.48322905787184,0.483775783115449,0.482826980780046,0.481012492604073,0.479452627650283
383,58.359625804094,2021-02-19 14:00:00,0.470726596700035,0.328381355388148,0.521073885511424,0.468968189985295,0.468162191268016,0.470178664806712,0.473462101381456,0.472661780793244,0.483820189363365,0.479703060091071,0.480269617718007,0.481399145804388,0.483198715194865,0.482998842166796,0.480810331224263,0.477975668206697,0.475148011087012
384,58.450675409357004,2021-02-19 14:30:00,0.474302892683928,0.328479231905048,0.521635068899894,0.469344208653034,0.468658931972683,0.470778259766311,0.474086720221288,0.473315365770932,0.484620431007525,0.4800980774326,0.480189546841006,0.48094290205381,0.482225679355127,0.481098743378318,0.477458519164038,0.473528782313619,0.46978531447939
385,58.418674532164,2021-02-19 15:00:00,0.473251766701735,0.328595879018253,0.522224449018089,0.469765070082323,0.469211113833496,0.471449478819325,0.474789819188853,0.4740646110686,0.48559070686742,0.480788705593492,0.480537653711942,0.481034447909992,0.481995860614354,0.480398582186513,0.476460279516639,0.473014823030561,0.470293107671971
386,58.574720409357006,2021-02-19 15:30:00,0.480086520982493,0.328699029915363,0.522790156594254,0.470169521805273,0.469738202525394,0.472082926734335,0.475448986343119,0.474756856552205,0.486452275699903,0.481330473889887,0.480726881644625,0.480971152439279,0.481627648873403,0.479607582819257,0.475421207042312,0.472218196590612,0.469764025253011
387,58.472870789474,2021-02-19 16:00:00,0.476029325105752,0.328842889526736,0.523420439771325,0.470662349573782,0.470377699790641,0.472864509472584,0.476272054849913,0.47565051499409,0.487674541400704,0.482459086915008,0.481706247045846,0.481862584474301,0.482461266688473,0.480533458449603,0.477135017750877,0.475259763356456,0.474191053459179
388,58.502169444444,2021-02-19 16:30:00,0.476988177417548,0.328951242145776,0.523991768313145,0.471098261493099,0.470938393851963,0.473535210198151,0.476969062343738,0.476384330045224,0.48859687665567,0.483126078666031,0.482102481051803,0.48208014789937,0.482486713127637,0.480344749537256,0.476852872931274,0.47478727768218,0.473014252813088
389,58.503652397661,2021-02-19 17:00:00,0.477326305839214,0.329060096369692,0.524561448852114,0.471544392467705,0.471508823585791,0.474215277403133,0.477674852664797,0.477126799315061,0.489530320758576,0.483829654681332,0.48257150462921,0.482403941309192,0.48266964952548,0.480413741053717,0.477001998467125,0.475026291588313,0.473244410375637
390,58.580898508772,2021-02-19 17:30:00,0.480279083265409,0.329165195658182,0.52512231960244,0.471992512058234,0.472078145975636,0.47489006093945,0.478373041956254,0.477857533813862,0.490437728437663,0.484509953098918,0.483032398932635,0.482734955074801,0.482882194370992,0.480546321254346,0.477222201108336,0.47532177571767,0.473553433860703
391,59.963549064327,2021-02-22 09:30:00,0.534584109245242,0.329284531504295,0.525703973978319,0.472477415148759,0.472691968981253,0.475620986449081,0.47913231299679,0.478661934630624,0.491474706679757,0.485409845211123,0.483796527140825,0.483435444206796,0.483559079596809,0.48132511883828,0.478414786636116,0.476970092417087,0.475656853545424
392,60.046748552631996,2021-02-22 10:00:00,0.537496280224234,0.3297699853603,0.526952871110379,0.473725565716269,0.474308658889841,0.477683960717335,0.481382505693581,0.481298638513652,0.495917083450604,0.491622426311517,0.491399301048118,0.492129432286222,0.493845183226728,0.495035323511977,0.499224543630654,0.506114726861344,0.51373945992909
393,60.038686154971,2021-02-22 10:30:00,0.537425963734536,0.330250526720475,0.52821144027329,0.475010617881415,0.475963851998886,0.479781582309085,0.483663898098638,0.483957335008951,0.500329320772857,0.497644674892542,0.498580903711528,0.500163539285787,0.503048949458946,0.506552170355452,0.514119875051396,0.522509888246312,0.528907825197529
394,60.018615,2021-02-22 11:00:00,0.536062043251994,0.330704460871922,0.529440037997044,0.476287315130347,0.477596497811607,0.48183302589122,0.485885546744814,0.486526640183732,0.504505718591657,0.503165291143304,0.504965703109898,0.507129620130926,0.510753334467892,0.515539935022062,0.523886925311264,0.530758707872069,0.534059936284462
395,59.927270482456,2021-02-22 11:30:00,0.531411436556497,0.331123444909855,0.530621214019308,0.477536481560531,0.479180987456259,0.48380525934128,0.488010624182351,0.488962248450178,0.508367627851292,0.508080952156343,0.51045541764237,0.512950605330965,0.516942361486629,0.522196746510152,0.529763784183239,0.53419303183577,0.534878695467746
396,59.907203362573,2021-02-22 12:00:00,0.531211510958158,0.331485156748984,0.531712323370017,0.478709504579267,0.480652674275931,0.485614241489452,0.48994516439542,0.491149961694612,0.511708782889233,0.512093217104536,0.514703594055373,0.517259770800788,0.521246863056983,0.526208792410003,0.531857968850175,0.533479079125184,0.531946075143577
397,59.880527894737,2021-02-22 12:30:00,0.529599694164236,0.331824895701996,0.532771764121453,0.479874138827606,0.482102863227085,0.487381877638603,0.491826997847969,0.493260795261616,0.514855713737284,0.515742085638004,0.518443821539321,0.520952666508924,0.52480213308313,0.52927176651282,0.533151343071995,0.533015830827312,0.530801169030228
398,59.858484181287004,2021-02-22 13:00:00,0.5294701717282,0.33213343688498,0.533781032028196,0.481009817047252,0.483504203633506,0.489072798548676,0.493616648389468,0.495246919508066,0.517723274482091,0.518909183135028,0.521543520903703,0.523892149083664,0.527470625225593,0.531248556915804,0.533397103981397,0.531940112952569,0.529295789483515
399,59.942961915205,2021-02-22 13:30:00,0.532718113949097,0.332423136811856,0.534759585150612,0.482139011116052,0.484886921256329,0.49072753951711,0.495360066006557,0.497165809943341,0.520424003770175,0.521787159790452,0.524269862911556,0.526407646707166,0.529670454792334,0.532748154148853,0.53351103151708,0.531330798252256,0.528688481814469
400,60.018133157894994,2021-02-22 14:00:00,0.53597854896667,0.332719561257021,0.535751357734007,0.483312089669364,0.486318134203074,0.492434417951561,0.497156686495369,0.499140285297761,0.523190180931627,0.524748028109551,0.52710955312482,0.529074554576063,0.532096200946741,0.53470781253488,0.534795340842606,0.532725800424793,0.530721864872874
401,60.019161052632,2021-02-22 14:30:00,0.53597406526067,0.333022466959046,0.536755730307919,0.48452967541377,0.487798221740384,0.494193362956022,0.499006255798189,0.501169627927443,0.526018954498932,0.527785581907113,0.530051383125882,0.531874579501873,0.534713550101355,0.537029017039696,0.536852271058292,0.535143255861981,0.533675336154363
402,59.850240526316,2021-02-22 15:00:00,0.529251971904108,0.333307411918849,0.537728373866036,0.485743109536157,0.489261797790633,0.495918577734283,0.500812135048776,0.503134790361165,0.528686172688357,0.530550058725777,0.532646448434251,0.534281140210594,0.536886795675548,0.538819670233816,0.538190445856432,0.536358178839555,0.534684694511537
403,59.953554473684,2021-02-22 15:30:00,0.533869449091016,0.333526020792453,0.538580458234015,0.486853232848992,0.490576916830696,0.49743853560222,0.502381765063088,0.504799483187375,0.530753014577589,0.53237001798355,0.534048697375921,0.535317751827026,0.537464584960287,0.538550804145765,0.53656251836378,0.533450680719299,0.530392158516821
404,59.688496609907,2021-02-22 16:00:00,0.522007369035651,0.333765162570934,0.539464871695566,0.488028417505753,0.491968626802824,0.499048354885626,0.50404785644918,0.506575452361907,0.533006327507624,0.534500413845162,0.535891949120811,0.536915284464577,0.538785989058923,0.539476903524016,0.537218868774725,0.534402095858624,0.532101780009537
405,59.933685,2021-02-22 16:30:00,0.532036103464867,0.333903248740069,0.540162593917182,0.48902771446129,0.493116294608531,0.500329996560653,0.505340284329637,0.50788255422974,0.534351837954973,0.535229755108744,0.535977258598796,0.536495334600527,0.537748602045395,0.537312791816992,0.533269646496979,0.528701522870603,0.524526339399468
406,59.895263421053,2021-02-22 17:00:00,0.531365728330688,0.334105666623067,0.540967451866441,0.490170455449089,0.494445367176363,0.501839869569259,0.506885853413776,0.509497483225441,0.536273558727566,0.536910745897148,0.537352040039905,0.537648654389666,0.538691346190796,0.538076157552658,0.534392666410641,0.531045484491124,0.528815735185353
407,59.683322777777995,2021-02-22 17:30:00,0.521849355225198,0.334290633696509,0.541734181301743,0.491300941903775,0.495747771019267,0.503305495075975,0.508377287033651,0.51103879417606,0.538037853236553,0.538368838244074,0.538476050803727,0.538537874812868,0.539353773961852,0.538503112269197,0.534877626900805,0.531878788854196,0.529829049328244
408,59.725154897661,2021-02-23 09:30:00,0.520946165830187,0.334394740164643,0.542346569314491,0.492291714918718,0.496854820356522,0.504508470584135,0.509569399086658,0.512204254705351,0.539078965089332,0.538731265391066,0.538239871296931,0.53787289528782,0.538200636689419,0.536531709582186,0.531688586131432,0.527346262006278,0.523632943981068
409,60.050336564327,2021-02-23 10:00:00,0.533075296189265,0.334470610039896,0.542946375289818,0.493269127471409,0.497932093123423,0.505665452863735,0.510705608590449,0.513289235413246,0.540054323754704,0.539045884930244,0.538000026030646,0.537258241206129,0.5371750588211,0.534882928079984,0.529337119687636,0.524616838298495,0.520862694222027
410,60.257818055556,2021-02-23 10:30:00,0.542702368794315,0.334627330064833,0.54368182435851,0.494418764757497,0.499228282939919,0.507099387539013,0.512150322347135,0.514753680825308,0.541753096317018,0.540546406877596,0.539338404167657,0.538536437373545,0.538477635594164,0.536523669705429,0.532250090051315,0.529535716910658,0.528241492833905
411,60.514485833333,2021-02-23 11:00:00,0.553157678813037,0.33484348793908,0.544517896860694,0.495708998241997,0.500700432948459,0.508751483105339,0.513836454755839,0.516510423520138,0.543990074725745,0.542902521123809,0.541785641512549,0.541112302615201,0.541319688111659,0.540167676683397,0.537758841364017,0.537096009345118,0.537456279062877
412,60.590502792398,2021-02-23 11:30:00,0.556279058932577,0.335122763832119,0.545464927205742,0.497156411667454,0.502369630149646,0.510646107894949,0.51579065847329,0.518588972641772,0.546806558047686,0.546148562008207,0.545353487033068,0.544969341983864,0.545634088981971,0.54561252888498,0.54531748414874,0.54645865668235,0.54789344575519
413,60.42525222222201,2021-02-23 12:00:00,0.54911937799397,0.335407788579356,0.54641731806341,0.498651033953265,0.504087653541851,0.512590200842126,0.517794383868307,0.520717539423915,0.549669494276521,0.549427191434172,0.548919562841829,0.548774413063976,0.549800482678122,0.550598647484901,0.551416449660652,0.552814976142021,0.553630042977476
414,60.433903801170004,2021-02-23 12:30:00,0.550699299330307,0.335621846908865,0.54722930806843,0.500035459386525,0.505644009717983,0.514313629633654,0.519543020526028,0.522521237826154,0.551863231639097,0.551629158334599,0.551075998228426,0.55089632486652,0.551901764007592,0.5526199449856,0.552648517466718,0.552196649873908,0.550609583310851
415,60.491405,2021-02-23 13:00:00,0.553089854969462,0.335833822340916,0.548028422183172,0.501443635940275,0.507218417780582,0.516048738168063,0.521299587956022,0.524326471738339,0.554030014887116,0.553789595609784,0.553183044400319,0.552960888949829,0.553935132416531,0.554568534638054,0.554042972472766,0.552722589516103,0.55067336187106
416,60.369891111110995,2021-02-23 13:30:00,0.547384925523431,0.336049827950648,0.548826047746169,0.502888268183224,0.508827444786766,0.517816575138635,0.523087804744819,0.526162506009564,0.556226540971675,0.555998016593008,0.555355936923187,0.555103612247648,0.556063276887331,0.556664453832332,0.555849299376577,0.554251696174734,0.552354977994801
417,60.556826725146,2021-02-23 14:00:00,0.555715392687066,0.336209649990708,0.549507517869963,0.504246829014667,0.510307635612534,0.519408128658122,0.524671952162113,0.527738675720189,0.557895796954343,0.557389541245254,0.556492899722654,0.556040880064471,0.556761921259659,0.556845481602836,0.554870526633273,0.552005719252242,0.54897255263959
418,60.480579122807,2021-02-23 14:30:00,0.553028339511191,0.336420600339835,0.550275468401345,0.50573244610149,0.511943364826047,0.521187867017802,0.526463899682671,0.529564960568447,0.560031149152382,0.559532004089453,0.558615676825219,0.558152030752517,0.558892146755611,0.559073497218915,0.557382202140381,0.555288391497372,0.5536008118477
419,60.460226491228,2021-02-23 15:00:00,0.55262625623937,0.336597729080744,0.550969196152707,0.50717768971524,0.513510357332286,0.522868273774124,0.528138472839171,0.531238535365184,0.561845126283508,0.561178082389355,0.56010926825107,0.559528883534595,0.560146584636794,0.560102115550058,0.557986780457047,0.555503828114382,0.55330924368993
420,60.572933333333005,2021-02-23 15:30:00,0.556079461845068,0.336760086583065,0.551624086279364,0.508617789711637,0.515055966077497,0.524510604106113,0.529765350267394,0.53284661752968,0.563515583921543,0.562620652321189,0.56136313175581,0.560641333428517,0.561107694516949,0.560789895113061,0.558226995783686,0.555399766488575,0.552930248534201
421,60.858484901961006,2021-02-23 16:00:00,0.566621247090447,0.336937269536667,0.552296614599943,0.51011179765321,0.516658717369883,0.526214980066471,0.531457756144743,0.534529462671501,0.565316819500618,0.564290621232119,0.562929656664288,0.562136170114014,0.562546998480176,0.562185718615256,0.559689640325016,0.55717826462971,0.555200630884654
422,60.549113552632,2021-02-23 16:30:00,0.55550102438449,0.33718208289548,0.553089705912392,0.51177160106333,0.518467086288533,0.528168679849192,0.533426939550792,0.53654621239122,0.567742874524976,0.566942862077097,0.565756673835574,0.565104439417861,0.565736470506287,0.56594196052851,0.564663035094801,0.56369272192655,0.5633313800228
423,60.548188172515,2021-02-23 17:00:00,0.555344980680153,0.337326889853725,0.55368065328443,0.513259770397432,0.520029595624024,0.529798039243006,0.535023767386703,0.538095108743233,0.56922808778678,0.568120833676068,0.566690557021224,0.565845895032182,0.56625057056744,0.565973398668346,0.563617194252474,0.561007647649774,0.558338161719983
424,60.579541111111006,2021-02-23 17:30:00,0.555449152219067,0.337460574295181,0.554239061057257,0.514747216520961,0.5215760250378,0.531396804085977,0.536581846977683,0.539591022391898,0.570605103053437,0.569165251317399,0.567486566466384,0.566454360063761,0.566646904123344,0.565961241203591,0.56288810863056,0.559588891239227,0.556530558777177
425,60.178367470759994,2021-02-24 09:30:00,0.534570076238601,0.337585749726381,0.554769933272656,0.516238029789852,0.523111843365901,0.532972233264284,0.538109598702728,0.541044884708725,0.571898654139568,0.570117173848903,0.568197514381593,0.566990802123408,0.566995031596366,0.565981174914185,0.562460558150891,0.55893777787737,0.555986879886476
426,60.252582105263,2021-02-24 10:00:00,0.537691121637745,0.33743955640103,0.555023320629928,0.517440927943085,0.524248685386445,0.53404213868261,0.539056767794545,0.541728268698927,0.57204990025126,0.569284108023543,0.566588698469037,0.564799728369983,0.564041435396069,0.561428289036406,0.554848619695375,0.547924829566178,0.541393260195269
427,60.261001842104996,2021-02-24 10:30:00,0.538475569895306,0.337321587852743,0.555303563096238,0.518690411632222,0.525434950218261,0.535168935419099,0.540066454740565,0.54249233584471,0.572387001729219,0.568831262223217,0.565552046203716,0.563357912182786,0.562105645742743,0.558616050469039,0.550941104295409,0.543857139172003,0.53837111945821
428,60.143576505848,2021-02-24 11:00:00,0.53335911571061,0.337215079162439,0.555578685595641,0.519955131188744,0.526629226511112,0.536299813008245,0.541078971862026,0.543261266942216,0.572754461995811,0.568499288045535,0.564735610213184,0.562229271726936,0.560623227474313,0.556612200345078,0.548639283155495,0.542164373641643,0.537838334028785
429,60.024397309942,2021-02-24 11:30:00,0.52877414711404,0.33708179655344,0.555771887731025,0.521155521953545,0.527727604397201,0.537303550468442,0.541946595662203,0.543848998537016,0.572786363015758,0.567710912671425,0.563393276613462,0.560529412968028,0.558515249298415,0.553862565617111,0.545277847197398,0.538668220784852,0.534158170591657
430,59.975520423976995,2021-02-24 12:00:00,0.52511470224453,0.336927177509759,0.555895196593792,0.522299480704821,0.528741414477544,0.538195502087396,0.542687320382756,0.544279369154779,0.572540357957706,0.566565172571467,0.561657428492784,0.558418759256561,0.555980188868913,0.550660844660958,0.541409757576485,0.534519806517334,0.529733889183926
431,59.983997119883,2021-02-24 12:30:00,0.526591204535595,0.336758643999408,0.555964882185074,0.523399725128711,0.529688082422284,0.538998576669756,0.543327540344086,0.544586751440346,0.57209259309834,0.565185928946796,0.559688202406165,0.556086235642821,0.553244915182014,0.547319949358685,0.537534461865032,0.530506145020301,0.525675799218078
432,59.977222616959004,2021-02-24 13:00:00,0.526587558144894,0.336608980932209,0.556049650510184,0.524523313212264,0.530655231790381,0.53982411073553,0.543993028914357,0.54493130441966,0.571763257364316,0.564072913599757,0.558121002379248,0.554272804564686,0.5511928872856,0.54503803506859,0.535470911139082,0.529169925790513,0.525231806550244
433,59.87102888888899,2021-02-24 13:30:00,0.522452739867775,0.336467762048534,0.556129734911527,0.525650946986141,0.531617666593607,0.540640177500939,0.544647739009392,0.545266967271858,0.571456501232662,0.563063472025702,0.556733450013689,0.552702414432367,0.5494677120859,0.543246695742374,0.534090524858548,0.528472136345477,0.525068810521765
434,59.680532690058,2021-02-24 14:00:00,0.512689466662666,0.336309019420565,0.556152843148404,0.526728928655014,0.532505901933641,0.541359280897167,0.545193207610249,0.545468841614308,0.570925093438409,0.561764678347193,0.555015753551562,0.550770008629356,0.547330576156152,0.540896939403262,0.531700771784114,0.526006181307761,0.522202666632616
435,59.772095730993996,2021-02-24 14:30:00,0.51669197906994,0.336100155058362,0.556052468076568,0.52768658416537,0.533229672017385,0.541868291514738,0.545502656949057,0.545376179297967,0.569859563835379,0.559697554468227,0.552359625576149,0.547767210991705,0.543936109126706,0.536852811436668,0.526671243417524,0.519790876757551,0.51458059706054
436,60.461267832817,2021-02-24 15:00:00,0.547778475025187,0.335927646929388,0.556008034806642,0.528698110789485,0.534015165050816,0.542454008592137,0.545899941490334,0.545403758443637,0.569092653179491,0.558177713015064,0.55046039141384,0.545696100675321,0.541718999369516,0.534555514638582,0.524688275661869,0.518551701155658,0.514548019378649
437,60.408182704678,2021-02-24 15:30:00,0.543613220936509,0.335957451021738,0.556367598908628,0.530125946353552,0.535333102248138,0.543707801199473,0.547051619885594,0.546393303925146,0.570264658483362,0.559742125581543,0.552536741200816,0.548299969360887,0.545128200511801,0.539980992565082,0.534561639032889,0.533894776069761,0.535788351856154
438,60.368489736842,2021-02-24 16:00:00,0.542169543304189,0.335957802095604,0.556651560100414,0.531500700718379,0.53656893067201,0.544851993785141,0.548077258842725,0.54722275834347,0.571104825673102,0.560760283833778,0.55386115690248,0.549953321280158,0.547272137839861,0.543253434554362,0.539622055147055,0.539663110801834,0.540417691437023
439,60.067739166667,2021-02-24 16:30:00,0.530613345925494,0.335947848216979,0.556900300931929,0.532859845707937,0.537772486560928,0.545950079126571,0.549049168152613,0.547984516714585,0.571805884057711,0.561549616650588,0.55486058249748,0.55118179913917,0.548829028066762,0.545483608308985,0.542467240825682,0.541894468905376,0.541059686671133
440,60.078869736841995,2021-02-24 17:00:00,0.529517830981194,0.335865495911669,0.556984172890512,0.534067724409223,0.538768089791648,0.546782257359212,0.549719568339387,0.548365557270961,0.571756865683735,0.561165355839272,0.554340021837758,0.550601562496661,0.548168996768933,0.544538168417331,0.540204224666721,0.537125663794519,0.533411896020601
441,59.828030882353,2021-02-24 17:30:00,0.519317506624628,0.335780447174075,0.55704922072459,0.535264528951939,0.539739873730371,0.547581455607835,0.550352760689886,0.548703373956141,0.571647338492639,0.560715236325492,0.553748635039046,0.549946182861876,0.547430703330709,0.543544522544091,0.538304325644855,0.53409408270819,0.529950221661791
442,59.332535637255,2021-02-25 09:30:00,0.495350275003922,0.335637775194335,0.556981031402433,0.536332423002655,0.540536195086057,0.54815783733705,0.550734806551145,0.548725881462532,0.570942519222478,0.559365046494491,0.55202181873077,0.547970420478988,0.545120379407839,0.540444719567812,0.533431196286112,0.527350047122471,0.521808261271926
443,59.301903562091,2021-02-25 10:00:00,0.493771072186039,0.335335742154945,0.556632604377098,0.537123311774981,0.540972057844535,0.548282945311231,0.550607872342997,0.548081633990646,0.569035852531168,0.556155586183579,0.547924610995476,0.543230065665945,0.53949619398817,0.532871475453146,0.521987129373962,0.511910756825956,0.502780627953813
444,59.413983137255,2021-02-25 10:30:00,0.497731792460943,0.335043146896546,0.556286727542467,0.537898235437648,0.541383130949719,0.5483783239426,0.550450836760147,0.547410518289046,0.567158873107492,0.553087912269258,0.544091167086469,0.538880125509303,0.534468377942873,0.526507418924006,0.513677183403064,0.502942833330874,0.49480289192912
445,59.488150588235,2021-02-25 11:00:00,0.502515343860969,0.334789728562675,0.55600820260593,0.538721738296832,0.541851545259658,0.548547356027943,0.550380038560071,0.546863276206929,0.565606092420752,0.550612236667004,0.54108457923574,0.535565165403834,0.530787748931127,0.522269005640218,0.509349252889896,0.500122379311501,0.494532596389069
446,59.623265,2021-02-25 11:30:00,0.507467743019146,0.334577486326074,0.555802873301114,0.539604090774265,0.542390157686614,0.548805738805569,0.550412780132388,0.546460878269847,0.564405122110497,0.548751071907345,0.538911483696295,0.533267170855848,0.528388478602642,0.519909518124917,0.508026520845396,0.500993983665684,0.497632913322548
447,59.669708529412006,2021-02-25 12:00:00,0.509552714863962,0.334404794121305,0.555668759347286,0.540548062569926,0.543002274148154,0.549157059899961,0.550552690422074,0.546206381173825,0.563548008383383,0.547472555926477,0.537510808485929,0.531891876347813,0.527118819275702,0.519100685471411,0.508828654033278,0.503927760701539,0.502081551619586
448,60.051768529412,2021-02-25 12:30:00,0.527075002369563,0.334253221700239,0.555567573343853,0.541519465549543,0.543644053156505,0.54954574188568,0.550736709934232,0.546016882872104,0.562857838751121,0.546482326990701,0.536487811647057,0.5309573849724,0.526366071007942,0.518911924162132,0.510097991288461,0.506527596316472,0.505094484964932
449,60.127122173203,2021-02-25 13:00:00,0.529911464935124,0.334208930816891,0.555686462476166,0.542711240590846,0.544562657372907,0.550281161833342,0.551313710127649,0.546339637187643,0.563211864730407,0.547146270860086,0.537585107311502,0.532500243242225,0.528575839973212,0.522695022492702,0.517123119514441,0.516761964705974,0.518031086611881
450,60.004707941176,2021-02-25 13:30:00,0.526203351673787,0.334182421614803,0.555834039632025,0.543941546427436,0.545523727794014,0.551067520548517,0.551948369067761,0.546739170018764,0.563715226508205,0.548020170895752,0.538907269967295,0.534250955540523,0.530935063088038,0.526366855750829,0.522901593470256,0.523594766353885,0.524605405920169
451,60.134780277778,2021-02-25 14:00:00,0.530372182479718,0.334134969930641,0.555927062783837,0.545126108547079,0.546418998840953,0.551769238590113,0.552487331562304,0.547018587737892,0.563974281852632,0.548483685033284,0.539658331736116,0.53527803379967,0.532331018135645,0.528448313508665,0.52549666041056,0.525296850252642,0.524447384627611
452,60.217807013889,2021-02-25 14:30:00,0.535440874514175,0.334113073529547,0.556066782332229,0.546365589905679,0.547378581225914,0.552549503366366,0.553115362824724,0.547415336732729,0.564466106798639,0.549295533896916,0.540825651203536,0.536757740634354,0.534214509113948,0.531058954782245,0.528729807356321,0.528304924680353,0.527212443205782
453,60.138189869281,2021-02-25 15:00:00,0.531282221600502,0.334120542987008,0.556262328730053,0.547672132931301,0.54841814282187,0.553427346025097,0.553853668754041,0.547955270982461,0.565234294607363,0.550515813950611,0.542479308610278,0.538766593512421,0.536670121477179,0.534303585600376,0.532719773758492,0.532462714326327,0.531643605697051
454,60.265520588235,2021-02-25 15:30:00,0.536249710732406,0.334102262433804,0.556394303972703,0.548925129098836,0.549382561062453,0.554208829887756,0.554482593414245,0.54835651631302,0.565713101792472,0.551250175502351,0.54346712310189,0.539948985379439,0.538063004290482,0.535925544194589,0.533926043981465,0.532517282675302,0.530401499418079
455,60.224061176471,2021-02-25 16:00:00,0.535292616004158,0.334112505415949,0.556581317173381,0.550243180921236,0.550425179563863,0.555085729461142,0.555219447556498,0.54889791247223,0.566463293123998,0.552389987990165,0.544947281854504,0.54168170738059,0.540081788098518,0.538356278791042,0.536507101040991,0.535073585672087,0.53332695149683
456,60.603378402778,2021-02-25 16:30:00,0.550250485046951,0.334115308844238,0.556745422866298,0.551548348326429,0.551445921868094,0.555932954753243,0.555922372063085,0.549397019625265,0.56711551259256,0.553348116638446,0.546160198151293,0.543067365249894,0.541637622825036,0.540064022283132,0.537901074795361,0.535918839580063,0.533718621847433
457,61.257677058824,2021-02-25 17:00:00,0.577339462995056,0.33420435579671,0.55709227703101,0.553053633397614,0.552719711577815,0.557092352475777,0.556978401588478,0.550347078967313,0.568648124762214,0.555659507516226,0.549075965113433,0.546420717842289,0.545518406767828,0.544916642764749,0.544229905122817,0.544041589725936,0.54406743763981
458,61.271854117646996,2021-02-25 17:30:00,0.580471864528497,0.334452344762633,0.55778428800044,0.554946822966683,0.55449165760433,0.558864331291396,0.558727094222238,0.552168179266058,0.571859323779867,0.560530907598177,0.555195313125221,0.553453237224038,0.553686186327249,0.555376453032436,0.558541640065938,0.56246577651143,0.566454687798767
459,62.55885588235301,2021-02-26 09:30:00,0.631875733335841,0.334704128405005,0.558480312038665,0.556884437528286,0.556314269873316,0.560690646257284,0.560533133242202,0.554051186146265,0.575098797383188,0.56531889858265,0.561072580967508,0.560069443467587,0.561153291766883,0.564360046436823,0.569185489363898,0.573539486607886,0.5764348256821
460,62.418912941175996,2021-02-26 10:00:00,0.626581296381638,0.335220994807403,0.559878160773043,0.559657847215977,0.559227277781702,0.563848456694089,0.563840910989608,0.557770061781567,0.581937609026228,0.575550088833267,0.573720994855018,0.574443102907094,0.577575487887029,0.584980644970322,0.596338740438117,0.607022486984385,0.615989037861648
461,62.285354705882,2021-02-26 10:30:00,0.619928510240644,0.335670457718521,0.561111865648109,0.562330900142198,0.561997773906091,0.56681397937369,0.566920309177606,0.561181887829879,0.587956988457536,0.584227351427075,0.58410939204914,0.585911280509625,0.590161391827401,0.599385359360441,0.611663187381469,0.620654790256691,0.625558053045572
462,62.268855294118,2021-02-26 11:00:00,0.622218093756023,0.336047180935992,0.562168166497269,0.564878893414599,0.564596939819615,0.56955479120362,0.569735979706219,0.56424624611921,0.593098552637736,0.591315411052755,0.592276385552836,0.594612721060379,0.599250618035355,0.608586851468997,0.618802333259536,0.623740178499687,0.624103924965196
463,62.468326470587996,2021-02-26 11:30:00,0.630438574812823,0.336415215170188,0.563193954343298,0.567454495705749,0.567229478466547,0.572323256406678,0.572576037325332,0.567321846080831,0.598095391019983,0.598002863334212,0.599799900405833,0.602461505111414,0.607225589062299,0.616191963475299,0.624234127329522,0.62649152839848,0.625215606546605
464,62.558112222222,2021-02-26 12:00:00,0.633226472162644,0.336815417535877,0.564283189012973,0.570160036674122,0.570032915205452,0.575287102761881,0.57563139410453,0.570643959101384,0.603413051580005,0.605022794667302,0.60763140881273,0.610591559901605,0.615460733992471,0.624158210349364,0.630909005789049,0.632299752916026,0.631365716664538
465,62.65764852941199,2021-02-26 12:30:00,0.638733449848425,0.337209060304464,0.565345824024196,0.572896405966988,0.572879352520549,0.578290335051548,0.578724662102894,0.57399310996646,0.608603701923446,0.611678502765823,0.614894914615228,0.617991817744163,0.622781882969135,0.630903252928139,0.636209973068388,0.636646802559207,0.635384403389144
466,62.628484227940994,2021-02-26 13:00:00,0.637675821164615,0.337615485163932,0.5664264488572,0.575710176635161,0.575833581262667,0.581412087906743,0.581946247960565,0.57748057883923,0.613888000923523,0.618325430486394,0.622062523843006,0.625235614213813,0.629895752486509,0.637454447212704,0.641719281170217,0.641763964968152,0.640605840231849
467,62.629836764706,2021-02-26 13:30:00,0.637857206425485,0.337987913849718,0.567415769173598,0.578475347287485,0.578733049878756,0.584456325276411,0.585073711663111,0.580834163640362,0.618723070716794,0.624139060264261,0.628113082046933,0.631155027279547,0.635461056720582,0.642041366757876,0.644730625318716,0.643657642233604,0.641592064563136
468,62.929473529412,2021-02-26 14:00:00,0.648189765933722,0.338336839316579,0.568338446797915,0.581210473648733,0.581606123643797,0.587459257046451,0.588149240711409,0.584107672087207,0.623231666874819,0.629345665465244,0.633371169212036,0.636163987227852,0.640011384659698,0.645496423777349,0.646676623157971,0.644670895408635,0.642045722424587
469,63.024822042484,2021-02-26 14:30:00,0.652006215285548,0.33873572855351,0.569366193740643,0.584103674732013,0.584704586004702,0.590725469840976,0.59151985859248,0.58772625734488,0.628263070490462,0.635266523478868,0.639514820102955,0.642222485209421,0.645844215974154,0.650902566305013,0.652019737130053,0.65082655117674,0.649496806848506
470,62.88967642156899,2021-02-26 15:00:00,0.648182400652913,0.339135522122929,0.570383410052603,0.587025737023502,0.5878629355865,0.594055762001229,0.594959237799029,0.591412105475265,0.63324316092961,0.641002303781768,0.645397895505094,0.647981471997578,0.651350415660807,0.655951965186705,0.656858205926319,0.655877568585642,0.65465109471331
471,62.602557222221996,2021-02-26 15:30:00,0.634870416993693,0.339480584210434,0.571259456757217,0.589820378889964,0.590879763164955,0.597210172831124,0.598195456734546,0.594835555045048,0.637524122365546,0.645584975530556,0.649828035302698,0.652076760370338,0.654964200120721,0.658593637678891,0.658292941242795,0.656182100715469,0.65363639974966
472,62.431475,2021-02-26 16:00:00,0.628903605795769,0.339706970900805,0.571846981558803,0.592305214286209,0.593519802102248,0.599910019033319,0.600913259804146,0.597614552130175,0.640385997745369,0.647980425973367,0.651565079411599,0.65311905533332,0.655131429386666,0.656914467371961,0.653911471075373,0.649089698486195,0.643944479725024
473,63.000341617647,2021-02-26 16:30:00,0.65193412071727,0.339875157409991,0.572291377006233,0.59462389534725,0.595974091108007,0.602387898218735,0.603379078062064,0.600078738722325,0.642550983972695,0.649377797624889,0.65216246220491,0.652963650364416,0.654081725193449,0.654103528218235,0.648882888699835,0.642456253556472,0.636539781053511
474,62.429620588235004,2021-02-26 17:00:00,0.627002363318881,0.340194078119011,0.573081964049469,0.597322271058495,0.598959419214128,0.605502412012169,0.606570213306658,0.603425104415284,0.646417550349498,0.653442943404721,0.656201987777311,0.656907259042936,0.657955545060613,0.658298114475442,0.654908047815932,0.65183609777571,0.650332223241731
475,62.498578846154,2021-02-26 17:30:00,0.630248217322207,0.340313389422981,0.573396098623354,0.599474865134589,0.60127098510045,0.607815368669799,0.608851130648287,0.605652695591398,0.647948978703116,0.653959687999374,0.655845137776492,0.65579664383633,0.655985861307396,0.654635979371229,0.648775808265763,0.642770949572223,0.637347982613833
476,60.986896052632005,2021-03-01 09:30:00,0.564855565992,0.340445248214122,0.573736115717867,0.60162289309473,0.603613889426813,0.610171618800735,0.611184757746997,0.607945535226415,0.64961025308228,0.654801669389959,0.656025345627281,0.655434384161837,0.65505363698758,0.652801039384136,0.646227481854924,0.640120120640025,0.635269442479643
477,60.942589411765,2021-03-01 10:00:00,0.564548565616407,0.340090573601344,0.573054154137869,0.602643547449626,0.604556021620316,0.610876508776126,0.611643645017568,0.607886709340921,0.646660950967855,0.648763381754502,0.647717366980797,0.645318350638975,0.642793998467674,0.635756618961768,0.620788024465721,0.604978719813458,0.589713839090045
478,60.917883529412,2021-03-01 10:30:00,0.561225488602532,0.339756361544904,0.57242419531884,0.603625243578869,0.605472462632864,0.61156072401701,0.612085916162613,0.607821210174058,0.643940160507737,0.643419043685661,0.640549310362041,0.636789634448351,0.632749571309139,0.622820876150596,0.604252559615914,0.586937604311342,0.573421468728477
479,60.594869736842,2021-03-01 11:00:00,0.547238009300036,0.3394238646732,0.571800775823966,0.60452493952941,0.606308723187013,0.612159705620728,0.612438288292744,0.607655859887748,0.641236352108665,0.638381262129276,0.633970606961095,0.629133435661332,0.623963092451279,0.612209953909138,0.59227994481193,0.575972277991589,0.565368555316398
480,60.481151871345,2021-03-01 11:30:00,0.541979468030033,0.339033848104035,0.571043649221124,0.605196406233392,0.606880742509157,0.612455251337727,0.61245326127065,0.607075346075136,0.637899351175039,0.632611809741555,0.626635083976021,0.620734503253176,0.61445012796804,0.600924513067997,0.579490882602421,0.56321881136045,0.553011170408957
481,60.563358708791,2021-03-01 12:00:00,0.546600311237474,0.338639657987894,0.570279547172969,0.605771736299121,0.607351011580578,0.612640124623697,0.612349896021125,0.606359184470489,0.634517862848313,0.627005700875683,0.619655147639737,0.612878620530207,0.605721829416726,0.591027576851982,0.56916111477109,0.553912673502615,0.545010048498364
482,60.583582046783995,2021-03-01 12:30:00,0.546514812088797,0.338295029328577,0.569634827502709,0.60638859899107,0.60788942697015,0.612915429828524,0.612356212923694,0.605799038648806,0.631675249020653,0.622426848024327,0.614090718973782,0.60677485478933,0.599181356942989,0.584343499801988,0.563860249318849,0.551355880267766,0.545240214178924
483,60.627723903509,2021-03-01 13:00:00,0.547452278304824,0.337970911235047,0.569038895618563,0.60698097903024,0.60841439136868,0.61318453473935,0.61236238166068,0.605253319963819,0.629047223821722,0.618325869826988,0.609209056143641,0.601524446446878,0.593697671455377,0.579098377080356,0.560273646473075,0.549967188209408,0.545260577030214
484,60.536508494152,2021-03-01 13:30:00,0.54513968459469,0.337671306189809,0.568500409739068,0.607563468674238,0.608943579227572,0.613468271445256,0.612391882624888,0.604751517176,0.626675046669742,0.614737590338465,0.605032548484921,0.597132423078508,0.589250511903873,0.575195328326499,0.558191881262447,0.549709486718934,0.545898229098144
485,60.467792339181,2021-03-01 14:00:00,0.542358515956613,0.337376981495738,0.567972947434483,0.608091548758612,0.609421250442582,0.613700629373345,0.612369722555033,0.604197224250276,0.624344042695189,0.611305414523576,0.601091698635029,0.593031541933844,0.585139759438136,0.57160847327734,0.555976919937623,0.548400633863483,0.544557908817259
486,60.344097690058,2021-03-01 14:30:00,0.534998231851858,0.337085128144105,0.567449572846903,0.608560942540934,0.609841026886697,0.613873906111095,0.612287071568818,0.603578839241074,0.62202240377303,0.607966751549222,0.597298857543375,0.589112918477562,0.581230646737288,0.568161109998758,0.553508265532833,0.546304816789833,0.542188905745304
487,60.182647647059,2021-03-01 15:00:00,0.528612464096017,0.336771731831894,0.566872887783186,0.608913009553365,0.610129134116394,0.613900765214423,0.612044873507865,0.602768915665483,0.619444696765343,0.604300987943085,0.593115370551418,0.58474201659548,0.576761234192705,0.56380978119976,0.549278974169348,0.541499899799748,0.536366427016027
488,59.976208529412006,2021-03-01 15:30:00,0.519452830069826,0.336443899151158,0.566260051430048,0.60916722397827,0.61030770354036,0.61380695157077,0.611672253864121,0.601804414384055,0.616690812532761,0.600432086584347,0.588701784352285,0.580113772561027,0.571979287122112,0.558968496160929,0.544210954328451,0.535766603928596,0.52995719312322
489,59.828919722222,2021-03-01 16:00:00,0.51082969825298,0.336089208984493,0.565581308010236,0.609293885680026,0.610338696210961,0.61354724379148,0.611117962423883,0.600618419151719,0.613625076004721,0.596146796081677,0.583787738084225,0.574913760845965,0.566512417118546,0.553150772120113,0.537638522915227,0.528176347785557,0.521487035147306
490,59.488539673203,2021-03-01 16:30:00,0.496908829797679,0.335713064958426,0.564849653620552,0.609308112709875,0.610238720548271,0.613140662090646,0.610403482624268,0.599237834683921,0.610307981584788,0.591540482437413,0.578498606321872,0.569296183578561,0.560558465688528,0.546686190032096,0.530239464968715,0.519877043108152,0.512633125168664
491,59.410971470588,2021-03-01 17:00:00,0.492892445209469,0.335292552034886,0.564009741413309,0.609153837817637,0.609938455829425,0.612505255673715,0.609436209686394,0.59754036329869,0.606491469291699,0.586225886731776,0.572343186822812,0.562687092904113,0.553426771139446,0.538627301754077,0.520532759997109,0.508634383966748,0.500147346259816
492,59.122442647059,2021-03-01 17:30:00,0.479987502875636,0.334878486554014,0.563184108796343,0.608959915976204,0.609590914009468,0.611819727026683,0.608417885501918,0.595789395478977,0.602726378772255,0.581066899809889,0.566430163848856,0.556402450918199,0.546733956055624,0.531323830820302,0.512509243178178,0.500613992972599,0.492862015179331
493,59.151085277778,2021-03-02 09:30:00,0.474270143352576,0.334429893078229,0.562272958925619,0.608626294706879,0.609075821659463,0.610942738317318,0.607188963917983,0.593773566561083,0.598568313890298,0.575357974023204,0.559851130019718,0.549363048950738,0.539149317972752,0.522833938989559,0.502740594660521,0.490050690684604,0.481666881158778
494,59.025231915205,2021-03-02 10:00:00,0.469404901500511,0.333946710443747,0.561361680830132,0.608282794852114,0.608562912070722,0.610081094193044,0.60597746231501,0.591744410163717,0.594554141322318,0.56987826089463,0.553552225187565,0.542650546081257,0.531947814593358,0.514912989017726,0.494093090432468,0.481475254539545,0.473583253859728
495,58.93880368421,2021-03-02 10:30:00,0.464323830577662,0.333471979129377,0.560461248858691,0.607902320029152,0.608002737317875,0.609167215510428,0.604711776541594,0.589655343691447,0.590557058251601,0.564481211758352,0.54739620178998,0.536140309285988,0.52503264378066,0.507494049808786,0.48646593607159,0.474448861996825,0.46736057319919
496,58.935477105263,2021-03-02 11:00:00,0.465707196098623,0.333004377087953,0.559568286491185,0.607484762474516,0.60739475964361,0.608200027606083,0.60339052755173,0.587503813086473,0.586563673623043,0.559137947684499,0.541341053445088,0.52977692473958,0.518326752211152,0.500430825810273,0.479476349587441,0.468167621747789,0.461700476442893
497,58.9252525,2021-03-02 11:30:00,0.465672656258484,0.33256982782515,0.558748437509255,0.607100840644958,0.606821509279714,0.607275345380123,0.602121159689468,0.585433998134605,0.582864722480142,0.554299378100397,0.535961799521566,0.524236507637375,0.512659236644357,0.494883126836745,0.474969993901715,0.465343935612122,0.460448078753414
498,58.681742295321996,2021-03-02 12:00:00,0.453842382601803,0.332160199658238,0.557981145576312,0.606733803439828,0.606264080263065,0.606371136853924,0.600878725383621,0.583411781772504,0.579373462638221,0.549816718109106,0.531057162672488,0.519267857549626,0.507698983274323,0.490300926445964,0.471765198467382,0.463760540357245,0.459944842260287
499,58.325868947368,2021-03-02 12:30:00,0.435717953432402,0.331726628655265,0.557142304527216,0.606258948840364,0.605577034280181,0.605317624862007,0.599472490608842,0.58117869423064,0.575544018436847,0.544820861159314,0.525502493862393,0.513531176014211,0.501775013775171,0.484261523154823,0.465762324661557,0.457311942831462,0.452088172573978
500,58.45025501462,2021-03-02 13:00:00,0.440688437337374,0.331247669655529,0.556176894476757,0.605621424903543,0.604696745969808,0.60404030294724,0.597819219555838,0.578618508857457,0.571141100080116,0.538944988222978,0.518833629448771,0.506486851896921,0.494231881165608,0.475903750979466,0.455891947800419,0.445307951411962,0.437452125436142
501,58.337849619883,2021-03-02 13:30:00,0.437294565479397,0.330815204439605,0.555320170566579,0.605060788428264,0.603896775032082,0.602855781131449,0.596273149046524,0.576216129788711,0.567180122549272,0.533803859048843,0.51314551796098,0.500638035899844,0.488222827509133,0.469861453152468,0.450359860885658,0.440891853804137,0.435025295315943
502,58.414032352941,2021-03-02 14:00:00,0.439976475208404,0.330394307363192,0.554482616986607,0.604490187048495,0.603078945925126,0.601650350410907,0.594706939334641,0.573796104561226,0.563278849671371,0.528778755682033,0.507626026536705,0.495002190858892,0.482487973778025,0.464202612455536,0.445353449213545,0.436843560159074,0.431912521278341
503,58.426962192981996,2021-03-02 14:30:00,0.441149327810116,0.330007030972572,0.55372111509532,0.603970072950853,0.602312733092966,0.600504601664348,0.593210581628347,0.571482116249063,0.559686226121221,0.524260748342442,0.502778573748048,0.490174120938383,0.477767168122834,0.459970636896835,0.442586915463506,0.435814186673409,0.432433469107542
504,58.466471764706,2021-03-02 15:00:00,0.443761267194421,0.32964544172902,0.55301556657546,0.603483132853898,0.601579332112427,0.599396899439723,0.591759756068462,0.569240353458976,0.556319174335966,0.520109835499965,0.498413617078096,0.485917441590118,0.473745024768639,0.456649060666284,0.440961356903117,0.435777583839087,0.433380260715744
505,58.28533881579,2021-03-02 15:30:00,0.434217610540135,0.329313203482317,0.552375809796874,0.603042149248921,0.600894210643217,0.598345432447377,0.590374705531954,0.567098460861202,0.5532247722621,0.516395365953959,0.49461551757789,0.482325234262105,0.470526099391647,0.454354082938891,0.440600978685792,0.436968093061927,0.435416040761085
506,58.299739736842,2021-03-02 16:00:00,0.434851024953498,0.328963374019377,0.551680927100158,0.602524810546791,0.600117605929988,0.597187217899932,0.588872977529446,0.564804062396698,0.549872612188042,0.512268062871512,0.490276556639812,0.478073644915977,0.466439685302803,0.450669295228981,0.437395457558984,0.43320459447725,0.430069783930445
507,58.451170643275,2021-03-02 16:30:00,0.441942695782087,0.328634563004948,0.551031002964906,0.602034286870523,0.599366728530567,0.596058325943633,0.587406631379834,0.562567688603039,0.546700828012383,0.508430854350404,0.486317883669286,0.474269065221041,0.462896896238524,0.447693952327063,0.435281336522737,0.431379570824649,0.428415622702386
508,58.548838869968996,2021-03-02 17:00:00,0.44658857804955,0.32834900540769,0.550484175609121,0.601632776321314,0.59871359160765,0.595043089810915,0.586069928082344,0.56051996504256,0.543970641264148,0.505296181134456,0.483271000687699,0.471537642586186,0.460673091975068,0.446505403477323,0.435944721241709,0.43363968144581,0.432323695063953
509,58.680678235293996,2021-03-02 17:30:00,0.45369262765696,0.328095176825639,0.550011175061069,0.601293208851833,0.598128996039282,0.594108093082563,0.584825495001243,0.558608384076911,0.541560256583926,0.502661160146295,0.480860421584527,0.469537311502679,0.459311024917928,0.446374855936467,0.437863037773826,0.437068699045795,0.436805481408968
510,57.862778947368,2021-03-03 09:30:00,0.39721688092825,0.327880314380662,0.54963143059666,0.60103843523957,0.597640792828273,0.593286567892287,0.583710591706702,0.556883814828228,0.539564183318306,0.500670787588174,0.479266874124271,0.468473654076532,0.459050749683938,0.447607615090988,0.441464025558915,0.442312866000883,0.443099488325448
511,57.867501666667,2021-03-03 10:00:00,0.398123479184589,0.327362870427982,0.548768548008915,0.600433306242477,0.596832939505246,0.592116596560176,0.582176390959524,0.55429893966935,0.535817544235446,0.495550748482348,0.473364693684493,0.462129212152982,0.451919626560044,0.438629480011363,0.426932494715984,0.419187034888611,0.409118252211909
512,57.819557777778,2021-03-03 10:30:00,0.395853669193647,0.326875169990199,0.547959151053294,0.599857281635391,0.596048571514307,0.590969791427028,0.580668776086147,0.551763226806306,0.53223579189798,0.490721413116333,0.467885913762801,0.456336117974779,0.445583148829244,0.431101856126024,0.416505101437495,0.406249976410525,0.396227215882508
513,57.835732690057995,2021-03-03 11:00:00,0.396271276320239,0.326407559376911,0.54717386622703,0.599283469951153,0.595259407368242,0.589813870614945,0.579152120308028,0.549223267945494,0.528700496149228,0.485988320153509,0.462571066411905,0.450774198128335,0.439608402520882,0.424291138250851,0.408180014309421,0.397773574419468,0.389702763213429
514,57.864964239765996,2021-03-03 11:30:00,0.396909546912808,0.325965096384565,0.546432298480583,0.59873299569929,0.594488386964274,0.588675043931963,0.577655223608482,0.546722348160002,0.525299187402649,0.481490026089657,0.457597930289384,0.445651090624988,0.434251380214435,0.418517038227928,0.402148523214918,0.393041723401383,0.387363728035661
515,57.856142017544,2021-03-03 12:00:00,0.395038461064366,0.325546631766089,0.545733197777263,0.59820648832258,0.593736732009571,0.587554829449971,0.576179712997336,0.544262980749129,0.522032085232294,0.477223808582563,0.452958210793249,0.440949538691154,0.429474121834778,0.413661234217387,0.397866527809954,0.390572216967858,0.386822214201165
516,57.806377616959,2021-03-03 12:30:00,0.393511172450871,0.325144769184325,0.545053848420153,0.597682889690389,0.592982309047913,0.586427853701191,0.574697572646752,0.541802859429279,0.518806186793927,0.47303728423304,0.448448399380148,0.436419509006715,0.42494044593057,0.409184220102701,0.394164807195046,0.388311542629148,0.385438201328851
517,57.832247213622,2021-03-03 13:00:00,0.393013064153456,0.324759276028458,0.544395541936834,0.597164630266305,0.592227892500515,0.585297202799984,0.573212144074176,0.539347066461514,0.515629722609585,0.468942656104359,0.444082742338196,0.432075226406183,0.420662912317477,0.405084778679523,0.39098750382999,0.386322673228045,0.383933380688617
518,57.963302368421004,2021-03-03 13:30:00,0.400755448185828,0.324391487539798,0.543764877553635,0.596659418906629,0.591481927883457,0.584172535232671,0.571734019256567,0.536911820247588,0.512533960278,0.464989281617935,0.439924018707398,0.42798896021333,0.416729141076299,0.40147271626786,0.388487140244265,0.384942044118813,0.383017918450855
519,57.965636432748,2021-03-03 14:00:00,0.401274102117854,0.324058948783098,0.543224569295161,0.59623169800811,0.59081403226532,0.583134440975546,0.570352130232354,0.534632907416834,0.509797369169752,0.461624801640779,0.43655589665919,0.424855119113417,0.414027554831986,0.399614209986528,0.388823452433407,0.387535749044373,0.387448661025309
520,58.238456645167,2021-03-03 14:30:00,0.416163784301451,0.323743193152082,0.542713174627971,0.595821717794772,0.590161286806795,0.582110761552494,0.56898686111691,0.532388801734177,0.507159595798522,0.458423584397809,0.433409943552668,0.421980635692013,0.411634916597131,0.398094172176441,0.389214206139421,0.38926147953472,0.389520937920001
521,58.511276857584996,2021-03-03 15:00:00,0.431116859721069,0.323475718896731,0.542342203047249,0.595544537236495,0.589649369610495,0.58124819371815,0.567800833345997,0.530426392934411,0.50512738222319,0.456202305725492,0.431554330999963,0.420638664381385,0.411181332662351,0.399255482992714,0.39378582016433,0.396862603545283,0.399625403086293
522,58.483869210526,2021-03-03 15:30:00,0.427230957401161,0.323254438644359,0.54210698395232,0.595399982255218,0.589282383344014,0.580553742446822,0.56680264841903,0.528755358239778,0.503707338906569,0.454961826028094,0.430971228253155,0.420785130236593,0.412552886764197,0.402809565321977,0.401549486053918,0.407966632118333,0.41301120199159
523,58.662556242689995,2021-03-03 16:00:00,0.438587247456651,0.32303345204736,0.541850440841782,0.595227703119378,0.588885039586339,0.579822621360601,0.565764347521437,0.527032677034977,0.502181581693946,0.453532883453434,0.430107953342822,0.420548344114277,0.413318226786177,0.405186674681242,0.406122564595087,0.412605320073734,0.415829506780739
524,58.66337871345,2021-03-03 16:30:00,0.437966201063353,0.322847863531471,0.541696128898143,0.595156663914556,0.588600508741799,0.579223301597234,0.564873884154113,0.525539981214171,0.501130238366694,0.452855122678313,0.430202559176546,0.421411934459104,0.415388423376513,0.4091989867971,0.412851087438118,0.420393900757051,0.424089614581106
525,58.576652397661,2021-03-03 17:00:00,0.434012911234287,0.322668138820881,0.541542964343179,0.595082985631114,0.588314591315678,0.578621887830998,0.563981812175045,0.524052860331824,0.50008429143511,0.452163420133041,0.430237476573393,0.422149973800436,0.417177156125431,0.412528240755281,0.417609920269919,0.424577126040801,0.426933683954044
526,58.469460555556,2021-03-03 17:30:00,0.42653116159941,0.322486347624298,0.541364052343455,0.594978578739475,0.587995803199162,0.577981081953605,0.563046394330983,0.522508788608979,0.498915874955772,0.451252465074617,0.429946592009918,0.422450685470185,0.418305244085929,0.41469006163762,0.419930658914633,0.425185955325931,0.425549348493231
527,59.421766052631995,2021-03-04 09:30:00,0.474472777562354,0.322294809793676,0.54113263337097,0.5948153077441,0.587612534590341,0.577263270109907,0.562025593930923,0.520844149781488,0.497497542394353,0.449920011124861,0.429072331542494,0.422016720643439,0.418419448877492,0.415252218700465,0.419433730949634,0.422171287185688,0.420294433267567
528,59.235974736842,2021-03-04 10:00:00,0.464833258939024,0.322165561049439,0.541279549633198,0.595083074661847,0.587728589976052,0.577136904293331,0.561655395109767,0.520101566844653,0.497997079575083,0.451601428733224,0.432087482514246,0.426175124685218,0.424301661762469,0.424027720372407,0.43320180572855,0.441977819276511,0.44830039549019
529,59.301819239766,2021-03-04 10:30:00,0.468164551596439,0.322019494098597,0.54134089527883,0.595259186567278,0.587746828831822,0.576895752030279,0.561156619884509,0.519173276719391,0.498087334552589,0.452577384262915,0.434096222194999,0.429046582314872,0.428365899921323,0.429783681922546,0.440345550378964,0.448853527204066,0.45309709894997
530,59.371825877193004,2021-03-04 11:00:00,0.472868787177985,0.321885250204245,0.541426063355277,0.595460053390071,0.587798806743878,0.576695994218584,0.560704862609622,0.518320675628035,0.498309582431599,0.453731200579993,0.436274784820163,0.432051294751123,0.432457703378404,0.435315521011976,0.446588035135367,0.454304122603809,0.457087189114793
531,59.588259078947,2021-03-04 11:30:00,0.483975122310111,0.321765169373324,0.541545430633487,0.59569732969878,0.587898409355567,0.576554435738743,0.560319061649437,0.517571278315449,0.498718011981479,0.455148885063674,0.438734584119758,0.435322610165536,0.436751763480694,0.440903891131271,0.452584814469131,0.459569926009334,0.461639022404817
532,59.280981432749,2021-03-04 12:00:00,0.466727258128122,0.321672523465945,0.541751034982581,0.596028277162947,0.588112641574786,0.57655153238278,0.560089998081095,0.517057816633638,0.499580075040793,0.457258929441794,0.442031851709179,0.439518600253114,0.442070190013685,0.447730335246722,0.460378720556426,0.467701367898907,0.470521418329817
533,59.432585833333,2021-03-04 12:30:00,0.474490967920173,0.321545169340615,0.541805314535615,0.596196810230862,0.588148644055079,0.576338315657411,0.559624367802114,0.516197272421825,0.499702438227932,0.45813065930981,0.443635266080956,0.441628644698867,0.444638396683283,0.450393460720055,0.460779301516315,0.46437347003701,0.46296132675066
534,59.271373216373995,2021-03-04 13:00:00,0.467420172531394,0.321437832738585,0.541919975923427,0.596429343555241,0.588263058897534,0.576219808236149,0.559265763256601,0.515501508520559,0.500138209041195,0.459477264247803,0.445811790744679,0.444374956471795,0.447938731980655,0.454067925950524,0.463420150144797,0.466025834522712,0.464936951896359
535,59.311900921052995,2021-03-04 13:30:00,0.468489655012981,0.321318573351593,0.541971306837056,0.596593497343041,0.58830577552532,0.576017546984592,0.558813152700233,0.51467004056526,0.50027236172808,0.460303057067887,0.447255485537426,0.446202449109216,0.4500143614394,0.455918836443394,0.463194350308826,0.463717063237053,0.461193781918744
536,59.291075125,2021-03-04 14:00:00,0.4678676818417,0.321204882975901,0.542028395277437,0.59676271688071,0.588359353736044,0.575829430237996,0.558376770535796,0.513868131555702,0.500445457219956,0.461163811005602,0.448705268362675,0.448003306014152,0.452017400171626,0.457684842799793,0.463345583716162,0.462879933733606,0.460396596620592
537,59.1693138125,2021-03-04 14:30:00,0.461590843867119,0.321093019585944,0.542077248366503,0.596922059909507,0.588406849255829,0.575635321217034,0.557933908732576,0.513061621313231,0.500587947592464,0.461947853112773,0.450017108456446,0.449609037969237,0.45374218927102,0.459074462488007,0.463261363669362,0.46210872124385,0.459677223781315
538,59.118829166667,2021-03-04 15:00:00,0.458667354553839,0.320971561809807,0.54207259190341,0.597022913881347,0.588392917750288,0.575369254183249,0.557410233424835,0.512138655956647,0.500474386470576,0.462294072757329,0.450724977116546,0.450472066692326,0.454514119994316,0.459138076495598,0.461308958234654,0.458799742042294,0.455399390777038
539,59.150243055556004,2021-03-04 15:30:00,0.460988699890415,0.320847828456038,0.54204395866839,0.597096244181693,0.588351632784406,0.575071327063193,0.556850864170637,0.511167592254633,0.500247542815305,0.462438414600059,0.451147734854817,0.45098298894228,0.454847751873536,0.458672877815021,0.459004065429449,0.455572313320358,0.45185691108315
540,59.018606578947,2021-03-04 16:00:00,0.452737717691651,0.320732230486073,0.542034346202153,0.597187637737513,0.588333855584957,0.574801787724534,0.556323594306012,0.510251465715752,0.500117455733839,0.462721921773487,0.451734810100327,0.451680676152083,0.455429022655356,0.458679483901174,0.458004296157867,0.454769360738487,0.451923448422891
541,58.97613502924,2021-03-04 16:30:00,0.450069478343563,0.320603912584736,0.541958760368313,0.597206885012753,0.588238430314729,0.574440509730479,0.55569314241858,0.509184172887435,0.499667501770139,0.462473045423421,0.451610637902699,0.451524728723126,0.454946678740385,0.457238760234361,0.45481599164443,0.450566094266509,0.44672166274416
542,58.885195555555995,2021-03-04 17:00:00,0.445233085712634,0.32047438309294,0.541864640631424,0.597203672836686,0.588119869381439,0.574051650830946,0.555031684943515,0.508076298182432,0.499125886239639,0.462066079814069,0.451274890142738,0.451121030901298,0.454186555735119,0.455542675058171,0.45168706042075,0.446943574028195,0.442978800634666
543,58.866181944444,2021-03-04 17:30:00,0.445572245268894,0.32033975473914,0.541735958318176,0.597160937573702,0.587958808007608,0.57361200776901,0.554313080473059,0.5068876043472,0.498413593900329,0.461376193099458,0.450569061926037,0.450285021788637,0.452920573980345,0.453259406803379,0.447966467932464,0.4426810786248,0.438447474377457
544,58.591253888889,2021-03-05 09:30:00,0.418472063983847,0.320209898314052,0.541614710051986,0.597122648810061,0.587803339277869,0.573178229663928,0.553600997445982,0.50571685243204,0.497731639036554,0.460730576833125,0.449924972850342,0.449535177383345,0.451811201813187,0.451359542412984,0.445326605920328,0.440371571442692,0.43685952200182
545,60.053145,2021-03-05 10:00:00,0.506612526623126,0.319988134379662,0.541273977828073,0.596887190841267,0.587447985884576,0.572505435678072,0.552604504652267,0.504041689270746,0.496094428340777,0.458492317355897,0.447196026911605,0.44632641465988,0.447645237669791,0.445169838030193,0.435461988534061,0.426808005206831,0.419019022414497
546,60.151118859649,2021-03-05 10:30:00,0.509676286796674,0.319917531551206,0.541626933260789,0.597385583996855,0.587911847343035,0.572805916811048,0.552705714037507,0.504077649178711,0.497901234239742,0.461817127138684,0.451744134149135,0.451799838557344,0.45450696454564,0.455207184896946,0.45439895435673,0.458977882510454,0.467792471709941
547,60.124670277778,2021-03-05 11:00:00,0.509569404185024,0.319853104646651,0.541990049593469,0.597898377248935,0.58840474760902,0.573145175543797,0.552850864810376,0.504177444585984,0.499795680579563,0.465230320667588,0.456319289069707,0.457217807663644,0.461110869544877,0.464374746545641,0.469241793296793,0.478811065912512,0.488863378368012
548,59.959007149123,2021-03-05 11:30:00,0.500351838393984,0.319788621775912,0.542336476583207,0.598395691580129,0.588892139689976,0.573481941684123,0.552993054555194,0.504270836557909,0.501636050482919,0.468503720994443,0.460627360270107,0.46223692963092,0.467052044835701,0.472176786567319,0.480038977360798,0.490036856046388,0.497001549256506
549,59.908276608186995,2021-03-05 12:00:00,0.497657481858549,0.319707464476681,0.542591509640447,0.598794517015296,0.58927706971699,0.573699910215575,0.553000159051861,0.504160981464641,0.503028800225052,0.471007695661171,0.463858988839083,0.465909922811036,0.471189195432877,0.47708572706,0.485016050766504,0.49209618150859,0.494227987000762
550,59.754238055556,2021-03-05 12:30:00,0.487847654068047,0.319622462474111,0.542812807474067,0.599157424899715,0.589630484962324,0.573883631909873,0.552968264351629,0.50399261963033,0.504270233947599,0.473229239432106,0.466668571434654,0.469035074066863,0.474568255486432,0.480762429240959,0.487798597538764,0.492006319980442,0.491403317305789
551,59.724752222221994,2021-03-05 13:00:00,0.488250078860691,0.319521722960782,0.542944437320151,0.59942288300167,0.589880983547913,0.573947587207076,0.552800362032359,0.503619426792149,0.505069736247452,0.474705905492353,0.468466124697221,0.470925065432353,0.476362343531477,0.482094231300039,0.486817117295253,0.487427702745572,0.484017662248464
552,59.708498684211,2021-03-05 13:30:00,0.484930591430431,0.319423519090254,0.543072579916551,0.59968382326808,0.590133283133414,0.574016217136269,0.552637580474017,0.503256341919445,0.505864210350939,0.476149906358738,0.470194650923336,0.472717172099893,0.478028006537132,0.483295842824398,0.486216479020237,0.484991984534733,0.481363409098978
553,59.767124605263,2021-03-05 14:00:00,0.487900050567206,0.319321563678451,0.543167620094963,0.599907987105857,0.590350396371863,0.574045412296174,0.552429885925654,0.502827156123269,0.50650161767531,0.477317979474501,0.471541098256096,0.474043143465696,0.479111690065007,0.483715983997398,0.48476591850546,0.482071069534826,0.478192869358701
554,59.901806666667,2021-03-05 14:30:00,0.495881218373756,0.319226389219631,0.543281151613933,0.600150979605432,0.59059499522979,0.574109668253724,0.55226172583847,0.502461041042018,0.507242688698092,0.478632991337228,0.473061007183014,0.475568803640256,0.480456254894168,0.484602589904729,0.484599102797238,0.481752731773252,0.478825936453196
555,59.900236666667,2021-03-05 15:00:00,0.494978732275451,0.319146045268317,0.543452898974661,0.60045652102596,0.590917828459211,0.574269861193571,0.552202257453129,0.502262098472927,0.508293906496929,0.480424919688951,0.475179438335972,0.477794317510412,0.482674037607566,0.486803078996465,0.486904258914669,0.485236871786101,0.484164229330625
556,59.650252368421,2021-03-05 15:30:00,0.481714674923944,0.319065053713509,0.54360880822289,0.600744482651109,0.591228354006433,0.574418590565014,0.552129569621258,0.502043948977226,0.509279108307923,0.482084025528253,0.477096878697357,0.479762713091847,0.484554948169892,0.488504489792074,0.488298765287304,0.486794717622716,0.485665584938168
557,59.849174210525995,2021-03-05 16:00:00,0.489901491073311,0.318963536797956,0.5436507753015,0.600907993994769,0.591404080741214,0.574409845290238,0.551877920650393,0.501553925087008,0.509695692590653,0.482805837401652,0.477776500002965,0.480251433939362,0.484590885190948,0.487558533486095,0.485288286970827,0.481592370923135,0.477789506102429
558,59.755713684211,2021-03-05 16:30:00,0.487134140620763,0.318876875237975,0.543754873696919,0.601136903234625,0.591658756438838,0.57449705426979,0.551734850848367,0.501233443030499,0.510432125050278,0.484029454855331,0.479103740938477,0.481517377904016,0.485633543600001,0.488213538787161,0.485555510517329,0.482353042232585,0.479889442977232
559,59.856974444444006,2021-03-05 17:00:00,0.493719741651387,0.318786962859031,0.543831169898411,0.601334393714346,0.591883531306362,0.574551360457502,0.551554138801054,0.500857374070179,0.511035493385422,0.485021525160432,0.480118258785387,0.482410308894121,0.486224796609946,0.48826785541009,0.484903733689539,0.481506868943316,0.478936485849436
560,60.356117119883,2021-03-05 17:30:00,0.512567812875082,0.318708815015395,0.543955654038445,0.601582849082786,0.592171816416859,0.574683749917462,0.551461830935913,0.500618634746447,0.511891891096146,0.486405147013223,0.481632434188113,0.483898332895926,0.487577545182846,0.489497518983064,0.486420802368235,0.484038019805923,0.482751714873398
561,60.049268000000005,2021-03-08 09:30:00,0.496257742085011,0.318662699352842,0.544227664430882,0.601992930826755,0.592653711303893,0.575050307709541,0.551635795381809,0.500782610856464,0.513525292107029,0.489015473974579,0.48471844050272,0.487239776591376,0.491223538293068,0.494030698637062,0.493350084520314,0.494238469523346,0.496356472186802
562,60.051075555556,2021-03-08 10:00:00,0.503686382284801,0.318512175845014,0.544308324516378,0.602228100133367,0.592954880850444,0.575202032721163,0.551544550995127,0.500504391167406,0.514358837183922,0.490288013670194,0.486029284579598,0.488464447696375,0.492223863050904,0.494667125350885,0.493070778925719,0.492086515466151,0.490752675409826
563,60.49337756536,2021-03-08 10:30:00,0.528215894572571,0.318374771307867,0.54444208322321,0.602518704914768,0.593325570274778,0.575439709113732,0.551550565663536,0.500377430304535,0.515472683783121,0.491995476554669,0.487893299027962,0.490343528877766,0.494047831416545,0.496542435544068,0.495111559664139,0.494250171147383,0.493263555535815
564,60.260590882353,2021-03-08 11:00:00,0.516503555566144,0.31827451862918,0.544765935308569,0.603018203046444,0.593946713580675,0.575980270624454,0.551901337967338,0.500772394520082,0.517603253911371,0.495314025609728,0.49182244170289,0.494655461807588,0.498864703253426,0.50270459648451,0.504211143041486,0.506912088005897,0.510035593200534
565,60.235884117647,2021-03-08 11:30:00,0.51493246079585,0.318158392702908,0.544978751898328,0.603394436057984,0.594436806257352,0.576370756189127,0.552080737305385,0.50090448198557,0.51916961513043,0.497685512265633,0.494474136251292,0.497406236084371,0.501670178228484,0.505731178862985,0.507160119320002,0.508620429704335,0.509030088809785
566,60.095501666667005,2021-03-08 12:00:00,0.50706398888098,0.318041812141933,0.545168008618169,0.603743579476685,0.594905165244164,0.576740632974927,0.552236371699859,0.500998202799464,0.520627671574613,0.499854651767396,0.496835301896277,0.499790938755303,0.503995073335518,0.508006659544339,0.50881094243794,0.508850730491833,0.507610809498637
567,59.899718669590996,2021-03-08 12:30:00,0.494639860035165,0.31791653145721,0.545284602782766,0.604011276247716,0.595288307583505,0.577014357958345,0.552282227610136,0.500922777882901,0.521717610969647,0.501407749600945,0.498377869240029,0.501191345457186,0.505090201196395,0.508491984078663,0.507590234308676,0.505335096806479,0.501999812470826
568,59.821925116959,2021-03-08 13:00:00,0.489939794146226,0.317777960255024,0.545297263139955,0.604163215493404,0.595545640370651,0.577143357156197,0.552163118482506,0.500592993279258,0.522274352225768,0.50208840578782,0.498785744199134,0.501248820611855,0.504540239508465,0.506672243733036,0.502940442201768,0.497633788020098,0.491866501250888
569,59.653822821637,2021-03-08 13:30:00,0.478458975149142,0.317636676394236,0.545271662696906,0.604270252023798,0.595755524209327,0.577219336734537,0.55198323347462,0.500170804828499,0.522629888235637,0.502441658815088,0.498782132223773,0.500841356667651,0.503470915627932,0.504291289164894,0.498134167816706,0.49107504514429,0.484866817698663
570,59.537832938597,2021-03-08 14:00:00,0.471356810322944,0.317485541406166,0.545158631854385,0.604279437611939,0.595857632266168,0.577170861004607,0.551661467143736,0.499528632827216,0.522532754738972,0.502067847408716,0.497857076685977,0.499369268870275,0.501141072419805,0.500271515347154,0.491219558144175,0.482117827703614,0.474831264058467
571,59.428355073099,2021-03-08 14:30:00,0.46764277909761,0.317330401536963,0.54499631656122,0.604231386478147,0.595895683789565,0.577048431818825,0.551255017211955,0.498756761823049,0.522170921170894,0.501278455447158,0.496426768931513,0.497340757143692,0.498206177640018,0.49563065345246,0.48406552626418,0.4737631433473,0.466364468573331
572,59.406595116959,2021-03-08 15:00:00,0.465946371854407,0.317175198622993,0.544812591897705,0.604155583260735,0.595901207914444,0.576888364016663,0.550804908344996,0.497921041635411,0.521680356863193,0.500297123694106,0.494786496614239,0.495112206837424,0.495118194406777,0.491034860403862,0.47771723501739,0.467264791479,0.460647752075473
573,59.291106666667005,2021-03-08 15:30:00,0.458705240531228,0.317022042004094,0.544623431128583,0.604068980423146,0.595892313280593,0.576711478995603,0.550334627082715,0.497059558612537,0.521139145686673,0.49925137305762,0.493102473004801,0.492881047623961,0.492120587224333,0.486811713697588,0.472537952001853,0.462732817938784,0.457289318408025
574,59.382045570175,2021-03-08 16:00:00,0.462772929904439,0.316865615905176,0.544388780138893,0.60392942553103,0.595822612688356,0.576463382445911,0.549782517011233,0.496072348560714,0.520349605731288,0.497823307500895,0.490962428287077,0.490153462691021,0.488581936933305,0.481985956387718,0.466620796062433,0.45687711855534,0.451407400374972
575,58.978766578947,2021-03-08 16:30:00,0.439266778168697,0.31671680448708,0.544192981322445,0.603825733056849,0.595788150601168,0.576255524545454,0.549274623054577,0.495165285676053,0.519724383021165,0.49668120345954,0.489235728042118,0.487968706118734,0.485818031097264,0.478509526076465,0.463403070640896,0.455266003922789,0.451580667961268
576,58.875418055556004,2021-03-08 17:00:00,0.435006154785554,0.316550710459445,0.543836762730003,0.60354949163466,0.595563945311416,0.575826333345884,0.548515061932173,0.493850447589121,0.518295170203077,0.494261611994174,0.485891282388726,0.483895511545551,0.480727914975179,0.471704677859813,0.454340669311428,0.443980151552083,0.437033880452088
577,58.988973333333,2021-03-08 17:30:00,0.441331460852772,0.316385528294834,0.543465771900271,0.603252012215625,0.595310088454972,0.575359771781543,0.547711456225635,0.492472357959401,0.516757378163663,0.491699176697608,0.482419082616004,0.479733909789296,0.475635887351883,0.465163845009663,0.446408160158912,0.43552209834548,0.428541273368263
578,59.423267690058,2021-03-09 09:30:00,0.45969613327489,0.31622986478306,0.543154633159038,0.603010763203837,0.595108707435709,0.574950505724509,0.546970591220088,0.491211554577247,0.515467484778099,0.489568667860623,0.479562661445468,0.476368515815697,0.471662310975261,0.460513964862731,0.442260366947761,0.433316448819101,0.429016275817117
579,59.413845625,2021-03-09 10:00:00,0.460506096009484,0.316020949373634,0.542944397716992,0.602904363385762,0.595061785585648,0.57471442855416,0.546400537654509,0.490203502189257,0.514814827456458,0.488467678047701,0.478068776692301,0.474676089848773,0.469889990512071,0.459260667212211,0.444033725533633,0.439638167226454,0.440078424918591
580,59.264767238562,2021-03-09 10:30:00,0.450461286470366,0.315817953402833,0.542747387190749,0.60280694439784,0.595021713200331,0.574485422241449,0.545836699027515,0.489215401807553,0.514202940915371,0.487445314307158,0.476700226136382,0.473152890380987,0.468351387943885,0.458297520750682,0.445578352200841,0.443688318902504,0.445024797108735
581,59.069262124183,2021-03-09 11:00:00,0.440745118580406,0.315614982299655,0.542489241841208,0.602640797206708,0.594905160104082,0.574166412564117,0.545168843584128,0.488059921220798,0.513261968067752,0.485902811870382,0.474677260993926,0.470864251272021,0.465849487863942,0.455839196624611,0.443882307279053,0.441643789051902,0.440777657424919
582,59.079546470588,2021-03-09 11:30:00,0.439726553691112,0.315412759114488,0.542175900483454,0.602412226939469,0.59471820129084,0.573763774195791,0.544404088998099,0.486748223974529,0.512019731870707,0.483890234966684,0.472073153810652,0.467906691224583,0.462524713785347,0.4521664076368,0.439893361405278,0.43620766785551,0.433058180945691
583,59.111641944444,2021-03-09 12:00:00,0.443467660699671,0.315215442908503,0.541868067995881,0.602184012720435,0.594526124211665,0.573352269382311,0.543626950849027,0.4854275607521,0.510769709600946,0.48188634632424,0.469516322275853,0.46503922869894,0.459364912205627,0.448807626719984,0.436611214859587,0.432554313317259,0.429290652086336
584,58.993253333333,2021-03-09 12:30:00,0.435136031816288,0.315024842216768,0.541596906039277,0.601988785059635,0.594363475303564,0.572971839354322,0.54288270668676,0.484177291323977,0.509666445756976,0.480140189758991,0.467328414644689,0.462643685604604,0.456853752105924,0.446463008762538,0.435176747543493,0.432009935007062,0.430050444107083
585,58.948446842105,2021-03-09 13:00:00,0.432072707431178,0.314835647157866,0.541281109528354,0.601742796830732,0.59414288519575,0.572521595650661,0.542056855055651,0.482796342625355,0.508315798417239,0.478010912549946,0.464670271049246,0.459708014647415,0.453674281998767,0.44311772148357,0.431784506138903,0.428071893071683,0.425221371658835
586,58.983917645833,2021-03-09 13:30:00,0.432935007364949,0.314650095979156,0.540957474102031,0.601483986695519,0.593903352078793,0.57204591876176,0.541199587012209,0.481373658089695,0.506894406651693,0.475787563936156,0.461923050630945,0.456694341889483,0.450433671398671,0.439724014473052,0.428384168431911,0.424416283747604,0.421368807949393
587,58.956812729167005,2021-03-09 14:00:00,0.432041783104976,0.314469506460804,0.54065183249388,0.601239128602481,0.593672632443054,0.571576586957254,0.540346903274044,0.47997384898629,0.505527825760724,0.473673557011156,0.459351458381642,0.453919273766921,0.447539672381504,0.436889424537215,0.426053024936538,0.422614366266015,0.420316231572918
588,58.859026739766,2021-03-09 14:30:00,0.425957026569325,0.314293022119077,0.540351918330692,0.600995932403526,0.593438328751521,0.571099344768806,0.539482593358034,0.47856807193693,0.50415905170369,0.471574837772445,0.456829702592878,0.451227606982698,0.444782310941461,0.434271041977957,0.42404307878207,0.421151230673083,0.419324996837926
589,58.588201666667,2021-03-09 15:00:00,0.410463659043113,0.314118817041362,0.540024077278224,0.600719949479184,0.593164865944178,0.570572970983962,0.538559673050894,0.477071843082696,0.502625746123564,0.469227785570285,0.454012893451756,0.448203812909132,0.441619589803456,0.431048838788378,0.420857310322285,0.417662467360994,0.4151859547229
590,58.445849166667,2021-03-09 15:30:00,0.400034032987691,0.313944345410529,0.539610312551331,0.600352159688169,0.59279193993393,0.569927734866625,0.537498750574263,0.475338571129607,0.500651566459539,0.466186641684369,0.450323441887862,0.444157960234834,0.437159812706283,0.42591210514786,0.41427395926476,0.408999695065483,0.4040675907143
591,58.278326725145995,2021-03-09 16:00:00,0.388077405187176,0.313771566279854,0.539147406089615,0.599930044869046,0.5923571890119,0.569205865228924,0.536347614508222,0.473454740064362,0.498409407207179,0.462737378060765,0.446144390834306,0.439560680817765,0.432036780988553,0.419890926664512,0.406528261959235,0.399455541081357,0.393211331210357
592,58.174515409357,2021-03-09 16:30:00,0.385242777356262,0.313600382725378,0.538628751188662,0.599447197800369,0.59185439047612,0.568399713817857,0.535097445025419,0.471401716810744,0.495869889452949,0.458835310670134,0.441422458797617,0.434352313709241,0.426178125264818,0.412902581777734,0.397530045555935,0.388771453245367,0.381563946630287
593,58.287487666667,2021-03-09 17:00:00,0.391359379709279,0.313433069801429,0.538113182638687,0.59896216960541,0.591340405022549,0.567572740819257,0.533819847457553,0.469317984891034,0.493296791604866,0.454911005273674,0.436724672627886,0.429220166086951,0.420500961788306,0.406362808040269,0.389960708154765,0.381203479139126,0.375070651930372
594,58.338763598901,2021-03-09 17:30:00,0.395445527991806,0.313271378952763,0.537655007878659,0.598529378751407,0.590868544421038,0.566785182016404,0.532583175650606,0.467337751231941,0.490938052387705,0.451365561253204,0.432573307324886,0.424789534597797,0.41582559894776,0.401473298249037,0.385794903792115,0.379214042588621,0.376061947101354
595,58.736550745614,2021-03-10 09:30:00,0.394572644088458,0.313114508153991,0.537239071560818,0.598134635818202,0.590426337269503,0.566023677949405,0.531372588161666,0.46543170599072,0.488734245945694,0.448098450072333,0.428829363352035,0.42088227208754,0.411890660567226,0.397750706186549,0.383691008571215,0.379720848034151,0.378912876223097
596,58.49277755848,2021-03-10 10:00:00,0.377786865591841,0.312685503890212,0.536673048913773,0.597715278718168,0.59002445710937,0.565284333052092,0.530073821420224,0.463204443852318,0.486443408780708,0.444527076259884,0.424597514846078,0.416391158303954,0.407267358783149,0.393194055373715,0.380175594083352,0.377511191169059,0.377132369191168
597,58.404456856725,2021-03-10 10:30:00,0.372340268900003,0.312288481461415,0.536045482850649,0.597229130705471,0.589557639980542,0.564465449595597,0.528679009858247,0.460778119694764,0.483790297806416,0.440383071412675,0.419658890097043,0.411073520595563,0.401564444390624,0.386984719365948,0.37334595277172,0.369441232314921,0.366552190874526
598,58.388227119883,2021-03-10 11:00:00,0.370908528439353,0.311909479478179,0.535414223789986,0.596730842377842,0.58907252244881,0.563617132687414,0.527244415221436,0.458292253639979,0.481041649836281,0.436107625404703,0.414599245742257,0.405648551861262,0.395782562477634,0.380748678895455,0.366732294079228,0.362337227611477,0.358917132368981
599,58.376108214286,2021-03-10 11:30:00,0.372085935275569,0.311543218184655,0.534798586288865,0.596238858498902,0.588584627936312,0.562755739751884,0.52578831635982,0.455795108285924,0.47828670115602,0.431847721595571,0.409612398583954,0.400351693287473,0.390245274955852,0.374984680876182,0.361249228513375,0.357409275282807,0.354852697198447
600,58.476569210526,2021-03-10 12:00:00,0.375279543052357,0.311186074785201,0.534210085900049,0.59576449231665,0.58810364461905,0.561891574495953,0.524322361107166,0.453318502611716,0.47558174662472,0.427695487619749,0.404818397408866,0.395326176684754,0.385143489991018,0.369962154459297,0.357265509195579,0.354841032935727,0.353805126429165
601,58.521780555556,2021-03-10 12:30:00,0.379651405868925,0.310835105020043,0.53365680259101,0.5953160001195,0.587636912009606,0.561032670278187,0.522855833800291,0.450887965847841,0.472970085951233,0.423721309416663,0.400307643171154,0.390677628106663,0.380612040572272,0.365851998003387,0.354928941806348,0.354515291891311,0.355199986608352
602,58.441213421053,2021-03-10 13:00:00,0.374914975434674,0.310488346546521,0.533142461386186,0.594897668955982,0.587188653313665,0.560183912785649,0.521394604219936,0.448519628455347,0.470477179863387,0.419965970178009,0.396130678668259,0.386462052297251,0.376713708766257,0.362707490960713,0.354157512479161,0.356032883225928,0.358311141110508
603,58.373747295322,2021-03-10 13:30:00,0.370989050044986,0.31015664367255,0.532622471734708,0.594467843984185,0.586724375750015,0.559307433303043,0.51989498570638,0.446100136583226,0.467897967264381,0.416090913851514,0.391837441653572,0.382126586254063,0.372670648324781,0.359286784656442,0.352396714637894,0.355060094372563,0.356839436255543
604,58.44390130117,2021-03-10 14:00:00,0.374398556954405,0.309838465804091,0.532100768017139,0.594030438395245,0.58624742015998,0.558406509561497,0.518360612956915,0.443640075984671,0.465251607908857,0.412128605323706,0.387472069174859,0.377725323901888,0.368559874635603,0.355723244542471,0.350069353306171,0.352891446378942,0.353917289911735
605,58.476869473684005,2021-03-10 14:30:00,0.375136812109056,0.30952407822722,0.531611286551707,0.593617776862832,0.585784611580611,0.557510378606132,0.516825578672011,0.44123230827414,0.462699552750411,0.408345557834359,0.383387108497391,0.373686687955457,0.364975729247944,0.352940538663724,0.349065123262675,0.352891824736638,0.354645064579551
606,58.287085000000005,2021-03-10 15:00:00,0.363702103469735,0.309216536529471,0.531140179693977,0.593217274224127,0.585325949622233,0.556608095450922,0.51527724821635,0.438843883738113,0.460181672727097,0.404641904281189,0.379447247559377,0.369841289144998,0.361670486579588,0.350525724570608,0.348446004351109,0.3531640407125,0.355358116361524
607,58.171471447368,2021-03-10 15:30:00,0.355059356473335,0.308931244047255,0.530630814468763,0.59277559522288,0.584827800963302,0.555651090432394,0.513658148187102,0.436319570154695,0.457430906312329,0.400577602132278,0.375069142847594,0.365477401705537,0.357649649891336,0.346939429855058,0.345212676665375,0.348802707511972,0.349008182576645
608,57.870213479532,2021-03-10 16:00:00,0.335826749509856,0.3086638704446,0.530097432831828,0.592306247446494,0.584301425903746,0.554651250742552,0.511982008140388,0.433696564651145,0.454514504625648,0.396266525402384,0.370408925863465,0.360789367375063,0.353196373991454,0.342666583088038,0.340640545811988,0.342726663090701,0.34132107477462
609,58.040475789474,2021-03-10 16:30:00,0.346082697971511,0.308426917207419,0.529492560834275,0.591765409982606,0.58371340855678,0.553572173043865,0.510205336858683,0.430845956692281,0.451223885112925,0.391367962775158,0.365019958415183,0.35523549005632,0.347550646408895,0.336557791392413,0.332595459629365,0.331525510988848,0.32702071794842
610,57.888765906433,2021-03-10 17:00:00,0.336191077375876,0.308182674104297,0.528952901368759,0.591279275364578,0.583160487706931,0.552517067690451,0.508450568442635,0.428132595330516,0.448159219855552,0.38687496317768,0.360224678372611,0.350433969537177,0.343024729507819,0.332259034948823,0.328688304187628,0.328576808175966,0.32682334821859
611,57.846168333333004,2021-03-10 17:30:00,0.330985299281633,0.307956559632161,0.528384606404664,0.590761680462955,0.582577346481483,0.551415617815634,0.506633707597171,0.425306526596455,0.444912010425621,0.382112775745391,0.355122559969885,0.345279173806596,0.338025230884159,0.327231623731634,0.323337857773363,0.322918070329809,0.321051166260589
612,57.136349722222,2021-03-11 09:30:00,0.276465203786539,0.307742066286271,0.527809722770281,0.590232970601428,0.581979531366976,0.550283977849283,0.504773940278577,0.422426879244772,0.441579086313972,0.377244096772311,0.349933018287518,0.340040642181027,0.332942336061401,0.322104364229474,0.317955783497237,0.317409901491532,0.315612280410787
613,57.138273830409,2021-03-11 10:00:00,0.27520557839266,0.307550299978311,0.526978619405216,0.589499484757179,0.581260139638183,0.54901200655216,0.502705832783896,0.418860993483699,0.437288912744735,0.370763627133989,0.342634570137166,0.332243989267396,0.324205636918206,0.31136857010056,0.301381041657026,0.293114621970512,0.282114788033425
614,57.049669166666995,2021-03-11 10:30:00,0.268738969269898,0.307364788080061,0.526167947144268,0.588776120798653,0.580539755263788,0.547720502704181,0.500604853011144,0.415284759261733,0.432990777245823,0.364320106942459,0.335467659705181,0.324655070440942,0.315885894307056,0.301538174820869,0.288085088032718,0.27750631898072,0.26704321438419
615,56.972899049708005,2021-03-11 11:00:00,0.262778025645148,0.307192005762887,0.525353614504215,0.588042394308696,0.579806291671139,0.546397816300753,0.498456962038765,0.411642138254117,0.428602589426751,0.357781253721688,0.32825632546796,0.317053307856347,0.307636282476801,0.292006860204864,0.276259170715754,0.265392101982861,0.25697757566986
616,56.917354941521005,2021-03-11 11:30:00,0.259613104306016,0.307030777704694,0.524537518543524,0.587300043229789,0.579060998847729,0.545044467439997,0.496262506587943,0.407938388246762,0.424132284235826,0.351164008671025,0.3210239057393,0.309465209350257,0.299490353138694,0.28280112610481,0.265697229652141,0.25563968524333,0.249341975655605
617,56.859753611111,2021-03-11 12:00:00,0.257329011661407,0.306877193200298,0.523731546498803,0.586559403183704,0.578310062255078,0.543665470636465,0.494027462611616,0.404204365689268,0.419621999843789,0.344541727219628,0.31386809159068,0.302008339118082,0.291621586197668,0.27416810747671,0.256716481396852,0.248379135777303,0.244296873200448
618,56.856065862573004,2021-03-11 12:30:00,0.253476681098436,0.306729908250757,0.522938758835439,0.585823296415006,0.577555239759048,0.542261848686975,0.491753116776419,0.400450510021976,0.415084262764511,0.337938822400994,0.306820364602512,0.294717688780266,0.284073900742115,0.266141146275463,0.249163504381339,0.242994552140446,0.240851369397556
619,56.891349561403004,2021-03-11 13:00:00,0.259378443779592,0.306590632900706,0.522151454211942,0.585085277174871,0.576792971642427,0.540829701731272,0.489434559372297,0.396659571395981,0.410494641742336,0.331318957069177,0.299830955156354,0.287528199979797,0.276735696882319,0.25851122853092,0.242406991006061,0.238213137390845,0.237229807992706
620,56.753775497076,2021-03-11 13:30:00,0.249332344212645,0.306447011854792,0.52141116167865,0.584381337275164,0.576043803444469,0.539387785798409,0.487096472051972,0.392946468389253,0.406001046165867,0.324930158939312,0.293227927163831,0.280838352617836,0.270214156348864,0.252196553198194,0.238313485547362,0.237351441964627,0.238910531801799
621,56.435355588235005,2021-03-11 14:00:00,0.229060001449712,0.30631900660976,0.520647345078844,0.583651014056595,0.575273703114475,0.537903427860766,0.484696048500822,0.389124218307261,0.401359492963813,0.318372184176754,0.286473528973252,0.273982628050916,0.2634574117306,0.245510229943406,0.232986144276364,0.233151247966717,0.234082031364339
622,56.156628611111,2021-03-11 14:30:00,0.212446557390348,0.306216981044889,0.519815317178876,0.582855887814703,0.574462211698549,0.536356977798,0.482206287841324,0.38507087076597,0.396424156134339,0.311412317161978,0.279260991075913,0.266584931547087,0.255869867391623,0.237542406344265,0.224623227017454,0.223225060482264,0.220888081318474
623,56.109086111111,2021-03-11 15:00:00,0.209701253876848,0.306133927389252,0.5189314595087,0.582009694433544,0.573617727990061,0.53475567390738,0.479636021256617,0.380828766431117,0.391258322531336,0.304166074067082,0.271750309204155,0.258843703648979,0.247762554410303,0.228818478443646,0.214685174955484,0.21108865322104,0.20614968432105
624,55.9758775,2021-03-11 15:30:00,0.201358166946294,0.306055147826997,0.518058478289616,0.581165198677727,0.572767797005041,0.533122721863819,0.477016566082494,0.376560223619303,0.386054950836288,0.296959428015405,0.264376129333537,0.251292028181984,0.239994891592498,0.220693766077473,0.206300779114532,0.202485600244633,0.198282788281603
625,56.056703918129,2021-03-11 16:00:00,0.203128097805499,0.305985522359433,0.517170432290105,0.580300483813587,0.57190138795477,0.531447458045937,0.474333063479089,0.372198178220462,0.38073778442078,0.289673582846771,0.256977942928596,0.243729135620691,0.23222783317593,0.21261348151042,0.198034302510647,0.194132225957649,0.190357248898013
626,55.928141023391994,2021-03-11 16:30:00,0.196243054044764,0.305915663806997,0.516312517747681,0.579453625565422,0.57103764737575,0.529745818266164,0.471608601418923,0.367866374527973,0.375443976468251,0.282540666971343,0.249860540579666,0.23652482841879,0.225057760939214,0.205485151172716,0.191866006564761,0.189491468619531,0.187874065796883
627,55.691449122807,2021-03-11 17:00:00,0.183192442787794,0.305853196494128,0.51544472032011,0.578590958660904,0.570159867330854,0.528001945965235,0.468820490341722,0.363458541663257,0.370055893984243,0.275372682076748,0.242769138927196,0.229362240827851,0.217949106652306,0.198446565273908,0.185642628236492,0.18414630846782,0.183070829151246
628,55.709663235294,2021-03-11 17:30:00,0.184664799770341,0.305802351778272,0.514538918822835,0.577688548195621,0.569256565357681,0.526204258670236,0.465951144538454,0.358895379847447,0.364492008438817,0.268044487819248,0.23553660282714,0.222035240958204,0.210553288112562,0.190961657543141,0.178186815676291,0.176223897715801,0.173964483408161
629,56.396668888889,2021-03-12 09:30:00,0.209995066359745,0.305751300910123,0.51366096529107,0.576801466224503,0.568354273325542,0.524375300010829,0.46303544445408,0.354362448142916,0.358946637465929,0.260882888963655,0.228591446487732,0.215064223285557,0.20373121752683,0.184351592205156,0.172595472821626,0.171737909479484,0.170798949803484
630,56.496209117647005,2021-03-12 10:00:00,0.217851096279369,0.305648798627462,0.512895904089403,0.576031942561554,0.567537939394439,0.522593579518121,0.460148158936434,0.350143285624716,0.353749591768541,0.254331042645942,0.222483821089687,0.209103135443577,0.198632275435792,0.180364225767479,0.172781017368615,0.177327189469099,0.182596743066473
631,56.458854705882004,2021-03-12 10:30:00,0.213909952355489,0.305537856784575,0.512178197081947,0.575295126209042,0.56672969683996,0.520787866217465,0.457232020830107,0.346052588186179,0.348666156818151,0.248099477007614,0.216838952148902,0.203692025249617,0.194352642994636,0.177474165856948,0.1744608024782,0.183587386912116,0.191931869368125
632,56.221536339869,2021-03-12 11:00:00,0.199352944686028,0.305434583127281,0.511458980146728,0.574550441904047,0.565912116349736,0.518940285084665,0.454256610504266,0.341933566837302,0.343532010266748,0.241916113561992,0.211287723173289,0.198377458367123,0.190132372538549,0.174513940729228,0.174992272501656,0.186136585438439,0.193840684500373
633,56.314986454248,2021-03-12 11:30:00,0.204106365484104,0.305352293090877,0.510695137760992,0.573761600812337,0.565069985323837,0.517033907727711,0.451191214489359,0.337638224007603,0.338198409172517,0.235541715148075,0.20551316743652,0.1927752572806,0.185342300660605,0.170560173633987,0.172557512924559,0.182663840782388,0.186841975653262
634,56.200279166666995,2021-03-12 12:00:00,0.197777705605988,0.305265545404784,0.509965179397458,0.572993759496943,0.564230249142879,0.51509498524928,0.448087114165533,0.333438319358783,0.332939966083601,0.229434706780902,0.200111769182372,0.187605091072054,0.181170193666185,0.167416828102112,0.171547716901603,0.182106993893944,0.186333604656201
635,56.213570980392,2021-03-12 12:30:00,0.197450588627029,0.305188472158838,0.509223344533703,0.572208819585107,0.563377171589725,0.513105962571792,0.444912203408342,0.329177319830795,0.327601393621909,0.223339923555714,0.194741654797366,0.182450952144021,0.176920277270056,0.164032784747273,0.16951268435008,0.179548413162216,0.182709709583555
636,56.118684705882,2021-03-12 13:00:00,0.190972315221591,0.305113204091229,0.508493672204771,0.571426644174481,0.562518701969878,0.511074171378309,0.441683059984763,0.324944155919828,0.322271137501744,0.21740493755926,0.189588797090965,0.177534707813023,0.172956376613596,0.160958920349917,0.167832793193004,0.17780646005198,0.180945758553543
637,55.976946944444,2021-03-12 13:30:00,0.183393830631706,0.305047231799938,0.507750857190302,0.570625988364843,0.56164620900232,0.508988606023558,0.438379431048148,0.320648160436381,0.31686241624315,0.211489054676681,0.184464364366426,0.172627667484815,0.168898116189621,0.157632950432308,0.165250810442648,0.174458770924183,0.176706332916943
638,55.929338954248,2021-03-12 14:00:00,0.181598998169471,0.304991248240921,0.50699024995766,0.569802635985803,0.560757984814028,0.50684554832133,0.434995547721428,0.316272379379359,0.311361767137994,0.20557446913859,0.17934191569667,0.167697879019567,0.164694618291827,0.153995507061172,0.161757844124829,0.16972972133197,0.170814753359893
639,55.900048055556,2021-03-12 14:30:00,0.177738801821005,0.304938180988418,0.506235298565381,0.568975786088271,0.55986139129006,0.504652007207579,0.431548808951526,0.31190663886134,0.305855748272173,0.199803094230295,0.174398618715352,0.162956169882514,0.160696248417326,0.150574546739488,0.158651710663744,0.166114512841784,0.167284586361213
640,55.923456045752005,2021-03-12 15:00:00,0.179382702121112,0.304890228426733,0.505477163456531,0.568137901716944,0.55895337626642,0.502402851341087,0.428031052220907,0.3075199734899,0.300317296698492,0.194130341727129,0.169570992696284,0.158325144332558,0.156771461953318,0.147175998853032,0.155461459108132,0.162498591635193,0.163686415914596
641,55.973647352941,2021-03-12 15:30:00,0.181318616299877,0.304841116989393,0.504737854899191,0.567307142570886,0.558040672691856,0.500105363657852,0.424461720393095,0.303203114681789,0.294831860812841,0.188689938054264,0.165021997730422,0.153996813269131,0.153235788494918,0.144261858977226,0.15324591058057,0.160761616964918,0.162979340622793
642,55.869393431373005,2021-03-12 16:00:00,0.17450635414809,0.30479047694567,0.504017721407958,0.566483847380687,0.557123201203087,0.497758787576487,0.420842979796779,0.298964848990888,0.289409418921159,0.183490575044212,0.160753818721675,0.149971010189392,0.1500805946729,0.141807954171866,0.151854651744188,0.160312504602342,0.163685805681199
643,55.982806388889,2021-03-12 16:30:00,0.179586549930041,0.304748251435739,0.50328110255607,0.565638078532877,0.556189526700464,0.495345848357658,0.417139316340008,0.294659882804028,0.283919026301273,0.178320454268017,0.15649341366124,0.145923231262502,0.146768410490012,0.139031073410483,0.149461504257769,0.15769275606549,0.160368475770745
644,56.039343349673,2021-03-12 17:00:00,0.183765024183375,0.30470078831261,0.5025754349524,0.564809221711914,0.555254085285353,0.49288631014221,0.413400358234918,0.290494325707957,0.27855090730553,0.17347330757762,0.152604183673593,0.142282112349532,0.144006974339934,0.136964588932487,0.148521508826678,0.157755033043551,0.161602925154443
645,56.1413165625,2021-03-12 17:30:00,0.1880060928747,0.304648968403538,0.501895929657819,0.563993487652648,0.554315238238416,0.490377836729057,0.409625288191638,0.286457737720438,0.273298588907159,0.168925667246681,0.149047810666619,0.138999700924047,0.141706083193362,0.135461579218887,0.14855999308875,0.15920925568663,0.164344433340348
646,55.661791879085,2021-03-15 09:30:00,0.147898577720424,0.304592572816611,0.50124178277891,0.563190362294523,0.553372540797844,0.487819884361375,0.405817547482781,0.28255589415842,0.268170490007741,0.1646767720166,0.145815573002159,0.13606363471159,0.139837167208608,0.134470391403944,0.149383834531227,0.161567600904336,0.167777628402495
647,55.614969,2021-03-15 10:00:00,0.145826063553764,0.304563071652477,0.500422434152834,0.562267546263719,0.552417460325619,0.485146122368777,0.401751829348888,0.277945689342064,0.2624147521227,0.159489929114125,0.141374505430068,0.131669687492047,0.135580722173203,0.130029299736154,0.142289675782988,0.149199757777636,0.147801041996981
648,55.665351041666995,2021-03-15 10:30:00,0.146570971152473,0.304536199958686,0.499605745465767,0.56133536637972,0.551450360837942,0.48240079951182,0.397611142152206,0.273356157174855,0.256682687584423,0.154474290083371,0.137111874294841,0.127459996153307,0.131539893176538,0.12588456949583,0.136300173951198,0.140647972227488,0.137967806466271
649,55.636502307692,2021-03-15 11:00:00,0.145290714211616,0.304508694828997,0.498802406380638,0.560402178484601,0.550473149989947,0.479586253438287,0.393408471855833,0.268840173387093,0.251021735560791,0.149691054947341,0.133096464760641,0.123514029247951,0.127848990134082,0.122221388365981,0.131689558137014,0.135450616797892,0.134038863249095
650,55.578854411765,2021-03-15 11:30:00,0.14282789178038,0.304482875797835,0.498003859652971,0.559460874885081,0.549483634248696,0.476697006795255,0.389135372267898,0.264364167511414,0.245407405724658,0.145093190221506,0.129266550083424,0.119758638963305,0.124377704187442,0.118838457265874,0.127809565721194,0.131716727592594,0.131642598162063
651,55.623392434641,2021-03-15 12:00:00,0.14391924288613,0.304460022395545,0.497205053879858,0.558507034339667,0.548480343134867,0.473728480578568,0.384786235532101,0.259908432063964,0.239826865958575,0.140652448295563,0.125584633309849,0.116149724899234,0.121049054876677,0.115619132345928,0.124297950297963,0.128523486525014,0.129304209175237
652,55.590492941175995,2021-03-15 12:30:00,0.142385766631808,0.304436040575796,0.496419505382751,0.557551253162061,0.54746564597648,0.470685139322326,0.380380618563426,0.25554276412117,0.234341598533403,0.13644658470007,0.122140034829439,0.11279086479546,0.118041321437609,0.112816019799456,0.121710170543788,0.126843565274828,0.128834665393175
653,55.662147647059,2021-03-15 13:00:00,0.144531688933907,0.304413936697543,0.495636470226454,0.556584560011868,0.546436893489283,0.467559678794461,0.375905763346416,0.251219276582598,0.2289154172718,0.132411284363734,0.118852829841869,0.109588769495119,0.115192087819668,0.110188161439519,0.119385613113277,0.125261011601324,0.127822245201669
654,55.742529722222,2021-03-15 13:30:00,0.148830113228439,0.30438943749622,0.4948697504541,0.555617841612969,0.545396430653585,0.464357936645277,0.371385125234117,0.247013242384405,0.223614375203905,0.128627161398951,0.115815690394243,0.106650705537356,0.112685617860817,0.107995767313746,0.117922778663524,0.124950451979041,0.128479394102225
655,55.660140522876006,2021-03-15 14:00:00,0.144654887035687,0.304359893635008,0.494126804570272,0.55465706605975,0.544345302505292,0.461083817860291,0.366836423487116,0.242971907345671,0.218481706289812,0.125138064199223,0.113076958417488,0.104032004858707,0.110612401250654,0.106357769939556,0.117524426719694,0.126157823606804,0.130985268412922
656,55.600004444444,2021-03-15 14:30:00,0.141739860135636,0.304335659416635,0.493374938242203,0.553675284843159,0.543276455795805,0.457715337033488,0.36220763875813,0.238923299575693,0.213376655766333,0.12173467195456,0.110387960882991,0.101445051392427,0.108481482832511,0.104569976117888,0.116455327023595,0.125537303871163,0.129904132442895
657,55.562780555556,2021-03-15 15:00:00,0.139046497595224,0.304314984716703,0.492618713412989,0.552675610279489,0.542190250851359,0.454252593946348,0.357507429391532,0.234894730626244,0.208325364648178,0.118445429607331,0.107782650307277,0.098930126343723,0.106367348112672,0.102746705807057,0.115084423461483,0.124174082970207,0.127908983134021
658,55.5475653125,2021-03-15 15:30:00,0.138288932465245,0.304297458988182,0.491858727920326,0.55165793799327,0.541086239950497,0.450693326135259,0.35273817633013,0.230892018915992,0.203335774659813,0.115272531003689,0.105263923275631,0.096491459792755,0.104281917830951,0.1009103002824,0.113516756833388,0.122413957817879,0.125630231347914
659,55.658426617647,2021-03-15 16:00:00,0.143191387964473,0.304280759612372,0.491102072926788,0.550627499196041,0.539965224062942,0.447040487054768,0.347915981938738,0.226958236060256,0.19844650834986,0.112257938873354,0.102880693687909,0.094186083768596,0.10232679658735,0.099208175366447,0.112136533495244,0.121036515932447,0.124228737885998
660,55.85650379085,2021-03-15 16:30:00,0.150029614624401,0.304258200911131,0.490369602560415,0.549601046881186,0.538830669641938,0.443309998975351,0.343089816090982,0.223219867275647,0.193765530851873,0.109530546337312,0.100781540502207,0.092185001653599,0.100794445970719,0.09805073895363,0.111903592943534,0.121756212567955,0.126137743512151
661,56.074837058823995,2021-03-15 17:00:00,0.162617531203342,0.304227056288458,0.489667422144985,0.548583607789209,0.537683187414472,0.439509067672861,0.338284130697976,0.21972320853428,0.189334882267048,0.107127143793264,0.099007671697256,0.090535265949564,0.099758357550735,0.097529755063775,0.112923545736043,0.124449588373392,0.1305047130812
662,56.047311176471,2021-03-15 17:30:00,0.161843292120438,0.304178638664473,0.489014487349782,0.54759120772774,0.536525809164548,0.435660316984906,0.333560913566907,0.216603233319632,0.185273600981982,0.105182221204462,0.097713954739338,0.089414301470738,0.099503531783908,0.0980297527617,0.115973236860176,0.130309704329042,0.138948839697941
663,55.875834722221995,2021-03-16 09:30:00,0.137041493768827,0.304131987241599,0.488362613734666,0.546583730701721,0.535348793251488,0.431718018764387,0.328808110701611,0.213548384130465,0.181316222412289,0.103332354394735,0.096477708228049,0.088336725034966,0.099216759429987,0.09840125855654,0.11822376928625,0.133760512646063,0.142229034241985
664,55.949144264706,2021-03-16 10:00:00,0.138838927000435,0.304101116414089,0.487605387923274,0.545491506925305,0.53416323324004,0.42756776895426,0.323743435403536,0.209943820878956,0.176903276684532,0.100783948922771,0.094377426234898,0.086236367316474,0.097311278580956,0.096527992215899,0.115257445810413,0.127453035767866,0.130455310438845
665,55.922140882353,2021-03-16 10:30:00,0.136239449258477,0.304067787164103,0.486858556542739,0.54438840489537,0.532956941150382,0.423320303271443,0.318667419489237,0.206472475837956,0.17265410876499,0.098426628962628,0.092455720108681,0.084324391411749,0.095650530100504,0.094973633860514,0.113207182510819,0.123996115497284,0.126181355837478
666,55.975590588235,2021-03-16 11:00:00,0.141129380980677,0.304038728788969,0.486106521113516,0.543261285041377,0.53172776071087,0.41895874080894,0.313543343102963,0.203033390250427,0.168487570395335,0.096152016688348,0.090590895995971,0.082462224662134,0.093993696066237,0.093393172353865,0.111128785357362,0.120942927074384,0.122959120034921
667,55.913267941177,2021-03-16 11:30:00,0.136030834278002,0.304002311766636,0.485374766890755,0.542129965780083,0.530477082434402,0.41451161239289,0.308450149626304,0.199802132694417,0.164547949573357,0.094126084269949,0.088970134715944,0.080863923231466,0.092717655596337,0.092319897020421,0.110311593753828,0.120557312647869,0.124029282311192
668,55.91969,2021-03-16 12:00:00,0.135487689695721,0.303974211287403,0.484628753617789,0.540965957090978,0.529201148312796,0.409937888103615,0.303290919306211,0.196541580005396,0.160641662846057,0.092107844894979,0.087323485888968,0.07922201744151,0.091286718711683,0.090991709624821,0.108780349736835,0.118658324231081,0.121880028198995
669,55.776237058824,2021-03-16 12:30:00,0.126956537939817,0.303947118116851,0.483883868299227,0.53978068596123,0.527900375609624,0.405255300591453,0.298116682429843,0.193361428075337,0.156859134044498,0.09020166153485,0.085769525714835,0.077672521442931,0.089944396221862,0.089759325509859,0.107465357325181,0.117260451658478,0.120644018222014
670,55.756216977124,2021-03-16 13:00:00,0.126719058198996,0.3039328108418,0.483112348377963,0.538550592002299,0.526571429531992,0.400424362668768,0.292840536516064,0.190068169951218,0.153043718951083,0.088222184073005,0.084103746470046,0.075983673303263,0.088287763797872,0.088057361014215,0.104966318529372,0.113626796126012,0.115740286704543
671,55.678520506536,2021-03-16 13:30:00,0.121653247721555,0.303918694558466,0.482342728764691,0.537297544231137,0.525215837246064,0.39548270566284,0.287559149694679,0.186865820035831,0.149361559711708,0.086361248779988,0.082541054217792,0.074400732183205,0.08675574911889,0.086514642869199,0.102939627927178,0.111221518468747,0.113448903881162
672,55.511813578430996,2021-03-16 14:00:00,0.113647025124346,0.303911545946229,0.481557934945904,0.53600657559338,0.52383107121953,0.390404130270859,0.282218224896092,0.183634752166488,0.145716207217837,0.084505317665118,0.080957379284568,0.072783497277896,0.085102363670085,0.084783834759561,0.100474305254716,0.108062806481242,0.109854978688412
673,55.374118823529,2021-03-16 14:30:00,0.10709987504832,0.3039146808538,0.480747217511587,0.534667472713006,0.522415006968371,0.385168530428022,0.276781329172416,0.180302509129025,0.142050977691653,0.082592559026877,0.079287436532376,0.071059114872766,0.083200923732467,0.082692789252418,0.097178191334918,0.103499074324578,0.104205721901167
674,55.377443235293995,2021-03-16 15:00:00,0.105372762990774,0.303925305910603,0.479915305080564,0.533282445406597,0.52096689465748,0.379779778272047,0.2712664825342,0.176907365187683,0.138398100848948,0.08066183341971,0.077576460917096,0.069279972886655,0.081148875794492,0.080387181841689,0.093479256448754,0.098512226017498,0.098401304526028
675,55.375408578431,2021-03-16 15:30:00,0.106037088781238,0.303937249188497,0.479079317094349,0.531863918621199,0.519487254014727,0.374265571034361,0.265739908173841,0.173572698244758,0.134855082048741,0.078818653326888,0.075940338416032,0.067577628459504,0.079188612546562,0.078212215015414,0.090263107121762,0.094777827437807,0.094964612403211
676,55.468500767974,2021-03-16 16:00:00,0.110290614234685,0.303947672763674,0.47824760586579,0.530417470014579,0.517975784187036,0.368643057307458,0.260240389096055,0.170359828556502,0.131468965096898,0.077109054996509,0.074429344975019,0.06600903110722,0.077425162801631,0.076311649792045,0.087823639113907,0.092594830982028,0.093775928231658
677,55.338920555555994,2021-03-16 16:30:00,0.102851625392717,0.30395218607438,0.477432562737033,0.528952297028327,0.516432606691099,0.362941869111718,0.254828063851425,0.167361416269453,0.128310848369591,0.075602480996743,0.07311876483987,0.064659125512814,0.076012073316501,0.074893258180312,0.08659096030004,0.092531320232903,0.095386963609851
678,55.305002777778,2021-03-16 17:00:00,0.101390457870272,0.303965142160124,0.476592262539586,0.527432347166106,0.5148522032768,0.357078204648083,0.249334512243682,0.164267581738244,0.12513530250919,0.074035097985623,0.071724769480367,0.063208260036616,0.074367048484809,0.073134140233596,0.084383127528775,0.090142603993049,0.092338218389502
679,55.486146071429005,2021-03-16 17:30:00,0.109055285251833,0.303979031514299,0.475747782940247,0.525873274768463,0.51323540677957,0.351097437795602,0.243853597028011,0.161238675092112,0.122067845426299,0.07254012828975,0.070392138208242,0.061820165617816,0.072793631390779,0.071466722044925,0.082392429393224,0.088151641857466,0.090250955838382


==> figures/fig_7e_data.csv <==
index,spread,timestamp,delta_hdg,0.1e-5,0.5e-5,0.75e-5,1e-5,1.25e-5,1.5e-5,2e-5,3e-5,4e-5,5e-5,6e-5,7.5e-5,10e-5,15e-5,25e-5,50e-5
0,57.804078562092,2021-04-19 09:30:00,0.603283673442006,0.603283673442006,0.603283673442006,0.603283673442006,0.603283673442006,0.603283673442006,0.603283673442006,0.603283673442006,0.603283673442006,0.603283673442006,0.603283673442006,0.603283673442006,0.603283673442006,0.603283673442006,0.603283673442006,0.603283673442006,0.603283673442006
1,57.765640277778004,2021-04-19 10:00:00,0.602450476673767,0.508254187027747,0.596867114794296,0.599243582957519,0.59912848294679,0.599691161294487,0.600512932920571,0.601888439177033,0.601830717201595,0.602391214085346,0.603088701787563,0.603150915641368,0.603900615215039,0.605206437885278,0.605511005686183,0.604743006061322,0.605617853940357
2,57.776106977124,2021-04-19 10:30:00,0.603023167251926,0.466506324788318,0.591249334860569,0.595427518279165,0.595229839606704,0.596357513601784,0.597956331513292,0.600583668367326,0.600513117478367,0.601550510778363,0.602761602600411,0.602847113919164,0.604075306152715,0.606079117377577,0.60621919210384,0.60477242048743,0.605569601410264
3,57.750581356209004,2021-04-19 11:00:00,0.601893226552024,0.441466169978496,0.586300784686689,0.591851334768658,0.591618353718524,0.593323446446191,0.595667041268172,0.599448077007223,0.59947489704818,0.600999868991945,0.60265090870529,0.602781221362996,0.604364683993944,0.606826926271863,0.606861378008733,0.605150606849907,0.60600173312331
4,57.71925625,2021-04-19 11:30:00,0.601653398572489,0.424229854182685,0.581846931632778,0.588443254009972,0.588203715269548,0.59048193837645,0.593527152121042,0.598356825827798,0.598469360686054,0.600372012626588,0.602319838999097,0.602449175701176,0.604231311064142,0.606871463696118,0.606628950515117,0.60458574900055,0.605249324858416
5,57.744627142857,2021-04-19 12:00:00,0.601857919054577,0.411432638183577,0.577822348621466,0.585211833695761,0.585003164494987,0.587856669709801,0.591569210332961,0.59736103243203,0.597596214764803,0.599842082520542,0.602024829994751,0.602155911747174,0.604073865332347,0.606813739729953,0.606398353236496,0.604226909997844,0.604881724075321
6,57.727918611111,2021-04-19 12:30:00,0.60136352838052,0.401458097165676,0.574167699095703,0.582153773053811,0.582016377804581,0.585449160616532,0.589799264566703,0.596478683296871,0.596886736296117,0.599467293565496,0.601855266563399,0.602003147982345,0.604030381702182,0.606856627244274,0.606387863626529,0.604225931918795,0.60495119581913
7,57.7690653125,2021-04-19 13:00:00,0.602590671636582,0.39339782360935,0.570807451405157,0.579235121758072,0.579200115350814,0.5832080405283,0.588161977887506,0.595654271199406,0.59623232412205,0.599089342550374,0.601622636606626,0.60177188215786,0.603859107948087,0.606704537750293,0.606142921499036,0.603919374006172,0.604595032207486
8,57.766037859477,2021-04-19 13:30:00,0.602314821808393,0.386749681786317,0.567744029984905,0.576492599047272,0.57660707907536,0.581199376155906,0.586736982609944,0.594990035540978,0.595827885014195,0.599014906288551,0.601726904572258,0.601923544532086,0.604106208229173,0.607065311360733,0.606630043152152,0.604583271973315,0.605451157773835
9,57.804162904412,2021-04-19 14:00:00,0.603486528255317,0.381133051268584,0.564898974489986,0.573871843470218,0.574164061664464,0.5793339444117,0.585424249341037,0.594375457975609,0.595456386897848,0.59891021149515,0.601744840978276,0.601963284446624,0.604195241625129,0.6071875790799,0.60674209229234,0.604665276241695,0.605459919101979
10,57.844181993464,2021-04-19 14:30:00,0.603859608689512,0.376341518448092,0.562281845435428,0.571404286844611,0.571915617159515,0.57766773441609,0.584291279138802,0.593896804392121,0.595284489980089,0.599039964627481,0.602022303160776,0.602293390431199,0.60460273040328,0.60769644648266,0.607381503012582,0.605441535913992,0.606365695232485
11,57.732252499999994,2021-04-19 15:00:00,0.601523733761334,0.372190806144031,0.559845565765842,0.569057981599899,0.569818172780803,0.576147540083524,0.583279071969443,0.593490359346376,0.595186474325186,0.599210642172497,0.602313023457676,0.602625204488119,0.60499081574917,0.608147810336017,0.607890350276338,0.605975412194456,0.606884264987012
12,57.775064375,2021-04-19 15:30:00,0.602897011330623,0.368510348404116,0.557499933884075,0.566750375576385,0.567758377189606,0.574634718998427,0.58223095167013,0.592978121721589,0.594829247333094,0.598930444995094,0.602008975574459,0.602267006015884,0.604570520162212,0.607568564790284,0.606996316924031,0.604708919873243,0.605229751724132
13,57.755143055556,2021-04-19 16:00:00,0.602171156126975,0.365282025678948,0.555327572361629,0.564580206813574,0.565874201797746,0.57330189750637,0.581349141541126,0.592603993874745,0.594692806719481,0.598958360536885,0.602093044756193,0.602365941319419,0.604691957947478,0.607721592488945,0.60722991196511,0.605102231944655,0.605871230260548
14,57.847225833333,2021-04-19 16:30:00,0.604239247413127,0.362395164006287,0.553258310661412,0.562482199037746,0.564074796760312,0.572036927953488,0.580506248100866,0.592222301201591,0.594494165753368,0.598853535969973,0.601995799512272,0.602253691994555,0.604564123193318,0.607551674504528,0.606992871893218,0.604798310707184,0.605481256586531
15,58.005168333333,2021-04-19 17:00:00,0.608836931192868,0.359845266497988,0.551351757621569,0.560528577376763,0.562460808325913,0.570965588000802,0.57984930898763,0.592010051828021,0.594574818601982,0.599143180803151,0.60238849851838,0.602705119463441,0.605088370688834,0.608211611441514,0.607900382000005,0.605995007091784,0.606974359544728
16,58.023919166667,2021-04-19 17:30:00,0.609273888887461,0.357627512124382,0.5496586345687,0.5587826822065,0.5611192228898,0.570194702809845,0.579501590435067,0.592113594406175,0.595197950805828,0.600200395300934,0.603716974582661,0.604211728839718,0.606807221809234,0.610320912862755,0.610643237786507,0.609365646636828,0.610887097139213
17,57.930434166667006,2021-04-20 09:30:00,0.605909128696098,0.355627897056485,0.548058817730411,0.557120035967704,0.559874073527443,0.569504483461315,0.579210071130755,0.592237198033235,0.595780384040062,0.601107549777198,0.604796849392746,0.605391457064647,0.608098091031087,0.611769950729939,0.612231435218635,0.61091200538658,0.612203480203813
18,58.274224722221994,2021-04-20 10:00:00,0.614786372350138,0.353832544473599,0.54656745030829,0.555561612432345,0.558693808249658,0.568810818395128,0.578847427157966,0.592197043917132,0.595959909531475,0.601295954892666,0.604919560503509,0.605450943181121,0.608073595421415,0.611513253375995,0.611496569712045,0.60955019480437,0.61012584554868
19,58.393475,2021-04-20 10:30:00,0.617840139852268,0.352342748403851,0.545366197836333,0.554311807620588,0.557927380354416,0.568596628387459,0.579006577086257,0.592733793893555,0.597188951783677,0.603055046856004,0.607023314249007,0.607792786684653,0.610698572242059,0.614658069461791,0.615553958763449,0.614679961666576,0.616440366770609
20,58.682547761437995,2021-04-20 11:00:00,0.625583981792295,0.351030037768837,0.544294713452753,0.553197966320907,0.557327979725915,0.568550736702173,0.579326656037784,0.593421272615829,0.598607174612068,0.604992517192374,0.609274789146934,0.61024725561426,0.613384539496591,0.617714668358158,0.619102714329895,0.618548464056988,0.620366596315113
21,58.913364166667,2021-04-20 11:30:00,0.631778228645516,0.349951047465512,0.543467033839929,0.552351679082021,0.557078728233487,0.568897987739058,0.580065568534448,0.594560878724444,0.600777979374395,0.607952115832343,0.612733408371752,0.61403319678849,0.617544360900455,0.622500279428105,0.624770848069343,0.624955070960907,0.627325826971932
22,59.193450571895,2021-04-20 12:00:00,0.638025591400267,0.3490576474324,0.54283496541449,0.551722461828255,0.55710426726918,0.569540231471348,0.581107940034894,0.596014700238134,0.603404268313819,0.611432757181325,0.616730004554,0.618355553923789,0.622229188478239,0.62774691073579,0.630700047755443,0.631305572996505,0.633825916352653
23,59.214183611111,2021-04-20 12:30:00,0.639518956006155,0.348332816508803,0.54239405073806,0.551307975437386,0.557398031446481,0.57046584802234,0.582438967903007,0.59776388210786,0.60643281408734,0.615338457151911,0.621140047359955,0.623073588458032,0.627282832091706,0.633287548199738,0.636776319928052,0.637662625478231,0.64024620590439
24,59.232808888889004,2021-04-20 13:00:00,0.639792185575857,0.347687664484423,0.542011868724686,0.55095755633527,0.557744122002333,0.571406887068888,0.583750795453689,0.599449743843975,0.609176811672102,0.618642107810096,0.624693017691058,0.626748033952444,0.631073706797532,0.637133450951462,0.640458228033957,0.640921934545026,0.642941341511376
25,59.20690625817,2021-04-20 13:30:00,0.63885780652259,0.347096522943158,0.541653700189739,0.550631593295103,0.558087052900512,0.57229753538581,0.584970748050986,0.600991705560668,0.611516605335769,0.621235599757709,0.627321293355455,0.629354894162701,0.633640944150055,0.639495090632644,0.642357340045574,0.642271619325238,0.643799116177549
26,59.145696111111,2021-04-20 14:00:00,0.637381590217804,0.346536264618802,0.541286466591795,0.550292175940135,0.558374702891432,0.57307727294973,0.586032981610117,0.602317983345435,0.613355077034757,0.623043356536281,0.62898703354102,0.630890792279544,0.635025850392686,0.640515771776432,0.64278679085563,0.642156362051129,0.643284489676893
27,59.019466094771005,2021-04-20 14:30:00,0.63443884259631,0.34599589809997,0.54089614067873,0.549923350556147,0.558586896143644,0.573725694418283,0.586918193736851,0.603411509974785,0.614701488846796,0.624142820944418,0.629830683207181,0.631543778617029,0.635471830126866,0.640545677010112,0.64224252713245,0.641168800274259,0.64202491965555
28,58.9580875,2021-04-20 15:00:00,0.632594974687104,0.345451096290641,0.540445158725835,0.549482123332407,0.558665585425989,0.574176119848878,0.587554175992551,0.604193625170167,0.615446076899753,0.624419561610186,0.629737444413207,0.63119698580072,0.634856213120999,0.639438459276695,0.640492218893989,0.638926395892594,0.63945415739614
29,58.9418754375,2021-04-20 15:30:00,0.631866717617919,0.344918714971737,0.539964697392953,0.549004720714192,0.558665684902222,0.574501336345776,0.588028963417009,0.60477260810489,0.615832799703069,0.624281904287519,0.629237418035982,0.630466085437446,0.63389173635325,0.638090546943572,0.638725950732786,0.636939983774795,0.637418756331262
30,58.895473888889,2021-04-20 16:00:00,0.631444988265707,0.344414667625222,0.539484739982851,0.548525907068521,0.558638850169785,0.574768567381108,0.588422812890639,0.605245870124219,0.616065229878197,0.624041254691538,0.628709809421563,0.629772079038896,0.633042076814984,0.637026114547771,0.637515158460815,0.635760487116123,0.636372318173797
31,59.007807222222,2021-04-20 16:30:00,0.634039086200754,0.343941323107297,0.53901304355138,0.548054856620732,0.558599497072967,0.574997928128112,0.588760829964876,0.605645049694496,0.616208398962801,0.623780282037013,0.628234526555953,0.629185327499683,0.632360769386685,0.636243722157096,0.636724747094391,0.635068674090087,0.635800060007611
32,59.427170863971,2021-04-20 17:00:00,0.644913120716949,0.343542177053504,0.538627121196756,0.547681196790306,0.558675515230039,0.57534819782436,0.589226274056096,0.606185042634907,0.616665234382318,0.624078507412917,0.628509005988191,0.629483020836204,0.632715498152824,0.636778139037754,0.637666373913529,0.63649357172864,0.637675509868684
33,59.735384705882,2021-04-20 17:30:00,0.652324009781128,0.343335638081086,0.538542826596717,0.547656440745838,0.55922206937388,0.57625268497862,0.590313642706073,0.60743830750254,0.61848070880345,0.626426638944552,0.631329861514194,0.632672353996995,0.636351676736255,0.641314495591216,0.643706823697771,0.644067144465354,0.646579451738431
34,59.185501111110995,2021-04-21 09:30:00,0.636699452122686,0.34325424576852,0.538664321928935,0.547870569925716,0.560075361193481,0.577500259611703,0.591773784509094,0.609105016625002,0.621001002302995,0.62970233924372,0.635180959526897,0.636934860977765,0.641082522380932,0.6468821492463,0.65042123316386,0.65160675226992,0.654454644484157
35,58.940015277778,2021-04-21 10:00:00,0.630426919305127,0.343232769115982,0.538819987179588,0.548082162617412,0.560665519332184,0.578242385288729,0.592521011636392,0.60978117777871,0.621457767840807,0.629569584912634,0.634580878157918,0.636001433091795,0.639733598221891,0.64454769727813,0.646236600950524,0.645019757878672,0.645007105121769
36,59.016825882353,2021-04-21 10:30:00,0.632515925588853,0.343121527868826,0.538813992842857,0.548104561187894,0.560966452455261,0.578615087704248,0.592842306890995,0.609967063570979,0.621046608916686,0.628293925273994,0.632695716535068,0.633704965068882,0.636963060802153,0.640827247132859,0.641095944619126,0.638643080032479,0.637903472019059
37,59.026335833333,2021-04-21 11:00:00,0.633221339502267,0.343050941132575,0.538864753100728,0.548191613299553,0.561342465047736,0.579071345604819,0.593261296182651,0.610278359476679,0.620969618815491,0.627706950650934,0.631818972750785,0.632669184596864,0.635769912553223,0.639411000042505,0.639652794489032,0.637642678370961,0.637780486996939
38,59.049531944444,2021-04-21 11:30:00,0.634185257749618,0.342997624037875,0.538935402202334,0.548300603372462,0.561732374900601,0.579535186519844,0.593689684252907,0.610609545370423,0.62099813240351,0.627391409474041,0.631351923486364,0.63214202858953,0.635200173224315,0.638840822558818,0.639311270002044,0.637732789947793,0.638300246323664
39,59.303501944443994,2021-04-21 12:00:00,0.640665719871435,0.34296423804884,0.539031978221532,0.548438595142927,0.562146398811913,0.580019392693585,0.594141897672135,0.610976371942725,0.621148049845029,0.627333442809021,0.631241741563215,0.632035930113597,0.635119979646196,0.63887001561432,0.639635040344136,0.638388627723282,0.639176621906643
40,59.402067156863,2021-04-21 12:30:00,0.642393758412766,0.343030771343784,0.539296467730191,0.548771277595418,0.562818450671286,0.580809311135758,0.594943640707867,0.611756079133737,0.622110570025117,0.628524777936422,0.63269081650161,0.633702291188619,0.637052254325319,0.641356514665069,0.643076852129826,0.642798490039907,0.644406746939022
41,59.229504133987,2021-04-21 13:00:00,0.638875820876507,0.343120356734581,0.539601506032548,0.549150239847175,0.56353444234729,0.581638271444327,0.595785458119246,0.612582432525719,0.62314451099285,0.629775813152475,0.634151751817956,0.63532460533229,0.638858481268459,0.643488716819002,0.645617499191124,0.645517827267096,0.64701130947768
42,59.289627499999995,2021-04-21 13:30:00,0.64060157717125,0.343154459939737,0.539808805914483,0.549413910467505,0.564065937579634,0.58222796929789,0.596349117503741,0.613085209269437,0.623555641501787,0.630064571425228,0.634374809142166,0.63549860981304,0.638965517037519,0.643403792300979,0.645059771719689,0.644248357061613,0.644926993801311
43,59.290169444444,2021-04-21 14:00:00,0.639927100720673,0.343213781718274,0.540058045039639,0.549725598359791,0.564647904855,0.582869880495016,0.59697170248398,0.613660658598134,0.624126246394166,0.630619479155834,0.634946880867089,0.636086038898557,0.63956817838256,0.644014564743029,0.64566917817052,0.644901578920418,0.645762130996359
44,59.456807222222,2021-04-21 14:30:00,0.644014775114507,0.343261350013068,0.54028531190095,0.550010791023595,0.565174644622356,0.583434742830432,0.597504761557093,0.614134941983338,0.624519164428095,0.630919450600742,0.63520314518308,0.63631316369645,0.639760136156695,0.644120570922653,0.645625436723174,0.644711425556439,0.64544837684321
45,59.484863333332996,2021-04-21 15:00:00,0.645090481056519,0.343367792949838,0.540616125374156,0.550416218894398,0.565855006827067,0.584178596692052,0.598242117235084,0.614850475930998,0.625383715770704,0.631939051702412,0.636362506696637,0.637577747666863,0.641148133770911,0.645749600567638,0.647683451549404,0.647278479603766,0.648539285451514
46,59.559280833333,2021-04-21 15:30:00,0.647331778342495,0.343485011608583,0.540968395707835,0.550846117348265,0.566551112123961,0.584930583054205,0.598985780059681,0.615573465884149,0.626250418027397,0.632931687060086,0.63745723226653,0.638743525242818,0.642392126584284,0.647121053062108,0.649219731756904,0.648903156191525,0.650118252733644
47,59.588974444444,2021-04-21 16:00:00,0.647721971299008,0.343629230310844,0.541372508483151,0.551336266927812,0.567313755233132,0.585752707413003,0.599806661884132,0.616386023373666,0.627273166690666,0.634130690401588,0.638785353225508,0.640159261969919,0.643903594286589,0.648789623055055,0.651099542941307,0.650938966371798,0.6522357897575
48,59.519769183007,2021-04-21 16:30:00,0.645483628178229,0.343771685415704,0.54177754152393,0.551827166576258,0.568058027486398,0.586540991943397,0.600585114784747,0.617148015102928,0.62818127769228,0.635126536091432,0.639835479861073,0.641240109946308,0.645012919596651,0.6499167131696,0.652196918713466,0.651926205701266,0.653047960854258
49,59.529012434641004,2021-04-21 17:00:00,0.646412581314819,0.343874151525356,0.542113136827367,0.552236610527888,0.568668744013701,0.587156918903149,0.601163757470239,0.617677732075011,0.628645906572068,0.635455080967344,0.640054818586239,0.641374200802852,0.645044521088437,0.649716941346269,0.651584488481929,0.650844660051015,0.651517432632195
50,59.585559166667004,2021-04-21 17:30:00,0.647071724327548,0.343985436827419,0.542465861410632,0.552665987408242,0.569292434738602,0.587782140115666,0.601753020028166,0.618222788827862,0.629159091266071,0.635889763148873,0.640437884899824,0.641722319996498,0.645356288044281,0.64996073291635,0.651770201164538,0.651060879254036,0.651875815491706
51,59.155891111110996,2021-04-22 09:30:00,0.636154766995713,0.344100994046222,0.542827904873122,0.553106318270912,0.569916602555698,0.588401618441422,0.602335570803486,0.618762593310905,0.629677238431464,0.636353252856415,0.64087392238905,0.64214391773536,0.6457671489747,0.650359856605815,0.652198723867297,0.651569318706682,0.652476864751001
52,59.174334722222,2021-04-22 10:00:00,0.636263208643267,0.344115075920575,0.542997980043453,0.553318909153176,0.570157793320188,0.588518344091309,0.602317328536555,0.61857151538383,0.628816400331694,0.634748317241569,0.638739971350312,0.639640628495131,0.642840839166686,0.646594327200056,0.647077291514963,0.644982973776374,0.644410170371753
53,59.168113055556,2021-04-22 10:30:00,0.636720848909288,0.344131822631151,0.543168348293277,0.553531907029789,0.570394936880114,0.588635996760018,0.602310239332404,0.618409441331762,0.628115766986079,0.633542992121809,0.637231136508152,0.637947135206362,0.640957987964746,0.644421051427309,0.644666362313104,0.642655128977784,0.642534973273402
54,59.256248970588004,2021-04-22 11:00:00,0.637974742514492,0.344156213333921,0.543348050311976,0.55375581280506,0.570643035794592,0.588772473612698,0.60233388116367,0.61829732909938,0.627592899895708,0.632708272099273,0.636252124981451,0.636902108573694,0.639862240129309,0.643313239424862,0.643734291170523,0.642101917730384,0.642435889991583
55,59.140307222222,2021-04-22 11:30:00,0.635869612897742,0.344199476866077,0.543557521360048,0.554014377918706,0.570935422815279,0.588967580094114,0.602432653633643,0.618284833639101,0.62732002191754,0.63230754906729,0.635840667932728,0.636515784772061,0.639524436995608,0.643134544985658,0.64391794248081,0.642707533421902,0.643384541070614
56,59.061995669935,2021-04-22 12:00:00,0.633544113185954,0.344210720752349,0.543708153796676,0.554205156105729,0.571127212258881,0.589044125708348,0.602402509232629,0.618132208758137,0.626827500524577,0.631607344421685,0.635056875092721,0.635694523731175,0.63866945423667,0.642239945150244,0.642954715181804,0.641590066101702,0.641998919499233
57,59.255854705882,2021-04-22 12:30:00,0.639454275563671,0.344188748124713,0.54379654799543,0.554324150234339,0.571215078279766,0.589000101797884,0.602242440748911,0.61783943393549,0.626125351842982,0.630638064727772,0.633955232128519,0.63451670574211,0.637410120667976,0.640841788122358,0.641328401534472,0.63970392406236,0.639875409453205
58,59.258280277778,2021-04-22 13:00:00,0.639213956764114,0.344257615451778,0.544039057045098,0.554621238363167,0.571552578119153,0.589266569557906,0.602446176529754,0.617981782695826,0.626294323730775,0.631007935059724,0.63453668225783,0.63526994671392,0.638370413526611,0.642243262007597,0.643513313444399,0.642797494647181,0.643920764441061
59,59.184169722222,2021-04-22 13:30:00,0.637547905456463,0.344320295992639,0.544270006644314,0.554905513442403,0.571866171782614,0.589505354803449,0.602621741568003,0.618096102726308,0.626408455551237,0.631250389145895,0.634904630261731,0.635731186398644,0.638933871762154,0.642985652869366,0.6444545304792,0.643779784151081,0.644725043997683
60,59.286919444444,2021-04-22 14:00:00,0.638798953771865,0.344356170017196,0.544452395975722,0.555134128038011,0.572096290346813,0.589644696489309,0.602687298091651,0.61808728262958,0.62629428006919,0.631125373587017,0.634784752684173,0.635610836773103,0.638803079204116,0.642799196741508,0.64407647277222,0.643079023812861,0.643641981013096
61,59.139417777778,2021-04-22 14:30:00,0.63603294550356,0.344410062279025,0.54466433071404,0.55539730013359,0.57237167131932,0.589842477363466,0.602824457212587,0.618167809289392,0.626362595161772,0.63126935894075,0.634994011142891,0.635863992785157,0.639100321868911,0.643165172896089,0.644527528983203,0.643629145984392,0.644348523838092
62,59.152674375,2021-04-22 15:00:00,0.636096247868123,0.344421444786211,0.544799569351309,0.55557233657412,0.572519038498682,0.589887335800699,0.602790437123055,0.618053632173994,0.626070471358823,0.630862338164305,0.634504138778102,0.635309138491909,0.638462781724886,0.642343303681701,0.643361906619781,0.642069446725695,0.642394986684158
63,59.092640833333,2021-04-22 15:30:00,0.633741966661182,0.344434985707193,0.544934859923881,0.555747568954401,0.57266529647039,0.589935898361839,0.60276625148605,0.617957653967203,0.625837891531078,0.630564758612403,0.634167657113046,0.63494497268741,0.638065139893386,0.641883791937004,0.64283304920281,0.641544322129262,0.641972083718271
64,59.1350025,2021-04-22 16:00:00,0.635194878481689,0.34441471403508,0.545007295076617,0.555850483676494,0.572708689977555,0.589864420015977,0.60260997717999,0.61771394708194,0.625349049256639,0.629898929529798,0.633382322700326,0.634075526301058,0.637098079878443,0.640732249011475,0.641402878776719,0.639856830277078,0.640061560081609
65,59.166723611111,2021-04-22 16:30:00,0.635956870565264,0.344419359543372,0.545118155034322,0.555997460574198,0.572814773867101,0.589875694983841,0.602554749859108,0.617595334566509,0.62512724269441,0.629661270254034,0.633152377812868,0.633858139850406,0.636899529820617,0.640596286180465,0.641438751302428,0.640168680438393,0.640717667919117
66,59.097391111111,2021-04-22 17:00:00,0.635120442249585,0.34443695821719,0.545248119599202,0.556166514206205,0.572951382288959,0.589928800335356,0.602551977219013,0.617542824012993,0.625041908904279,0.62962474082376,0.633166029285558,0.633912272374731,0.637002005986337,0.640805837839963,0.6418432880969,0.640776108320054,0.641471482476071
67,59.191168333333,2021-04-22 17:30:00,0.636945535899844,0.344442970608061,0.545354802976042,0.556308895858231,0.573049469837078,0.589938987201804,0.602503790955868,0.617441205626714,0.624868095431405,0.629443410298753,0.632985376985114,0.633732572887674,0.636821292490224,0.640619853934728,0.641625503565871,0.640471462337471,0.64101728649024
68,59.160891388889,2021-04-23 09:30:00,0.636127145346512,0.344477550851176,0.545508502716263,0.556505557231576,0.573223500711612,0.590045623718894,0.602569773936188,0.617476457245439,0.62495804292025,0.629650070977796,0.633282080054475,0.634094411544442,0.637256886440376,0.641199963131039,0.642440336108007,0.641531492223159,0.642318567293094
69,59.096501875,2021-04-23 10:00:00,0.634311331057846,0.344562117667161,0.545741167762339,0.556792536472455,0.573477055129238,0.590218438454269,0.602686381545131,0.617535662794023,0.625049175743132,0.629775613538551,0.633425656948674,0.634252905802697,0.637425466621548,0.641365909272305,0.642587119323052,0.641601514698233,0.642196617821225
70,59.144628437499996,2021-04-23 10:30:00,0.635167968670624,0.344616088292735,0.545921197456895,0.557019941508113,0.573645184118528,0.59029039614992,0.602690964581284,0.617468871599183,0.624900225397486,0.629537480573972,0.633114443723443,0.633889711288056,0.636996213061103,0.640789422312358,0.641756526571004,0.640477306816911,0.640775207123008
71,58.993097187500005,2021-04-23 11:00:00,0.631704006559187,0.344680938820006,0.546119930171776,0.557269672027356,0.573844475401367,0.590404496635753,0.602748150871843,0.617469026491645,0.624886915243105,0.629516837359689,0.633089171956278,0.633865363473498,0.63697217531548,0.640769732213212,0.641783506395734,0.640613782192785,0.641090042754674
72,58.9606903125,2021-04-23 11:30:00,0.630523020227056,0.344692088196539,0.546224702689848,0.557412180261384,0.57389284904017,0.59033908230625,0.602603696419223,0.617238849687563,0.624445009958031,0.628861920863155,0.632278754788648,0.632946096048613,0.635925399087434,0.639471068788074,0.640075785004806,0.638468418222431,0.638509861715708
73,58.937322857143,2021-04-23 12:00:00,0.629502915790692,0.344686905333514,0.546298339939085,0.557519110584143,0.573893753292822,0.590222610239223,0.602406781119854,0.616954810646006,0.623930859708188,0.628141644943222,0.631422291923362,0.632001177220632,0.634882596810406,0.638260081826991,0.638656773503493,0.636929550044524,0.636969331985393
74,58.981252727272995,2021-04-23 12:30:00,0.631675341251714,0.344668882588896,0.546346243265588,0.557596446942861,0.573856460753573,0.590066898564957,0.602171178959092,0.616633079542055,0.623376361342095,0.627400583669062,0.630568907678255,0.63107995055593,0.633889775934389,0.637160336765361,0.63745795074481,0.635716498633122,0.635808823264372
75,58.883930791667,2021-04-23 13:00:00,0.628586935691163,0.344686238669199,0.546451438959556,0.557739236025908,0.573914608476423,0.590034344066009,0.602082521371157,0.616489722625707,0.623184312429285,0.627230319366386,0.630445112393576,0.631004073064845,0.633877620061735,0.637310796945542,0.637953143255018,0.636650911708827,0.6371968380549
76,59.054956562499996,2021-04-23 13:30:00,0.632164187712284,0.344658536540574,0.546476528761647,0.557790369601653,0.573846400405453,0.58985336071244,0.601828106275152,0.616157474647459,0.622643403521545,0.626534319011958,0.629654467482954,0.630152660345447,0.632956463726051,0.636259502131145,0.636667206330018,0.635044607804721,0.63517338424845
77,59.001001249999995,2021-04-23 14:00:00,0.631009604788276,0.34468769477136,0.546595873191652,0.557949150419198,0.573933047003875,0.589867396038367,0.601802273318145,0.616097845367551,0.622636759352224,0.626656839425601,0.629896324890691,0.63049019742276,0.633408971795301,0.636959997668172,0.637817552148772,0.636724287296948,0.637426807545686
78,59.010641583333005,2021-04-23 14:30:00,0.631907153523821,0.344699690036475,0.546684092644364,0.558072555351325,0.57397129614638,0.589826096789024,0.601715564874808,0.615969428230491,0.62249090970119,0.626542182153877,0.629812282149286,0.630429012193962,0.633370310768047,0.636954507939387,0.637812977865348,0.636620724893371,0.637102985585448
79,59.1935334375,2021-04-23 15:00:00,0.636908038051759,0.344726070715407,0.546795293329306,0.558222443101296,0.574048597854592,0.589836302684511,0.601690682322733,0.615915855308972,0.622483820947737,0.626622657470524,0.629959824706869,0.630623916534202,0.633615823292542,0.637289033556894,0.638262454299867,0.637158707055056,0.637718568834649
80,59.1675015625,2021-04-23 15:30:00,0.63650662638677,0.3448263042624,0.547035368500397,0.558521007399405,0.574335114839457,0.590102973293923,0.601960742566615,0.616207006561883,0.623110627239538,0.627620254626825,0.631225250373591,0.63207855832623,0.635284697905315,0.639366490367531,0.640990224369467,0.640553369806462,0.641729366690483
81,59.0567418125,2021-04-23 16:00:00,0.633405815636569,0.344915684472306,0.547258855399669,0.558801904460905,0.574593895464301,0.590334272391958,0.602188376594765,0.616445453485386,0.623590214650963,0.628321003484124,0.632058579569026,0.632992071914772,0.636276825549419,0.640460957057388,0.642127393229594,0.641556453117595,0.642412482635945
82,58.880471791667,2021-04-23 16:30:00,0.628860148524352,0.344955112772495,0.547396051919777,0.558984799467821,0.574713233688047,0.590395670931258,0.602220598149627,0.616454225348139,0.623606304123674,0.628289116165795,0.631954316277789,0.632818966428701,0.636010044981835,0.639959293419871,0.641140130320186,0.63995994713269,0.640201599999425
83,58.8084484375,2021-04-23 17:00:00,0.625206616733315,0.3449263843786,0.547413780773991,0.559031245395034,0.574642400890836,0.590228703493078,0.601993212762302,0.616161790010675,0.623058148215017,0.627431135005109,0.630845166368723,0.63152096638414,0.634487436745584,0.637979034126418,0.638406753396576,0.636494084167281,0.63617082502204
84,58.663235906593,2021-04-23 17:30:00,0.622318527924869,0.344847214050611,0.547340811768986,0.558973499060621,0.574430372653408,0.589896536140144,0.601581636456298,0.615659856848623,0.622152629508278,0.626105359643495,0.62921439902402,0.629676964864298,0.632401853430778,0.635450911262966,0.635262484423165,0.63289980353541,0.632370716717473
85,58.544251944444,2021-04-26 09:30:00,0.618530726065013,0.344732401928279,0.547201004744068,0.55883816937507,0.574117014566936,0.589450006665742,0.601045996892441,0.615020842039043,0.621043788735859,0.624559577592665,0.6273778780656,0.627649724130054,0.630167014434954,0.632874219802505,0.632289632631513,0.629736569089114,0.629210365778873
86,58.596501666667,2021-04-26 10:00:00,0.620526558585359,0.3446320963714,0.547077039501884,0.558720763946582,0.573793673430387,0.588968574708289,0.600450988165181,0.614284023464555,0.61977824092045,0.622807081391971,0.625315289255942,0.625395524958987,0.627704759474406,0.630073960504523,0.629119772142418,0.626364110796648,0.625699894252147
87,58.654919166667,2021-04-26 10:30:00,0.622147099788645,0.344570358392878,0.547011113103007,0.558667330973688,0.573569169532181,0.588618988772016,0.600016425276115,0.613746868273756,0.618952277331806,0.621797514678172,0.62423843281666,0.624307208769089,0.626622766447909,0.629093732924419,0.628510727985225,0.626342375238201,0.626340755941109
88,58.635530833333,2021-04-26 11:00:00,0.62111248237046,0.344538843776255,0.546991661061566,0.558665509814659,0.57342409311645,0.588374748526304,0.599709268720485,0.613366965790532,0.618453143519877,0.621302148389752,0.623807153437079,0.623951092709085,0.626366463330032,0.629090125980081,0.629006097191824,0.627361594617058,0.627751266661434
89,58.612698214286006,2021-04-26 11:30:00,0.621109166025836,0.344496045262021,0.54695033774909,0.558638004557008,0.573249048551054,0.588100686355581,0.59937291682523,0.61295871462173,0.617910616932847,0.620733574077343,0.623262157988378,0.623439878761903,0.625896061417816,0.62871431369029,0.628750775614674,0.627102227434197,0.627321314291599
90,58.677780555556005,2021-04-26 12:00:00,0.622472122471754,0.344458042489528,0.54691384797559,0.55861502730802,0.573086482510311,0.587848529948394,0.599066513865852,0.612591031823522,0.617455284145618,0.620291995472737,0.622862267370211,0.62308032031224,0.625580767530796,0.628487450390931,0.628625805934995,0.627007607779668,0.627215184500611
91,58.668891944444006,2021-04-26 12:30:00,0.622361862103838,0.344444744053176,0.54691619974684,0.558635412341288,0.572990013863041,0.587682689683223,0.598862954880198,0.612347947190402,0.617237945912109,0.620194184097428,0.622873615553777,0.623175324312175,0.625768151598681,0.628850294774331,0.629237880694256,0.6278368088514,0.628238447245383
92,58.6718784375,2021-04-26 13:00:00,0.622793387232364,0.34443260368708,0.54691893783634,0.558655771613428,0.572897794128323,0.587526231267632,0.598672725721081,0.61212295610021,0.617044441804333,0.620101448310439,0.622860911502017,0.623218272764353,0.625866509328748,0.629035308713713,0.629495194931762,0.628087728770685,0.628418607072969
93,58.625587222221995,2021-04-26 13:30:00,0.620323987273583,0.344429559076886,0.546935632812689,0.558691600795406,0.572831174579618,0.58740471159042,0.598524687211599,0.611949272148799,0.616936421472559,0.620109893423293,0.622951286293597,0.623362236433833,0.626062678221785,0.629309784746659,0.629841166187104,0.62846094352472,0.628800501519601
94,58.491405,2021-04-26 14:00:00,0.617070341253861,0.344392019581731,0.546893130654616,0.558659694476808,0.572673742707022,0.58717588618845,0.598255576631287,0.611635547057321,0.616551680147143,0.619678322383427,0.62247243890182,0.622841265692211,0.625481027810332,0.628581026235159,0.628807260860985,0.627053783237563,0.62701156445351
95,58.467987418301,2021-04-26 14:30:00,0.616523028873576,0.34431067106453,0.546774811374772,0.558540737050379,0.572400321762017,0.586810728238199,0.597833587321996,0.611146318224719,0.61584197195026,0.618766903653994,0.621403925143647,0.62165579818983,0.624151569933261,0.626960784617938,0.626702903800702,0.624482222881306,0.624074012844022
96,58.376825588235,2021-04-26 15:00:00,0.614396801676315,0.344228716924908,0.546651011559082,0.558413910064768,0.572123045630046,0.586447636818202,0.597418611488508,0.61067035664846,0.615179814666716,0.617959556538661,0.620495601154391,0.62067937935552,0.623095898382954,0.625773758921254,0.625379930096097,0.623162883555271,0.62291081233871
97,58.391041666667,2021-04-26 15:30:00,0.614893551846119,0.344122736150523,0.546483156400248,0.558235492784707,0.571781009031311,0.58601207282496,0.596925005714801,0.610106988209429,0.614371618322869,0.616956028522764,0.619360068005071,0.619456455814066,0.621772453935881,0.624282419852385,0.623680767526803,0.621331725940278,0.62099356003872
98,58.440030833333,2021-04-26 16:00:00,0.615901299656191,0.344033360918375,0.546337508650135,0.558080196597744,0.571478991253231,0.585632462032792,0.596500270761679,0.609629344200062,0.613748573442074,0.616258704248277,0.618628759964716,0.618712216744056,0.621017772467627,0.623547261455842,0.62306689231937,0.620946271667865,0.620886760707505
99,58.362084722222,2021-04-26 16:30:00,0.613459739360579,0.343966991079664,0.546225704281598,0.557961555662541,0.571234787901729,0.585329157749233,0.59616648316529,0.609261634842084,0.613342625095869,0.615891569668595,0.618309523733805,0.618437104191179,0.620797044072819,0.623462058494492,0.623252222997528,0.621436431286971,0.621635572684771
100,58.559394199346,2021-04-26 17:00:00,0.619011737268472,0.343870855933766,0.546061772952076,0.557782478939129,0.570912212739298,0.58493471002016,0.595730810792807,0.608776782294013,0.61271438228833,0.615177848443328,0.617541651474934,0.617634291077915,0.619950036638127,0.622533323424753,0.622161229278468,0.620100406921699,0.619966828470417
101,58.600325882353,2021-04-26 17:30:00,0.619559770035712,0.343865434295234,0.546044136612058,0.557767782466708,0.570824913560817,0.584832401231482,0.5956325488673,0.608689375054449,0.612841465414385,0.615599520003605,0.618193988824574,0.618458428888128,0.620976118493005,0.623974012687119,0.624326743356702,0.623080887874227,0.623793906020012
102,58.931113888888994,2021-04-27 09:30:00,0.628859880926749,0.343870340946768,0.546044006403295,0.557772741930135,0.570767190341239,0.584766530151928,0.595575008141736,0.608647323446092,0.613018260442052,0.616032014399387,0.618803658997718,0.619188505167993,0.621837314439208,0.625063434484205,0.625694629758778,0.624571149999031,0.625196116940259
103,58.94914627451,2021-04-27 10:00:00,0.629179341391473,0.344071292759573,0.546378505771272,0.558162251702479,0.571202175530618,0.585266135614702,0.596135174600077,0.609286296764327,0.614404765988424,0.618158234005273,0.621449452914519,0.622201460246197,0.625266613806789,0.629267772649332,0.631127943606294,0.631212140023021,0.632873268065305
104,59.030278611111,2021-04-27 10:30:00,0.631564591824455,0.344265063585824,0.546711308507262,0.558553119628971,0.57163277983672,0.58575224775665,0.596672971808713,0.609890701107227,0.61562489417497,0.619890419201246,0.623488087736723,0.624430877954918,0.627690008241916,0.631959783958602,0.63401288796934,0.633933963186403,0.635062247406739
105,59.060280833332996,2021-04-27 11:00:00,0.632183618314481,0.344482179790685,0.547094930808659,0.559005831013067,0.572143492055919,0.586327954867486,0.597306853055262,0.610599560564066,0.616957417153073,0.621689039710242,0.625542358848532,0.626633891727302,0.630038201277973,0.634485559004233,0.63663936936325,0.636477261546587,0.637450128003736
106,59.072795294117995,2021-04-27 11:30:00,0.632224031753901,0.344695281549319,0.547482450606612,0.559466900579963,0.572658551940391,0.586900151669348,0.597929681551301,0.611287262048169,0.618167286004397,0.623214921522826,0.627204615299735,0.628357889089297,0.631809042695624,0.636251936523076,0.638256827548243,0.637831254136555,0.638529984119387
107,59.292835555555996,2021-04-27 12:00:00,0.638036689447841,0.344896154388884,0.547858768611871,0.559918998511169,0.573153988904588,0.587440255825958,0.598509382096275,0.611917354867433,0.619200872633205,0.624419531279064,0.628443733900781,0.629590697515666,0.633016928963464,0.637340854835718,0.639084217952761,0.638370967584368,0.638837165539725
108,59.246142222222,2021-04-27 12:30:00,0.636747460077983,0.345169478606624,0.548373245694078,0.560534519600633,0.573870481300673,0.588240581826208,0.599380682473139,0.612880580114108,0.620805184055628,0.626439570475048,0.630691686850268,0.631980746739352,0.635563620155085,0.640163853153009,0.642389327648179,0.642270190792668,0.643387662317517
109,59.154245770833,2021-04-27 13:00:00,0.634788128602507,0.345407073724868,0.548836619399349,0.561096418816275,0.574501841502273,0.588926307042009,0.600112314768912,0.613671229070081,0.622003654275413,0.627778743059174,0.632050569825749,0.6333286295785,0.636887694396561,0.641386531216205,0.643379979175481,0.642908729135045,0.643532860490176
110,59.118531470588,2021-04-27 13:30:00,0.633908114094709,0.345601455755654,0.549233344092065,0.561586355965892,0.575024529139367,0.589471526630922,0.600676966520767,0.614260553822689,0.622775343872578,0.628463541825863,0.632603768892852,0.633769936033111,0.637195478532236,0.641399539915147,0.642900989442044,0.641911354862947,0.642071177499626
111,59.145753571429,2021-04-27 14:00:00,0.635096446353688,0.345771204686488,0.549593936995215,0.562038840050584,0.5754889272206,0.589940080092483,0.601150016625377,0.614739471386677,0.623321491553385,0.628838732636811,0.632813299735237,0.63385606339871,0.637145195486307,0.641086423083625,0.64223444831637,0.640988501467656,0.641037343322138
112,59.063252941176,2021-04-27 14:30:00,0.632739647165795,0.345948187244027,0.549973260933146,0.562516598497197,0.575983587813357,0.590440698100729,0.601657023272029,0.6152558804967,0.623934191966599,0.629353259046171,0.633241358767906,0.634228541225163,0.637467183645126,0.641341082113495,0.642498757991529,0.64140219631182,0.641696813831457
113,59.267649117647004,2021-04-27 15:00:00,0.6381158499517,0.346080015892105,0.550278577710556,0.562913221480637,0.576360194146176,0.590793723127129,0.601992582748208,0.615570374545808,0.624162688439051,0.629324937020321,0.633023952842876,0.633884745896147,0.636990753348773,0.64062898973148,0.641468725771655,0.640071938236886,0.640059323539049
114,59.176169,2021-04-27 15:30:00,0.635930453535305,0.34628286059172,0.550713724182889,0.563462265278293,0.57694581507171,0.591397248530144,0.602613582934993,0.616217528538066,0.625029596364,0.630298018704197,0.634094684541595,0.635043561459065,0.638270144088774,0.642195349081198,0.643632036128622,0.64298989120834,0.643785417397585
115,59.298528398693,2021-04-27 16:00:00,0.638920326930246,0.346441248162588,0.5510760754445,0.563932221787489,0.577414850003461,0.591853640407931,0.603062472337205,0.616660460286122,0.625490876821439,0.630653776039637,0.634382702290614,0.635291121050124,0.638478863961682,0.642328975754666,0.643615857376284,0.642695707256484,0.643038766610965
116,59.3501125,2021-04-27 16:30:00,0.639561748110561,0.346633816115772,0.551504013996757,0.564481524543714,0.577989955917079,0.592434611357837,0.603651885287943,0.617265879991602,0.626258640318328,0.631488297814261,0.635282763780799,0.636248818502488,0.639512324762248,0.643524046811337,0.645098658126436,0.64448979068089,0.645155247971785
117,59.271007892157,2021-04-27 17:00:00,0.638116429216018,0.346823815247838,0.551933110377172,0.565036924719594,0.578567533284214,0.59301307517129,0.604235065840627,0.617860944111502,0.626990500847853,0.632259824050944,0.63609305618951,0.63709209995047,0.640397431739998,0.644483676013445,0.646150929570793,0.645569746027695,0.646178511223667
118,59.474017922794,2021-04-27 17:30:00,0.64299891914569,0.346980911891965,0.552308107810245,0.565534766293445,0.579059310235589,0.593482890375913,0.604691145233896,0.618305503621856,0.627428976746452,0.632593915326788,0.636357538004898,0.637308833497342,0.640560500745198,0.644524983290533,0.645953397825912,0.645059350893097,0.645327943477812
119,59.316281764706,2021-04-28 09:30:00,0.638072899502041,0.347199701773623,0.552798629205382,0.566169904914676,0.579737900922221,0.594174848930666,0.605399512004451,0.619042832851916,0.628420212440113,0.633769345936257,0.637681829282459,0.638746935614187,0.642135175287103,0.646376493044989,0.648295732436267,0.64798130906293,0.648876385154913
120,59.265499999999996,2021-04-28 10:00:00,0.637025260134936,0.347542864960902,0.553515834310859,0.567101177271771,0.580650774731165,0.59502103860803,0.606176145239976,0.619710651511491,0.629133694118754,0.634288779651757,0.638043508056972,0.639011673888714,0.642271746794601,0.646209743870177,0.647660897161052,0.64675367244658,0.64672427405514
121,59.300105263158,2021-04-28 10:30:00,0.637589073591113,0.347847673992711,0.554175490224511,0.567977014800937,0.581481225694294,0.595764975558261,0.606837795207702,0.620252319022271,0.629613105055223,0.634508725027249,0.638079300087434,0.638935332267755,0.642062486733482,0.645730903571352,0.646837341878222,0.645638774117923,0.645386587030881
122,59.212476190476,2021-04-28 11:00:00,0.635559534571433,0.348139879923055,0.554821390289958,0.568846955958598,0.582299572526415,0.596493217670006,0.60748454457914,0.62078550232278,0.630092558795959,0.634787391505783,0.638236483271672,0.639029743286601,0.6420902621613,0.645650646226663,0.646709101142196,0.645578702026719,0.645485035198243
123,59.209235294118,2021-04-28 11:30:00,0.635425123692179,0.348382888831085,0.55538639181423,0.569633451398943,0.582999230128102,0.59707794535622,0.607970576043141,0.621139935657326,0.630253470383007,0.634641756034253,0.637902294882033,0.63858347076165,0.641522931571755,0.644867356504257,0.645656881355463,0.644286849650438,0.64396476838887
124,59.152003571429006,2021-04-28 12:00:00,0.633852049427027,0.348607492187624,0.55592300844215,0.570395346568054,0.583663836583422,0.597622260667202,0.608415326389923,0.621456482495838,0.630377327923441,0.634507807749751,0.637629681035042,0.638237680728327,0.641105666186775,0.644347231097155,0.645071573565258,0.643719661696577,0.643482249993489
125,59.195095238095,2021-04-28 12:30:00,0.634312141175134,0.348794126807126,0.556395005330696,0.571090450620099,0.584236039274574,0.598057860801026,0.608741083486315,0.62164439106308,0.630294459411878,0.634123940936861,0.637082182979948,0.637598084464869,0.64037285609854,0.64346471916652,0.644016121378983,0.642523663141354,0.642163874509908
126,59.147738970587994,2021-04-28 13:00:00,0.633000256108561,0.348974978340779,0.556857841217706,0.571780982671349,0.584803394415446,0.598491753233097,0.609071098198445,0.621848213244961,0.630284344378271,0.633910440582084,0.6367838506634,0.637265467691824,0.640015201504282,0.643098695481841,0.64371801718666,0.642364452696464,0.642185571367869
127,59.143342105263,2021-04-28 13:30:00,0.632879956669772,0.349124714896594,0.55726585550347,0.572414377189371,0.585293696762211,0.598837040391292,0.609305788379858,0.621950904594321,0.630120445743084,0.633511937408062,0.63627596557848,0.636701841260198,0.639398541379303,0.642404729453286,0.64293355558159,0.641487063707575,0.641194676168063
128,59.158052631579,2021-04-28 14:00:00,0.633828584136281,0.349262911043669,0.55765240972811,0.573027578636492,0.585759240608015,0.599157877234415,0.60951916377112,0.622039291315195,0.629971121026717,0.633182454587739,0.63587752612602,0.636275621748901,0.63895089626474,0.641942319556843,0.642486810134517,0.641083948016106,0.640855811492491
129,59.026666666667,2021-04-28 14:30:00,0.629778459864522,0.349405939450674,0.558046078566111,0.573652755657249,0.58624476420353,0.599508191387872,0.609772604559257,0.622184279141308,0.629963821876312,0.633098707234346,0.635797257715214,0.636217205252775,0.638926398841345,0.642008262134884,0.642731027080268,0.64153191558568,0.641499648888085
130,58.838285714286,2021-04-28 15:00:00,0.624684513408462,0.349480632493919,0.558317151075002,0.574141778501432,0.586546285515221,0.599642252058339,0.609784834195367,0.622056556738514,0.62947270281725,0.632314070197637,0.634846854101311,0.635159817214168,0.637748230829211,0.640590467277142,0.640886712107703,0.639172203717177,0.638578840667025
131,58.897857142857,2021-04-28 15:30:00,0.627003939012335,0.349476660517202,0.558446397429985,0.574470425121045,0.586633851665154,0.59952720051508,0.609520873955495,0.621617980848136,0.628454570421161,0.630805570115487,0.633034533669437,0.633144062805169,0.635502915476445,0.637905326259423,0.637499889657467,0.635099638047001,0.63395581773518
132,58.873000000000005,2021-04-28 16:00:00,0.625958533803508,0.34950843994012,0.55863055044484,0.5748589163108,0.586812997957018,0.599533882139918,0.609406766481359,0.621368877937804,0.627869969554649,0.630031581158026,0.632195894541924,0.632285496570878,0.63463740561002,0.637087363954779,0.636911751826156,0.634985297786558,0.634535892735196
133,58.940421052632004,2021-04-28 16:30:00,0.627206158817807,0.349524002929656,0.558780879422568,0.575207854846866,0.586945691406263,0.599493871798153,0.609247759155783,0.621078318591029,0.627253921919559,0.629243277956433,0.631348023851896,0.631416423205521,0.633754144080639,0.636213998769986,0.636112306765793,0.634294266583902,0.633893520113734
134,58.989925,2021-04-28 17:00:00,0.629033277452135,0.349558118825298,0.558957692627015,0.575584995233929,0.587125378308585,0.599519768993413,0.609172343018431,0.620895917291634,0.626883158374078,0.628846759484986,0.630993093339132,0.631110132643412,0.63351170438034,0.636127473418047,0.636316869176348,0.634813823000833,0.634684916560073
135,59.233323809524,2021-04-28 17:30:00,0.634682534300002,0.349617803479918,0.559174490548272,0.576006457526727,0.587373223049423,0.599635485048007,0.609206251727136,0.620849417633997,0.626790353891245,0.628861974455097,0.631133569507176,0.631352547679249,0.633873841833033,0.636735782785274,0.637313735384147,0.636163336183457,0.636289096568858
136,58.851492857143,2021-04-29 09:30:00,0.624919089330114,0.349756678044669,0.559528401269094,0.576584424233968,0.587841967665144,0.600022503247362,0.609554786304304,0.621175561108348,0.627397717190181,0.629888875451807,0.632494873763106,0.632958360564631,0.635758290240005,0.639163411176338,0.640585009711767,0.640236318662259,0.641026634101665
137,58.865899999999996,2021-04-29 10:00:00,0.62428801041868,0.349791301493529,0.55970173903617,0.576974427144731,0.58801794098996,0.600031172721108,0.609447429727427,0.620933842318975,0.626874402803255,0.62910047477126,0.631497563511488,0.631798283214536,0.634385239600947,0.63728295365758,0.637660125943917,0.635892922883651,0.634981125298645
138,58.879575,2021-04-29 10:30:00,0.625392803902675,0.349815506997631,0.55985217726248,0.577336767504526,0.588164428600112,0.600013174417951,0.609317523504458,0.620676462356658,0.626359161921385,0.628372692561393,0.63062053114967,0.630815256316462,0.633272184665389,0.635901849694796,0.635874479229615,0.633828198224947,0.632938778877766
139,58.932722222222,2021-04-29 11:00:00,0.625894593047561,0.349855365514351,0.56002494579242,0.577722267789086,0.588351137276673,0.600052212693925,0.609260337863085,0.620514033945306,0.62605453899955,0.627994845280395,0.630207951727607,0.630386580312219,0.632826310146725,0.635444490363233,0.635502024773376,0.633722053087696,0.633254596266226
140,58.83430952381,2021-04-29 11:30:00,0.624137216576896,0.349900882356766,0.560203497005758,0.578112771515921,0.588552447927497,0.600116231098777,0.60923795086537,0.620400285656659,0.625858354474736,0.627788265115555,0.630012332997026,0.630207185964334,0.632667263268631,0.635344527373886,0.635559453722781,0.633999620704881,0.633724245133774
141,58.675,2021-04-29 12:00:00,0.619721987743702,0.349918737237369,0.560330122684759,0.578442898584317,0.588678654175436,0.600096793768192,0.609125818738448,0.620188577112248,0.625488716579015,0.627322599124068,0.629489738314043,0.629648489897551,0.632065421447905,0.63466138301356,0.634746076820702,0.633018818133432,0.632513489028547
142,58.329333333333,2021-04-29 12:30:00,0.608916138637109,0.349872277652984,0.560341117672485,0.578639353456315,0.588630739926578,0.599875854057048,0.608789889334277,0.619722922006006,0.624663948799244,0.626195444976246,0.628155255850574,0.628169566077346,0.630417375446148,0.632681099252544,0.632216570063741,0.629904012430539,0.628847358371055
143,58.330571428571005,2021-04-29 13:00:00,0.609231695224186,0.349672876897296,0.560087162455787,0.578532250626023,0.588180114762156,0.59918077019085,0.607920978019402,0.618643544184554,0.622737032572506,0.623481072511501,0.624888186969931,0.624514143384404,0.626309980661561,0.627693090413585,0.625795643602551,0.62203784063434,0.61970717457837
144,58.313571428571,2021-04-29 13:30:00,0.608989832671245,0.349495206995902,0.559858497638358,0.578441298518465,0.587767085708246,0.598547477047575,0.607136460557784,0.617679984308918,0.621132213159474,0.621383154267493,0.622496918305978,0.621945692126089,0.623556020831798,0.624675255727783,0.62261681080826,0.61912638502047,0.617520706996709
145,58.24345,2021-04-29 14:00:00,0.606643704413145,0.349329350742971,0.559639978545416,0.578350695936336,0.587369050482105,0.597946990214392,0.606401315897665,0.616788374662186,0.619738267254029,0.619678544774585,0.620645570147905,0.620027475832653,0.621581803813422,0.622694902555292,0.620851291697889,0.617828377202591,0.616759919820634
146,58.126545454546,2021-04-29 14:30:00,0.6034270296239,0.349143614248544,0.559379892037513,0.578203262009481,0.586907592821349,0.597283565092848,0.6056048216353,0.615836896666706,0.618288827190064,0.617934704107606,0.618763012608212,0.618079351917986,0.61957157296004,0.620637375157001,0.618823911810115,0.615874563066125,0.61478435328615
147,58.205818181817996,2021-04-29 15:00:00,0.605934039168472,0.348926841181134,0.559060038701537,0.57797817072436,0.586354842120034,0.596523677408066,0.604708628877609,0.614780249336575,0.616696645674637,0.616016426915281,0.616677777162297,0.615904325242774,0.617299773274536,0.618231329089124,0.61624948095491,0.613126679081047,0.611826349161187
148,58.226863636364,2021-04-29 15:30:00,0.606833616090584,0.34876492581912,0.558821567977886,0.577832115750846,0.585924006903262,0.595925084653718,0.604007526281509,0.613964553482732,0.61561310701029,0.614901298361274,0.615614850244769,0.614910288648169,0.616396275623209,0.617570495891468,0.616085042947877,0.613573733043188,0.61293545225793
149,58.451454545455,2021-04-29 16:00:00,0.613319734090782,0.348630070681768,0.558621114065185,0.577719212177045,0.5855506718985,0.59540709590885,0.603406448823191,0.613274373859267,0.614787662581022,0.614162612523443,0.614997345298103,0.614400711034678,0.616013852235916,0.617465930653702,0.616429603254949,0.614311959249488,0.613919845076515
150,58.640340909091,2021-04-29 16:30:00,0.618066647830179,0.348601282689939,0.558592526931467,0.577791388694601,0.585439964680246,0.595215299605192,0.603184199823671,0.61303410652493,0.614811745467264,0.61466458005556,0.6158909093294,0.615587593536227,0.617540338383497,0.619668238269156,0.619707704987517,0.61862297958088,0.619116240175448
151,58.577136363636,2021-04-29 17:00:00,0.617234576145188,0.348644946462711,0.558685384324573,0.577997118174876,0.585518290679105,0.595255695760189,0.603228811820289,0.61310629637472,0.615378727430655,0.615880279373874,0.617583227304376,0.617613445205067,0.61993740972315,0.622741965548938,0.623703306007728,0.623285228144256,0.624114169326337
152,58.519727272727,2021-04-29 17:30:00,0.615591838207691,0.34867468551871,0.558755310102254,0.578176117137273,0.585564926041108,0.595258920936114,0.60322974164793,0.613123857455886,0.61577313285981,0.616712430054925,0.6186914927417,0.618889649214855,0.621376104077549,0.624388381597351,0.62538134478965,0.624609390878549,0.624804215750547
153,58.297227272727,2021-04-30 09:30:00,0.607932396330321,0.348679800679265,0.558783596227353,0.578306727427595,0.585550714767446,0.595190343645934,0.603148008086319,0.613042092711241,0.615927029663275,0.617099989577464,0.619184993562391,0.619422903307193,0.621921724629224,0.624850015169699,0.625469325720605,0.624118622212225,0.623743504077139
154,58.220409090909,2021-04-30 10:00:00,0.605329840628805,0.348620970292771,0.55871279406849,0.578340357892916,0.585372884225535,0.594896828935814,0.602783744021453,0.612590199913549,0.615319622399791,0.616250392602012,0.618084661865785,0.61811289533484,0.620333933673523,0.622620066141333,0.622048751979946,0.619407128650645,0.617838395235748
155,58.246227272727,2021-04-30 10:30:00,0.606012257148634,0.348530510210797,0.558586291705938,0.578306396864879,0.585112173268121,0.594510130454299,0.602317925594009,0.61202519140441,0.614513805721887,0.615144011360516,0.616715970194685,0.616545709629399,0.618522314059338,0.620317042493754,0.61903789647824,0.615939467949791,0.614293121902451
156,58.292954545455004,2021-04-30 11:00:00,0.607445266722701,0.348458238812598,0.558485990911864,0.578295619638751,0.584892237755974,0.594180327957868,0.601922707520585,0.611549877574352,0.613899951917456,0.614373277547392,0.615817762559467,0.615561977615367,0.617441500367318,0.619090468459982,0.617780065481239,0.614974233722337,0.61385958831705
157,58.248318181818,2021-04-30 11:30:00,0.606601442724898,0.34841354915431,0.558428428846123,0.578327507315854,0.584738610321461,0.593937063061158,0.601630818307213,0.611201039727622,0.613534131948954,0.613995734765155,0.61543265456495,0.61518292022461,0.617076829094905,0.618806901599701,0.617798676108979,0.615473163776268,0.614832883266994
158,58.342340909091,2021-04-30 12:00:00,0.608583815115745,0.348361520654472,0.558356603456566,0.578339223151522,0.584565075388959,0.593674827579556,0.601320388913747,0.610833862032276,0.61312972967543,0.613556928387181,0.614968654588013,0.614709410118977,0.616595459394536,0.618339525840361,0.617414794132559,0.615160269272303,0.614460839613531
159,58.483681818182,2021-04-30 12:30:00,0.612575125043134,0.348343389781623,0.558339141649343,0.578407770680186,0.584475876824708,0.593519387790273,0.60113502728524,0.61061669653331,0.61300515773704,0.613537152350247,0.615028667756243,0.61483526170449,0.61680182471899,0.618730056104643,0.618154371861149,0.616259279008955,0.615867197117655
160,58.475,2021-04-30 13:00:00,0.612731268568689,0.348385405860105,0.558421919118061,0.578586547938809,0.584542134150707,0.593554748048282,0.601169103651794,0.610657997994327,0.61334821068199,0.614192786095857,0.615910938228063,0.615884375690736,0.618046664965157,0.620369691426742,0.620443629616944,0.619165945931176,0.619277535508355
161,58.515409090909,2021-04-30 13:30:00,0.613931934193617,0.348427858521868,0.558506673241397,0.578767153817228,0.584614878717207,0.59359850760749,0.601211942246572,0.610707762637627,0.613664768943731,0.614748952239568,0.616619577397289,0.616694432711918,0.618965716271108,0.621469519716557,0.621722349080993,0.620425533105965,0.620312151168594
162,58.289479437229,2021-04-30 14:00:00,0.607266079169529,0.348485711670037,0.558618718663808,0.578978295195406,0.584732826638638,0.593697176185226,0.601316593012037,0.610828133434612,0.614076346577144,0.615401197494706,0.617415025463656,0.617579815062441,0.619944332613816,0.622590043893567,0.622967582981949,0.621673278576874,0.621504204470058
163,58.258545454545,2021-04-30 14:30:00,0.606269624280753,0.348444725155087,0.558566073591887,0.579003876809157,0.584602639112015,0.593496374995981,0.601077872171737,0.610543700780564,0.613688883814999,0.614814524296133,0.616636564331357,0.61664455348987,0.618808273425355,0.62099665204053,0.620470217651738,0.618077723044203,0.616782456499454
164,58.279272727272996,2021-04-30 15:00:00,0.607099183894598,0.348393928055613,0.55849525898052,0.579005402879397,0.584445913322301,0.593267321841509,0.600809143236666,0.610226544810963,0.613249095525888,0.614183113184166,0.615842065398334,0.61572823433057,0.617745859379665,0.619645432479473,0.618694144224332,0.616034898481081,0.614765127813006
165,58.259363636364,2021-04-30 15:30:00,0.606441053974078,0.348360326820961,0.55845102254317,0.579032901917621,0.58433040376529,0.593091960102598,0.600604151095342,0.609986813011377,0.612965842897914,0.613817056931672,0.61541093996679,0.615255525466431,0.617229465341088,0.619074140157187,0.618154650447941,0.615730648392234,0.614854439921188
166,58.186363636364,2021-04-30 16:00:00,0.604402196377561,0.348321217585226,0.558396251988269,0.579045396761007,0.584199993446842,0.592901663789372,0.600383709214521,0.609730528320279,0.612652966670282,0.613418197944271,0.614950245509578,0.614757294555703,0.616692288841244,0.618487740732924,0.617564932391049,0.615210397726392,0.614385476336763
167,58.252090909091,2021-04-30 16:30:00,0.606391996156496,0.348257185902238,0.558298651272848,0.579006463839916,0.584005441245367,0.592637043504696,0.600080058333384,0.609378266941234,0.612162945235791,0.612766058305576,0.614183737451679,0.613916028868444,0.61576706129171,0.617418234641679,0.616299391508927,0.613757718426213,0.61272244805074
168,58.400547619048,2021-04-30 17:00:00,0.610424192156902,0.348228001576002,0.558256693407199,0.579025908484214,0.583895689103801,0.592478725952585,0.599900233677968,0.609173922222751,0.611963298248862,0.612573078714091,0.614010714791745,0.613769436497936,0.615659121069771,0.617422213649841,0.616572457077296,0.614399429232077,0.613783422099935
169,58.508484848485,2021-04-30 17:30:00,0.613440917318366,0.348260259376136,0.558316636049408,0.579157538249245,0.583942376644346,0.592511485480324,0.599939567043335,0.609227235554829,0.612242565344848,0.613091381036473,0.614717882368627,0.61462199497756,0.616687939568241,0.618822950568966,0.618629752087809,0.61714412440942,0.617130356370817
170,58.470952380952,2021-05-04 09:30:00,0.611328123647468,0.34833467227047,0.558449068719227,0.57937095160965,0.58410252852388,0.592680685634745,0.600133293492102,0.609459058126129,0.612825425159527,0.614017845316538,0.615892497864333,0.615973951759787,0.618244631004789,0.620769567685146,0.621150911154142,0.620108761099659,0.620322154814082
171,58.512190476191,2021-05-04 10:00:00,0.613047552862816,0.348417521772646,0.558609047711652,0.579634724705652,0.584294553537096,0.592855983894804,0.600305501619239,0.609624049214335,0.613209156254165,0.614531684523242,0.616471062482408,0.616589960070257,0.618888195891572,0.621405781987015,0.621626054513799,0.620175252193212,0.619742601968054
172,58.4275,2021-05-04 10:30:00,0.610504248930717,0.348519859879956,0.558804302994345,0.579940084259898,0.584545123373526,0.593101042156152,0.600556353347987,0.609880585849291,0.613736028031879,0.615236053994476,0.617274743349762,0.617455935563917,0.619814930178817,0.622410436164612,0.622694325937308,0.621264955143993,0.620893890019159
173,58.454136363636,2021-05-04 11:00:00,0.610905946592459,0.348579503805374,0.558930055518649,0.580169179251994,0.584694226435178,0.593222157440999,0.600664000867116,0.609967701110819,0.613910478666628,0.61538255936634,0.617364258763417,0.61749197778168,0.619775408834022,0.622175349262501,0.62205879447238,0.620143757099705,0.619283365549999
174,58.551636363636,2021-05-04 11:30:00,0.613908239165414,0.348641623028879,0.559061098335717,0.580404924194557,0.584855032473466,0.593357439865371,0.600787670924694,0.610074069644366,0.614109337708797,0.615571028283412,0.617519701115411,0.617617649604792,0.619861167882718,0.622168202648023,0.621918710819169,0.61994699473929,0.619158870406288
175,58.445023809524,2021-05-04 12:00:00,0.611509257359059,0.348743052495142,0.559259965119293,0.580718283298795,0.585123259501181,0.5936219852641,0.601058567263128,0.610353140503201,0.614620009579801,0.616227521578335,0.618266504959919,0.618427960129916,0.620746178784498,0.623206353600528,0.623270148188171,0.621720659194817,0.621404556637566
176,58.41119047619,2021-05-04 12:30:00,0.610739062653655,0.348803865730941,0.559392307580554,0.580958693387003,0.585294237060633,0.593767563116658,0.601191869461607,0.610469193244436,0.614795838680311,0.616358578680301,0.618341472104023,0.618456226787876,0.620715560663501,0.623041031824686,0.622850026054054,0.620959940784251,0.620195896078447
177,58.453415204677995,2021-05-04 13:00:00,0.611534941124783,0.348850340700645,0.559501268926482,0.581173363502531,0.585432812532458,0.593873949366542,0.601280159789504,0.61053270653662,0.61486554189095,0.616339955002577,0.618243302251721,0.618298819150695,0.62048870945653,0.62267467055296,0.622270801800802,0.620188580804924,0.61929334725223
178,58.644718749999996,2021-05-04 13:30:00,0.617404803828921,0.348905885569514,0.559625880316264,0.581405847269884,0.585598084454619,0.594012856840875,0.601405772924544,0.61064077539197,0.615017931961573,0.616461149607109,0.618337029427209,0.618375744938484,0.620550220319346,0.622719814998092,0.622346313810676,0.620373891317514,0.619657617703245
179,58.664850649351,2021-05-04 14:00:00,0.617052712239534,0.349042032239425,0.559888667026908,0.581795635430501,0.585978203750449,0.59441025114264,0.601826172416614,0.611094289898534,0.615812597718949,0.61754705838434,0.619638608973112,0.619838475049642,0.622208705369068,0.62479097117528,0.625175957943314,0.624071938616313,0.62421171225719
180,58.834795454545,2021-05-04 14:30:00,0.621588888139694,0.349164027073018,0.560130543612507,0.582165580936532,0.586331536474667,0.594771875486255,0.602202510000829,0.611492393272731,0.616461225240199,0.618363368691959,0.620560376357907,0.620829719158918,0.62327698879382,0.62598613051023,0.626493903140331,0.625331601003089,0.625165833373684
181,58.814090909091,2021-05-04 15:00:00,0.621295061977079,0.349342469825245,0.560472850175201,0.58265331122607,0.586844548691401,0.595322516978103,0.602791896872533,0.612136765472363,0.617540909767579,0.619793368587305,0.622225251369445,0.62265543346173,0.62528604499141,0.628335497929884,0.629350624466791,0.62864195895572,0.628868390888703
182,58.792522727272996,2021-05-04 15:30:00,0.621135347717995,0.349504314442581,0.560790876975089,0.583119110824937,0.587326712163294,0.595830759910978,0.603328238306481,0.612713461079717,0.618440438774782,0.620893131804453,0.623432326386574,0.623922000763341,0.626610176030389,0.629719579600746,0.630700893115915,0.629774468270546,0.629632652888409
183,58.955681818182,2021-05-04 16:00:00,0.625566492426191,0.349652688427429,0.561089175393807,0.58356742174415,0.587784496768514,0.596305215599813,0.603822180445103,0.613236103909776,0.61919992143957,0.621750556270324,0.624319184483121,0.624811836061561,0.627492892376895,0.630540380201857,0.631330990493512,0.630128841106877,0.629719308412934
184,59.172045454545,2021-05-04 16:30:00,0.632323171923003,0.349853911208622,0.561483046308762,0.584129397387317,0.588395704923248,0.596959952579746,0.604518569269999,0.613991795040635,0.620368100262538,0.623201347734333,0.625940849560172,0.626543519059542,0.629347946119784,0.632620260260131,0.633781970408371,0.633018376209757,0.633112585812177
185,59.390681818182,2021-05-04 17:00:00,0.639026890199456,0.35013678178232,0.562027194589157,0.584870890558334,0.589248384826957,0.597897959332595,0.605532843693347,0.615112390494342,0.62216913940644,0.625543510147352,0.628635346608033,0.62947603176184,0.632549979274552,0.636333085521396,0.638309605390143,0.638363589914118,0.639154146988123
186,59.545116666667,2021-05-04 17:30:00,0.643388745729392,0.350493950671933,0.562714364068769,0.585788481865323,0.590336192474794,0.599107510395046,0.606848454776717,0.616574001124571,0.62452314282892,0.628607544742326,0.632150535927227,0.633289029931722,0.636690746945285,0.641067123880327,0.64389185365169,0.644640241627347,0.645844582055556
187,59.090409090909,2021-05-05 09:30:00,0.629372783097892,0.350886341592921,0.563477267924888,0.586808527978921,0.591557507719504,0.600463372147918,0.608319826090492,0.61820323671146,0.62707744663345,0.631835948789233,0.635772625239025,0.637153503833589,0.640806518955253,0.645586252774005,0.648860141148705,0.649796020925817,0.650900510194061
188,58.997772727273,2021-05-05 10:00:00,0.627303211156506,0.351088915032292,0.563912510807115,0.587486687290987,0.592272131207757,0.6011717463654,0.609016836395317,0.618879455380491,0.627711575852227,0.632051485259821,0.635560966282549,0.636584218185481,0.639785583613646,0.643517164799855,0.644792096391789,0.643275061835606,0.641753756510642
189,58.955275119617,2021-05-05 10:30:00,0.626245664897721,0.351247286051352,0.564271108148892,0.588083119816549,0.592876507365605,0.601744854367795,0.609558049779538,0.61937409390246,0.628018407743695,0.63187078245867,0.634964868248575,0.635674427850795,0.638511601330584,0.641512135785,0.641733381749106,0.639465657059433,0.637795348252872
190,58.990936052631994,2021-05-05 11:00:00,0.627884042237112,0.351379213722135,0.564583162735565,0.588630053073804,0.59341540157406,0.60223826508445,0.610008573257451,0.619765329283642,0.628163087441621,0.631550171800639,0.634295642300557,0.634764670696422,0.637343758879098,0.639897805948351,0.639664523177011,0.637327652864486,0.635956438936671
191,58.992221176471,2021-05-05 11:30:00,0.627821064437808,0.351525064604404,0.564919273547403,0.589206872133613,0.593996704925157,0.602782150537086,0.610517783845522,0.620228747587714,0.628480955210022,0.63158067293237,0.634143667800181,0.634507578825093,0.636995676147247,0.639467385679736,0.639383877955695,0.637505903749951,0.636718109744993
192,58.988119411765005,2021-05-05 12:00:00,0.627771858389765,0.351659525747895,0.565234924250439,0.589763166731015,0.5945520804334,0.60329421327683,0.610991181842259,0.620652858803926,0.628750130069555,0.631598580828192,0.634020122118039,0.634310640556763,0.636742100630184,0.639180921036379,0.639214296715536,0.637542756076969,0.636876382489932
193,58.985263157895,2021-05-05 12:30:00,0.62730825204861,0.351783667291684,0.565531600513554,0.590299923570015,0.595083180843697,0.603776940972421,0.611431969936326,0.621041714856617,0.62897916980727,0.631608841769336,0.633920934293428,0.63416058629334,0.636557635710795,0.638989132745848,0.639108467681239,0.637532648296653,0.636885978250414
194,58.981231538462,2021-05-05 13:00:00,0.627683924457168,0.351892389451057,0.565799907021043,0.590805723218252,0.595574879292114,0.604212719884774,0.611820378480777,0.621372460916305,0.629125788094202,0.631541836493648,0.633751918358482,0.633943848476007,0.636305747380757,0.638711209823776,0.638837907529869,0.637248062747893,0.636542216931928
195,59.025696388889,2021-05-05 13:30:00,0.628412050075197,0.351998847515328,0.566062752083724,0.591305893064492,0.596061719759911,0.604643456706006,0.612204680561048,0.621701976301865,0.629299080215182,0.631557491772226,0.633708789144884,0.633882529563845,0.636240429881676,0.638673560001385,0.638882510528384,0.63737427782712,0.636741446320707
196,59.045150588235,2021-05-05 14:00:00,0.628868195597309,0.352108220787174,0.566329322598053,0.591810743782854,0.596557683973795,0.605085910650954,0.612603939632646,0.622052301904374,0.629536190113143,0.631699676803044,0.63383590743275,0.634019755674214,0.636402510988677,0.63891008928582,0.639258010630406,0.637879856716643,0.637351338252778
197,59.127132105263,2021-05-05 14:30:00,0.63134857287196,0.352216384314917,0.566592407669608,0.592312068535212,0.597051667244643,0.605526677420732,0.613002635957436,0.622404839265476,0.629796468034171,0.631895925187344,0.63403370513534,0.63423496893001,0.636646445619608,0.639222792266114,0.639674387677499,0.63836617684941,0.637863231287175
198,59.186872105263,2021-05-05 15:00:00,0.633134540580253,0.352352212951645,0.566903719413309,0.592869102336028,0.597623630118967,0.606061146611518,0.613509431753366,0.622886219737441,0.630313210304342,0.632485778787939,0.634719024182053,0.635002037359782,0.637513644231882,0.640296966063484,0.641080832934264,0.640098870740049,0.639885548023815
199,59.212363749999994,2021-05-05 15:30:00,0.633469875784108,0.35250355490957,0.567242538114856,0.593459509164849,0.598242954096165,0.606651571800233,0.614080096630156,0.623443058408616,0.630969746324569,0.63327041866309,0.635625175114718,0.636001169848433,0.638619467271503,0.641603601775819,0.642665178157542,0.641889599397289,0.641777502142793
200,59.248161578947006,2021-05-05 16:00:00,0.634538323099988,0.352648503930064,0.567569764031851,0.594039002907427,0.598849630021509,0.607225793128102,0.614631732458939,0.623977682187885,0.631575355118041,0.63395724355776,0.636384763480958,0.63681119047042,0.639481609227148,0.642540589732191,0.643643061610329,0.642801431326305,0.642532472377197
201,59.427568684211,2021-05-05 16:30:00,0.639396939005387,0.352797965521131,0.567904898546661,0.594629584191253,0.599473539747234,0.60781971668844,0.615205506114188,0.624538386364982,0.632223932725288,0.63469431944817,0.637192265741054,0.637664868669354,0.640381756005677,0.64350667099299,0.644661527934167,0.643825094582724,0.64354610046111
202,59.309712368421,2021-05-05 17:00:00,0.637202483683174,0.353005330245962,0.568345821001792,0.59534458620289,0.600267750424552,0.608615302661926,0.616008533299673,0.625366226183307,0.633362372302258,0.636141046657452,0.638863637940252,0.639493344616183,0.642384925203552,0.645843659956639,0.647529184744842,0.647251019609056,0.647508370155348
203,59.281220433437,2021-05-05 17:30:00,0.635141348532377,0.353165737613723,0.568701910285436,0.595966599417119,0.600937667798106,0.609259632162874,0.616636368883434,0.625986710791373,0.634076794297944,0.63690469243057,0.639643417556589,0.640269041306176,0.643141611291009,0.646510953174553,0.647934074505859,0.647216212277556,0.646874757634062
204,59.398475526316,2021-05-06 09:30:00,0.637860927304813,0.353284772850781,0.568982403351686,0.59650367991018,0.601495218099821,0.609769061759564,0.617109672487146,0.626426538974259,0.634446345636235,0.637152622494771,0.639786004797229,0.640322904188689,0.643084091018716,0.646197257613809,0.647155988399608,0.645930978794613,0.645152236127857
205,59.517661988304,2021-05-06 10:00:00,0.64098265980713,0.353599224117653,0.569703791978701,0.597703858696266,0.602774837179888,0.61100407454862,0.618283788846072,0.627487075364905,0.635832099948735,0.638650172238461,0.641322212877157,0.641897523583146,0.644669873935489,0.647802866579304,0.648970760101836,0.648148942034577,0.647671652977726
206,59.518475,2021-05-06 10:30:00,0.640941774112275,0.35393105316037,0.570455435982477,0.598949225004337,0.604123579397259,0.612320049917447,0.619551260468961,0.628663976916327,0.637395553779949,0.640395395712646,0.643162013204584,0.643812520902457,0.646646469276109,0.649908192764439,0.651396956072289,0.650951048840074,0.650703450593022
207,59.653204868421,2021-05-06 11:00:00,0.645447596331322,0.354235457969115,0.571154249346407,0.600143462649895,0.605412093531969,0.613562956427412,0.620735872813104,0.629749920410086,0.638741969133466,0.641792087412624,0.644557208631826,0.645206359364615,0.648016785357702,0.651220423080142,0.652635993571948,0.652034727980593,0.651481180046007
208,59.886212368421006,2021-05-06 11:30:00,0.652524304877961,0.354576746407967,0.571919739044902,0.601423669126803,0.606825669469999,0.614953595146415,0.622089883144636,0.631039926808897,0.640437265827604,0.64369999026399,0.646589504371615,0.647330269385059,0.650231200561061,0.653628654273995,0.655422764429587,0.655240848828007,0.655092917503027
209,59.856845,2021-05-06 12:00:00,0.652101658208492,0.354986689278213,0.572815033328188,0.602866412603747,0.608467961849157,0.61661313253127,0.623749586575241,0.632689798890872,0.642750850376681,0.646483775100415,0.649678749063599,0.650637855225843,0.653771818411161,0.657648193138988,0.660248151745774,0.660875697906983,0.661396305713855
210,59.869764210526,2021-05-06 12:30:00,0.651846994359399,0.355357058760602,0.573634153713911,0.60423342407851,0.610017730330756,0.618159055803992,0.62527692348747,0.63418533883352,0.644690843627268,0.648632991773636,0.651924180390978,0.652934287507155,0.65609966289983,0.659994706022914,0.662503636371055,0.662798575887947,0.662720925687256
211,59.917470497075996,2021-05-06 13:00:00,0.65316150438682,0.355693198260801,0.574385986863569,0.605531624115203,0.611485208886692,0.619605413607385,0.626689482354605,0.635548955109768,0.64632852739782,0.650303607931049,0.653566416328375,0.654537014096036,0.657635431889397,0.661360423642569,0.663530784241797,0.66338925317025,0.662877955332774
212,59.933687631579,2021-05-06 13:30:00,0.65374731121457,0.356019260483773,0.575116008108654,0.606811376801456,0.612939006789227,0.621034891111087,0.628082693755747,0.636893258120153,0.647896212276907,0.651871546349143,0.655096370435798,0.656027599185853,0.659068899115009,0.662675458163606,0.66468508362584,0.664434074181869,0.663915066574507
213,59.983186578947006,2021-05-06 14:00:00,0.655668732589637,0.356325969740205,0.575805833608562,0.608049502230887,0.614348336526681,0.622411821070686,0.629416340182454,0.63817164134339,0.649314319892108,0.653226520900743,0.656380661231803,0.657254221514461,0.660224262892549,0.663699197598382,0.665554250138151,0.665203704268018,0.664630688280492
214,60.131607368421,2021-05-06 14:30:00,0.659931469967449,0.356633120806899,0.576493351673701,0.609288581902847,0.615771050681062,0.623805442750169,0.63076992162283,0.6394772592944,0.650767058436135,0.654651165070087,0.657773658393199,0.658624042141091,0.661567683838899,0.665018343902575,0.666918990076312,0.666692331506764,0.666270207948052
215,60.058785818713,2021-05-06 15:00:00,0.657913162157396,0.356972530215495,0.577241173912671,0.610602171514917,0.617306838436896,0.625333446504725,0.632277249802809,0.640965188008381,0.652540121309062,0.656556624131674,0.659770235610593,0.66068976472486,0.663712379242939,0.66736004805159,0.669662128898458,0.669908010947154,0.669915504923131
216,60.045580526316,2021-05-06 15:30:00,0.657638508528425,0.357255346308074,0.577874943077729,0.611785157463986,0.618679139710088,0.626669207603993,0.633565502408299,0.642200150052724,0.653808269882521,0.657702859844525,0.660820903289338,0.661667567607412,0.664602915535834,0.668074635001709,0.670070896878874,0.669890492129859,0.669333446915045
217,60.04307877193,2021-05-06 16:00:00,0.65741412002356,0.35751016274289,0.578450156223235,0.61289854857973,0.619970473767738,0.627912245128791,0.634750129565431,0.643319098894865,0.65486090709443,0.658564564661933,0.66155146983237,0.662305361474648,0.665137532879988,0.668418969583324,0.670149477126434,0.669720134308171,0.66898208783461
218,60.111863859649,2021-05-06 16:30:00,0.659342566930019,0.357739994636285,0.578972422755704,0.613946389832562,0.6211863139296,0.629070209492296,0.63584086315621,0.644334460349185,0.655735411298867,0.659210178243218,0.662053625700709,0.66271193990759,0.665443760804048,0.668554900799277,0.670086815495525,0.669522516550759,0.668727775978149
219,60.006949210526,2021-05-06 17:00:00,0.656734471271354,0.357976516394582,0.579503688911671,0.614999812083729,0.622422516366434,0.630256870261131,0.636967969966035,0.645398510729294,0.656723850771777,0.660073962109299,0.662861791584229,0.663494217956325,0.666208496553191,0.669331982443587,0.670986282235915,0.670644779572088,0.670121132225021
220,60.117642958333,2021-05-06 17:30:00,0.659230784118432,0.358156691880545,0.579920482250605,0.615912596813656,0.623481834109075,0.631240222104392,0.637867183324646,0.646203323028815,0.657248392872104,0.66029035360227,0.662894167078325,0.663405164958987,0.665991987536137,0.668882163686497,0.670192130452632,0.669468373683267,0.668519298102347
221,60.070669444444,2021-05-07 09:30:00,0.656386405501814,0.358355681368283,0.580369857246581,0.616854723713702,0.624592963293095,0.632290972578202,0.638848407274569,0.647111529522091,0.658007974112157,0.660916917209391,0.663475973791204,0.663973971703754,0.666561177112688,0.669502522503705,0.670996074979017,0.67056666994925,0.669993339849673
222,60.090585555556,2021-05-07 10:00:00,0.65734594241635,0.358517890186272,0.580760848340102,0.617755617173974,0.625638852705195,0.633254697799545,0.639715469745234,0.647859086517692,0.658465044014002,0.661084082731748,0.663474611791491,0.663864817101667,0.666331697726106,0.669050800356988,0.670220863611737,0.669428040837164,0.668399824732757
223,60.054062192981995,2021-05-07 10:30:00,0.657893796022911,0.358679112776418,0.581144318887628,0.61863561991903,0.626669999033507,0.63420889768935,0.640578274460153,0.648611979414544,0.658976931176691,0.66139343059812,0.66368969179745,0.664031178805117,0.666451589715536,0.66911862485395,0.670293401972743,0.669587175561473,0.668713983213749
224,59.987861993464,2021-05-07 11:00:00,0.655822735783812,0.358833753407579,0.581509699010823,0.619482154475272,0.627669109705189,0.635133265556315,0.641413507376966,0.649342437617157,0.659485262099123,0.661741786089597,0.663976916544743,0.664293316234097,0.66669441284472,0.669359966452079,0.670596972361022,0.669991535502647,0.66921247253565
225,60.010779722222,2021-05-07 11:30:00,0.656554443780501,0.358946446468433,0.58178828498704,0.620213442667741,0.62852558249941,0.635898078946417,0.642073620545678,0.649878529642077,0.659670303896721,0.661653081023205,0.663744612569898,0.663972710204316,0.666281818338234,0.668780987429025,0.669768258849777,0.668878511121984,0.667788994538574
226,59.965369736842,2021-05-07 12:00:00,0.654415563476185,0.359059426634491,0.582062715856613,0.620924753400422,0.629366684014757,0.636653688465867,0.642730804160854,0.65042186857482,0.65992220164938,0.661719113078237,0.663736386426606,0.663929926343913,0.666211530141165,0.668689287454972,0.669704295400849,0.668906353113271,0.667975100584921
227,59.855872105262996,2021-05-07 12:30:00,0.651343565649456,0.359133206693166,0.582256631254099,0.621526128204862,0.630070870992034,0.637257276094253,0.643222291211845,0.650782354249631,0.659881841809038,0.661397057023682,0.663270110087104,0.663375623082963,0.665567938147913,0.667884126171451,0.668660004785438,0.667608349983504,0.666420161901656
228,59.919949473684,2021-05-07 13:00:00,0.652523913909925,0.359158450587142,0.582352955027939,0.621995541139315,0.630607518497842,0.637673583217071,0.643508966683555,0.650915476373133,0.659482515588658,0.660606921187781,0.662262355657933,0.662227858951665,0.664274979399712,0.666316709374818,0.666681388190526,0.665229291396805,0.663712021202895
229,60.035053421053,2021-05-07 13:30:00,0.656629910368524,0.359198172365462,0.582473341124833,0.622474206058945,0.631165116766168,0.638124535707911,0.643844431840372,0.651117847318453,0.659289265408704,0.660194816622807,0.66176644533135,0.661696224906947,0.663722198378325,0.665768097596295,0.666241748694017,0.665037291569601,0.663896150774331
230,60.168127500000004,2021-05-07 14:00:00,0.66046699062967,0.359291230648145,0.582693593326948,0.623053702333257,0.631866606394316,0.638753667310956,0.644390947311332,0.651576649300484,0.65962713985974,0.660602005544384,0.662293074328189,0.662334312291366,0.664502088827937,0.666883334613778,0.667980037462046,0.667496455566667,0.667040982600684
231,60.270404444444004,2021-05-07 14:30:00,0.661632851961519,0.359428866158741,0.582998201858053,0.623720236072876,0.632694131750355,0.639538571526921,0.645120840685356,0.652256281603644,0.660391107254654,0.661618562473796,0.663538606406974,0.663759439192835,0.666131984039699,0.668941043861166,0.670702185908498,0.670818237119216,0.670752597592711
232,60.076280833333,2021-05-07 15:00:00,0.657372984825636,0.359570316339254,0.583307581977763,0.624382578266322,0.633525241339805,0.640334568424928,0.64586785428784,0.652960908803869,0.661191153871835,0.662638858227999,0.664736053900115,0.665083284724417,0.667585537187456,0.670626003559538,0.672636280683617,0.672815634536044,0.672591889687264
233,60.034918333333,2021-05-07 15:30:00,0.656547845262198,0.359640819437621,0.583474762167182,0.624866395759459,0.634124647391865,0.640865699695053,0.646317925366029,0.653325072355245,0.661353052093348,0.662685005449054,0.664699969977281,0.664974205683349,0.667375644536326,0.670150475491529,0.671577903337224,0.670962902600685,0.669869215728386
234,60.023053684211,2021-05-07 16:00:00,0.656482875915921,0.359693966062565,0.583605746817381,0.62529384627974,0.634655082216422,0.641323787101125,0.64669123226016,0.653607448025829,0.661395368596321,0.662580248870951,0.664498672952403,0.664697139410618,0.667005597398512,0.669572890212775,0.67065812873784,0.669750918242918,0.668549444649725
235,59.84224071428601,2021-05-07 16:30:00,0.650493730596481,0.359741801399004,0.583724289386225,0.625692745834984,0.635153179783032,0.641751769765274,0.647036821229482,0.653865289619474,0.661428665635979,0.662491746043824,0.664339703169543,0.664487967257053,0.666739996788498,0.669200683105372,0.670168947046078,0.669250760264866,0.668163177938972
236,59.797360131579,2021-05-07 17:00:00,0.649991295343691,0.359703192122866,0.583674179715911,0.625878819704632,0.635370707754916,0.641858541779685,0.647023505848581,0.653712873214342,0.660740308711956,0.661372272523203,0.662932017656909,0.662872272147359,0.664892712088272,0.666879054787563,0.667092202915968,0.66539471151743,0.663571319222225
237,59.762210854978,2021-05-07 17:30:00,0.648309400131578,0.359661778637277,0.58361739494155,0.626039487051188,0.635557364221269,0.641937687989109,0.646987394831499,0.653544426791808,0.660099504004119,0.660404456257274,0.661773395945244,0.661591068316885,0.663490458437935,0.665275391589317,0.665296810672067,0.663595875056158,0.661994813750782
238,59.740571428570995,2021-05-10 09:30:00,0.646439401282096,0.359601540576924,0.583523618206943,0.626140070098243,0.635666209099293,0.641933797899613,0.646865060078761,0.653285392370586,0.659359039461164,0.659351076315726,0.660548999744529,0.660263286827345,0.662066363261327,0.663702699969966,0.663593611096756,0.661871866041942,0.660321625384855
239,59.7301,2021-05-10 10:00:00,0.647538564172999,0.359538842891898,0.583445637393156,0.626282831962153,0.635817759675083,0.64197402731651,0.646781457761709,0.653044575834996,0.658677062085768,0.658384838881238,0.659428290151543,0.659052944512465,0.660766402678632,0.66226320600821,0.662025934560701,0.660248234624079,0.65863854991032
240,59.678355952381004,2021-05-10 10:30:00,0.645854172732809,0.359497518621803,0.583405335747181,0.62645231451546,0.636008573022799,0.642068427269577,0.646768091707793,0.65289717737757,0.658228387113223,0.657810585959596,0.65881915255815,0.65844389040493,0.660172410727161,0.661749472893197,0.661740805675305,0.660286208392364,0.659021132081973
241,59.744400000000006,2021-05-10 11:00:00,0.648246118958805,0.359437438717109,0.583326920087735,0.626561651759705,0.636122329359159,0.642080000883815,0.646668101582915,0.652658630757086,0.657652743634221,0.657069660379212,0.658008234919157,0.657601722610625,0.659304671443114,0.660851837079214,0.660808082189844,0.659278613622905,0.657863319547705
242,59.737899999999996,2021-05-10 11:30:00,0.648166388515185,0.359416151273095,0.583319721909412,0.62673951924914,0.636330623936636,0.642209636253252,0.646709999015589,0.652595367603562,0.657446054270686,0.656896442236426,0.657906196013363,0.657571009942586,0.659364377196901,0.661123275892064,0.661457550025591,0.660348722718259,0.65935623432915
243,59.743625,2021-05-10 12:00:00,0.648051028199159,0.359396204503265,0.583312833019935,0.626905505894346,0.636526256809869,0.642330889480768,0.646748516877642,0.652535803694889,0.657264993489298,0.65675034231931,0.657817855541541,0.657535340665994,0.659389648361113,0.661270793755096,0.661759841991405,0.660726459003153,0.659697313010358
244,59.731733333333004,2021-05-10 12:30:00,0.647981798140359,0.359376984542902,0.583305297021474,0.627059335952404,0.636708551049059,0.642442609230266,0.646781960435751,0.652477359604598,0.65710163467635,0.656619685398327,0.657732318643943,0.657487458311367,0.659381227177096,0.661328477254687,0.661866563645765,0.660810148038771,0.659705963553848
245,59.6967,2021-05-10 13:00:00,0.646490087843281,0.359359052252882,0.58329837325693,0.627203265650735,0.636880235638035,0.642547655652842,0.646813231832495,0.652422880305946,0.656958821252198,0.656509282786518,0.657658690681389,0.657441835294585,0.659362118709583,0.661345995027043,0.661894326299926,0.660806438970405,0.659661035309315
246,59.691942982456005,2021-05-10 13:30:00,0.646070360987409,0.359322849568122,0.583255132611111,0.627294541746276,0.63698376990343,0.642578299217083,0.646764983063579,0.652281686514135,0.656666823401802,0.656170274231027,0.657293013274499,0.657055090022095,0.658945260531216,0.660846404520298,0.661213025331608,0.659900182932155,0.658534579794884
247,59.660685526316,2021-05-10 14:00:00,0.64562583880526,0.359284725508276,0.58320684989112,0.627369741831278,0.637067469688222,0.64259101662205,0.646701610748015,0.652129102746505,0.656372931319353,0.655833504011485,0.656933031308614,0.656678338307848,0.658546393093331,0.660394079223741,0.66066995957586,0.659292645625999,0.657924565452759
248,59.469448809523996,2021-05-10 14:30:00,0.639730137025552,0.359244519249402,0.583153375624998,0.627429289387141,0.637131632300096,0.642585870847433,0.646622927788565,0.651964528236515,0.656074532114096,0.655494259078321,0.656572111475137,0.656302875761325,0.658153182651183,0.659962672340426,0.660186346883558,0.658787467028868,0.65743319712169
249,59.507075,2021-05-10 15:00:00,0.640573480223719,0.359127902614905,0.582955633227369,0.627310557928476,0.636958522273875,0.642307521383815,0.646238380816205,0.65144857258527,0.655143514892158,0.654229114946088,0.655072888981372,0.654632409865684,0.656286423775462,0.657678442855681,0.657189744243155,0.655009344995471,0.652889501775198
250,59.561857142857,2021-05-10 15:30:00,0.642500217629041,0.359034138505012,0.582799864087435,0.627228942064139,0.636834189849507,0.642091469450459,0.645931089571287,0.651030751951992,0.654447352904452,0.653365239839416,0.654113612997636,0.653616046665742,0.655216408768494,0.656532307930016,0.656029252431528,0.654023541175954,0.652303578572946
251,59.496,2021-05-10 16:00:00,0.640690328401185,0.358975850616436,0.582709730253641,0.627214261953448,0.63679896722741,0.641984448509799,0.645753218670092,0.650770508238038,0.654077070943528,0.653005513749096,0.653790872643877,0.653335603685325,0.654996503682632,0.656474705379734,0.656330967577145,0.654810013548704,0.653596642909172
252,59.59335,2021-05-10 16:30:00,0.643324339788469,0.358898713730129,0.582583621052899,0.627149788869312,0.636697555849905,0.641803935529646,0.645496037148917,0.650422455054516,0.653556424428437,0.652417056162193,0.653173660561134,0.652706126808454,0.654357917081756,0.65582364923098,0.65564731234243,0.654026524254353,0.652590889341882
253,59.741566666667005,2021-05-10 17:00:00,0.64780282346663,0.358865092964813,0.582538354252904,0.627172251096321,0.636712183705685,0.641763318277641,0.645402345924647,0.650270283128011,0.65341797624841,0.652397569385875,0.653259123646724,0.652877505483243,0.654631950915301,0.656321604246408,0.656528956055796,0.655324958572748,0.654301874021345
254,59.661775,2021-05-10 17:30:00,0.645559728648696,0.358895983365318,0.58261431658872,0.627332190956063,0.636911621222386,0.641942505922854,0.645561597499965,0.650416162843957,0.653825751240157,0.653154682853516,0.654274905995644,0.654085473194987,0.656056462621131,0.658189861623185,0.659099758168081,0.658583867905131,0.658130454828103
255,60.835022727273,2021-05-11 09:30:00,0.678543709076895,0.358893941138583,0.582626946064637,0.627415584145187,0.637010757290773,0.642006820932035,0.645591562290679,0.650411847441055,0.653918524839631,0.653380902933292,0.654578897399807,0.654434269935117,0.656440098078259,0.658593305105451,0.659380568051474,0.658506727366063,0.657471646718268
256,60.522386363636,2021-05-11 10:00:00,0.670595718876517,0.359347281076189,0.583568237667767,0.628648203261686,0.638644396710746,0.643856391856534,0.647631761778287,0.652707730129295,0.658197834233119,0.659669474978071,0.662277672677912,0.663160403908419,0.666298253492594,0.670824045374901,0.675587342667995,0.679111250693241,0.682364797698864
257,60.669045454545,2021-05-11 10:30:00,0.674602311396775,0.359654484157644,0.584204541797234,0.62952986850459,0.639819484983999,0.645169384013891,0.649053691222261,0.654273200365602,0.660860121021042,0.6632084851982,0.666286617747856,0.667431097653513,0.670764899880426,0.675464537935012,0.679864135692094,0.682010971043569,0.68273645711255
258,60.734522727272996,2021-05-11 11:00:00,0.677610143316347,0.35998705944773,0.584891143555088,0.630481991013117,0.641101340538165,0.646608516042297,0.650614515164346,0.655992533161352,0.663653249079185,0.66677061262997,0.67021937318786,0.671549654941443,0.674998044988989,0.679764383126056,0.683937009773557,0.685585744202552,0.68583619662689
259,60.729386363636,2021-05-11 11:30:00,0.676722488320947,0.360329175518426,0.585595900709161,0.631466480459089,0.642439109045254,0.648114378664135,0.652246393004781,0.657786472074487,0.666432378653751,0.670163502153922,0.673863356706117,0.675295032620973,0.678771927668169,0.683482110375724,0.687415307768666,0.688793423152422,0.688879599191311
260,60.721363636363996,2021-05-11 12:00:00,0.676485839208596,0.360628095998733,0.586208526076354,0.632348969205559,0.643650754194068,0.649474437986584,0.653707992159266,0.65937567553072,0.668695511826236,0.67268704276406,0.676393515680581,0.677756172661471,0.681086129108395,0.68542156334603,0.688711134454438,0.689455014764704,0.688989297995144
261,60.711409090909,2021-05-11 12:30:00,0.676366849281971,0.360896254253671,0.586755253969527,0.633158030424976,0.644773118635729,0.650732271885897,0.655050293083815,0.660821493349723,0.670599205958226,0.674641002666482,0.678235223358423,0.679461805217647,0.682594364709874,0.686516116506105,0.689242345886278,0.689563396621451,0.68884513793371
262,60.802113636364,2021-05-11 13:00:00,0.678730985432362,0.361137929392284,0.587245237276792,0.633902372101,0.645816523814969,0.651900279009838,0.65628845032987,0.662143133580226,0.672209704395324,0.676165033451609,0.679587724454909,0.680655829639977,0.683588529340567,0.687141100242554,0.689452984186827,0.68953686102365,0.688724732643377
263,60.797318181818,2021-05-11 13:30:00,0.678575502614201,0.361388542971199,0.587752592186554,0.634670023750694,0.64689894384182,0.653116555169975,0.65758027635057,0.663524790843008,0.673888746342182,0.677812061079702,0.681138460479151,0.682122095773205,0.684953522820022,0.688377249964999,0.690697929930511,0.690987037450617,0.690466376203063
264,60.854,2021-05-11 14:00:00,0.680115496609008,0.361613619670918,0.588205098893878,0.635373321014251,0.64790148968547,0.65424228624202,0.658768004146079,0.664783630179794,0.675300300732406,0.679083992866082,0.682262666953997,0.683132983951245,0.685837425111429,0.689072401275326,0.691240837737654,0.691439019847979,0.690793793590365
265,61.053064935065,2021-05-11 14:30:00,0.686245257729658,0.361838036274938,0.588655236774948,0.636074297029243,0.648906978764017,0.655374378271559,0.659962580104337,0.666049393797965,0.676702975385655,0.680377761135202,0.6834554896115,0.684256321193846,0.686888593714978,0.690053833679186,0.692253747070016,0.692561184864154,0.692031637368672
266,61.016818181817996,2021-05-11 15:00:00,0.68514118511746,0.362122544426139,0.589232655170478,0.636931205998142,0.650130165580352,0.656763800472443,0.661449375729114,0.667652478813352,0.678701801140852,0.682561650794612,0.685760455744921,0.686659877801993,0.689403871360967,0.692884264347532,0.695719894926848,0.696767864685006,0.696929426821017
267,60.815888528138,2021-05-11 15:30:00,0.679929631454564,0.362365497635373,0.589719451656204,0.637680782793767,0.651215208981178,0.657995043768805,0.662754921845036,0.669042986599209,0.680254066214109,0.684066847498642,0.687216607977496,0.688079748659479,0.690774126486711,0.694179126704846,0.696876177152119,0.697643574313519,0.697326062888277
268,60.661636363636,2021-05-11 16:00:00,0.675052809612738,0.362516014484283,0.590009141471022,0.63819042737283,0.651979952629678,0.658855359652173,0.66363862144111,0.669944219833207,0.680891350511163,0.684266380079776,0.687104640649093,0.687740155790294,0.690179365178206,0.693071402572117,0.694939308210634,0.694772648782153,0.693547098406377
269,60.919545454544995,2021-05-11 16:30:00,0.682387603141223,0.362586887938382,0.590133501547073,0.638494553347383,0.652467638608053,0.659394974826305,0.664159792886505,0.670427957700483,0.680809609058112,0.683524220118052,0.685928768906148,0.686262010447288,0.688383587318621,0.690668440510732,0.691672339499946,0.690726855088421,0.68896984775471
270,60.929338744589,2021-05-11 17:00:00,0.68286031702186,0.362749162414376,0.590450487150211,0.639024003552669,0.653259464955704,0.660292542759135,0.665091723433089,0.671392996581734,0.681692137400605,0.684317168015592,0.686727121025651,0.687101232576128,0.689300652700795,0.691867859861269,0.693589657262374,0.693726016064406,0.693297276461143
271,60.860445238095004,2021-05-11 17:30:00,0.680095781717262,0.36290218719124,0.590747924369744,0.639526472131752,0.654016606870354,0.661152517799881,0.665982550943651,0.672312258412461,0.68250553167531,0.685033188816302,0.687433261887442,0.687825862359492,0.690062507101545,0.692765253521987,0.694760839689728,0.695137308649177,0.694738755032656
272,60.727228778467996,2021-05-12 09:30:00,0.676983160108067,0.363003632182859,0.590936734156065,0.639893031271897,0.6545905269138,0.661801275881963,0.666635081246689,0.672957662572983,0.682838586401548,0.685080082673856,0.687331210029713,0.687632200322847,0.6897771414222,0.692309811560533,0.694010032837428,0.693967961103114,0.69304242413212
273,60.667136363636,2021-05-12 10:00:00,0.675717821515249,0.3630648065227,0.59116708929227,0.64048639215977,0.655443962080804,0.662763507102941,0.667589182523493,0.67382876688009,0.683462942263599,0.685430460088974,0.687500485474583,0.687672087717176,0.689629015683666,0.691796716072185,0.692969595652057,0.692420897905454,0.690945088392669
274,60.933977272727,2021-05-12 10:30:00,0.68352481137607,0.363103321038266,0.591339016863101,0.640988413907734,0.656179772967168,0.663593898298762,0.668399823988444,0.674545737556805,0.683842770166996,0.685486450326434,0.687357208245774,0.68739361261754,0.689179508791636,0.69104501981051,0.691858951018055,0.69106801214943,0.689468548911591
275,60.910568181818,2021-05-12 11:00:00,0.683191881602854,0.363239541803193,0.591704810246445,0.641706114787067,0.657211781557527,0.664775643631721,0.669617000644377,0.675747568031401,0.685155731853873,0.686961550889804,0.688989654092118,0.689163303857553,0.691092615277654,0.693355181504475,0.695006983632211,0.695313231660843,0.694893627787398
276,60.815022727273,2021-05-12 11:30:00,0.681041347197757,0.363357896287492,0.59202186536619,0.642350364791907,0.658151662233969,0.66585577533066,0.670723737776477,0.676830616402833,0.686236134558173,0.688072876057755,0.690146489941435,0.690359585350181,0.692312614872934,0.694653561739428,0.696422847089751,0.696724689716807,0.696039778751745
277,61.127727272727,2021-05-12 12:00:00,0.689998542850474,0.363436474191613,0.592245735418329,0.642866573104511,0.658923557024565,0.666745022728607,0.671618654641034,0.677677340676291,0.686887326522195,0.688562590510486,0.690540664093774,0.690683678200399,0.692540882505906,0.694688654135603,0.696114398138641,0.69595684671007,0.694743522130984
278,61.055068181818,2021-05-12 12:30:00,0.68821790394034,0.363623196293262,0.592692198912931,0.643639988482344,0.660047830256953,0.668050916238858,0.672993577814726,0.679091134284848,0.68859830265048,0.690619609766893,0.692864470839844,0.693211753612301,0.695279960331007,0.697923780933347,0.700237508252995,0.701141546411459,0.701067543888348
279,61.147035714286,2021-05-12 13:00:00,0.689968505237108,0.363768319610009,0.593039724415079,0.644282899879003,0.661001990190392,0.669164073513767,0.674153480206738,0.680262668912613,0.689825100392275,0.691913101773986,0.694202199627627,0.694571479167934,0.696634025559775,0.699249954942516,0.701425713490977,0.702001268839747,0.701350584032906
280,61.07449999999999,2021-05-12 13:30:00,0.687925547880757,0.36392151608473,0.593397350760619,0.644927478997744,0.661962913269315,0.670290305157954,0.675333124974164,0.681464978791541,0.691099592536397,0.693266874580371,0.695606714271635,0.696003038051853,0.69806828674724,0.70068923529196,0.702852892706771,0.703396713654438,0.702723564704994
281,60.989904761905,2021-05-12 14:00:00,0.685824905499231,0.364032899910225,0.593658192523794,0.645443269377206,0.662752764111004,0.671221494860077,0.676295427334821,0.682422707099228,0.691920200309298,0.69395576259764,0.696197084992077,0.696509101753528,0.698458715899436,0.700832761175749,0.702587556762435,0.702679552795479,0.701562848067232
282,60.900636363635996,2021-05-12 14:30:00,0.682124023372737,0.364105766690806,0.593831835439256,0.645840658062492,0.663383101109767,0.671970001721356,0.677054800357661,0.683153141230624,0.69235030535965,0.694113898875792,0.69617105419194,0.696342930869385,0.698128675375302,0.700177238570877,0.701466484390397,0.701140089913152,0.699719468930969
283,60.948145238094995,2021-05-12 15:00:00,0.684637439117306,0.364123042308477,0.593884724370031,0.646077813567347,0.663795020795486,0.672465812728171,0.677531715413451,0.683564249549613,0.692248076734858,0.693564419676665,0.695332853943494,0.695296900942385,0.696859539902171,0.698476238434208,0.699170534312359,0.698321879081608,0.696516968201178
284,61.055880952381,2021-05-12 15:30:00,0.687962753445786,0.364171124948179,0.594001286944281,0.646378572346538,0.66428962305612,0.673059724564965,0.678125973604894,0.684120875634326,0.692487785487921,0.693601305144805,0.695275639016054,0.69519022672162,0.696717961520701,0.69834044909774,0.699226670175932,0.698789283736918,0.697563983914923
285,61.018090476190004,2021-05-12 16:00:00,0.687169965015712,0.364257359701847,0.594197019091943,0.646764899245271,0.664898250608838,0.67378885730542,0.678879241705626,0.68487005048412,0.69312479647995,0.694254428833936,0.695989397935566,0.695968948070992,0.697582792594309,0.699452238617022,0.700842244170502,0.700998206135769,0.700301516953629
286,61.068818181818,2021-05-12 16:30:00,0.688196827773087,0.36432449624235,0.594348925428954,0.647088740164705,0.665421291508047,0.674420299399363,0.679525652683077,0.685502029888397,0.693567696655351,0.694627492336367,0.696350334074157,0.696331367808247,0.697950126222878,0.699849355956455,0.701269040380641,0.70135060074553,0.700413667695231
287,61.558613636364,2021-05-12 17:00:00,0.702410557366826,0.364398016667886,0.594512430716646,0.647417912393325,0.665949881245688,0.675060028542814,0.680185872578285,0.686156790570535,0.694081379150316,0.695119214275623,0.696859259654583,0.696861038391183,0.698502631579845,0.700464304311134,0.701974601521831,0.702114210181316,0.701207284605589
288,61.722025,2021-05-12 17:30:00,0.707777910296958,0.364646499117354,0.595059003968104,0.648213294849582,0.667112977565524,0.676444071243407,0.681697959049674,0.68780450858935,0.696410846070255,0.698229843815287,0.700538654586122,0.700968694647079,0.703064479173667,0.706025154030615,0.709179703746483,0.711126235374253,0.711959346988237
289,62.118314935065,2021-05-13 09:30:00,0.718780340217754,0.364937943710168,0.59569764657086,0.649125410828076,0.668442970145408,0.678029520130938,0.683442123518172,0.689723144356645,0.699124870577922,0.701733752698402,0.704557178259964,0.705341534772807,0.707763968710111,0.711354464654857,0.71528922536809,0.717731896333774,0.718581943416357
290,62.207333333333,2021-05-13 10:00:00,0.721725833607902,0.365329705791018,0.5966049519134,0.650427020898471,0.670316002009986,0.680263414070786,0.685919493300848,0.692465254223697,0.70315262192766,0.706921094946227,0.710455022660927,0.711712771710387,0.714535242540166,0.718893934814781,0.723820444781334,0.727092558443012,0.728469493853166
291,62.279588744589,2021-05-13 10:30:00,0.723874662545272,0.36571804494733,0.597492009337374,0.651707944251614,0.672176268311423,0.682494119783151,0.688396935144964,0.695210589081137,0.706982311815588,0.7115805690615,0.715540424183388,0.717034646939736,0.719972680314654,0.724457111381935,0.729305143543215,0.732230722912149,0.732992966546059
292,62.258060606060994,2021-05-13 11:00:00,0.72315967690043,0.366093173266598,0.598336131380821,0.652937967686086,0.673980279099369,0.684670412767472,0.690816555102082,0.697893119025644,0.710523585642731,0.715652011784442,0.719813723243538,0.721376455874021,0.724252726558032,0.728529247614476,0.732933103430584,0.73535975014886,0.735639306350691
293,62.330613636364006,2021-05-13 11:30:00,0.725420722280763,0.366421156218789,0.599054548036968,0.654009725743176,0.675577478700275,0.686615025435225,0.692976572185508,0.700280834461278,0.713395598584804,0.718659580548957,0.722763616139729,0.724214268919975,0.726858850646244,0.73062717003659,0.734275412286937,0.736020796246836,0.735743841506427
294,62.34731547619,2021-05-13 12:00:00,0.72450882308621,0.366742913859585,0.599751656851907,0.655052999192009,0.677142673184677,0.68853062969186,0.695108443608926,0.702641747612954,0.71613768499351,0.721458389325738,0.725485011188743,0.726832530257467,0.729285603086885,0.732708726410025,0.736013965892615,0.737642150484093,0.737426146875897
295,62.413811594203,2021-05-13 12:30:00,0.72718660156481,0.367020117708072,0.600332885203616,0.655946349869066,0.678506677683481,0.690218128491085,0.696985078387138,0.704714093875747,0.718300007864796,0.723429301258644,0.727242319187107,0.728403113302559,0.730601043682296,0.733571198860985,0.736378439142497,0.737654684888975,0.737159659523548
296,62.3728,2021-05-13 13:00:00,0.725378318445298,0.367301008362292,0.600921248811102,0.656844289333735,0.679879231324277,0.691921245734371,0.698884692848176,0.706819510246656,0.720504583558928,0.725510778882938,0.729195610458953,0.730253436768248,0.732307158260229,0.735095584694106,0.737867928070199,0.7393049355824,0.73905826545545
297,62.269544372294,2021-05-13 13:30:00,0.722565214566757,0.367530289379685,0.601378532512619,0.657570540464651,0.681016366099697,0.693353425757689,0.700480002471047,0.708580114775595,0.722078747157476,0.726736235816025,0.730165708769878,0.73103480824048,0.732866905015371,0.735292844801732,0.737675608268807,0.738777591885397,0.73818747282387
298,62.195180735931,2021-05-13 14:00:00,0.720652392109436,0.367700645915322,0.60169115837101,0.658105776307324,0.681888078099917,0.694476602124172,0.701727091327858,0.709945019191996,0.722981942813908,0.727100260618001,0.73017917787909,0.730801643965464,0.732371858379344,0.734352985847402,0.736222485043073,0.736885580729114,0.735937918321149
299,61.988181818182,2021-05-13 14:30:00,0.715364782231585,0.367829048267669,0.601905443641925,0.658507077643653,0.682569930233184,0.695376498180026,0.70272336680513,0.711026475661661,0.723461382564168,0.726994907776299,0.729728267350041,0.73012202093205,0.731470340373202,0.733102067811676,0.734627042848283,0.735066384782721,0.734017680239751
300,61.76075,2021-05-13 15:00:00,0.709547640601057,0.367877488781486,0.601934308968647,0.658663885344438,0.68290809896061,0.69587045399911,0.703259439293303,0.711581485730588,0.723110172852088,0.725852239932255,0.72812808653597,0.72821847595706,0.729283282730001,0.730420198710347,0.731335049221232,0.731219097578356,0.729707112972703
301,61.439071428571005,2021-05-13 15:30:00,0.700549814590195,0.367846946413745,0.601789160373319,0.658589830204057,0.682918722582455,0.69597402616245,0.70335227956395,0.711628586369471,0.722011353783625,0.72383026084814,0.725590628522354,0.725346339437573,0.726115397208965,0.726732274768988,0.727004883723761,0.726331876358914,0.72442527831283
302,61.1799,2021-05-13 16:00:00,0.692004332722252,0.367704267227462,0.601404953294489,0.658204270759052,0.682489864771505,0.695552982400833,0.70284760324247,0.710987290580859,0.719880713255824,0.720545003366949,0.721659961073449,0.720994520545713,0.721395348016208,0.72132812558931,0.720679384636754,0.719141738821308,0.716557158765747
303,61.135452380951996,2021-05-13 16:30:00,0.69074470098758,0.367466038023361,0.600831943399148,0.65757016477829,0.681705745694442,0.694702834809349,0.701853933518871,0.709782007526486,0.716988776133288,0.71641603616186,0.716859525507236,0.71576778356343,0.715815373319095,0.715104002034118,0.713618110274705,0.711364960586184,0.708338125476377
304,61.060390789474,2021-05-13 17:00:00,0.688921217412356,0.367236565948533,0.600300074321152,0.65697036892866,0.680950368388633,0.693872351752583,0.70088417568778,0.708608822897338,0.714421313349742,0.71299488320635,0.713056383972103,0.711768517348778,0.711723042706707,0.710945456677065,0.709585872764874,0.707714365450851,0.705337654815978
305,61.347285714286,2021-05-13 17:30:00,0.695617611530456,0.367007510696725,0.599787872847235,0.656381298310348,0.680194249752343,0.693028818148298,0.699900825631527,0.707423671975964,0.712048020954354,0.710009800346735,0.709850809252519,0.708482216987218,0.708456225948335,0.707808016289146,0.706752566867872,0.705249526411919,0.703235274994264
306,60.694175324675,2021-05-14 09:30:00,0.673296492495411,0.366888964490782,0.599528696605068,0.65609193265431,0.679832747430682,0.692637574044126,0.699435804972522,0.706845082413336,0.710937394299021,0.708938000221082,0.708992277102961,0.707857421744421,0.708170269431364,0.708306443194443,0.70853759048227,0.708396795344299,0.707651882066338
307,60.511833333333,2021-05-14 10:00:00,0.671904306872047,0.366483861794256,0.598718391071023,0.655173270266861,0.678616370475401,0.691249550404972,0.697829041818512,0.704915371370309,0.707422167346635,0.7043440200948,0.70376397042317,0.702183883880703,0.702041670086141,0.701097663165907,0.699242846576751,0.696384020139676,0.692535902374553
308,60.498083333333,2021-05-14 10:30:00,0.672312303930985,0.366103385716203,0.597975863983432,0.654317762798587,0.677469006834486,0.689928051033017,0.696299179422354,0.703080187383571,0.704302381105739,0.700500405782304,0.699562535686461,0.697770580665156,0.697463838497686,0.696193473146988,0.693906730772346,0.690898534202614,0.687523435560994
309,60.335941176471,2021-05-14 11:00:00,0.666417511016382,0.365767988486881,0.597338401883418,0.653573835436994,0.676458754479436,0.688755280490119,0.694940262013329,0.701449080490294,0.701725310597011,0.697547570688155,0.696496707223957,0.694681534103617,0.694421676649861,0.693300236510074,0.691380228148961,0.689004359705407,0.686496675638601
310,60.049071691176,2021-05-14 11:30:00,0.65738882769939,0.365391173001331,0.596628070830853,0.652730617522373,0.675304187396301,0.687403841562237,0.693378146259404,0.699584381646655,0.698851358445201,0.694206716024422,0.692957288598729,0.691044208025717,0.690735014233292,0.689506985680791,0.68737894929404,0.684735418437146,0.681874493347748
311,60.020669934641,2021-05-14 12:00:00,0.656342884575578,0.36493668438601,0.595776112130234,0.651707181157491,0.673896712733829,0.685746470807182,0.691467458120487,0.697315366151558,0.695375642202182,0.690047457053961,0.68843382149839,0.686294811497034,0.685789100424215,0.684120465402709,0.68120232422381,0.677668786218096,0.67397426343811
312,60.039052287582,2021-05-14 12:30:00,0.656655821859,0.3645157508735,0.595002553270348,0.650765742006046,0.672587423846289,0.684193834419688,0.689677568383438,0.695191597228026,0.692310795008499,0.686569870863144,0.684788316316209,0.682578976757677,0.682057218937271,0.680377733894779,0.677507795837146,0.674214930068063,0.671047817028656
313,60.020334967320004,2021-05-14 13:00:00,0.656369678664432,0.364142071915826,0.594330675485071,0.649936540194305,0.671419234661732,0.682798233193048,0.688068255916015,0.693282862659627,0.689743582836239,0.683851357454486,0.682076370602986,0.67992417011446,0.679521420832358,0.678113125326056,0.675717297158421,0.673014462185152,0.670481022128436
314,59.995555555556,2021-05-14 13:30:00,0.655366368075712,0.363802757764364,0.59373219855427,0.649188442813109,0.670352855393328,0.681515680573763,0.686589267615723,0.691529966444557,0.687527386555475,0.681634608704091,0.679950421851481,0.677906909225403,0.677665096103183,0.676583156014572,0.674650592611013,0.672363925826612,0.670117639551704
315,59.885157894737,2021-05-14 14:00:00,0.651765568016889,0.363484862368351,0.593179709055623,0.648490581565593,0.669348636137941,0.680301201462839,0.685189227512329,0.6898724599807,0.685525991395293,0.679697395348386,0.678124201328765,0.676191353351723,0.676096853896735,0.675279654663839,0.673636298591418,0.671506571826102,0.669279226183542
316,59.731451190476,2021-05-14 14:30:00,0.645977792331771,0.363152788066584,0.592602812788598,0.647760381948868,0.668297031299082,0.679027499527531,0.683722843742491,0.688139947403346,0.683413790301983,0.677555791933484,0.676002852920374,0.674101207954165,0.674052409454865,0.673258452858478,0.671468071959221,0.669016951300636,0.66638955573141
317,59.646474999999995,2021-05-14 15:00:00,0.644476241723714,0.362779995900987,0.591951169564465,0.64693843206187,0.667118571199316,0.677601666314681,0.682084174288431,0.686208102039353,0.680967921388569,0.674900548373001,0.673225618850602,0.671244241210072,0.671112418944737,0.670067039026036,0.66770734664373,0.66456888253466,0.661317759177614
318,59.62275,2021-05-14 15:30:00,0.643471242568085,0.362425311434844,0.591338249156771,0.64615829545278,0.665990943057623,0.676231331719153,0.680510227804103,0.684354979010408,0.678710130329671,0.6725238752849,0.670792723632978,0.668786052203294,0.668639124285615,0.667526281499345,0.665028385867813,0.661856591118318,0.658795463013415
319,59.590683982684006,2021-05-14 16:00:00,0.641714926269423,0.362093059942861,0.590771043950793,0.645429175929677,0.66492740769833,0.674932841155008,0.679019620860678,0.682602249528316,0.67666546211838,0.670448122496871,0.66871964651963,0.666732385801119,0.666621279057962,0.665561702395925,0.663145034526542,0.660146895113762,0.657349051115429
320,59.478166666667,2021-05-14 16:30:00,0.638589092067031,0.361771292010857,0.590225737717571,0.644723926815834,0.663892731005963,0.673665755482951,0.677566189874901,0.680895539905249,0.674720321200836,0.668493576201318,0.666775197764448,0.664810101339734,0.664734298884702,0.663722040831109,0.66134726352796,0.658402710434795,0.65564756083497
321,59.448666666666995,2021-05-14 17:00:00,0.636577578303189,0.361441510006075,0.58966681772363,0.644001240966011,0.662832375530551,0.672366733568013,0.676077710881763,0.679149938527232,0.672712611346019,0.666419870308875,0.664663072210242,0.662680960355334,0.662592344947972,0.661518306090247,0.658979714443776,0.655831985838373,0.652861347481936
322,59.09775,2021-05-14 17:30:00,0.625614624478518,0.361118551848982,0.58912225602808,0.643293944892331,0.661789999755659,0.671086959569541,0.674612571247949,0.677434004520905,0.670770461725818,0.664424952108527,0.662636797785779,0.660643557532952,0.66054922514964,0.659437486818526,0.656802512866438,0.653575799927992,0.650589599955628
323,59.427863636364,2021-05-17 09:30:00,0.636651601004828,0.360688997726446,0.588381344987518,0.642356191668407,0.660439439431371,0.669445222750843,0.672736363472196,0.675236734173807,0.667951196097212,0.661119232832565,0.658980964983668,0.656735659147414,0.656355341606762,0.654589130528371,0.650760402099632,0.646186002561834,0.64186600397515
324,59.416333333333,2021-05-17 10:00:00,0.636706970931065,0.360432762877193,0.588007067966209,0.641890378996143,0.659715854188925,0.668538680110502,0.671689142858384,0.673982901034806,0.666848926407477,0.66033229224156,0.658438642254848,0.656403465583234,0.656278030757662,0.655115696772427,0.652528844756031,0.649730466979349,0.647622040211682
325,59.425677489177,2021-05-17 10:30:00,0.636186106653148,0.360201684171009,0.587674707273235,0.641471346795753,0.659055738775173,0.667706597855159,0.670728182338577,0.672833735370097,0.665902917300046,0.659702474225365,0.658030007790303,0.656170343394692,0.656242201108169,0.655487009494125,0.653528584514793,0.65126258963043,0.649315261241973
326,59.364158008657995,2021-05-17 11:00:00,0.633816049231078,0.359986072733158,0.587366091966379,0.641078645832278,0.658432403447035,0.666918125058549,0.669818195657286,0.671747349276952,0.665031206062733,0.659111360818054,0.657615446532833,0.655885675086913,0.656091528535102,0.655570194857302,0.65384851163453,0.651604442076818,0.649418321678727
327,59.357968614719,2021-05-17 11:30:00,0.634068608771738,0.359761478987439,0.587035492402391,0.640659077835287,0.657775300496259,0.666090904750277,0.668865286270105,0.670613068515745,0.664029635178168,0.658265446785573,0.656842595666436,0.655157616344033,0.655394425198916,0.654870536211841,0.652972004714016,0.650354307493168,0.647702197943649
328,59.544217391304,2021-05-17 12:00:00,0.639462107441548,0.359561169888415,0.586746137444432,0.640286607674166,0.657182089797144,0.665338937015589,0.667999245448496,0.6695834109109,0.663189891252213,0.657616318600627,0.656289319160018,0.654666132158616,0.654956286077537,0.654494925513415,0.65260854182112,0.649980088083977,0.647399093206584
329,59.609738095238,2021-05-17 12:30:00,0.642709145136656,0.359446228658877,0.586613675864461,0.640098225224673,0.656835548604048,0.664876393642665,0.667463744957902,0.66894420917918,0.663033516844236,0.657930115599101,0.656898511661809,0.655486083779207,0.656002406335405,0.655991586023215,0.654828879799311,0.653019306327805,0.651302515077666
330,59.634067105263,2021-05-17 13:00:00,0.643000934833239,0.35938192788168,0.586572314763114,0.640019566895134,0.656639638493842,0.664592277388416,0.667132039344932,0.66854531676687,0.663250260303262,0.658706937964086,0.658017086997539,0.656838640530987,0.65759681473851,0.658040839225763,0.657510078897092,0.656228003971892,0.654821064642847
331,59.668043478261,2021-05-17 13:30:00,0.643799205195514,0.359326926520227,0.586542939878726,0.639958515852288,0.656473003880122,0.664345294259085,0.666843076625543,0.668197095695942,0.663475813068564,0.659397123185887,0.658959727526036,0.657936418820886,0.658835522502613,0.659489557876775,0.659106956727384,0.657747074425153,0.656038703365561
332,59.690704545455,2021-05-17 14:00:00,0.645340112029673,0.359286587147262,0.586536323951163,0.639927735461438,0.656352343462098,0.664154927425008,0.666618958914773,0.667925305773902,0.663763685627071,0.660096534247813,0.659862971060776,0.658953706362687,0.659944601765899,0.660707133867845,0.660339831432691,0.658859293281144,0.656977110799562
333,59.660340909091005,2021-05-17 14:30:00,0.644654794661353,0.359268678584935,0.586567814567232,0.639945546481784,0.656302149105087,0.664049883076138,0.666492269782345,0.667767925546329,0.664186487602956,0.660922093830784,0.66088119663542,0.660076458572495,0.661149573750708,0.662014794988783,0.661708795511737,0.660242003949463,0.658384882515252
334,59.638659090909,2021-05-17 15:00:00,0.643672215113183,0.359243611313165,0.586580573170493,0.639944913695519,0.656233363177386,0.663926161260401,0.666344548802493,0.667585786200345,0.664485784817336,0.661495704906078,0.661551576538481,0.660778861337624,0.661852781602068,0.662653344961735,0.662147101649289,0.660415366043014,0.658279906926831
335,59.639403162055004,2021-05-17 15:30:00,0.643083486688775,0.359208399001076,0.586569507043282,0.639919162271133,0.656136333563072,0.663772135817289,0.666162563739501,0.667363427091282,0.664645623945994,0.661815747559596,0.661891242280879,0.661097135405822,0.662117322593626,0.662757581184845,0.661948261138906,0.65991024493721,0.657528276932281
336,59.637863636364,2021-05-17 16:00:00,0.643749056153886,0.359168856408753,0.586546443141458,0.639881630572648,0.656028033617176,0.663607296030228,0.665968503315616,0.667126955967673,0.664726756837828,0.661990938499124,0.662049187684959,0.661213411776172,0.662165478958588,0.662640791597379,0.661581605063693,0.659356147678173,0.656884266777816
337,59.608113636364,2021-05-17 16:30:00,0.641568395094631,0.359140835873923,0.586542307445632,0.639868521004164,0.655956177700848,0.66348721981478,0.665825606554996,0.666950568391666,0.66487444796692,0.662246410063872,0.662309763005355,0.661456688397188,0.662376497991514,0.662786685306994,0.66168694561809,0.659524108803921,0.657196530682881
338,59.641391304348,2021-05-17 17:00:00,0.644054325038944,0.359088222785269,0.586487886892277,0.63979805429227,0.655811895485241,0.663284601594484,0.665588943949102,0.66666411592778,0.664774230151459,0.662117184435281,0.662095926052923,0.661162584960394,0.661981979154987,0.662181627527603,0.660771839367391,0.65830883998399,0.655679226156699
339,59.655514069263994,2021-05-17 17:30:00,0.64465636005862,0.359070731852111,0.586498582585099,0.639805756714237,0.655774497388142,0.66320861490026,0.66549660739949,0.666547149031675,0.664959403563418,0.662411030177304,0.662419536996404,0.661500152542559,0.662334760913934,0.662597451280549,0.661395414027033,0.659277839801333,0.657087168804045
340,59.018181818182,2021-05-18 09:30:00,0.622666834737369,0.359061884214579,0.58652323902089,0.639832140717928,0.65576583557372,0.663168361342751,0.665445028833065,0.666477751860635,0.665191000016461,0.662753829653424,0.662797788643452,0.661896888582125,0.662750373503281,0.663071928237184,0.66200992624545,0.660043550220549,0.657934272982725
341,59.156853754941004,2021-05-18 10:00:00,0.627557218738459,0.35877516764642,0.586065083589215,0.639340434571978,0.655078527406712,0.662339871176614,0.66448509777273,0.665304538318888,0.663288500654065,0.659884761468212,0.659175702321633,0.657693425225732,0.657858012837033,0.656651016685994,0.652857495561992,0.647683905205956,0.642169766350356
342,59.216238095238005,2021-05-18 10:30:00,0.629290423346638,0.358574084567311,0.585764622151041,0.639022204958104,0.654615073243208,0.661770535695817,0.663821524774947,0.664485150304923,0.662125217393926,0.65825588538353,0.657220053274951,0.655519625709191,0.655461690201666,0.653902801695894,0.649916014822967,0.645236760530635,0.641146818270584
343,59.535082015810005,2021-05-18 11:00:00,0.638840426253414,0.35841235166712,0.585534785350949,0.638779875531016,0.654249890953833,0.661315149864623,0.66328873002759,0.663823157869505,0.66129031721472,0.657179709474678,0.656001937232913,0.654233020063079,0.654133503540901,0.652620087385767,0.649048086375014,0.645206784017452,0.642126737924526
344,59.434425324675004,2021-05-18 11:30:00,0.636352024600863,0.358380462788441,0.585547355213146,0.638817626533893,0.654255531964996,0.661293233376374,0.663250106812553,0.66374530889783,0.661554072541376,0.657759028565284,0.656849402777518,0.655320588049682,0.655532477800413,0.654809993280873,0.652813890041992,0.650829361765202,0.649465720208684
345,59.508022727273,2021-05-18 12:00:00,0.639363237717283,0.358321037186219,0.58550204985592,0.638786863251304,0.654174198086102,0.661171631436081,0.663098631783285,0.66353608085783,0.661529592217058,0.657858438462747,0.657051080133551,0.655614928955062,0.655941259977882,0.655474344965922,0.653789083508615,0.651752192700181,0.649750124299459
346,59.602500000000006,2021-05-18 12:30:00,0.642906049575618,0.358302984211883,0.585531456638947,0.638843013222183,0.65421092483669,0.661189503538496,0.663106440137832,0.66351553434576,0.661828821902664,0.658412576386082,0.657792287348659,0.65650417695939,0.657000006433896,0.656886552055291,0.655673825719877,0.653923741645141,0.652055134805773
347,59.673595238095,2021-05-18 13:00:00,0.6441405213244,0.358328879909532,0.585640871813633,0.638994027042682,0.654377769808872,0.661361617201319,0.663290198596193,0.66370256896041,0.662470699477144,0.659429323270519,0.659067604299471,0.657970321431773,0.658673804324925,0.658971712714613,0.65830076933417,0.656940228363521,0.655334777046609
348,59.800064935064995,2021-05-18 13:30:00,0.647777299320207,0.358366791885008,0.585768749489109,0.639168523696034,0.654581207105373,0.661579263939993,0.663526114061691,0.663951245390149,0.663168827113545,0.660467667913193,0.660320451336768,0.659368290361932,0.660215022782271,0.660756665473018,0.660299139761327,0.658944742039964,0.65718696905004
349,59.801523809524,2021-05-18 14:00:00,0.649746141170955,0.358444625787966,0.585969772301103,0.639431734115278,0.654908273388879,0.661944345421211,0.663930085964928,0.664397330500586,0.664175111634654,0.661905204725754,0.662025216062232,0.66125038644041,0.662271314312245,0.663123114358159,0.663030506955958,0.661944061835489,0.660402035357437
350,59.864795454544996,2021-05-18 14:30:00,0.651582627420614,0.358538551001469,0.586197614318045,0.639729848418276,0.655288552588395,0.662375131879404,0.664409065356109,0.664931187761552,0.665273034248994,0.663408553441464,0.663761644145596,0.663129705783916,0.664278051066909,0.665329373541476,0.665409383140739,0.664368873398053,0.662770845139974
351,59.939457556936,2021-05-18 15:00:00,0.653536018234069,0.358645476990391,0.586446530841067,0.640056299863401,0.655713517031323,0.662861815747246,0.664951885995896,0.665539552603637,0.666437352361443,0.664945164255856,0.665496795280518,0.664976672729991,0.666213710781955,0.667384729359173,0.667533513789126,0.666472093817878,0.66479913792225
352,59.897463203463005,2021-05-18 15:30:00,0.65305912834966,0.358765608713323,0.586717253389113,0.6404121157578,0.656184645927417,0.66340624392237,0.665560657606233,0.666224773354204,0.667673086998842,0.666528179997446,0.667253977153842,0.666825125480895,0.668127033086152,0.669377710593505,0.66956992152652,0.668508670588801,0.666815461172483
353,60.048854978355,2021-05-18 16:00:00,0.658100768203638,0.35886829557425,0.586949390565058,0.640725201276058,0.656605675815403,0.663895909455124,0.666107376723771,0.666836852144476,0.668703632801395,0.66775552570048,0.668544185750396,0.668122367132178,0.669394781298332,0.670529283509828,0.67045887681283,0.669073772531774,0.667034716271192
354,60.012523809524005,2021-05-18 16:30:00,0.656446695406951,0.359021946068286,0.587279417764363,0.641157983376489,0.657192587787834,0.664582991198199,0.666879047864244,0.667712020123192,0.670165793841996,0.669587848324289,0.670569711768632,0.670258450766543,0.671625382683651,0.672948543550741,0.673225051877466,0.672306845097717,0.670818898387598
355,60.348833333333,2021-05-18 17:00:00,0.668624603910849,0.359140726627925,0.587535888500368,0.641506499152103,0.657674330216957,0.665151344510964,0.667515921743549,0.668428795390586,0.671260346141932,0.670823099955436,0.671829031636466,0.671498292583805,0.672809833787695,0.673981649958147,0.673965478163629,0.672659386740244,0.670661023948457
356,60.491238095238,2021-05-18 17:30:00,0.672934737777889,0.359395491851083,0.58806420376301,0.642185004352875,0.658604266225307,0.666247601743001,0.668753968309216,0.66984798141314,0.673599184948206,0.673862856028949,0.675301737190272,0.675265745979806,0.676881248238117,0.678728479958698,0.679929183803858,0.680079174052788,0.679616888528772
357,61.220185714286,2021-05-19 09:30:00,0.697906532896098,0.359678284992076,0.588645460653258,0.642935044909894,0.659642120979086,0.667476804915565,0.67014388639819,0.671443004620295,0.676140524019737,0.677082831295816,0.678912199716256,0.679122140563569,0.680963749559167,0.683257450755348,0.685081403167134,0.685672940061184,0.685263963860979
358,61.273958498024,2021-05-19 10:00:00,0.699390254907052,0.360121870875149,0.589815976198474,0.644614708048063,0.661977115522287,0.670264890295304,0.673279723771064,0.674959812820322,0.681947046709233,0.684845707857107,0.687902477436541,0.68895967015873,0.69160104352375,0.695610136213752,0.700133481417513,0.703560287243585,0.705666383483454
359,61.275083003953,2021-05-19 10:30:00,0.699180675739329,0.360540418041574,0.590899275918953,0.646188242363346,0.664199805174075,0.672941782294573,0.676297475191595,0.678347472184702,0.687207778563274,0.691475273907612,0.695261411961961,0.696739956115369,0.699654289060291,0.704065693670656,0.708707385360564,0.711560638085154,0.712242975466536
360,61.319090909090995,2021-05-19 11:00:00,0.701050436689752,0.360916250200885,0.591858355769214,0.647606640296416,0.666239077880461,0.675422631709441,0.679100577696873,0.681494686163077,0.691765559815281,0.696842896624455,0.700938707686452,0.702511455506159,0.705337015046258,0.709375009789735,0.713051735294981,0.714585391972865,0.713848309885243
361,61.292554347826005,2021-05-19 11:30:00,0.700625633276397,0.361277291896025,0.592758821574618,0.648948417245748,0.66819588057287,0.67782334630738,0.681820926522279,0.684555736110955,0.695959122754584,0.701540515226934,0.705746317494232,0.707278088611771,0.709893716993561,0.71339115402458,0.716164016065264,0.716892159121324,0.715645532616777
362,61.31152173913,2021-05-19 12:00:00,0.701303981108636,0.361597963709432,0.593545742087042,0.650143522162823,0.669971388253505,0.680026501940865,0.684324497920496,0.687375167447236,0.699539601225765,0.705265432212858,0.709363074699062,0.710712384317163,0.712998297706088,0.71577848245569,0.717569095287343,0.717545238494065,0.715817262337879
363,61.316897233202,2021-05-19 12:30:00,0.701147525015862,0.361894752962426,0.594259362336193,0.65123984126104,0.671625552041829,0.682099652435906,0.686687771179229,0.690042186827019,0.702719996293463,0.708395058035215,0.712296479783,0.713426254977483,0.715380345165833,0.717521220505194,0.718610103193263,0.718210462707948,0.716362251496621
364,61.352895256917,2021-05-19 13:00:00,0.702093135908656,0.362160013393115,0.59488519638938,0.652218143396138,0.673128542924783,0.684005665242557,0.688867844230449,0.692506826763418,0.705444456550875,0.710888133108584,0.714517293772667,0.715396811509974,0.717018517115715,0.718567670530075,0.719077349257953,0.718382809630989,0.716397288513246
365,61.629068181818,2021-05-19 13:30:00,0.711383604535086,0.362409521503006,0.595461418593359,0.653124815877524,0.674539542019716,0.685811528180407,0.690940512183302,0.694857141619496,0.70790995486025,0.713064877115849,0.716430237894056,0.717089927949517,0.718439158775994,0.719559677176296,0.719761875063787,0.719019699039885,0.717100892514949
366,61.762613636363994,2021-05-19 14:00:00,0.71563932631402,0.36274220757889,0.596214891066764,0.654243450196873,0.676242124576814,0.687966255160446,0.693418625975271,0.69769031942088,0.711217675770329,0.716520144716289,0.71996119044035,0.72067644637375,0.72206153736564,0.723452672239562,0.724462422294739,0.724838993404847,0.72408039509492
367,61.577453463203,2021-05-19 14:30:00,0.71024081757688,0.36309097090822,0.596991959702548,0.655385662868404,0.67798389349996,0.690176801122636,0.695968867994658,0.700619450887346,0.714612111327957,0.720082961263885,0.723618903550585,0.724399923124063,0.7258161636199,0.727396010411198,0.728851500162002,0.729636739097119,0.729011857505917
368,61.816857142857,2021-05-19 15:00:00,0.717144909963863,0.363341415839364,0.597527658243696,0.656218333712556,0.679309412421675,0.691907486096642,0.69797852187613,0.702931797934886,0.716810964449685,0.721913515209187,0.725180709449962,0.725746814318496,0.726889484491286,0.72792572125018,0.72852804821,0.728240856441395,0.726364397368648
369,61.719863636364,2021-05-19 15:30:00,0.71452648350846,0.363646652636208,0.598183343107335,0.657192870915534,0.680827103316936,0.693867464621305,0.700256623961664,0.705567146402583,0.719594814586489,0.724668346740513,0.727931756329797,0.728500502612005,0.729618160452002,0.730714680479699,0.731617495212039,0.731850232964261,0.730711175746882
370,61.719333333333005,2021-05-19 16:00:00,0.713978797624967,0.363889946880436,0.598685184728641,0.657966628735046,0.682071573250542,0.695511468712561,0.702179888343443,0.707800835714888,0.721623030871446,0.726364065424673,0.729422194016071,0.729838040090861,0.730762808881835,0.731507009815002,0.731937276137151,0.731657879366911,0.729931807917815
371,61.812333333332994,2021-05-19 16:30:00,0.71738771506011,0.364101417403527,0.599108235922547,0.658632633336177,0.683165204764807,0.696979118488856,0.703906200193884,0.709814721347175,0.723279384495843,0.727610553130598,0.730431677664831,0.730679130162874,0.731407942055442,0.731810349669379,0.731849113351439,0.731264444149148,0.729337025284549
372,61.554809523809,2021-05-19 17:00:00,0.709595066031916,0.364330434607298,0.599569623915942,0.659338047018984,0.684306692283956,0.698501960251885,0.705699783534011,0.711915552918571,0.725139015043414,0.72924449064107,0.731973802770021,0.732171718442542,0.732840507422005,0.733219255769792,0.733415938799703,0.733163645169906,0.731670305342184
373,61.465798701299,2021-05-19 17:30:00,0.706390393263384,0.364443840384807,0.599760497884067,0.659695709089137,0.684968535055667,0.699459405411021,0.706849077753249,0.713273442363911,0.725702227472245,0.729089167426266,0.731393830676398,0.731285901426162,0.731625630538228,0.731343791639241,0.730564888466673,0.729242245184938,0.726615596112523
374,61.274479285714,2021-05-20 09:30:00,0.700252038460175,0.364506824216351,0.599840927056137,0.659904952459226,0.68541671821706,0.70015791825379,0.707701993770416,0.714289790050459,0.725775431259445,0.728389970263127,0.73026134698896,0.729856013160224,0.729901439837066,0.729082258580592,0.727655873116076,0.725841876017817,0.722970773595593
375,61.612203809524,2021-05-20 10:00:00,0.711893973658951,0.364451831195526,0.599737137301563,0.659927135667988,0.6856151155767,0.700576334646852,0.708239565449052,0.714928125936844,0.725280862581037,0.727026638622559,0.72841149035265,0.72766903377624,0.727375775844886,0.725911857657397,0.723648326588841,0.721121555610455,0.717713393456632
376,61.977463484848,2021-05-20 10:30:00,0.721885836829093,0.364537021409468,0.599951494045313,0.660328057745291,0.686311202263599,0.701566696492522,0.709431231679154,0.716334423936475,0.726332164864927,0.728050227511466,0.729549937888198,0.728946253341745,0.728841421135293,0.72796821570095,0.726992273432842,0.726212387277842,0.724801324385966
377,62.212898311688,2021-05-20 11:00:00,0.730385193296355,0.36472833067364,0.60040719945408,0.661021167838114,0.687397582079593,0.703010781976292,0.711144977617518,0.718356811243534,0.728537732159604,0.730739163790029,0.732676508013565,0.732439819759691,0.732732161139405,0.732816756096603,0.733413038423471,0.734197278190706,0.733970361936522
378,62.486785948617,2021-05-20 11:30:00,0.738187189770231,0.364997095204392,0.601038314541534,0.661929815127368,0.688776687305526,0.704799602145338,0.713258648487671,0.720855021785001,0.731563165052071,0.734515549921522,0.737023132920604,0.737224604348716,0.737938365537352,0.738914672528948,0.740703831589194,0.742377552065736,0.742545685267727
379,62.270707272727,2021-05-20 12:00:00,0.731618267545481,0.365326759926098,0.601806998786703,0.66301041778668,0.69039340671289,0.706872296507256,0.715704634561569,0.723752210335699,0.7352158118376,0.739049239335709,0.742161113000534,0.742798040908306,0.743881413331504,0.745547500039125,0.748087897244768,0.75017642781966,0.75041404275888
380,62.144215755694006,2021-05-20 12:30:00,0.728290283097554,0.365546373259615,0.602285793140462,0.663716263342892,0.691498969775726,0.708348216320504,0.717472520557823,0.725873441683252,0.737377143223601,0.741304908982508,0.744441734257142,0.74504804295115,0.745988976982428,0.747156552644078,0.748555669695977,0.749101998612967,0.747625281748462
381,62.098479047618994,2021-05-20 13:00:00,0.72706065979646,0.365703751147735,0.602606134547805,0.664213956908454,0.692315349853048,0.709481145532272,0.718849075707067,0.727546237360144,0.738742421091573,0.742429579244454,0.74537475117758,0.745796932785053,0.746462547198744,0.746936234427845,0.74721627305302,0.746717241943775,0.744515201758575
382,61.858993798701,2021-05-20 13:30:00,0.719113831746663,0.365829329079728,0.602848095539325,0.66460487456513,0.69297825962049,0.710427104691111,0.720011038594365,0.728973094300123,0.739727116373072,0.743079954505604,0.74579573873997,0.746024407680214,0.746439394633552,0.746370626557998,0.745985766294998,0.745098730550584,0.742838192979614
383,61.715463095238,2021-05-20 14:00:00,0.715305143431372,0.365848142576335,0.602838170424495,0.664669863131434,0.693187194493546,0.710829679697291,0.720546756307132,0.729670169349727,0.739497850849392,0.74209000759527,0.744310644700558,0.744156512226151,0.74415279243412,0.743210255105415,0.741663360772132,0.739763023284519,0.736658241825524
384,61.762622380952,2021-05-20 14:30:00,0.716503265281493,0.365819117234925,0.602726134042035,0.664598007409877,0.693196840101562,0.71098399221859,0.720792245638445,0.730024738893696,0.738815183883725,0.740618042135996,0.742362087063915,0.741862807187047,0.741518844643155,0.739951268980582,0.73774832869371,0.735481277907764,0.73230006279145
385,61.456139090909005,2021-05-20 15:00:00,0.706739571132092,0.365805665050205,0.602660998635029,0.664576926542696,0.69326245206911,0.711189978180538,0.721091661499644,0.730437936808237,0.738404953092853,0.73969557020457,0.741180179008932,0.7405193198244,0.740052183343314,0.738378482295762,0.736351238016883,0.73456348879383,0.732036965698297
386,61.328699945887,2021-05-20 15:30:00,0.701343125208026,0.365677978212845,0.602344764938585,0.664235136066417,0.692880713787724,0.710856006009423,0.720764519131039,0.730112272631568,0.736819816793812,0.737203932712257,0.738164105701133,0.737137825884121,0.736336262774822,0.734032849740595,0.731146378693191,0.728429313859363,0.724890813262469
387,61.135480108224996,2021-05-20 16:00:00,0.69643327698157,0.365498945612024,0.601930680971717,0.663764429862135,0.692309876582033,0.710282514586979,0.720153935687525,0.72944512082995,0.734824576361141,0.734296848683674,0.734750151750981,0.73338534809487,0.732299206638935,0.729505047887524,0.726041646101437,0.722864718189877,0.719079395885599
388,60.898597857143,2021-05-20 16:30:00,0.688567837963181,0.365279643184315,0.60144628456057,0.663199912785107,0.691597825184949,0.709525628666062,0.719323988539801,0.728510145478793,0.732553803000556,0.731156993028036,0.731146893222146,0.729486377075873,0.728174660094232,0.725027477028772,0.721198447378472,0.717789878033028,0.713954787465387
389,60.786457954545,2021-05-20 17:00:00,0.68482312556638,0.36498976394421,0.600828433961408,0.662465253153031,0.690642239758705,0.708465105261793,0.718136073329292,0.727143024994867,0.729708813808088,0.727338376381111,0.726798467245975,0.724795843482103,0.723214864101783,0.719599197749147,0.715151094538317,0.711160852081873,0.706853367508543
390,60.491133421053,2021-05-20 17:30:00,0.673501144975292,0.36468492518434,0.600199741042125,0.661711310300964,0.689646468951643,0.707339847580195,0.716864739383316,0.725665580580368,0.726874374161533,0.723686500215545,0.722733522075695,0.720486802211487,0.718750818531519,0.714931348288044,0.710316023295875,0.70630512757436,0.702178870704088
391,60.548911363636,2021-05-21 09:30:00,0.676945065691213,0.364278662308255,0.599378643717758,0.660718859483904,0.688317300016154,0.705806182404072,0.715114964009775,0.723611704900139,0.723192678830951,0.718930851322997,0.717381514288008,0.714749157900568,0.712700980678588,0.708285068135284,0.702741998485537,0.697732683613549,0.692657884902233
392,60.726577312253,2021-05-21 10:00:00,0.681532147327513,0.363913082137313,0.598736258929896,0.659990040570503,0.687349533938762,0.70470833004303,0.713868539980131,0.72213017431675,0.720681848765638,0.715976975580346,0.714271611852125,0.711593839533336,0.709593916513299,0.70542213956336,0.700466942988747,0.69638898311853,0.692584326972877
393,60.832844545454996,2021-05-21 10:30:00,0.687061660847947,0.363635996068972,0.598286375959931,0.659484911943913,0.686670893976846,0.703936446424757,0.712990103713418,0.721075431104206,0.719062556233918,0.714352743106345,0.712780714289182,0.710272201791834,0.708541056582566,0.70506386831263,0.701298852072335,0.698528047157226,0.695912791247418
394,60.899048181818,2021-05-21 11:00:00,0.688865660557312,0.363448844438624,0.598027765234527,0.659205838646571,0.686289613385155,0.703505181093773,0.712498882409797,0.720473002786766,0.718318729106219,0.713966692390164,0.712748579715935,0.710558871609954,0.709229762100005,0.706664770550282,0.704244898681381,0.702674562531865,0.700891959862426
395,61.009559772727,2021-05-21 11:30:00,0.692304817214505,0.363299734613066,0.597845664270563,0.659015475237099,0.686024952620045,0.703206054555406,0.712157216795936,0.720045341697571,0.717898117389651,0.71396590800181,0.713101029818157,0.711202466641423,0.71020825273283,0.708310967721716,0.706641860972706,0.705442831806156,0.703603975771874
396,60.739319071146,2021-05-21 12:00:00,0.683743839733327,0.363203421848369,0.597770847938541,0.65895311212036,0.68593170794059,0.703105490634105,0.71204245032583,0.719884636800004,0.717947212929746,0.714555348626419,0.714091147900352,0.712499437871831,0.711830195828871,0.710534589433169,0.709485894957816,0.708608481391858,0.70687130231313
397,60.457703457557,2021-05-21 12:30:00,0.674041631482725,0.363017632945444,0.597495374814724,0.658642275426155,0.685503987034931,0.702609840257353,0.711472863234423,0.719188891511651,0.717002188174346,0.713604116940615,0.713122359599632,0.711496300087365,0.710759929144389,0.709139273560599,0.707144064341968,0.704872131965633,0.701555637540282
398,60.55750902597401,2021-05-21 13:00:00,0.678235512804497,0.362738849343899,0.59702235035402,0.65808761557841,0.684745397714966,0.701719876720632,0.710447215428048,0.717952241115093,0.71510905903345,0.711266991764564,0.710460057379339,0.708568467711147,0.707525997754043,0.705101958677129,0.701597963738782,0.697693867485065,0.69302456133759
399,60.579769350649,2021-05-21 13:30:00,0.678984808134243,0.362534114027603,0.596707550100082,0.657720265663672,0.684232027663726,0.701110718165898,0.709740489250542,0.717087585632238,0.713958629712382,0.710059406719819,0.70922125284245,0.707311481413326,0.706263872536188,0.703834601884567,0.700475610923397,0.697164016776209,0.69364989060908
400,60.324280194805,2021-05-21 14:00:00,0.66960754115767,0.362356832056445,0.596449301577069,0.657418847862453,0.683804368882618,0.700598100787824,0.70914251368641,0.716349008790318,0.713061293040517,0.709210769578871,0.708413887122439,0.706542772059139,0.705552977693482,0.703260988196207,0.700211868332221,0.697388086241547,0.694376501310092
401,60.282180859213,2021-05-21 14:30:00,0.667668227565733,0.362089912650178,0.596001675364516,0.656885969535498,0.683064413113377,0.699714940237301,0.708116821581063,0.715103320797602,0.711260392223541,0.707028073697402,0.70596150580705,0.703885682060148,0.702681274140957,0.699879398486437,0.695927967923429,0.692022958441035,0.687769494462516
402,60.399492012987,2021-05-21 15:00:00,0.672943099159295,0.361826330044204,0.595563812387667,0.656361782095378,0.682331213336107,0.69883369599053,0.707090134867577,0.713852313105684,0.709507457324868,0.704957189590453,0.703681026408508,0.701459961168441,0.70012347473355,0.697053232674298,0.692753259415491,0.688650445594036,0.684462551753105
403,60.358145,2021-05-21 15:30:00,0.670956092625538,0.36164662856969,0.595301893753259,0.656047459619986,0.681874983488454,0.698272978974725,0.706429098437462,0.713030123332018,0.70857836927046,0.704114100781039,0.70292325247088,0.700792139902459,0.69959182029321,0.696888996262315,0.693356974371639,0.690311509971716,0.687355313593413
404,60.379493625541,2021-05-21 16:00:00,0.671731521671837,0.361460878645755,0.595024952286935,0.655714002844554,0.681392358735895,0.697679341722922,0.705729191610722,0.712160910120743,0.707565842138414,0.703118787956451,0.701951964332625,0.699854461767184,0.698713889120652,0.696150924295988,0.692812249309188,0.689853081183053,0.68674072897238
405,60.863499177489,2021-05-21 16:30:00,0.687146182314564,0.361300607993649,0.594799164298376,0.655441472136657,0.680990442382919,0.697178682118884,0.705135050938269,0.711415519297656,0.706782983297845,0.702438084670791,0.701349215416237,0.699323094411944,0.698278131631009,0.695921994596176,0.692864779237548,0.690117628765624,0.687131502790128
406,60.918424035714,2021-05-21 17:00:00,0.690091720360428,0.361327603301069,0.594966801745335,0.655647930248803,0.681232632664684,0.6974350501337,0.705410078328012,0.711695194332961,0.707844637421057,0.704406621984604,0.703956465122723,0.7024282620703,0.701939468816276,0.700832017045239,0.699826067263058,0.69931302240956,0.698518637273218
407,61.007670154762,2021-05-21 17:30:00,0.692631599515812,0.361383676597613,0.595185591265862,0.655920366528048,0.681571458554375,0.697811267374113,0.705826058932101,0.712145796905437,0.709108952725588,0.706514043562051,0.706609769285259,0.705474995311717,0.705380832532547,0.705032860702499,0.704917035926252,0.704851541981758,0.703874923443575
408,60.932758311688,2021-05-24 09:30:00,0.690002040718952,0.361461455517195,0.595439859955085,0.656239778273916,0.681981693089596,0.69827819553833,0.706349906074223,0.712728832049096,0.710503154153104,0.708667075101443,0.709215056520379,0.708380614836809,0.708551267444629,0.708624600173691,0.708799741891213,0.708623665940425,0.707226022410105
409,60.903874523809,2021-05-24 10:00:00,0.689547459899532,0.361454179926312,0.595578858414322,0.656472769258575,0.682304081370643,0.698675098258557,0.706806679317984,0.713229029729968,0.711583306856846,0.710216366713498,0.710983196391219,0.71025052003036,0.710438179164521,0.710357470643924,0.709911869277014,0.708794782736752,0.706365870437651
410,60.875785757576,2021-05-24 10:30:00,0.689468053472777,0.361440944147131,0.595689353311707,0.656666563699067,0.682577306547047,0.699017113033586,0.707202911483225,0.713663875319271,0.712469298293447,0.711409217562058,0.712281637550916,0.711568081546485,0.711694717168123,0.711344300028382,0.710310628938931,0.708604088398256,0.705797023578066
411,60.942430952381,2021-05-24 11:00:00,0.692142865547475,0.361426496013514,0.595783828006709,0.65683669460953,0.682821290713743,0.699326861993411,0.707564083372851,0.714062541619277,0.713230440583774,0.71237377058152,0.713288325982593,0.712554098268527,0.712592342652117,0.711969202289047,0.710496035325639,0.708484681662345,0.705582611263883
412,60.719068863636,2021-05-24 11:30:00,0.682827223483967,0.361441552394801,0.595930835954092,0.657067787500236,0.683149524004409,0.699737476907442,0.708042896329145,0.714604398964607,0.714201613683402,0.713612473826015,0.714626479700696,0.713925901111789,0.713949517920441,0.713269313582617,0.711806175065662,0.710011621103584,0.707471987196588
413,60.656141931818,2021-05-24 12:00:00,0.680878228286994,0.361350186127852,0.595835857821161,0.656999155745463,0.683076663840966,0.699678192864991,0.707983558215967,0.714516457018667,0.713981446753401,0.713087557689625,0.713807583988803,0.712841559917481,0.712532971257098,0.711072763802763,0.708354721283971,0.705201791140392,0.701244998560435
414,60.580511417749,2021-05-24 12:30:00,0.679392126619737,0.36124456209229,0.595705848902804,0.656883222652545,0.682937781489778,0.699538735951159,0.707831226146017,0.714319382839002,0.713579967058461,0.712353779372014,0.712793713479055,0.711595641125281,0.71102262631509,0.709020375638658,0.705640253020013,0.702077767922979,0.698062301014747
415,60.69885952381,2021-05-24 13:00:00,0.683892675195946,0.361131211558143,0.595556184238871,0.656739056025145,0.682758033317927,0.699348201703648,0.707618970126667,0.7140514680915,0.713074999277217,0.711526301748583,0.711719597161673,0.710331876109519,0.709561577927824,0.707209102328584,0.703522283110084,0.6999158630725,0.696076359627816
416,60.713593387446004,2021-05-24 13:30:00,0.684135560870423,0.361076922860446,0.595530219447506,0.656741889137661,0.682772843572946,0.699383594079164,0.707665152457105,0.714088444704192,0.713148420732493,0.711589972693607,0.71177626746717,0.71039554716395,0.709655366293064,0.707488885082358,0.704381572294215,0.701647012474473,0.69878537141282
417,60.71800237013,2021-05-24 14:00:00,0.684599154578568,0.361028952617296,0.595512519361276,0.656752349225882,0.682797544512323,0.699430020445028,0.707724075216582,0.714141938361296,0.713245165841357,0.711689479071791,0.711878023317864,0.710508413372651,0.709795351651128,0.70776024036924,0.704961980406963,0.702514887330976,0.699737161443073
418,60.735323095238,2021-05-24 14:30:00,0.685324134189434,0.360989114395968,0.595507311584197,0.656775964636455,0.682839740899018,0.699496608257992,0.707806296126977,0.714224391502292,0.713386911672793,0.711854200426849,0.712058951197906,0.710708508409765,0.710025490116056,0.708098045539986,0.705489875503198,0.703152242243224,0.700348482642028
419,60.697753409091,2021-05-24 15:00:00,0.682965919144711,0.3609594945684,0.595519291588212,0.656818836539105,0.682907885573115,0.699593556169464,0.707923653590756,0.714349837376157,0.713597047251955,0.712114829262517,0.712353968313626,0.711034015038999,0.710388306479771,0.708564752347198,0.706106056454126,0.703846543152837,0.701052865944093
420,60.703144101732,2021-05-24 15:30:00,0.684280943717513,0.360905123773175,0.59547328257301,0.656789334492865,0.682878980911492,0.699576340617031,0.707910107176867,0.71432234315537,0.713518993972786,0.711950459665493,0.712125714029728,0.710757162673384,0.710057772771871,0.708111863102327,0.705395624833907,0.702762455545747,0.699542439785937
421,60.589192857143004,2021-05-24 16:00:00,0.680278855148856,0.360868849046991,0.595463299775937,0.656802141835024,0.682906123981035,0.699624119195106,0.707970992435883,0.714383308159088,0.713605427040608,0.712038807817649,0.712216960093683,0.710854015094245,0.710163537245191,0.708251820879663,0.705603954509498,0.703084513774381,0.700070669715111
422,60.500797500000004,2021-05-24 16:30:00,0.676435821217467,0.360790448859659,0.595359600027958,0.656699255480767,0.682777603116011,0.699488332751811,0.707820852906512,0.714195984681501,0.713239006762997,0.711470844311548,0.711508372672621,0.71003849519783,0.709231958962903,0.707056932615789,0.703947123213336,0.700889932775543,0.697317201179648
423,60.389934090909,2021-05-24 17:00:00,0.672503162120806,0.360675873581708,0.595178303529712,0.656500134551448,0.682517918089505,0.699196100733351,0.707489790415395,0.713794053739266,0.712505789301166,0.710402657496309,0.710214605077807,0.708577770375579,0.707597660452138,0.70504942673354,0.701359235450304,0.697743339979888,0.693741137208748
424,60.223510865801,2021-05-24 17:30:00,0.666534243976058,0.360527787957976,0.594927704116759,0.656214823483105,0.682139395076493,0.698760669991774,0.70699223451851,0.713193082259942,0.711451964936647,0.708920068927077,0.708452965624323,0.706616227553329,0.7054376312752,0.702486486299371,0.698228828117488,0.694144226422827,0.689858309669293
425,59.80513630117,2021-05-25 09:30:00,0.651999424845627,0.360327480773441,0.594571029448627,0.655799075657438,0.681582014062802,0.698110440275328,0.706245194457419,0.712293388760654,0.709910651165765,0.706791881529937,0.705947369796913,0.703843440956476,0.702402984121075,0.698924348948459,0.693917038446751,0.689175623128262,0.684404729566163
426,59.710731842105,2021-05-25 10:00:00,0.647777033462927,0.359942909540916,0.593920418832905,0.655081002337111,0.680639637737478,0.697029434718812,0.705009446364291,0.710796132691335,0.707299429188938,0.703159622708472,0.701634033614676,0.699026726696634,0.69705112313115,0.69241285431507,0.685545638452714,0.678898379028026,0.672386105780575
427,59.758305687135,2021-05-25 10:30:00,0.649976997421156,0.359549645589578,0.593257063543181,0.654337725238407,0.679651510594717,0.695882361130638,0.703691227282506,0.709193034087169,0.70462236763414,0.699568685095973,0.697469447251185,0.69446815360272,0.692112024376481,0.686764282641151,0.679047553734012,0.672002047058018,0.665718189918106
428,59.695073172514995,2021-05-25 11:00:00,0.647083161931867,0.359215617666538,0.592718561927979,0.653733855925989,0.67883708826691,0.694927940914641,0.702588520017095,0.70783948241125,0.702518219190928,0.696930303939455,0.694547903759553,0.691395021645265,0.688949172078648,0.683600377243228,0.676296296380528,0.670218667424889,0.665288688037747
429,59.485555526316,2021-05-25 11:30:00,0.638650824217367,0.358881699665729,0.592181224948451,0.653124536633194,0.678007415900808,0.693947181121138,0.701451059582391,0.706439343401813,0.700407123464866,0.694338403536194,0.691709797696964,0.688433158766791,0.685923119374526,0.680584197599665,0.673504666863084,0.667780462084672,0.663064250432018
430,59.473153815789,2021-05-25 12:00:00,0.638524992230292,0.358490692391654,0.591529515099864,0.652374100440348,0.676983545228342,0.692730575358756,0.700038291719974,0.704705610583607,0.697757481900067,0.691002368153892,0.687975863799445,0.684454685142592,0.681734722935836,0.676023592434631,0.668356626987992,0.661907724284222,0.656296491512777
431,59.477301476608,2021-05-25 12:30:00,0.63868407125708,0.358133882628994,0.590949802704788,0.651702713660224,0.676055525150802,0.691617510020785,0.698739696970487,0.70310178951931,0.69543677604291,0.688219200458546,0.684961182719012,0.681331446930486,0.678561344114949,0.672860552405883,0.665343001688514,0.659211082315147,0.654125143486299
432,59.446595423976994,2021-05-25 13:00:00,0.637189250101563,0.357810711852857,0.590438950604415,0.651107933390651,0.675222178949092,0.690608487364433,0.697556822865515,0.701631088245758,0.69342691432355,0.68593005754103,0.682567579272106,0.67892593728181,0.676210180830878,0.670734940307392,0.663673392195548,0.658094538656651,0.653572017040586
433,59.406844736842,2021-05-25 13:30:00,0.636207697616475,0.357500909103118,0.589954501717087,0.650540729964481,0.674420452667845,0.689631130828025,0.696407379497798,0.700196453753508,0.691529298590089,0.683817574674385,0.680385561465285,0.676751580923312,0.674100498474567,0.668831542981251,0.662082035642093,0.656745801469626,0.652321239220456
434,59.45917,2021-05-25 14:00:00,0.638988693009236,0.357208356658162,0.589503666544296,0.650010210854079,0.673663221053851,0.68870137504636,0.695310104758666,0.698820822438353,0.689776897405104,0.68192167163995,0.678459933717082,0.674857174042946,0.672287228578749,0.667231086585476,0.660750602957082,0.655583755335675,0.65122595736966
435,59.536345,2021-05-25 14:30:00,0.641213936977874,0.356969589368385,0.589159447880675,0.64960314370215,0.673066118431232,0.687955814054525,0.694422275333411,0.69769257167658,0.688506188349805,0.680729720782566,0.677387084557557,0.673923945602851,0.671550857006869,0.666952667460656,0.661154779742104,0.656645768491734,0.652900300039256
436,59.666909535604006,2021-05-25 15:00:00,0.647233336560077,0.356773840261232,0.588898532724822,0.649293305467564,0.672596797093334,0.687358445479748,0.693703553906925,0.696764937113027,0.687606471767786,0.68005104338606,0.67691161543988,0.673640411176246,0.671509029325938,0.667430255879046,0.662336846364085,0.65839602111566,0.65502908647849
437,59.682716184210996,2021-05-25 15:30:00,0.647439984262384,0.356655829354392,0.588790954374156,0.649164982343115,0.672368775233109,0.687044025426738,0.693309307441137,0.696223944732508,0.687402161526376,0.680347654704523,0.677592826872737,0.674639885263143,0.672879344585089,0.669580676055555,0.665592615431552,0.662631258154814,0.660050371418579
438,59.723946666667,2021-05-25 16:00:00,0.649138459343719,0.356549047536976,0.588698911795749,0.649055902377155,0.672169919772862,0.686765982119208,0.692957959842175,0.695736059692273,0.687247964528212,0.680633325811101,0.678189532210682,0.675476790550553,0.673974201937804,0.671136155266314,0.667564339174489,0.664642235999952,0.661735563633019
439,59.663266052632004,2021-05-25 16:30:00,0.646322967229895,0.356467701331131,0.588652023792947,0.649001433264771,0.672047166940626,0.686579548486386,0.692712947038069,0.695376851539452,0.687284027329531,0.68112529200141,0.678983130133588,0.676489793027688,0.675208534818816,0.672731532347536,0.669431041293704,0.66651411605482,0.663481915325838
440,59.655198055556,2021-05-25 17:00:00,0.646149794825829,0.356363358798773,0.58855069996442,0.648883205821288,0.67184400415171,0.686301528833788,0.692364464131831,0.694897122965329,0.687046219577088,0.681139293573927,0.679134010311739,0.676721620113414,0.675494234270193,0.672986896389837,0.669308683451819,0.665739336792356,0.661976705924899
441,59.65635622807,2021-05-25 17:30:00,0.644835583970696,0.35626507721573,0.588456239438104,0.648773675447766,0.671655104784339,0.686042013447995,0.692038211629218,0.694445623335316,0.686825405718662,0.681133357611955,0.679233521826809,0.676877040349259,0.675678274422628,0.673118037915881,0.669169933662744,0.665298561541053,0.661392403657383
442,59.581820909091,2021-05-26 09:30:00,0.642576622714607,0.356160700550415,0.588344135040631,0.64864369831633,0.671441715048022,0.685755496733832,0.691682000133919,0.693960203625433,0.686508955692908,0.68094764487598,0.679090530885187,0.676742114491644,0.675521389922769,0.67282095408409,0.668537360493408,0.664355364822028,0.660263721664859
443,59.531594772727,2021-05-26 10:00:00,0.641825580794211,0.355819309581165,0.588105801432316,0.648573085289149,0.671409990682124,0.685791106230613,0.691729346736291,0.693892269804804,0.686707500582344,0.681376055132214,0.679585973312214,0.677234714814133,0.675912443577711,0.672890963830287,0.667893531668882,0.663017435848868,0.658344290702092
444,59.546884254386,2021-05-26 10:30:00,0.642956940826932,0.355499669039554,0.587877651622065,0.648492733989883,0.671359667640542,0.685799932256072,0.691746034355748,0.693795319426946,0.686820644992217,0.681645286828029,0.679876170023973,0.67749327278221,0.676056961000329,0.672730521356279,0.667206237131551,0.6619817546992,0.657195847365096
445,59.549500984848,2021-05-26 11:00:00,0.642537013105263,0.355217075487394,0.587695091370122,0.648446995325651,0.671349625202304,0.685851250432915,0.691811445845983,0.693763850691084,0.687029817041069,0.682033990575664,0.680311789497159,0.677925630205175,0.67642635133259,0.672951506092778,0.66727180707404,0.662142053485589,0.657643542275375
446,59.452729090908996,2021-05-26 11:30:00,0.63787181567299,0.354953687271086,0.587522958341672,0.648396632356599,0.671329177576485,0.685886405595942,0.691858501290514,0.693717327186631,0.687182605991059,0.682314167805849,0.680607913489513,0.678199375396447,0.676627142558737,0.672993359642842,0.667141465730431,0.66198180518431,0.657483204675583
447,59.560276136363996,2021-05-26 12:00:00,0.642579160582397,0.354668705709791,0.587278171375412,0.648245144459401,0.671171297955827,0.685756449961387,0.69171599371161,0.693449632447992,0.686900751282693,0.681932620379538,0.68008621211737,0.677538183913554,0.675768015351981,0.671689278691392,0.665145676447355,0.65929546598528,0.654084761586792
448,59.505525454546,2021-05-26 12:30:00,0.640605481702508,0.354449976787579,0.587149345170796,0.648216816729964,0.671170370317406,0.685805616618051,0.691778228439389,0.693432135551405,0.687081903786737,0.682247375975166,0.680444472092235,0.677913005925429,0.676142747532947,0.672127037267524,0.665905855696646,0.660695313420357,0.656381327984791
449,59.471321136364,2021-05-26 13:00:00,0.638515759858709,0.354230254059278,0.586995025934414,0.648146523071329,0.671111279077272,0.685783631813583,0.691758984366133,0.693322673474288,0.687068625453187,0.682255688422548,0.680418904287152,0.677844162869492,0.676006524318362,0.67187461130425,0.665545887860721,0.660235029121614,0.655692849228469
450,59.456889090909,2021-05-26 13:30:00,0.638452240179108,0.354008598055797,0.586815887193503,0.648036122472717,0.670995983079412,0.685692329545493,0.691659879201462,0.693122093310448,0.686873206446461,0.681989969228851,0.680060303756205,0.677400194611141,0.675452146647395,0.671103356219851,0.664475425422907,0.658852997610218,0.653973464989954
451,59.594479772727,2021-05-26 14:00:00,0.644505135118336,0.353803604889488,0.586653493500839,0.647935740876751,0.670890147494212,0.685608390187693,0.691568555678791,0.692934644309106,0.686698876820201,0.681762644629339,0.679762164629229,0.67704024654733,0.675016753540532,0.670545649312452,0.663816221520347,0.658178714951804,0.653378272385376
452,59.483023863636,2021-05-26 14:30:00,0.639591457164288,0.353669462287413,0.586624011544631,0.64798434560307,0.670977720927141,0.685748198433088,0.691733649835971,0.693058477202424,0.687098796471257,0.682390924122345,0.680529893936018,0.677915607195965,0.676017711171466,0.671903238701192,0.665932582081209,0.661270638245389,0.657538957839167
453,59.473206590909,2021-05-26 15:00:00,0.639425592332394,0.353500048733412,0.586501732559468,0.64791598382814,0.670910654010784,0.685705610577353,0.691690176052521,0.692937605105814,0.687012757161022,0.682269590500764,0.680352726813775,0.677686118852337,0.675719694718124,0.671453755659817,0.665162588073756,0.659940632963922,0.655331633342005
454,59.524388863636,2021-05-26 15:30:00,0.641729207567937,0.353341648068051,0.586388126413129,0.647851105817638,0.670845834008112,0.685663093613821,0.691646452276844,0.692819847042055,0.686926444984897,0.682151242157004,0.680187139336078,0.677478708607947,0.675460480246343,0.67109471390703,0.66464032855014,0.659233514800039,0.654507768237101
455,59.641821136364,2021-05-26 16:00:00,0.646619013310585,0.353215627687039,0.58632969149583,0.647845609306071,0.670857284281678,0.685707783422237,0.691702594992232,0.692825147464617,0.687063214288447,0.682366314266479,0.68043960347614,0.677758613642996,0.675771892325837,0.671509448271945,0.665284304000325,0.660199910933917,0.655898104358242
456,59.475001428571,2021-05-26 16:30:00,0.640417656172518,0.353142726752496,0.586371091433254,0.647953797685257,0.671018122612538,0.685926644342854,0.691959093211149,0.693074538202434,0.68763739935706,0.683218527687658,0.681473124821526,0.678931060712922,0.677102226960867,0.673228042045604,0.667701981508506,0.663402289778724,0.659857263722594
457,59.443549285714,2021-05-26 17:00:00,0.639197472384886,0.353017681376232,0.586287240698761,0.647909208525268,0.670978505944001,0.685910648604847,0.691947247117516,0.693007440145381,0.687587454413586,0.683111431364143,0.68129782785404,0.678690400741395,0.676772713791625,0.67265886350247,0.666575002451176,0.661397736071377,0.656660563932621
458,59.48693625,2021-05-26 17:30:00,0.64093413645381,0.352890214406226,0.586187793651147,0.647841804881859,0.670907225178176,0.685855659144317,0.691890378161163,0.692888974923901,0.687438235997241,0.682864464835208,0.680960101133604,0.678274384831259,0.676259293156419,0.671913298770536,0.665407062707484,0.659788828087657,0.654765478985701
459,59.281119761904996,2021-05-27 09:30:00,0.631609026045518,0.352787133509521,0.586130971121595,0.647820946893748,0.670895492767799,0.685868544267572,0.691911018668028,0.692865691323657,0.687467250044126,0.682893497912248,0.680975937467352,0.678277993067931,0.676248283336995,0.671889487036306,0.665430610223917,0.660017340915119,0.655405289221819
460,59.260262857143005,2021-05-27 10:00:00,0.631054725487685,0.352545109122549,0.585871428252222,0.647607984478489,0.670658046939453,0.685644805603115,0.691670746079134,0.692516558722631,0.686835724699776,0.681921730098492,0.679734332527784,0.676812195574783,0.674501116386192,0.669475903420574,0.661798234914469,0.654994470297501,0.648916030344072
461,59.187503863635996,2021-05-27 10:30:00,0.628153572847359,0.35231669925686,0.585627658542881,0.647404346319584,0.670426246475351,0.685421769160937,0.691428946692059,0.692166497199802,0.68622972814891,0.681028245507156,0.678625321222983,0.675535518862152,0.6730275945021,0.667600563465206,0.659387180759268,0.652325492218076,0.646411900214359
462,59.238114772727,2021-05-27 11:00:00,0.630117399094106,0.352080519586105,0.585354982493583,0.647158569360663,0.670133282550685,0.685121591427333,0.691096321892662,0.691707661827087,0.685444821313528,0.679901642796608,0.677255063231839,0.67398399787802,0.671273769961285,0.66545645131072,0.656762794125391,0.649461783673702,0.643524721214997
463,59.160457727273,2021-05-27 11:30:00,0.626613421666665,0.351878934145659,0.585145318342042,0.646979413637689,0.669921681364951,0.684911193699661,0.690864353650742,0.691370197093204,0.684917743506719,0.679195956263221,0.676434681184907,0.673092976239117,0.670320066432863,0.664467509732348,0.655967669530826,0.649195552903054,0.643983311929903
464,59.147330909091,2021-05-27 12:00:00,0.626137814978492,0.351662167661466,0.584892293703089,0.646743006903548,0.669630608705741,0.684603290393779,0.690518585900357,0.690896195377946,0.684152420950644,0.678153570155463,0.675209134231127,0.671743843191695,0.668845917821408,0.662790579663529,0.654075612582909,0.647130631210294,0.641629806112536
465,59.075851731602,2021-05-27 12:30:00,0.623058607816016,0.351457354597656,0.584655539546407,0.646519823061293,0.669351886598387,0.684305016328185,0.690181613422072,0.690432501187401,0.68343331194738,0.677207990554487,0.674122826520278,0.670571786406046,0.667597159409338,0.661456915191854,0.652736768828314,0.645888551832511,0.640518569507793
466,58.870024772727,2021-05-27 13:00:00,0.614594601213283,0.351241431374776,0.584386406416896,0.646253524305613,0.669012358300167,0.68393110256285,0.689755677157685,0.689861075241985,0.682535568368185,0.676017700078414,0.672746577794167,0.669075596872011,0.665984112515026,0.659652883870625,0.650688556292726,0.643599290730118,0.637957404734143
467,58.750376915584,2021-05-27 13:30:00,0.609850833413318,0.35097055667995,0.583993305522724,0.645837725630149,0.668472682092431,0.683317917962535,0.68905240082522,0.688952908729031,0.681036215176237,0.673958541254778,0.670311454019932,0.666373113726939,0.662991249400406,0.656053487178858,0.646073056370441,0.637862994261703,0.6310967002486
468,58.775263333333,2021-05-27 14:00:00,0.610741473811089,0.350680955860969,0.583556222997858,0.6453659429989,0.667853134108719,0.682604636924753,0.688230365658035,0.687897093881594,0.679314383217099,0.671622695986417,0.66757243365068,0.663356396377892,0.659681989863177,0.652173249332351,0.641368491362963,0.632518223452131,0.625456291541719
469,58.727548181818,2021-05-27 14:30:00,0.608819575932207,0.350420607212738,0.583177667328486,0.64495751694944,0.667308909883385,0.681972681449929,0.687497671308949,0.686945122521633,0.67784861325871,0.669727423357025,0.665420203835903,0.661053556382239,0.657248287761609,0.649588676693631,0.638817057974811,0.630425122612023,0.624208199547642
470,58.704970898267995,2021-05-27 15:00:00,0.607124025654315,0.350163913780325,0.582802694162936,0.644549490267156,0.666759696220791,0.681329376857077,0.68674867514168,0.685969921842733,0.676384449405156,0.66787036037242,0.663336055167958,0.658845341389259,0.654940432654506,0.647191853711948,0.6364826719063,0.628362718912176,0.622425184265355
471,58.691981136364,2021-05-27 15:30:00,0.606909868724231,0.349912420752932,0.582434795390742,0.644146339742622,0.666211797136514,0.680682486387305,0.685992471390526,0.684982559780476,0.674939530147435,0.666072259221194,0.661341130849974,0.656751676230526,0.652775496177184,0.644990013851707,0.634369473074501,0.626437661207608,0.620624212361576
472,58.750684090909,2021-05-27 16:00:00,0.609533144075306,0.349677686259138,0.582098569461329,0.643776971000514,0.665703324344436,0.68007704017839,0.68528096801619,0.684046171658523,0.673629148149616,0.664500125692173,0.659638743288681,0.655003453717135,0.651016851289697,0.643322890543792,0.632974012458376,0.625386090080936,0.619867219646714
473,58.816397575758,2021-05-27 16:30:00,0.611974604311417,0.349481244275045,0.581839441767265,0.64349462606418,0.665304551311113,0.679596102298226,0.684709958593511,0.683277558461627,0.672665219023856,0.663460953574346,0.658602675481387,0.654024799884089,0.650147271270601,0.642805188387969,0.633143497876672,0.626309579481452,0.621474118086468
474,58.676709624506,2021-05-27 17:00:00,0.605137482385286,0.349318439998979,0.581646756891048,0.643287789865782,0.665002371870877,0.679225818848653,0.684264437067793,0.682659772055548,0.671999023026541,0.662862233717196,0.658102598949482,0.653649924748751,0.649952695748947,0.643087307528487,0.63421937278618,0.628095917961436,0.623743775539796
475,58.825239931818,2021-05-27 17:30:00,0.611997208139034,0.349111432277221,0.58135440008665,0.642963948498574,0.664547508753003,0.678675507411031,0.68361160010124,0.681790306073954,0.670857713215529,0.661531412728137,0.656669275600636,0.652171152644832,0.648434436648402,0.641470094794966,0.632193347352397,0.625226454816089,0.619647817077486
476,58.656738947368005,2021-05-28 09:30:00,0.60481911481489,0.348974312053058,0.581206995574942,0.642806859766414,0.664307350948417,0.678373774918259,0.683242188133702,0.681262650505699,0.670381980780205,0.661205531466374,0.6564884894799,0.652141303345567,0.648603447849865,0.642122066435639,0.633642028828679,0.627582079020691,0.623144352856626
477,58.629107105262996,2021-05-28 10:00:00,0.602875065614299,0.348726856256332,0.580921183543781,0.642537580222115,0.663950510704399,0.677963777041507,0.682757827107765,0.68057521866908,0.669542911064305,0.660274191185202,0.655495155933625,0.651113778016693,0.64751996456742,0.640868353239137,0.631809041895852,0.624805439542709,0.61913420602381
478,58.586685175439,2021-05-28 10:30:00,0.601218095304423,0.348481976332253,0.580629389020158,0.642255505781218,0.663573535413346,0.677526666012865,0.682240836724378,0.679848287434143,0.668638618233714,0.659243359519201,0.654377306250358,0.649943141882712,0.646275715623031,0.639434355380311,0.62990399796696,0.622390726178237,0.616402339050822
479,58.441133947368,2021-05-28 11:00:00,0.594634271663287,0.348241687887767,0.580336983389388,0.641967412888454,0.663185280569605,0.677072840864323,0.681703078365607,0.679095930445812,0.66769796138837,0.658159742562465,0.653195879485123,0.648702563349222,0.644958813739931,0.637942068507299,0.628064324300321,0.620306936553202,0.614303333314688
480,58.419212105263,2021-05-28 11:30:00,0.594006758097239,0.347968171719297,0.579963515540373,0.641581069994961,0.662666494228771,0.676462992211442,0.680984743842834,0.678122972505678,0.666350948934847,0.656468087504119,0.651259709700138,0.646592622275302,0.642636073133899,0.635131592587376,0.624365133006205,0.615731353499889,0.608947530392214
481,58.462634473684,2021-05-28 12:00:00,0.595963795455429,0.347709445873333,0.57961419462199,0.641217771563414,0.662172732421859,0.675877835987702,0.680292281012126,0.677179571148565,0.665089016326745,0.654926984128231,0.649530202589097,0.644742604727805,0.640648771345068,0.632880315528917,0.621784817302859,0.613128825841933,0.606674574957771
482,58.439688684211,2021-05-28 12:30:00,0.594930410214195,0.347483717097454,0.579328438935584,0.640923540410381,0.661764294695312,0.675388454951652,0.679707507851829,0.676365897543344,0.66409762484108,0.653808658074996,0.648340154598489,0.643529921217375,0.639424483359703,0.631709213950791,0.620904614339253,0.612892008620185,0.6072736300024
483,58.200555263158,2021-05-28 13:00:00,0.584032677008376,0.347265750772006,0.579051586658237,0.640636211973163,0.661362308943803,0.674903842046164,0.679126783933677,0.675556465319451,0.663125523037517,0.652719526033649,0.647185412292132,0.642356410552345,0.638242441256192,0.630571698835022,0.619949154732207,0.612216200137859,0.606745679065343
484,58.341030701754,2021-05-28 13:30:00,0.58910319690696,0.346981702038282,0.578625257641807,0.640174380673724,0.660733003843018,0.674151159604131,0.6782374715487,0.67436908811249,0.661442433417036,0.650556917237293,0.644688382814737,0.639624886029612,0.635232760465497,0.62694580372283,0.615179009147611,0.606043231300583,0.598908109355528
485,58.586639722222,2021-05-28 14:00:00,0.601790025725826,0.346755117529769,0.578317847784655,0.63984527019618,0.660269652523764,0.6735875257052,0.677562006231958,0.673439928002855,0.660290506408774,0.649228839126005,0.643260591884562,0.638161087713349,0.633748652462788,0.625514265810047,0.614067080582813,0.605671545893426,0.59976662186129
486,58.626419444444004,2021-05-28 14:30:00,0.60346447091761,0.346638680372042,0.578242597798175,0.639781467932205,0.660147034117078,0.673419521481392,0.677338334119843,0.673060637934208,0.660202083108389,0.649509673353378,0.643844170412019,0.639028508126452,0.634989449681655,0.627731856055852,0.618271448345272,0.612345497045918,0.609020201299833
487,58.568309166667,2021-05-28 15:00:00,0.60159728811365,0.346541635042857,0.578200659158624,0.639755416202845,0.660075931048532,0.673312875092904,0.677185918933171,0.672770683957442,0.660254685485591,0.649955626917007,0.644591605301775,0.640040100354163,0.636328652014255,0.629839078787874,0.621599208536352,0.61656009660219,0.613353187468575
488,58.40456058823499,2021-05-28 15:30:00,0.593967774337901,0.346435769843093,0.578130914196663,0.639696482654965,0.659965227469249,0.673161464395717,0.676983496664452,0.672422907721712,0.660163638043254,0.650136191299754,0.644966719716068,0.640578366783926,0.637053801791108,0.630930160734371,0.622981898494215,0.617627879062145,0.613502123860997
489,58.453168055556,2021-05-28 16:00:00,0.59692994039181,0.346278927551245,0.577942882230635,0.639500042837635,0.659678739859376,0.672805551914051,0.676547718509558,0.671793086924344,0.659508512297139,0.649429716770047,0.644206300813986,0.63977446710864,0.636174812354454,0.629770856847106,0.620911128991453,0.614042110980355,0.608174975805926
490,58.660891388889,2021-05-28 16:30:00,0.605508644816181,0.346153891885842,0.577818627765869,0.639375856364623,0.659485225875729,0.672557417667782,0.6762349925434,0.671313620458912,0.659139379923354,0.649151191466479,0.643981017928806,0.639594426012486,0.63603571206152,0.629671681481117,0.620738198688611,0.613855830421387,0.608435162048097
491,58.416521418129,2021-05-28 17:00:00,0.592523941365335,0.346100326455817,0.577844437885035,0.639424813190424,0.659517013578921,0.672572950840906,0.676224531623705,0.671203502514005,0.659462559197405,0.649900561793325,0.645028488917274,0.640879732985923,0.637598604975093,0.631846809392759,0.623968101806282,0.618411396630151,0.614584947927916
492,58.412002222222,2021-05-28 17:30:00,0.593821931242194,0.345952105188087,0.577656440612601,0.639226320734042,0.65923236505837,0.672220972162439,0.675795052368124,0.670586620273693,0.658777172167104,0.64907851820372,0.644075599866344,0.639810911413495,0.636359985461613,0.630102793343596,0.620991596950063,0.613655227231149,0.60752148607442
493,58.260526999999996,2021-06-01 09:30:00,0.586117387715251,0.34582254393,0.577505183003994,0.639069019206217,0.659000085198749,0.671929180639827,0.675433995534624,0.670053185302598,0.658254490622493,0.648508565511501,0.643448336114116,0.639134517725474,0.63560790970136,0.62913300734137,0.61959796567936,0.611987086255494,0.606010247046715
494,57.972717380952,2021-06-01 10:00:00,0.571789252218273,0.345582035959341,0.577215324663079,0.638799644882678,0.658652272546775,0.671530026241807,0.674958004858709,0.669353608045317,0.657362962474693,0.647347076539432,0.642052141269385,0.637542782904978,0.633746401252155,0.626615124197165,0.615845801739298,0.607005060463768,0.599958918936555
495,57.65936,2021-06-01 10:30:00,0.557292410510501,0.345258881264224,0.576733170587592,0.638305402221307,0.65801200613389,0.670786442317177,0.674086257231875,0.668167605309768,0.655548697049294,0.644806064143473,0.638951557547034,0.633997934472033,0.629633764752255,0.621185803342753,0.608089063435027,0.596941663856086,0.5878747651224
496,57.202652748918,2021-06-01 11:00:00,0.534316848446398,0.344861168351028,0.576080429650114,0.637612580228335,0.657110998748656,0.669733102037432,0.672856566952217,0.66653577884256,0.652922626740126,0.641090204209067,0.634431844494133,0.628861072905393,0.623730963180991,0.613595893613015,0.597758848914034,0.584274623049112,0.573597877836954
497,57.027354047619,2021-06-01 11:30:00,0.526413856009598,0.344343474118735,0.575160894644297,0.636616397452328,0.655816533261481,0.66821462633666,0.671089911040127,0.664229438582721,0.649065520937781,0.635585033349158,0.627739180849785,0.621270749267112,0.615030603939954,0.602499460161359,0.582801375371759,0.565986062638547,0.552768574424204
498,56.990250151515,2021-06-01 12:00:00,0.524493848031352,0.343813890607633,0.574214263598533,0.635583662356435,0.654461965661161,0.666614663911201,0.669223138753065,0.661786082298521,0.645059520573724,0.629973249739808,0.621010871397572,0.613743888561622,0.606547801475157,0.592164912964965,0.570118173745921,0.552443948280208,0.53987750975089
499,56.83520325,2021-06-01 12:30:00,0.517682953263455,0.343310647049807,0.573323730098444,0.634606529867678,0.65316329038815,0.665067733260761,0.667410139223105,0.659397866970733,0.641275596348347,0.624807887754674,0.614928163330492,0.607057806205644,0.599178702391243,0.583703750292644,0.560969907899762,0.544355113020118,0.533894556440541
500,56.816427107843,2021-06-01 13:00:00,0.516084164570873,0.342801730349835,0.572418151683853,0.63360773926664,0.651826097869977,0.663466137796245,0.665528833855463,0.656912990571069,0.637400917397983,0.619585484690457,0.608834462888027,0.600419065338756,0.591935293067989,0.575582221052391,0.552443387491265,0.536637106324012,0.527077646597572
501,56.831929,2021-06-01 13:30:00,0.518283041390119,0.34231921651402,0.571567419590255,0.632664320958621,0.650546909105123,0.661921740626347,0.663707078649599,0.654491858851851,0.633745386301455,0.614771654100047,0.60330890479706,0.594495594095236,0.585603571682464,0.568849058467134,0.54612509885614,0.531736281821733,0.523499578972796
502,56.850463166667,2021-06-01 14:00:00,0.517779686553657,0.341883619630708,0.57081568697123,0.631825475365643,0.649388591642441,0.660508399853665,0.662029729929398,0.652242235288317,0.630506604024853,0.610651777707806,0.598696896670054,0.589673960539007,0.580622003556812,0.564024597084938,0.542608715928587,0.530243033599188,0.52368423476636
503,56.89930275,2021-06-01 14:30:00,0.520187497441553,0.341474928422088,0.570118118224651,0.631042993606175,0.64829346021635,0.659161206055607,0.660423763304395,0.650074209696994,0.627489383366369,0.606904194731101,0.594573457681092,0.585435646035279,0.57633856130216,0.560097829160502,0.540043209475139,0.529190512856478,0.523402541718035
504,57.14912625,2021-06-01 15:00:00,0.533228891020359,0.341108291515768,0.569507658935393,0.630353768631536,0.647308769975515,0.657935804212289,0.658953077005494,0.648069020117351,0.624842616172138,0.603746457196432,0.591204901741439,0.582082555951749,0.573102921879605,0.557522691604049,0.539142914459755,0.529849344753988,0.524934428245361
505,57.07510652381,2021-06-01 15:30:00,0.528327378427487,0.340844504103334,0.569118091122078,0.629907242258783,0.646623408666167,0.657052415679159,0.657869062554739,0.646542525174143,0.623172348699545,0.602097556862303,0.589743712485988,0.580950365322071,0.572496907064508,0.558438994352138,0.54316686481528,0.536870116228402,0.534417177421331
506,57.173025297619,2021-06-01 16:00:00,0.534239103237722,0.340567834136683,0.568692785303135,0.629420515474317,0.645887857220944,0.656109340083374,0.656716216567037,0.64492780403485,0.62133133270602,0.600155471296658,0.587874860896796,0.579293486178044,0.571176720708551,0.558045714754547,0.544142330532853,0.538063422962868,0.53448979121642
507,57.255735131579,2021-06-01 16:30:00,0.53843251007404,0.340344357983037,0.568378637244021,0.629056790204281,0.645305723089909,0.655342100632391,0.655762259601343,0.643559111693959,0.619982705686528,0.598952073045695,0.586917804214528,0.578671435864147,0.571038194507009,0.559088598045172,0.546914113822968,0.541721712151829,0.538560911133026
508,57.389806388889,2021-06-01 17:00:00,0.54506349876142,0.340159970740468,0.568144290274276,0.628782296687475,0.644836975966042,0.65470591051716,0.654957075957537,0.642375045663132,0.618989830072694,0.598261816963952,0.5865735424184,0.578720371756462,0.571625641463137,0.560886643520555,0.550296115411407,0.545806513181839,0.542908745948005
509,57.304360952380996,2021-06-01 17:30:00,0.540941650770974,0.340026887527452,0.56801708107549,0.628628606995156,0.644522984729726,0.654249960730019,0.654357212734423,0.641446782545543,0.618481924709185,0.598275197355476,0.587076563376723,0.579707996163696,0.573250745407562,0.563861979045154,0.554979035286956,0.551381032804918,0.549038865335465
510,57.488367486842,2021-06-02 09:30:00,0.543772372170752,0.339875877022044,0.567842750149286,0.628423236579553,0.644148523967116,0.653725707953921,0.653680797135383,0.64042460905172,0.617756444392357,0.597895330271993,0.587024751344945,0.579983543700743,0.573928006178286,0.565250442621028,0.556638390778197,0.552170091742032,0.548402020249695
511,57.323009750000004,2021-06-02 10:00:00,0.539609165300102,0.339693525245075,0.567696668109654,0.628295421531431,0.643902216763188,0.653374927772097,0.653205107173865,0.639612425803646,0.617370118759657,0.59794367322091,0.587430864097065,0.580720232547499,0.575048919882223,0.567038369806622,0.558723722593866,0.553908666662043,0.549908817728946
512,57.337963290043,2021-06-02 10:30:00,0.540477213284186,0.339497417652455,0.567505548200357,0.628114965683032,0.643592830427898,0.652952123297486,0.65264877262438,0.63870240130588,0.616759633918493,0.59759953776184,0.587299261170729,0.580785404511855,0.575309211510888,0.567498895120842,0.558642365453209,0.552686006598772,0.547595206342618
513,57.431499491342,2021-06-02 11:00:00,0.544695144170361,0.339317635167046,0.567339396231381,0.627960198196751,0.643317571946668,0.652569383415815,0.652138763739433,0.637852560483313,0.616246213089278,0.597371663015041,0.587288492448994,0.580966004219801,0.575676806510877,0.568064402645194,0.558895362442682,0.552480610188672,0.547342756418192
514,57.373502142857,2021-06-02 11:30:00,0.542746984607481,0.339172360765709,0.5672406946588,0.627879234084713,0.643137253397214,0.652297594640411,0.65175578984566,0.637163917512867,0.616027790996803,0.597565680422268,0.587786319167354,0.581716341857221,0.576695404612713,0.569485625193491,0.560574160127736,0.554532723925738,0.550136944203061
515,57.350169047619,2021-06-02 12:00:00,0.541593709175907,0.339023569048559,0.567122656327041,0.627775222722713,0.642931409238014,0.651997825505806,0.65134247620008,0.636440501515277,0.615708071020342,0.597561648705792,0.587999798539722,0.582101533754513,0.577236896949014,0.570163328953325,0.561008333643609,0.554609382408647,0.549806150127201
516,57.30786047619,2021-06-02 12:30:00,0.539518543327228,0.338876110547737,0.566997316072163,0.627661656953533,0.642716383259905,0.651688705152948,0.650919767185133,0.63570808264416,0.615342756877546,0.597453192542277,0.588055919413256,0.582280170811391,0.577507190935794,0.57043659236406,0.560888256713106,0.554054304070174,0.548889015701849
517,57.275144761905,2021-06-02 13:00:00,0.537527315587101,0.338724648917294,0.566853142025128,0.627525653843969,0.642475683295935,0.651350935388034,0.650465624089545,0.634938847094213,0.614879395213855,0.5971640561264,0.587863233427963,0.582151465952602,0.577395478854965,0.570179747583969,0.560066805646441,0.552695322417271,0.547128722051527
518,57.384215952381005,2021-06-02 13:30:00,0.543182716399847,0.338569993469205,0.566692754301055,0.62737013862629,0.642212445213036,0.650987838391583,0.649983611227962,0.634136845471411,0.614330283317568,0.596719545054902,0.587460242825188,0.581767735298747,0.576975106941503,0.569524286055296,0.558803183990447,0.550956170775505,0.545120413046058
519,57.328479047619,2021-06-02 14:00:00,0.540674090557475,0.338455751519246,0.566617552052277,0.627308854409007,0.642068790191167,0.650763995456709,0.649660427599169,0.633535416974561,0.614162382452922,0.596847085834926,0.5877742357666,0.582219097570998,0.577556029055823,0.570298908188443,0.559960422428365,0.552926436394591,0.548255377237826
520,57.16738452381,2021-06-02 14:30:00,0.530308096706707,0.338332787237583,0.566514060851784,0.627215126179626,0.641887516577855,0.650498187070621,0.64929098786903,0.632878927418982,0.613856552914581,0.59673147695755,0.587759244075622,0.582267648219098,0.57763551793271,0.570339050554484,0.55984622874373,0.552676940286632,0.547668001803125
521,57.118502380952,2021-06-02 15:00:00,0.529067182077938,0.338157883035025,0.566282927444403,0.626977805255446,0.641528992514928,0.650028161343892,0.648690865044986,0.631935486654342,0.612957155536598,0.595675535842659,0.586539454621898,0.580897946089421,0.576013576440079,0.568030266353773,0.556107987847227,0.547267907791709,0.540377044992171
522,57.145120952381,2021-06-02 15:30:00,0.531367474733627,0.337985759897599,0.566052092501664,0.626739174723417,0.641168354272048,0.649555056327623,0.6480872054055,0.630988106381558,0.612047424635303,0.594605342554895,0.585312118935881,0.57953675631266,0.574436379529427,0.565920821136208,0.553134578039963,0.543763478350797,0.536861383395423
523,57.253549285714,2021-06-02 16:00:00,0.536985411411397,0.337835745246633,0.565866792318078,0.626549786489231,0.640868601661087,0.649151808479224,0.647562703817813,0.630140626653335,0.611334887464526,0.593842456212786,0.584484268881315,0.578658426669515,0.573466512624631,0.564758903788768,0.551918558184502,0.543061383288691,0.537134437971317
524,57.252978095238,2021-06-02 16:30:00,0.53676619037601,0.337724754145292,0.565766528514865,0.626454408808561,0.640686689372189,0.648885092814165,0.647193341412509,0.629488784967021,0.611004065572085,0.593665371190808,0.584401177012871,0.578656835735496,0.573557331765176,0.565103131963963,0.553074389767694,0.545544849554972,0.541063396739011
525,57.344491964286,2021-06-02 17:00:00,0.541344015196134,0.337617798792473,0.56566986612053,0.626362655878085,0.640511446507933,0.648627254503029,0.646835016247412,0.628852707823346,0.610684621866663,0.593487205968954,0.584304549028708,0.578628404247444,0.573601040812023,0.565328408422416,0.553780169596766,0.546746375943702,0.542339690795704
526,57.294717857143,2021-06-02 17:30:00,0.538760697171216,0.337541291482432,0.565638769066033,0.626344165664679,0.640430014578247,0.648479371183344,0.646602372984067,0.628376002345674,0.610663107423918,0.593753009603006,0.584760317477902,0.57923696326233,0.574394334367139,0.566551772117566,0.555885525544439,0.549719795295054,0.545929985037694
527,58.085162272727004,2021-06-03 09:30:00,0.57355303897582,0.337453348678723,0.565575519083912,0.6262896823736,0.640306863703206,0.648285129436261,0.646318652966575,0.627837959167935,0.610490856795498,0.593758604799195,0.584865887333424,0.579416054087994,0.574645887772113,0.566936053835256,0.556392949526768,0.549969019719064,0.545462545638807
528,57.994320681818,2021-06-03 10:00:00,0.568450528812907,0.337108431767111,0.56570934833218,0.626706176724335,0.640937632995496,0.649105462453641,0.647206990043285,0.628557220523062,0.612725088713624,0.59730060631673,0.589253684336229,0.584476386119204,0.58052691321056,0.57488658253686,0.568215060456822,0.566395681579205,0.56715552645543
529,57.97193,2021-06-03 10:30:00,0.568563977574991,0.336760520001657,0.565770476149137,0.627025685443463,0.641451507929716,0.649795583027051,0.647955027329026,0.629113417250448,0.614541365513324,0.600114136313055,0.592651332463288,0.588298448854387,0.584807478425933,0.58018556640369,0.574594287200817,0.572679088063239,0.571755441497057
530,57.894297954545,2021-06-03 11:00:00,0.563538823460138,0.336431901192302,0.565826661449299,0.6273255525798,0.641943485071747,0.650464246556034,0.648685287565029,0.629660917037301,0.61626677156116,0.602726548394892,0.595749446991741,0.591719373699586,0.588539074460585,0.584502094996603,0.579037763396698,0.576123333850983,0.573536070886286
531,57.983047272727,2021-06-03 11:30:00,0.568675071437195,0.336099866496672,0.565817304684064,0.627537648716948,0.642327332353865,0.651010925252454,0.649283212362546,0.63005388721493,0.61760866757287,0.604689376108363,0.597988115949498,0.594094394313326,0.590972634953793,0.586873697574106,0.580344702781016,0.575439595352223,0.570779760607052
532,57.866843684211,2021-06-03 12:00:00,0.562256642706702,0.335806603753625,0.565867542810683,0.62780442750792,0.642779981496813,0.651639500870059,0.649979541311494,0.630584415935133,0.61917399185671,0.606962823737991,0.600601233318327,0.596890702627494,0.593896525578535,0.589929203417871,0.583031862342803,0.577650541566711,0.573221077907031
533,57.956116590909,2021-06-03 12:30:00,0.567180112377792,0.33550196969691,0.565836354888598,0.627966842606325,0.643102722064725,0.652120099086217,0.650513440814501,0.630921746608693,0.620283729661732,0.608486201597824,0.602240902461446,0.598523840229585,0.595409615034965,0.590972498855428,0.582645899149582,0.575603357589367,0.569769332735131
534,58.146149,2021-06-03 13:00:00,0.575505738422167,0.335232976620859,0.565863520045076,0.628183823546356,0.643492816015675,0.65267987847013,0.651141939743725,0.631391031997082,0.621615180982303,0.610330679459412,0.604281516375095,0.600625895658605,0.597495769814425,0.592900256998216,0.584084664303502,0.576964041686815,0.57180147828699
535,58.080481136364,2021-06-03 13:30:00,0.57427815314204,0.335011524870568,0.565986264094376,0.628499366947261,0.644007235930969,0.653385942920557,0.65194205503453,0.632090223122501,0.623359983983806,0.612786928209343,0.60708419375557,0.603611590052996,0.600633569471595,0.596315883963463,0.587990384878634,0.581908316935285,0.578213764473998
536,58.188253636363996,2021-06-03 14:00:00,0.579592889876941,0.334795083832898,0.566083447602031,0.62877629703184,0.644475100597072,0.654041186000428,0.652690634915568,0.632738174019679,0.624933842756905,0.614935178142967,0.6094735504442,0.606090769378086,0.603142637156555,0.598785215970517,0.590236005521355,0.583937972709863,0.579752192638807
537,58.151434545455004,2021-06-03 14:30:00,0.57861051625797,0.334610455572341,0.566235864992079,0.629107608203913,0.645012958024755,0.65478040864193,0.653540642620549,0.633527686318656,0.626734444606345,0.617400939326401,0.612249194494182,0.60901014892027,0.606167481031948,0.601968494844787,0.593647250970205,0.587723672159699,0.58393582203601
538,58.232327034632,2021-06-03 15:00:00,0.581071097941366,0.334429440701174,0.56636337486602,0.629402156630982,0.645506590201737,0.655471501961662,0.654342264845119,0.634270482945287,0.628372737936826,0.619575146572129,0.61463630352823,0.611457064323751,0.60861198528804,0.604297811835871,0.595631474204576,0.589247256250323,0.584807222150955
539,58.256593636364,2021-06-03 15:30:00,0.583700867242396,0.334266093829295,0.566509537664847,0.629710309409246,0.646018797668655,0.656186814970324,0.655177395217168,0.635069377291012,0.630063604777859,0.621799340197911,0.61707466199468,0.613956052008821,0.611115691025394,0.606720871499436,0.597854329239625,0.591308444319404,0.586796873720867
540,58.3180925,2021-06-03 16:00:00,0.586264792580114,0.334120030314745,0.566675190389729,0.630033616031522,0.646551761025899,0.656928995806142,0.656049188142072,0.635928595592009,0.631814306895376,0.624084757579376,0.619578599605738,0.616523973080665,0.613697815228056,0.609257546587894,0.60030113225469,0.593745842368752,0.58931903044249
541,58.494139318182,2021-06-03 16:30:00,0.595650210623128,0.333989927731505,0.566858242514691,0.630370215484646,0.647103355970773,0.657695700793757,0.656955131502674,0.636845277399731,0.633617448103712,0.626419662360162,0.62213321099056,0.61914323043066,0.616336323904924,0.611870035068433,0.60287802683522,0.596352232876571,0.591994833823721
542,58.311160227273,2021-06-03 17:00:00,0.585920229071736,0.33390390346161,0.567142718553093,0.630818068334461,0.647798643432734,0.658632866152074,0.658061898961231,0.638028796186981,0.635894337103565,0.62945426081851,0.625557847414971,0.622771048224816,0.620164330261575,0.616125721625878,0.607994563420828,0.602561317302079,0.599413700197682
543,58.263230681817994,2021-06-03 17:30:00,0.584776644334745,0.333778266073328,0.567283303766293,0.631093647785508,0.64827861614646,0.659323566206359,0.658895178884879,0.638886305663906,0.637430410795831,0.631297558642299,0.627456444855831,0.624592447677595,0.621821890605159,0.617266439201675,0.607986176459958,0.600870351393684,0.595472845932539
544,58.327819686147,2021-06-04 09:30:00,0.586585516226822,0.333651821195676,0.567397377558926,0.631332749384609,0.648712320132544,0.659961938667885,0.659674003013064,0.639689284418799,0.63880301758179,0.632873890996835,0.629022662655463,0.626035635374023,0.623054158484054,0.61791431181632,0.607571580044356,0.599375306151495,0.593219656194576
545,58.343406476607996,2021-06-04 10:00:00,0.588373602360879,0.333433025036813,0.567449008325903,0.631539126700977,0.649137634775077,0.660624062917312,0.660495731658086,0.640530773364116,0.640236163107472,0.634542721253517,0.630699448198041,0.627610672367722,0.624442734016878,0.618844991418976,0.607787381411311,0.599186341115732,0.593184252801762
546,58.374819210526,2021-06-04 10:30:00,0.590297922269528,0.333230073830121,0.567515744886172,0.631754285409949,0.649570953111988,0.661295077449029,0.661332352524508,0.641405736580384,0.641689705762182,0.636234338063652,0.63241331026052,0.629242293340234,0.625924568431738,0.619991677991613,0.608558961871689,0.599981773883419,0.594375081762089
547,58.392954761905,2021-06-04 11:00:00,0.590909594643293,0.333042489849776,0.56759815872466,0.631979522587918,0.650014216416951,0.66197728164966,0.662186472940846,0.642317592743482,0.643170380272816,0.637958979996675,0.634176058114355,0.630942324389706,0.627508839541084,0.621342706450809,0.60976043108842,0.601378028188322,0.596118088008925
548,58.353145238094996,2021-06-04 11:30:00,0.588789832739006,0.332864293450269,0.5676793564064,0.632195895161884,0.650443621365913,0.662642988543236,0.663026423279631,0.643226568913603,0.644596957277659,0.639590977470186,0.635828439113941,0.63252264932848,0.628968090049136,0.62256027333534,0.610793162189426,0.602429948978132,0.597171706382806
549,58.31662125,2021-06-04 12:00:00,0.585785295699457,0.332684522437008,0.567726670225974,0.63236612983941,0.650811612160809,0.663236510280575,0.663788176748848,0.644051634906606,0.645807685982501,0.640883994929172,0.637062350483894,0.633624466548364,0.629878023367682,0.623054285118352,0.610747647221562,0.60190792232455,0.596105250558552
550,58.272170476191,2021-06-04 12:30:00,0.582627335525568,0.332500047028913,0.567732244664642,0.632481589788485,0.651106356618464,0.663743226239187,0.664454088961629,0.644769224957089,0.646763868475792,0.641787777259905,0.637821238905711,0.634188554899157,0.63017804395902,0.622775621010865,0.60965806450357,0.60009401386744,0.593647119371577
551,58.282856406926,2021-06-04 13:00:00,0.583046026831601,0.332310732781958,0.567697656915881,0.632544528039709,0.651329786693407,0.66416446563878,0.665024634017095,0.645378292465133,0.647474039358717,0.642325607822262,0.638141143564625,0.634263919551719,0.62993551060092,0.621850889049218,0.607805054559197,0.597510298942443,0.590566551095734
552,58.234839967532004,2021-06-04 13:30:00,0.581444157920406,0.332130010522845,0.567668077562881,0.632607235205777,0.651547358204984,0.664575571070069,0.665585071367285,0.645985137553703,0.648164906026884,0.642855758357923,0.638477735777672,0.634388612542359,0.629795726634063,0.621204745677367,0.606674743982472,0.596314953303148,0.589680625092742
553,58.182047840909,2021-06-04 14:00:00,0.577697693170637,0.331950006660122,0.567619434431728,0.6326424934772,0.651724836839302,0.664936702113145,0.666089602565747,0.646531509465148,0.648719004100235,0.643196132270035,0.638599575966751,0.634288009521688,0.629424954935381,0.620333520716481,0.605336211692004,0.594849919518504,0.588245767330942
554,58.136357315789,2021-06-04 14:30:00,0.575892414655229,0.331763070349703,0.567528332931145,0.63262387791136,0.651828517974461,0.665208249688992,0.666492266912224,0.646958084658312,0.649021228833917,0.643172945842061,0.638289492964955,0.633708729823849,0.628521992682578,0.618812094306003,0.603112797163271,0.592161729420219,0.585152627732553
555,57.893753249999996,2021-06-04 15:00:00,0.563442971578539,0.331576626370605,0.567420684382438,0.632581432762271,0.651895694509637,0.665432836858635,0.666840914583269,0.647323703375193,0.649201756710713,0.642994532004269,0.637813709927896,0.632966629269624,0.627468114011798,0.617198216863143,0.600953633742239,0.589787115388369,0.582751570251767
556,57.85343166666701,2021-06-04 15:30:00,0.560854578061922,0.331354355592977,0.567177246955213,0.632379872009207,0.651755967954184,0.665412354719986,0.66690810518694,0.64733757304596,0.648670807072136,0.641752707710988,0.636029998965649,0.630723193226458,0.624665585879325,0.613224075928783,0.595209279557251,0.582286877779343,0.573444131999587
557,57.7509975,2021-06-04 16:00:00,0.553753402974236,0.33113241957258,0.566920657396659,0.632159031758469,0.651582916916195,0.665346176707435,0.66691979686083,0.647282427667549,0.648034273326497,0.640405639174132,0.634159247457836,0.628426641747867,0.621867934874488,0.60947800953027,0.590350886174642,0.576899248287577,0.568163770844516
558,57.631048571429,2021-06-04 16:30:00,0.547460113708883,0.330896280084625,0.566602467473109,0.631864661291356,0.651308977088893,0.665156048673037,0.666786047670702,0.647041933913828,0.647056238323061,0.638586689278191,0.631736487208895,0.625526852442784,0.61840795395495,0.604966808086205,0.584585573130437,0.570437336312664,0.561386677902298
559,57.649007781385,2021-06-04 17:00:00,0.54886125593346,0.330649948737,0.566237202466387,0.631513678510037,0.650954847566452,0.664865295783986,0.666532546404474,0.646646007190209,0.645809521785304,0.636414415903644,0.628913779892655,0.622205190115595,0.614505654641034,0.600015229179389,0.578465081990698,0.563789176887149,0.55458758468373
560,57.691836904762,2021-06-04 17:30:00,0.551287281492209,0.330418295911237,0.565911577819488,0.631203652535595,0.650641689281438,0.664613545719156,0.666318402114768,0.646297121289212,0.644719329406314,0.634549286058317,0.62652328964996,0.619438434921239,0.611332000351953,0.596286759419756,0.574642550334572,0.560796438827147,0.552907791087733
561,57.630410681818,2021-06-07 09:30:00,0.544778317338509,0.330203606579667,0.565633553698973,0.63094395058858,0.650382607526031,0.664416912925172,0.666162672713909,0.646020498391327,0.643829404968952,0.633046892253787,0.624624821369456,0.617283775977347,0.608934831712513,0.593757833562802,0.572766549202272,0.560323349908777,0.55387073887628
562,57.596216428571,2021-06-07 10:00:00,0.542651786445677,0.32987907228435,0.565235930398276,0.630590560497589,0.650036478599131,0.664150590038775,0.665938606331198,0.64562089922315,0.642741356534055,0.63126730084314,0.622370679625209,0.614700905376617,0.605987886293001,0.590354865852744,0.569087578651248,0.556487778386961,0.549384218708705
563,57.623859761904995,2021-06-07 10:30:00,0.544077150333009,0.329562978713025,0.564842725593809,0.630236292678482,0.649678946829981,0.663862422081788,0.665684536459258,0.645179924455888,0.641614257409494,0.629469118293132,0.620121035683217,0.612151156414965,0.603116020073923,0.587134394645128,0.565781141231171,0.553306161764849,0.546225673981037
564,57.550360714286,2021-06-07 11:00:00,0.540379385029616,0.32926425781375,0.564489720818227,0.629921581558613,0.649360717429822,0.663611268137172,0.66546788196927,0.644784704725319,0.640629041775091,0.627930462812706,0.618224170700774,0.610040903529992,0.600803937014043,0.584773292353823,0.563896370539207,0.552207261015291,0.545931685226629
565,57.617946666667,2021-06-07 11:30:00,0.544586432991208,0.328968322713791,0.564121738743965,0.629585340442564,0.649007527534329,0.663312329241448,0.665192098303564,0.644310363314236,0.639519353920229,0.626229139204535,0.616140356486007,0.607726941065521,0.598262651527797,0.582086571437497,0.561342528841419,0.549789635189952,0.543351943272089
566,57.594883809524006,2021-06-07 12:00:00,0.542914887603911,0.32869564347944,0.563819863288987,0.629318484579314,0.648731991434378,0.663095579232115,0.665005769801637,0.643949203424121,0.638688351941015,0.624992824169059,0.614663033661129,0.606144113639635,0.596622948455182,0.580715933546451,0.560896235699578,0.550461693686226,0.545122366186911
567,57.488906190476,2021-06-07 12:30:00,0.536841928984094,0.328429490561092,0.563519658092748,0.629049492327505,0.648447330890823,0.662862096768876,0.66479657502277,0.643556709777711,0.637824140961829,0.623725124823477,0.613156122710998,0.604532587094606,0.594949460473683,0.579246523693068,0.560022739615198,0.55001263217306,0.544681441355152
568,57.404410909091,2021-06-07 13:00:00,0.532223535935955,0.328158356709499,0.563176906884704,0.628729354809747,0.648093417656764,0.662542766138153,0.664485388936758,0.643029291188238,0.63671101640064,0.622089283256986,0.611193274385282,0.602390214237661,0.592635857938382,0.576818274657264,0.557414878241725,0.546815302798732,0.540479177138603
569,57.338776590909006,2021-06-07 13:30:00,0.527806143551478,0.327886524496159,0.562809684440509,0.628378603573088,0.647695301478728,0.662166160078718,0.66410433788799,0.642406747443139,0.635439145616573,0.620230760074101,0.608962682623426,0.599944853405007,0.589968351740397,0.5738969429548,0.554056198894205,0.542790968935345,0.535788058775616
570,57.340228409091,2021-06-07 14:00:00,0.528142235276235,0.327614771109455,0.562422046545386,0.628002080926593,0.647258983358178,0.661739146416903,0.663660991375381,0.64169755550336,0.634030052985124,0.618184950146468,0.606510755258167,0.59725385115936,0.587020868011188,0.570612033677351,0.550231894189278,0.538403300748864,0.531042913643306
571,57.410229772727,2021-06-07 14:30:00,0.532377323993311,0.327354540946085,0.562061816843406,0.627653000768724,0.646849726711414,0.661336765976185,0.663240962630686,0.641012885138549,0.632719418302069,0.616320488068564,0.604305013368619,0.594870095795029,0.584467337512957,0.567951084234801,0.547596397791764,0.53608021476799,0.529397820172259
572,57.369730454545,2021-06-07 15:00:00,0.530231400176499,0.327114405994624,0.561764935535546,0.627371579262878,0.646517754362294,0.661017464897606,0.662911528494288,0.640441437025321,0.631687912714135,0.614913990148555,0.602691711449098,0.59319648121719,0.582787876586046,0.566568469542079,0.547063688648299,0.53678663424505,0.531525412291358
573,57.412752499999996,2021-06-07 15:30:00,0.532481268203457,0.326878028756836,0.56146469333889,0.627084049324768,0.646173978038438,0.660679781455701,0.66255754269593,0.639833974408811,0.63061261947328,0.613451905662881,0.601012842493515,0.591447083870324,0.581011809068747,0.564995116446418,0.545981534406035,0.536140742894003,0.530923037409034
574,57.440812380951996,2021-06-07 16:00:00,0.534585311223218,0.326655541595776,0.56120400785117,0.626838312845201,0.645877364002256,0.660391751536287,0.662256808233394,0.63929208868307,0.629706655875815,0.612266998259184,0.599690460490287,0.590120630965583,0.579747146914085,0.564125077169599,0.545922090724448,0.536841099607944,0.53215077484766
575,57.447028421053005,2021-06-07 16:30:00,0.534208870560048,0.326445790557789,0.560978718897367,0.626630040313385,0.645623559198835,0.660149096291533,0.66200500292792,0.638811057955489,0.628953598978163,0.61132806067239,0.59868076943641,0.589159899441274,0.578915332179982,0.563812464744119,0.546550279747189,0.538231626546769,0.533996609809542
576,57.506161818182,2021-06-07 17:00:00,0.538367359035295,0.326242216392947,0.560762213467096,0.626429774302875,0.645377139756566,0.659911606844129,0.66175664361779,0.638332196916737,0.628224947716061,0.610429721980737,0.597719879533749,0.588249266069017,0.578126408860342,0.563474073361973,0.546869037569744,0.538818693095314,0.534448484267152
577,57.482205909091,2021-06-07 17:30:00,0.53648432811539,0.326055055790519,0.560598064040415,0.62628637613026,0.645198538369088,0.659749239836074,0.661591887943789,0.637960467183447,0.627739022495699,0.609912310548127,0.597239168337339,0.587897591713764,0.577998989112702,0.564012619105028,0.548436463818063,0.541135988933025,0.537348684494042
578,57.072889090908994,2021-06-08 09:30:00,0.508719280912468,0.325869275041151,0.560423833173571,0.626130229595282,0.645003065388292,0.659565088560008,0.661400620213281,0.63755325367241,0.62718909372669,0.609289965611254,0.596617160573825,0.587365218736045,0.577624631768186,0.564082721603318,0.548937787868104,0.541517567867018,0.537215657686417
579,57.000265,2021-06-08 10:00:00,0.50473253988282,0.325534330115875,0.559931838604088,0.625662576853425,0.644463246544637,0.65902160755075,0.660813188314402,0.636580872864946,0.625461643771815,0.606794478736779,0.593570633980154,0.583923095466061,0.573628963726545,0.558757914381484,0.540275121165252,0.528184595086106,0.518501712233915
580,57.146368409091004,2021-06-08 10:30:00,0.514351067522325,0.325205804232699,0.559434352401361,0.625184777813216,0.643903581697704,0.658448491487244,0.660186724025477,0.635547702620727,0.623653018701765,0.604198374101365,0.590418636226388,0.580386213119773,0.569568776092443,0.553558009499497,0.532770852940125,0.518712911357067,0.50851444995447
581,56.997587705628,2021-06-08 11:00:00,0.504567047944911,0.324906520528185,0.559051736812654,0.624828522816562,0.64348278538609,0.658027118357431,0.659728221509542,0.634730882920727,0.622355359275703,0.602431177007692,0.588340621815764,0.578148880699364,0.567150073513336,0.550948202140812,0.530277008666243,0.517757869313556,0.510760901011593
582,56.873382857143,2021-06-08 11:30:00,0.495625893856681,0.324601851277652,0.558604813359275,0.62439858171743,0.642968256825223,0.657493538568542,0.659137912922649,0.633731461597474,0.620700322009922,0.600114201131152,0.585573298000727,0.575106143487883,0.56375822191087,0.546947954381415,0.52543562471991,0.512635827277233,0.505302364757719
583,56.979830642856996,2021-06-08 12:00:00,0.501691387451357,0.324294273207918,0.558106506698003,0.623909692262394,0.642377555486145,0.656867550425333,0.658437786974032,0.632575621673987,0.61875241425749,0.597355084643845,0.582259264273281,0.571435323126433,0.559623932768058,0.541957101915853,0.51917516825276,0.505551020854091,0.497367167515259
584,57.411606380952,2021-06-08 12:30:00,0.529729097728129,0.32400784318037,0.557689528065879,0.623506015080105,0.641882224645976,0.656343954252623,0.657849275690204,0.631560424252114,0.617155502512548,0.595171730626814,0.579696519357658,0.568680426970357,0.556659021757612,0.538824518660805,0.51643768449436,0.504261000187614,0.498093149756526
585,57.100523809524,2021-06-08 13:00:00,0.510056336533569,0.323778481167755,0.557543549679646,0.623397909574351,0.641739101433703,0.65621874795721,0.657711233004285,0.631140692989315,0.616866704461728,0.595061242931811,0.579783258485027,0.569075983420207,0.557579661556964,0.541399225907707,0.52318264009019,0.516684710007998,0.51658943096249
586,57.011465714286004,2021-06-08 13:30:00,0.503716489730544,0.323523204541207,0.557229451572648,0.623101805348297,0.641368064423337,0.655830502863107,0.657272295056602,0.630319223675052,0.615720232198341,0.593585032366269,0.578114788713167,0.567366419246729,0.555863146061082,0.539869925161306,0.521912680900792,0.514508019693075,0.511075412816923
587,57.006178,2021-06-08 14:00:00,0.503983843318609,0.323266544167542,0.556877338914107,0.622761890672076,0.640941586723401,0.655375435505156,0.656754419395715,0.629386297890762,0.614358744089791,0.591773891415241,0.576022430392898,0.565155922366752,0.553528838487771,0.537411357370842,0.519025566617396,0.510298547485069,0.504781498116029
588,57.001064673203,2021-06-08 14:30:00,0.504170151319813,0.323018930748586,0.556546622859561,0.622443229527325,0.640537195429585,0.654941724962531,0.656257667109749,0.628475281459178,0.613073604874209,0.590091096791369,0.57410007273081,0.563154525237774,0.551462504519961,0.535371606216208,0.516986688964487,0.507987299809929,0.502434326119745
589,56.970544673203,2021-06-08 15:00:00,0.502011660832077,0.322779726710922,0.556235137106178,0.622143651463841,0.640152782451,0.654527348644599,0.655780014678232,0.627583884542898,0.611857036307131,0.588522127374531,0.572327268262826,0.561335058637264,0.549625275966802,0.533670202377604,0.51554133504129,0.506727894700224,0.50160138686062
590,57.027689375,2021-06-08 15:30:00,0.506168106499839,0.322544974745399,0.555921585461307,0.62184005209232,0.63976114387173,0.65410161437973,0.655286773043708,0.626665623632591,0.610606669506682,0.586903533401126,0.570494059713314,0.559446160880553,0.547702854513865,0.531829239819324,0.513811797286496,0.504986720147985,0.49985978909577
591,57.19580275,2021-06-08 16:00:00,0.516449908255209,0.322323759520601,0.555659773168626,0.621591400994399,0.639432864715465,0.65374513821696,0.654869706270281,0.625844255128731,0.609588877685596,0.585656186367795,0.569137582646624,0.558125766560193,0.54648417465227,0.531014806299507,0.513806913720909,0.505894340186885,0.501824827398508
592,57.170657595238,2021-06-08 16:30:00,0.513979778650733,0.322124640863621,0.55549942294036,0.621452979898242,0.639235649941306,0.65353627501503,0.6546187121815,0.625241885985143,0.60905832116633,0.585177272516324,0.568760072899729,0.557962142253358,0.546679674188823,0.5322121315481,0.516973909991987,0.511199481343249,0.509237919156066
593,57.187802000000005,2021-06-08 17:00:00,0.515599469405673,0.321927221834528,0.555324691735826,0.621297450540893,0.639018029677314,0.653302885363406,0.654338947594031,0.624599222003563,0.608445032091638,0.584557076251702,0.568191204700706,0.557553542434706,0.546536678953197,0.532762653037755,0.518508612455123,0.513071091033048,0.510554498310595
594,57.272479761905,2021-06-08 17:30:00,0.519196292449375,0.321737557432091,0.555171672195144,0.62116474664733,0.638827871398057,0.653099700201284,0.654092587443437,0.62399928463916,0.607929414040791,0.584082871478295,0.567800257753562,0.557342175130953,0.546609082576875,0.533523328451555,0.520120931620866,0.514885116641896,0.512104118135914
595,56.957184090908996,2021-06-09 09:30:00,0.487785861512966,0.321558174482561,0.555056139578062,0.621072505065814,0.638686854597261,0.652951907273832,0.653908594509965,0.623481476760824,0.60759327893066,0.583882488788876,0.567749170397674,0.557518467054385,0.547128927719311,0.53483196135472,0.522406629265011,0.517593177631225,0.51502905292012
596,56.997455909091,2021-06-09 10:00:00,0.492907159673659,0.320908089164843,0.554369491428821,0.620510625789202,0.638135216138588,0.652498513876488,0.653448037411742,0.622405559279036,0.606105088400195,0.58171864316399,0.564981991285868,0.554316009541452,0.543259668828419,0.529490443206525,0.513002819754576,0.502392785527029,0.493172504606269
597,56.990229545454994,2021-06-09 10:30:00,0.492593065713374,0.320281268499557,0.55375342635308,0.620012958047763,0.637645321340341,0.652104839555317,0.653050615520039,0.621415489552469,0.604844686434849,0.579931370988747,0.562715054766527,0.551740462954135,0.540236992358552,0.525661442107014,0.507367365289861,0.495605262234038,0.48734570092558
598,56.931957272727,2021-06-09 11:00:00,0.488663155843136,0.319677545731332,0.553167143957398,0.61953757079056,0.637170874914254,0.651720222999972,0.652659417819848,0.620429012587014,0.603617047369231,0.578204065646947,0.560539392187402,0.549294670544899,0.537417931858501,0.522271759653527,0.503022862972657,0.491414332253885,0.484724006331385
599,57.075729772727,2021-06-09 11:30:00,0.497023037905747,0.319096688819632,0.552584803882428,0.619057927559798,0.636682426150074,0.651312261847394,0.652237829923443,0.619392338935301,0.602297339815099,0.576335496651235,0.558196325515179,0.546666844606323,0.5344041459509,0.518682855828933,0.498625080202102,0.487173601387186,0.481168018812031
600,57.049820681818,2021-06-09 12:00:00,0.496033683777155,0.318533016510131,0.5520861879948,0.618659139076321,0.636277885442364,0.650990840983283,0.651910692522597,0.618488125198155,0.601307962720603,0.575003770563376,0.556553445316768,0.54489540272979,0.532504448341041,0.516885719781059,0.497655411831477,0.488305115385248,0.484885741013341
601,56.999216566986,2021-06-09 12:30:00,0.49227631664347,0.317988551112259,0.551604954866125,0.618271695541902,0.63587923331113,0.650669651814427,0.65158074887016,0.617575522353039,0.600316619271684,0.573670995358487,0.554917177887069,0.543140860910094,0.530640404583531,0.515146343084214,0.49662248943219,0.488513058808932,0.485764491289252
602,56.978810714286006,2021-06-09 13:00:00,0.49041960329135,0.317463322829772,0.551121976100918,0.617875779175207,0.635464286356156,0.650324144279199,0.651220189285498,0.616613473958733,0.599228673036476,0.572185079779483,0.553092412068752,0.541169266435404,0.528515929047589,0.513012350122058,0.494758539575376,0.486954815815995,0.483751669185344
603,56.975469783550004,2021-06-09 13:30:00,0.489567862599274,0.316955584154965,0.550649557836066,0.617484924371412,0.635048821287776,0.649972164473758,0.650849196764898,0.615630793749655,0.598112681551672,0.570657046595472,0.551222197503736,0.539153677343334,0.526353003010448,0.510840186002412,0.492807368741392,0.485185469972117,0.481736007518763
604,56.931593636364,2021-06-09 14:00:00,0.486369898858847,0.316463928975345,0.550193376167904,0.617105592865827,0.634640622392218,0.64962269692474,0.650478019479903,0.614642248488166,0.597003323590309,0.569142643800793,0.549377822968142,0.537179437608848,0.524259255485465,0.508794112547552,0.491073214462163,0.483731572562269,0.4803445346975
605,56.943957272727,2021-06-09 14:30:00,0.488193167528601,0.315988674956596,0.549737491629953,0.616721285859722,0.634221374577449,0.649255566233694,0.650083877161864,0.613613963503194,0.5958218504717,0.567514923397429,0.547396112214904,0.535050298734152,0.521984519071424,0.50648583141076,0.488844435889769,0.481439103202895,0.477753592682585
606,56.944230909091004,2021-06-09 15:00:00,0.488326036935316,0.315526344272196,0.549313437120303,0.616365802669124,0.633829723196049,0.648914150151855,0.649715929001301,0.612618220056453,0.594737481751086,0.566046521130711,0.545626987943413,0.533186615337291,0.520063398964425,0.504741506881028,0.487648894825517,0.480842600796554,0.47778522506031
607,56.866638636364,2021-06-09 15:30:00,0.480775611986237,0.315077041626145,0.548908622877472,0.616026187250215,0.633451582765653,0.648583153771222,0.649357120842205,0.611630202414177,0.593690331337287,0.56463971377399,0.543943436523898,0.531433033232318,0.51829218665524,0.503222003420858,0.486760437169882,0.480517449258231,0.477848813613108
608,56.958728636364,2021-06-09 16:00:00,0.489676991623404,0.314644637458245,0.548474055019536,0.615650791904142,0.633028877923107,0.648197994812215,0.648934421141949,0.610541163521389,0.592426476274172,0.562885236086084,0.54181984139863,0.529158251203991,0.515867225881853,0.500692068164967,0.483959974265655,0.477004894774948,0.473166272252172
609,56.969570227273,2021-06-09 16:30:00,0.49076592544389,0.314218363799681,0.548113282719291,0.615349717435843,0.632686019497807,0.647897559272855,0.648604848093832,0.609583733919002,0.591492476290649,0.561665177283264,0.540390403243621,0.527727092157911,0.514532110319295,0.499859794093949,0.484302921773503,0.478763246084819,0.476717423884058
610,56.873591590909,2021-06-09 17:00:00,0.483570472595307,0.313802416661723,0.547773824939776,0.615067706933843,0.632361645035764,0.647614116106267,0.648292422161106,0.608646518336699,0.590621309761286,0.560545685374236,0.539093518842487,0.526456942050058,0.513399538083118,0.499288155117729,0.484847027946032,0.480260963520509,0.478826713753335
611,56.793602326839995,2021-06-09 17:30:00,0.475744220311837,0.313401650187228,0.54740338890643,0.614749260701321,0.631993158263012,0.647277834919656,0.647918194288999,0.607612069674681,0.589537978757007,0.559083047736173,0.53735851985953,0.524661991941631,0.511595829667548,0.497638604768414,0.483225141591956,0.477985548437074,0.475204327640029
612,56.822821363635995,2021-06-10 09:30:00,0.474907314908754,0.313016285497766,0.547000270844255,0.614392993697691,0.631579139201385,0.646887219924082,0.647480235901314,0.606475165252686,0.588234128001587,0.557265854619895,0.535173799117268,0.522333663182329,0.50912098575823,0.494963972975877,0.479808746856912,0.473207197078232,0.468845661857032
613,56.830275681817994,2021-06-10 10:00:00,0.474495526086038,0.312520030274054,0.546514008431478,0.613976270930197,0.631125145681169,0.646489143414694,0.647050700103381,0.605294940513862,0.586905710842272,0.555377440495614,0.532845268416204,0.51981395945632,0.506401351085195,0.492033034830303,0.476302794270313,0.469083665862138,0.464646720550572
614,57.045843181818,2021-06-10 10:30:00,0.491370062710399,0.312036881300497,0.546045336894061,0.613573518952626,0.630681665881696,0.64609777207108,0.646625676374966,0.604112935171898,0.585598959541231,0.553527250310025,0.530576052644012,0.517380175300781,0.503817836195168,0.489367672985183,0.473489564314642,0.466393209673248,0.462609298387037
615,57.062980454545,2021-06-10 11:00:00,0.49178565826158,0.311545337032525,0.545689367555568,0.613285156315384,0.63036048058355,0.645837529864965,0.646346026969416,0.60314858513044,0.584840049465013,0.552567470941159,0.529461498358953,0.516348675881717,0.503054125069115,0.489545699458608,0.475915407327121,0.471988748534825,0.472078668936756
616,57.123775681817996,2021-06-10 11:30:00,0.497847200333651,0.311064734968275,0.545348548558521,0.613009119111019,0.630050047235617,0.645585721658844,0.646074114819982,0.60219086811942,0.584110991245349,0.551653675808118,0.528407970157054,0.515388887108789,0.502369853736175,0.489748211615871,0.477857157003751,0.475502556355017,0.476238769465394
617,57.063501277056,2021-06-10 12:00:00,0.49143281055834,0.310587546855339,0.545053609478654,0.61277847360626,0.629787855030484,0.645384613772218,0.645857992075832,0.601313914206339,0.583588531252012,0.551072156528504,0.527783720966082,0.514942951682439,0.50232880232994,0.490845086061635,0.48099087812484,0.480210418850512,0.481672460160779
618,56.894025,2021-06-10 12:30:00,0.478606169483461,0.310128587110154,0.544732550116257,0.612516665280437,0.629488515204102,0.645138968501678,0.645590106198241,0.600352994016276,0.582874684614222,0.55017603724019,0.526752797265068,0.514000615249308,0.501629126161595,0.490805130412763,0.481584676049511,0.48023002084636,0.479941243559288
619,56.941276363636,2021-06-10 13:00:00,0.481357888896584,0.309695839903738,0.544352065433798,0.612188933579106,0.629113714834888,0.644806308520655,0.64522222976678,0.599230361987517,0.58178528442578,0.548668079320589,0.524935479482393,0.51211013194427,0.49970364906616,0.488813259639536,0.478519435038946,0.474710291802236,0.471323824167185
620,57.04433547619,2021-06-10 13:30:00,0.489856742764513,0.309268287718631,0.544000107735546,0.611888240601095,0.62876574023685,0.64449999805128,0.644881873092913,0.598143042475957,0.580803096609794,0.547334849211358,0.523349622678993,0.510506694925242,0.498161037596183,0.487445432912781,0.476896025360898,0.472527837427756,0.469374438748233
621,56.976888409091,2021-06-10 14:00:00,0.482980555219777,0.30883774970708,0.54370635542805,0.611646403732511,0.628480443107148,0.644260421181921,0.644614980188596,0.597163458721622,0.580100502768488,0.546455273726813,0.522353158486143,0.509617944792565,0.497541866267411,0.487500792822663,0.477944685340442,0.474827183714432,0.473735955757126
622,56.771763809523996,2021-06-10 14:30:00,0.468350217335106,0.308424668038227,0.543384669019851,0.6113723476761,0.628157636228528,0.643976465812685,0.64429650549305,0.596097227756356,0.579203039941327,0.545256569937164,0.520946199216261,0.508232572400204,0.496273725365229,0.48649159287496,0.476846663575703,0.473228488125812,0.47130070299555
623,56.628384761905004,2021-06-10 15:00:00,0.456685491315054,0.308039770730832,0.542995755334237,0.611025295615866,0.627753127422095,0.643599525894616,0.643871557759472,0.594854351807048,0.577894938829141,0.543389399855262,0.518681540953533,0.505816547522898,0.493678835005788,0.483419372844425,0.472054939338361,0.46601810498542,0.46133456599514
624,56.559811666667,2021-06-10 15:30:00,0.451387490738275,0.307678734772893,0.542559622005846,0.610627024912004,0.62729124056993,0.643156881849689,0.643370594588874,0.593478061236998,0.576287344286306,0.541037087202832,0.515801125930178,0.502671170891234,0.490165217606963,0.47900458308733,0.465283650386521,0.456731273692054,0.450073255264644
625,56.346383809524006,2021-06-10 16:00:00,0.4340093595622,0.307331860186448,0.542111971332351,0.610214734011918,0.626811751396849,0.642691994222653,0.642842048339849,0.592043939492357,0.57457079999252,0.538511312756199,0.512710007041131,0.499292068822711,0.486390031817931,0.474324970987507,0.458681104496083,0.448866133407068,0.442126807029722
626,56.389501818182005,2021-06-10 16:30:00,0.438055384922213,0.307017165934429,0.541592228442301,0.60972717630744,0.626251563712402,0.642137601798427,0.64221127840448,0.5904252861071,0.572432886105112,0.535303353206381,0.508754138155502,0.494889403317395,0.481319252183238,0.467756433278953,0.4491132861874,0.436879583261163,0.428346895907746
627,56.492774090908995,2021-06-10 17:00:00,0.445639650403462,0.306701415508792,0.541112296437618,0.609277886731327,0.625727636609039,0.641618523870929,0.641616341549156,0.588850341414606,0.570447574792063,0.532350307257878,0.505145265750014,0.4909389441962,0.476910574615908,0.462451825787057,0.442752067674881,0.431223654407461,0.424935483205552
628,56.154433409091,2021-06-10 17:30:00,0.420830085635948,0.306378846706988,0.540687734178919,0.608883074493059,0.625257431510399,0.64115400799454,0.641078946992474,0.58735653427956,0.568704016411026,0.529795986856703,0.502067193619218,0.487657765150064,0.473435192764145,0.458758643292791,0.439773512031206,0.430889458350408,0.428012292762928
629,55.702321818182,2021-06-11 09:30:00,0.376595551008171,0.306100283406826,0.540154641536564,0.608377123229635,0.624672164645013,0.640564951491173,0.640401597767447,0.585608746003714,0.566363537106154,0.526270363249236,0.497748897388949,0.482892401072279,0.468032732356026,0.452095577589477,0.43113996012915,0.420465461025435,0.414475679285437
630,55.543073916667,2021-06-11 10:00:00,0.363078142657521,0.305803469777529,0.539357052867828,0.607639428153735,0.62389355189476,0.639822254565369,0.639576693511828,0.583465423407508,0.563097894476902,0.52117956835997,0.491364486051094,0.475609091524866,0.459278026359962,0.440286846509205,0.413192810829493,0.395721879762359,0.38196716199197
631,55.51067775,2021-06-11 10:30:00,0.360274159449803,0.305537579336137,0.538530178441431,0.606872339397745,0.623086867502666,0.639050411164836,0.638717997070494,0.581220813740597,0.559629487458005,0.515763019723291,0.484592326925863,0.467905931040025,0.45005660733515,0.428111713820992,0.396049823044978,0.375194132209897,0.360305414684396
632,55.424136952381,2021-06-11 11:00:00,0.352315493644401,0.30528142312992,0.537723136068903,0.606121524287239,0.622292079975578,0.638286989338908,0.63786467388446,0.578954354776398,0.556172786957173,0.510371091688063,0.47788394330144,0.460338288541839,0.441141508507464,0.416828952993784,0.381981314273106,0.36137823162401,0.34941226380791
633,55.483480454545,2021-06-11 11:30:00,0.358068208342218,0.305044457266138,0.536911617419773,0.605364695652619,0.621490773612863,0.637515564320488,0.637000229296527,0.576629510255469,0.552628752297466,0.504839814981382,0.471028610688139,0.452644504986775,0.432158791915873,0.405755472992439,0.369124752254922,0.349726003362275,0.340169827922923
634,55.396883809524,2021-06-11 12:00:00,0.351141345745777,0.304800162879763,0.536156018119491,0.604657551516209,0.620729951286869,0.636778896002343,0.636168186944109,0.574341540963243,0.549252789389738,0.499586911454259,0.464565876095247,0.445488448721561,0.424044671724778,0.396400609410594,0.360332489441618,0.344673903110544,0.339475465278427
635,55.367071590909,2021-06-11 12:30:00,0.347806418471323,0.304572864520222,0.535397605041816,0.60394613357881,0.619964832500329,0.636036768509773,0.635328070394533,0.572001444692515,0.545803037266842,0.494214021316916,0.457980937453086,0.438230702609136,0.415881108931072,0.387161498581862,0.351828392761339,0.338845740322998,0.335185694544884
636,55.305503246753,2021-06-11 13:00:00,0.342282531167345,0.304355233465266,0.534651852819188,0.603244745622079,0.619207583770653,0.635300386637917,0.634491356660585,0.569633853782471,0.54234584318053,0.48882928182183,0.451415205009051,0.431045665866031,0.407915584299153,0.378426512739717,0.344368509661327,0.333917214935445,0.33141520361861
637,55.2708275,2021-06-11 13:30:00,0.340621057562697,0.304151193179344,0.533908371401282,0.602543915590529,0.618450741634882,0.634563390384129,0.633651932824034,0.567223760432538,0.538840483738248,0.483364980212034,0.44478203729239,0.42382502000709,0.399988976071208,0.369901812840459,0.337233430987237,0.328713965301356,0.326623519365298
638,55.1553275,2021-06-11 14:00:00,0.329017608629097,0.303953016494252,0.533183395829407,0.601858545727822,0.617706555138173,0.633836714723565,0.632820721800859,0.564796347299966,0.535354431349717,0.477931538008168,0.438226641179483,0.416748144773023,0.392358793474911,0.36199044997963,0.331224577288857,0.32481381269756,0.323594329498324
639,55.194340547619,2021-06-11 14:30:00,0.333439125889896,0.303779405939168,0.53243308569965,0.601148693456736,0.616943573214713,0.633093535365434,0.631971956665083,0.562287119445176,0.531714411093056,0.472243240827056,0.431378195326173,0.409353733685073,0.384349008079709,0.353552180178513,0.323878531510444,0.317956945958876,0.315686177085789
640,55.070797954545,2021-06-11 15:00:00,0.322957348166433,0.303599391138709,0.531726805336428,0.600477478797099,0.616211564827663,0.632376455204827,0.631146681752676,0.559797949249714,0.528194456256679,0.466751279318384,0.424828566622307,0.402378444936971,0.377041610264048,0.346371098908309,0.319056492655158,0.315326290510479,0.314764737898114
641,55.022661590909,2021-06-11 15:30:00,0.32024790647436,0.303441349511722,0.530998901167943,0.599785300574735,0.615464329811539,0.631646623173231,0.630308113243032,0.557234215202471,0.524539745287905,0.461035342104209,0.418028544307964,0.395136022051137,0.36941671669449,0.338722615866945,0.312907766953797,0.309701148739142,0.30841316454119
642,55.200705984848,2021-06-11 16:00:00,0.333193021384925,0.303290013675034,0.530282946196172,0.599102591600432,0.614725534141085,0.630924072605182,0.629475329300403,0.554644185561769,0.520880585869102,0.455310537228734,0.411263426169698,0.387983140788998,0.36200503407728,0.331486784143483,0.307441993944171,0.305143608778379,0.304126268318919
643,55.135790757576,2021-06-11 16:30:00,0.328464547664387,0.303115210094074,0.52964368350579,0.598488296283895,0.614040328580766,0.630246466689162,0.628683483355976,0.552124588170592,0.517472817890613,0.450000859244278,0.405094101926289,0.381616898939499,0.35583487887206,0.326302295380747,0.305982761753419,0.307154222072157,0.309570427920668
644,54.984276590909,2021-06-11 17:00:00,0.316496285531692,0.302951484433143,0.529003966978117,0.597872408268545,0.613355205448599,0.629569191555535,0.62789093423615,0.549564271328847,0.514017626059024,0.444612030979445,0.398867456778054,0.37521668270187,0.349666312501663,0.321074766368649,0.303756099581318,0.306594595003961,0.309204791354587
645,54.932366038961,2021-06-11 17:30:00,0.30833148221419,0.302812455137793,0.52833356592981,0.597227476279206,0.612649747954223,0.628875780326131,0.627082872435245,0.546918583189777,0.510397893170371,0.43895007671528,0.392328999886899,0.368465033745682,0.343024451348008,0.315043168239484,0.299337150726743,0.301721064891904,0.302272995529016
646,54.740457727273,2021-06-14 09:30:00,0.283489846562342,0.302689959924993,0.527649022024374,0.596568528372196,0.611935729452996,0.628176447034587,0.626269147582457,0.54421146248375,0.506679226865922,0.433124647162657,0.385628324736301,0.361550869213179,0.336196684224774,0.308702991507505,0.294047507556518,0.295600215093992,0.294677644550169
647,54.795979047619,2021-06-14 10:00:00,0.287750785232946,0.302548359901562,0.526832744961645,0.595816789481464,0.611192869181463,0.627514401603847,0.625526710223855,0.54136829271563,0.502667437416915,0.426699742943328,0.378101112290468,0.353606264013605,0.327876937751933,0.300028660235863,0.283994432451189,0.281919999814441,0.276777774726571
648,54.699951750000004,2021-06-14 10:30:00,0.27926903477896,0.302399048642255,0.526057239805062,0.595097961007233,0.610472835615214,0.626868592078691,0.624796669597682,0.538526538931396,0.498732905098408,0.420405407960987,0.370816873932641,0.346020344876603,0.32021394676019,0.292524381064918,0.276882680270819,0.274816678631182,0.271329998853323
649,54.676457727273004,2021-06-14 11:00:00,0.278061026118256,0.302269370506339,0.525270939553941,0.594367917532359,0.609748646950669,0.626222933179606,0.624068946695186,0.535625672919445,0.494706901261752,0.413960965428167,0.363402744110928,0.338317612031897,0.31243963737428,0.284871894379936,0.269467396193487,0.267250456903351,0.26427141038697
650,54.522958409091004,2021-06-14 11:30:00,0.265949598192259,0.302143350943167,0.52450207412156,0.593650793282264,0.609034998733394,0.62558614250802,0.623348913779804,0.532698837399247,0.490681882681942,0.407523471502742,0.356073503963147,0.330770045760127,0.304986723833509,0.27777921643039,0.263315194284955,0.262018432703828,0.260515913526693
651,54.428279333333,2021-06-14 12:00:00,0.255840158766718,0.302043543394209,0.523707150456203,0.592909427354176,0.608310095788524,0.624946353086985,0.622630544994903,0.529695407845517,0.486520278058463,0.40086360681052,0.348523207004855,0.322987316888819,0.297217746352812,0.270179291212795,0.255937648105747,0.254346836871085,0.252222383798763
652,54.447730909091,2021-06-14 12:30:00,0.258336033063245,0.301964534057986,0.52289407053766,0.592150497916536,0.607578364049618,0.62430673761692,0.621916467400229,0.526624416615327,0.482249781961758,0.394030384071236,0.340822751508555,0.315059900481214,0.289277122834605,0.26232394746781,0.248018893769614,0.245874988803124,0.243074406167694
653,54.492914555556,2021-06-14 13:00:00,0.262580506270477,0.30188064615864,0.522112672065927,0.591416241392492,0.606863818907823,0.623679368738036,0.621211531620177,0.523540600515242,0.478018366839825,0.387276881540725,0.333319773882177,0.307429741437115,0.281888490922473,0.255392889427199,0.242215840523067,0.241384800374438,0.240428978327396
654,54.525976052632,2021-06-14 13:30:00,0.261933828329427,0.301788297028527,0.521367993483273,0.590711095692111,0.606168842400974,0.62306529487191,0.620515819487849,0.520451619562276,0.473844606268566,0.380638958297084,0.326065595483403,0.3001572320351,0.275133688367289,0.249468672084132,0.238448477687584,0.240036379260206,0.241568634596204
655,54.586757404762004,2021-06-14 14:00:00,0.265439470387211,0.30169758726071,0.52063944245711,0.590017642525736,0.605483578042718,0.622459546360381,0.619827296223208,0.517335036191366,0.469667810120556,0.374017446332946,0.318925966851407,0.293066445318888,0.268706017045478,0.244012368313362,0.235307729019759,0.238929586092331,0.241685805019988
656,54.52743222619,2021-06-14 14:30:00,0.260671213315604,0.301599817774044,0.519941836568091,0.589348573903881,0.604814965221845,0.621865387365419,0.61914680088596,0.51420959552967,0.465535871225806,0.367499016290482,0.31202163836929,0.286306359113426,0.262835948214063,0.239368018037743,0.233505972376459,0.239457583744309,0.243624819550629
657,54.490434318182,2021-06-14 15:00:00,0.25817677741899,0.301512413851127,0.519242629817583,0.588676153146664,0.604147640424142,0.621275338796917,0.61847185453611,0.511036335197525,0.461347226433186,0.360913250734977,0.305118065505721,0.279574522384951,0.257012999774733,0.234695458312046,0.231089548939516,0.238066436336638,0.241841000466775
658,54.53812825,2021-06-14 15:30:00,0.261909534603675,0.301430363714816,0.518550113192579,0.588007386310492,0.603485443854128,0.62069125499384,0.617803023097851,0.507825085215903,0.457127694183593,0.354309530198506,0.298285318325139,0.27295709862683,0.251372258566434,0.230210768311011,0.228648254923375,0.23627561894521,0.2396801251216
659,54.508503863636,2021-06-14 16:00:00,0.258516112547216,0.301340522471014,0.517886996864286,0.58736165079496,0.602838679253224,0.620117690452817,0.617140987906538,0.50460485869371,0.452949795981658,0.347819310504983,0.291706002323719,0.266680877374828,0.246274349774992,0.226472262880538,0.227443413414413,0.236447035045981,0.240746851731407
660,54.616001590909,2021-06-14 16:30:00,0.26975816454297,0.301258036885736,0.517225662373516,0.586715412535907,0.602194701667722,0.619548889539251,0.616484524140147,0.501341376796151,0.448726811721345,0.341296425233515,0.285175399264807,0.260481456751431,0.241270535536096,0.222753646333909,0.225781843686613,0.235324623576177,0.23933744367515
661,54.681979999999996,2021-06-14 17:00:00,0.273814148397749,0.301151269608339,0.516619065327982,0.58611401899627,0.601577341654748,0.618995278709321,0.615834839227193,0.498106543392622,0.444634710035302,0.335056106807574,0.279130938169839,0.254904914629019,0.237237329429913,0.220413670115881,0.226717420532016,0.238596583556878,0.244826840004492
662,54.8515475,2021-06-14 17:30:00,0.284524488149136,0.301035863846451,0.516038863129165,0.585533473628565,0.600973759946084,0.618451042024218,0.615190718973481,0.494866398654949,0.440586721817215,0.328950700507062,0.273359883749061,0.249673639623397,0.233692865763929,0.218659176948642,0.228263442857173,0.242091222489215,0.249404942836721
663,54.631524545455,2021-06-15 09:30:00,0.252906008730192,0.300896271723454,0.515506732292765,0.584992700890122,0.600393836868777,0.617920790661736,0.614552895427994,0.491657764215762,0.436669100586923,0.323138963905133,0.268077454052066,0.245048889757923,0.231031490449449,0.21807559652047,0.231663607190996,0.248121037262536,0.257234123303414
664,54.640158684211,2021-06-15 10:00:00,0.252820494973805,0.300766501897622,0.514823728969684,0.58434145130407,0.59978772417141,0.617444935410374,0.61401466272137,0.488233319188936,0.432319519264083,0.316482524184357,0.261635844645521,0.238962233409106,0.226110011678365,0.214008976236551,0.227286806295846,0.239915924101069,0.242593212723409
665,54.701875095238,2021-06-15 10:30:00,0.257374738600566,0.300637925234088,0.514153361380335,0.583697824028168,0.599187527187574,0.616974000550178,0.61348021956687,0.484776409185407,0.427952269528365,0.309872772216042,0.25535365952908,0.233078723917124,0.22147195586319,0.210290924085149,0.223760427306261,0.234644954489754,0.236108457461935
666,54.687684318182,2021-06-15 11:00:00,0.255251175088159,0.300498577613365,0.513509938414999,0.5830734444266,0.598597251365633,0.616507129802871,0.612945052567852,0.481307519284073,0.423615697336929,0.303405043774277,0.249359582876918,0.227554358571192,0.217364249711074,0.207292920584592,0.22181332010391,0.2328507398284,0.235684884146349
667,54.655979772727,2021-06-15 11:30:00,0.253669614657586,0.30036582003956,0.512870973372153,0.582450117952535,0.598010221983346,0.616045010727035,0.612415130076864,0.477797703644567,0.419238545332803,0.296955244515889,0.24347283961652,0.222155906750776,0.213382652245485,0.204369552746014,0.21982579479602,0.230944833822838,0.234330130971097
668,54.778008430736,2021-06-15 12:00:00,0.257227398642239,0.300238094022166,0.512237842684656,0.581828901534657,0.597426735683323,0.615587479217617,0.611889902463188,0.474249204397826,0.414825893877795,0.290539812606561,0.237711659226061,0.216902220641187,0.20955241585667,0.201562234646629,0.217912277697233,0.229157067845913,0.232859504730328
669,54.896177142857,2021-06-15 12:30:00,0.271770984512998,0.300101859467529,0.511626313058896,0.581222551784975,0.596850944968813,0.615133269248107,0.611363964162971,0.470686219156016,0.410432581695055,0.284267340387403,0.232221407524836,0.211969907671977,0.206157632000096,0.199306223507931,0.217054827416698,0.229228698453947,0.234094411717832
670,54.85317675,2021-06-15 13:00:00,0.268393877688257,0.299927035732307,0.511068405240612,0.580657233419404,0.596291045118339,0.614679573541365,0.610825905535431,0.467164969108904,0.406183613225425,0.278376278923687,0.227323284683936,0.207749814566575,0.203815587377154,0.198522926397332,0.219192912939852,0.234321467389563,0.242427175090055
671,54.729460964912,2021-06-15 13:30:00,0.254335480552593,0.29976315073166,0.510508512847904,0.58008788617434,0.595732061511322,0.614229973319409,0.610293291420064,0.463598735041252,0.401878486501929,0.27249490012344,0.222484603958778,0.203573428426148,0.201414604293115,0.197490119405832,0.22020454623727,0.23634630842172,0.244223298554977
672,54.774830151515,2021-06-15 14:00:00,0.260460554287661,0.299638843048905,0.509914293807321,0.57948812309584,0.595165911144819,0.613787753778148,0.609778219815881,0.45993235410619,0.397397397869097,0.266405203256739,0.217399436435521,0.199062480927641,0.198345235399334,0.19530381621261,0.218248637980213,0.232717108805374,0.237435616377582
673,54.757359960525996,2021-06-15 14:30:00,0.259490153739425,0.299498587069052,0.509347068292926,0.578907458597725,0.5946077570595,0.613346908834475,0.609258297651111,0.456268994500241,0.392965956429573,0.26054028163641,0.212665694790154,0.194954392712841,0.195818367896707,0.19383367300728,0.217852232461935,0.232504545990602,0.237712854721016
674,54.862013603895996,2021-06-15 15:00:00,0.266254981391456,0.299361831428401,0.508784645121336,0.578327952940662,0.594052017645254,0.612909520543055,0.608741448519513,0.452573042176792,0.38850562646509,0.254755318198605,0.208071487802836,0.190983414182032,0.193390704731295,0.192396260031563,0.217322920719147,0.2320041375519,0.237283495588011
675,54.888978333333,2021-06-15 15:30:00,0.270474435086067,0.299206982693569,0.508249250223858,0.577767595065817,0.593503586260776,0.61247254848036,0.60821824108117,0.448888384450225,0.384106580136029,0.24922501472307,0.203847241647303,0.187428288050065,0.191507199327678,0.191663971032829,0.218190901166119,0.234007942379687,0.240693266854328
676,55.014864783549996,2021-06-15 16:00:00,0.278985988845209,0.299041109585435,0.507732322328452,0.577219520108246,0.592960160694565,0.612036560101275,0.607691324178185,0.445203880247386,0.379742259604622,0.243899740215367,0.199911067286136,0.184183593869372,0.189985325786499,0.191349582596797,0.2196796491126,0.236722512921794,0.244421538573244
677,55.025638841991,2021-06-15 16:30:00,0.279148933094599,0.298851483640133,0.507244696159299,0.576692592855574,0.592423663510233,0.611599511471148,0.607155218384397,0.441548377684421,0.375468473915546,0.238885202327662,0.19639399136986,0.181404234587484,0.189060154149741,0.191798010792349,0.222508626142735,0.241392008873889,0.250601244276363
678,55.045003333333,2021-06-15 17:00:00,0.280472922674991,0.298662837969936,0.506762575454485,0.576167521456946,0.591888799189067,0.611164377413784,0.60661949618483,0.437874120723014,0.371184790353449,0.233988543462402,0.193020345148547,0.178751595522608,0.188188723204038,0.192191791137525,0.224765571587737,0.244385535922575,0.253360810976255
679,55.142550952381,2021-06-15 17:30:00,0.286812364797237,0.298471608382309,0.506288771937504,0.575646530393362,0.591355927307135,0.610730484138995,0.606082534913388,0.43418993406991,0.366907234868382,0.229240772365346,0.189824153945836,0.176265893107301,0.187437252467043,0.192639958237628,0.226795682577315,0.246719907917675,0.255247862909688

